Experimental Study of Interference Suppression for Backscatter Communication in Distributed MIMO

Bistatic backscatter communication requires strong illumination of a backscatter device (BD), while a spatially separated reader detects the weak modulated reflection. In practice, the resulting direct link interference (DLI) at the reader can dominate the received backscattered signal and limit detection performance. This paper experimentally investigates transmit beamforming that jointly maximizes BD illumination and suppresses DLI at the reader in a distributed multiple-input multiple-output setup. We compare phase-only maximum ratio transmission (PO-MRT) with the proposed direct-link suppression (DLS) scheme, which enforces a spatial null at the reader under per-antenna power constraints. Measurements using a phase-coherent 42-element ceiling array at 920 MHz show that DLS reduces the DLI at the target reader and improves the signal-to-interference ratio by up to 31 dB compared to PO-MRT.

==> figures/AZF-1/CSI.csv <==
ID,phi_P1,phi_P2,ampl_P1,ampl_P2
D09,6.485839,3.385109,0.486235,1.126495
D05,-2.370643,-0.092097,0.193165,1.098335
D10,5.690226,5.798272,0.209586,1.087016
D08,-0.35238,-0.353725,0.238564,1.046184
E09,4.612094,8.122453,0.479164,1.003183
E08,5.138958,8.729677,0.325128,0.991443
E10,2.949781,5.551119,0.339153,0.977225
F07,3.706626,0.157527,0.454781,0.963803
D07,3.860568,5.560477,0.453184,0.950921
F09,6.715985,4.762167,0.115637,0.9329
B05,3.11121,1.095881,0.154467,0.91331
B08,1.278324,3.487237,0.081127,0.900468
C05,2.929503,-0.509496,0.342417,0.863843
D06,-0.270223,-2.157858,0.543253,0.851901
C10,0.677196,1.329344,0.190886,0.831888
F08,5.59009,2.807039,0.120277,0.78323
E05,-2.827742,0.996376,0.612168,0.765762
C09,0.849865,-1.383035,0.202051,0.718415
A10,-1.373839,2.530232,0.145401,0.685831
F10,4.581737,3.904654,0.262609,0.64095
B10,4.03593,3.232313,0.170274,0.584843
E07,3.351349,7.319816,0.901443,0.5734
A08,4.966043,5.524935,0.055031,0.569514
A07,1.069088,1.39546,0.100165,0.518327
B07,2.173673,1.313172,0.135682,0.486711
G05,1.455566,-2.398921,0.171512,0.470966
G09,5.585474,5.480652,0.120081,0.450056
A06,2.914772,0.804382,0.155899,0.425824
C06,3.009562,8.188922,0.244613,0.408871
G07,5.548801,1.97918,0.053283,0.38184
G08,5.060688,8.824491,0.169942,0.374465
C07,2.57307,0.740209,0.328162,0.331498
A05,1.773993,-0.605878,0.084952,0.322271
B06,3.781851,3.481373,0.102008,0.31652
F06,5.024206,8.310778,0.596635,0.305006
B09,3.489592,0.102095,0.130513,0.304766
E06,-1.08596,1.56442,0.473955,0.292229
G10,-0.72957,-0.995961,0.120802,0.282281
A09,2.469564,-0.377011,0.163215,0.27207
G06,3.852966,0.018044,0.185972,0.24308
F05,2.824458,0.218288,0.533744,0.127012
C08,0.304694,3.202012,0.183638,0.066551


==> figures/AZF-1/baseline.txt <==
MRT-BD-1

==> figures/AZF-1/config.yml <==
baseline-folder: MRT-BD-1
vmin: -40
vmax: -18
cmin: 0
cmax: 15
vdmin: -18
vdmax: 0

==> figures/AZF-1/heatmap.csv <==
x,y,z
2.72574,1.12926,0.64068
2.72574,1.1423,0.64068
2.72574,1.15534,0.509225
2.72574,1.16839,0.423527
2.72574,1.18143,0.391652
2.72574,1.19447,0.311121
2.72574,1.20752,0.236756
2.72574,1.22056,0.243029
2.72574,1.2336,0.185475
2.72574,1.24665,0.180924
2.72574,1.25969,0.276281
2.72574,1.27273,0.325579
2.72574,1.28578,0.473301
2.72574,1.29882,0.822516
2.72574,1.31186,0.972443
2.72574,1.32491,1.36769
2.72574,1.33795,1.57059
2.72574,1.35099,2.02633
2.72574,1.36404,2.49471
2.72574,1.37708,2.99987
2.72574,1.39013,3.36636
2.72574,1.40317,3.86641
2.72574,1.41621,4.11006
2.72574,1.42926,4.65663
2.72574,1.4423,4.96268
2.72574,1.45534,5.42464
2.72574,1.46839,5.77095
2.72574,1.48143,6.14065
2.72574,1.49447,6.45554
2.72574,1.50752,6.68019
2.72574,1.52056,6.71055
2.72574,1.5336,6.95628
2.72574,1.54665,6.73631
2.72574,1.55969,6.62404
2.72574,1.57273,6.37009
2.72574,1.58578,6.12637
2.72574,1.59882,6.00996
2.72574,1.61186,5.68442
2.72574,1.62491,5.58213
2.72574,1.63795,5.09874
2.72574,1.65099,4.73792
2.72574,1.66404,4.44268
2.72574,1.67708,3.66373
2.72574,1.69013,3.01992
2.72574,1.70317,2.44627
2.72574,1.71621,2.03468
2.72574,1.72926,1.90878
2.72574,1.7423,1.47623
2.72574,1.75534,1.36071
2.72574,1.76839,1.53379
2.72574,1.78143,1.64894
2.72574,1.79447,2.11793
2.72574,1.80752,2.42108
2.72574,1.82056,2.73653
2.72574,1.8336,3.44086
2.72574,1.84665,4.00452
2.72574,1.85969,4.41305
2.72574,1.87273,4.69039
2.72574,1.88578,4.51871
2.72574,1.89882,4.36871
2.72574,1.91186,4.09446
2.72574,1.92491,4.21463
2.72574,1.93795,3.79829
2.72574,1.95099,2.94877
2.72574,1.96404,2.82352
2.72574,1.97708,1.89621
2.72574,1.99013,1.46416
2.72574,2.00317,1.14183
2.72574,2.01621,0.829322
2.72574,2.02926,0.626951
2.72574,2.0423,0.636929
2.72574,2.05534,0.708897
2.72574,2.06839,0.836855
2.72574,2.08143,1.01797
2.72574,2.09447,1.09477
2.72574,2.10752,1.37071
2.72574,2.12056,1.52005
2.72574,2.1336,1.61701
2.72574,2.14665,1.76228
2.72574,2.15969,1.7764
2.72574,2.17273,1.88744
2.72574,2.18578,1.82769
2.72574,2.19882,1.88452
2.72574,2.21186,1.97484
2.72574,2.22491,1.96821
2.72574,2.23795,2.03568
2.72574,2.25099,2.23388
2.72574,2.26404,2.36561
2.72574,2.27708,2.59961
2.72574,2.29013,2.91073
2.72574,2.30317,3.12876
2.72574,2.31621,3.31579
2.72574,2.32926,3.5499
2.72574,2.3423,3.78964
2.72574,2.35534,3.80927
2.72574,2.36839,3.80927
2.73878,1.12926,0.923352
2.73878,1.1423,0.923352
2.73878,1.15534,0.766656
2.73878,1.16839,0.611577
2.73878,1.18143,0.579462
2.73878,1.19447,0.501811
2.73878,1.20752,0.364291
2.73878,1.22056,0.388416
2.73878,1.2336,0.30146
2.73878,1.24665,0.27532
2.73878,1.25969,0.350328
2.73878,1.27273,0.411548
2.73878,1.28578,0.555159
2.73878,1.29882,0.752311
2.73878,1.31186,1.00135
2.73878,1.32491,1.36943
2.73878,1.33795,1.8202
2.73878,1.35099,2.12324
2.73878,1.36404,2.36417
2.73878,1.37708,2.9424
2.73878,1.39013,3.14933
2.73878,1.40317,3.65576
2.73878,1.41621,4.05393
2.73878,1.42926,4.57334
2.73878,1.4423,4.60842
2.73878,1.45534,5.20221
2.73878,1.46839,5.67435
2.73878,1.48143,5.86693
2.73878,1.49447,6.34887
2.73878,1.50752,6.44242
2.73878,1.52056,6.61073
2.73878,1.5336,6.79784
2.73878,1.54665,6.71299
2.73878,1.55969,6.57477
2.73878,1.57273,6.47136
2.73878,1.58578,6.18474
2.73878,1.59882,5.87965
2.73878,1.61186,6.01311
2.73878,1.62491,5.35294
2.73878,1.63795,5.26734
2.73878,1.65099,4.90419
2.73878,1.66404,4.55483
2.73878,1.67708,4.17768
2.73878,1.69013,3.53646
2.73878,1.70317,3.05981
2.73878,1.71621,2.61708
2.73878,1.72926,2.08403
2.73878,1.7423,1.74241
2.73878,1.75534,1.63626
2.73878,1.76839,1.71781
2.73878,1.78143,1.66712
2.73878,1.79447,1.90804
2.73878,1.80752,2.20082
2.73878,1.82056,2.40568
2.73878,1.8336,2.61012
2.73878,1.84665,2.85465
2.73878,1.85969,3.20202
2.73878,1.87273,3.34373
2.73878,1.88578,3.16713
2.73878,1.89882,3.32142
2.73878,1.91186,2.68729
2.73878,1.92491,2.93037
2.73878,1.93795,2.7246
2.73878,1.95099,2.05389
2.73878,1.96404,1.81023
2.73878,1.97708,1.17315
2.73878,1.99013,1.13793
2.73878,2.00317,0.685256
2.73878,2.01621,0.728263
2.73878,2.02926,0.647436
2.73878,2.0423,0.71451
2.73878,2.05534,0.813369
2.73878,2.06839,0.983184
2.73878,2.08143,1.20116
2.73878,2.09447,1.35877
2.73878,2.10752,1.58106
2.73878,2.12056,1.72591
2.73878,2.1336,1.89423
2.73878,2.14665,1.94042
2.73878,2.15969,1.97254
2.73878,2.17273,1.96671
2.73878,2.18578,1.9572
2.73878,2.19882,1.92148
2.73878,2.21186,1.91859
2.73878,2.22491,1.95104
2.73878,2.23795,1.9121
2.73878,2.25099,2.225
2.73878,2.26404,2.10854
2.73878,2.27708,2.43641
2.73878,2.29013,2.54768
2.73878,2.30317,2.63774
2.73878,2.31621,2.84726
2.73878,2.32926,3.02118
2.73878,2.3423,2.99519
2.73878,2.35534,3.03513
2.73878,2.36839,2.9048
2.75182,1.12926,1.0786
2.75182,1.1423,1.0786
2.75182,1.15534,0.894183
2.75182,1.16839,0.706532
2.75182,1.18143,0.673286
2.75182,1.19447,0.563846
2.75182,1.20752,0.461832
2.75182,1.22056,0.451853
2.75182,1.2336,0.385174
2.75182,1.24665,0.377445
2.75182,1.25969,0.449838
2.75182,1.27273,0.491963
2.75182,1.28578,0.668466
2.75182,1.29882,0.880517
2.75182,1.31186,1.06144
2.75182,1.32491,1.32799
2.75182,1.33795,1.63217
2.75182,1.35099,1.96959
2.75182,1.36404,2.16891
2.75182,1.37708,2.63596
2.75182,1.39013,2.8989
2.75182,1.40317,3.5111
2.75182,1.41621,3.64432
2.75182,1.42926,4.04191
2.75182,1.4423,4.14829
2.75182,1.45534,4.74325
2.75182,1.46839,5.26259
2.75182,1.48143,5.5878
2.75182,1.49447,6.10597
2.75182,1.50752,6.53567
2.75182,1.52056,6.78166
2.75182,1.5336,6.44695
2.75182,1.54665,6.54666
2.75182,1.55969,7.12523
2.75182,1.57273,6.84359
2.75182,1.58578,6.38357
2.75182,1.59882,6.47461
2.75182,1.61186,6.42734
2.75182,1.62491,6.26819
2.75182,1.63795,6.21377
2.75182,1.65099,5.54333
2.75182,1.66404,5.56626
2.75182,1.67708,4.55245
2.75182,1.69013,4.52584
2.75182,1.70317,3.81359
2.75182,1.71621,3.37956
2.75182,1.72926,2.63746
2.75182,1.7423,2.16287
2.75182,1.75534,1.86099
2.75182,1.76839,1.72716
2.75182,1.78143,1.67562
2.75182,1.79447,1.55203
2.75182,1.80752,1.84652
2.75182,1.82056,1.59473
2.75182,1.8336,1.43439
2.75182,1.84665,1.64088
2.75182,1.85969,2.01375
2.75182,1.87273,2.08141
2.75182,1.88578,1.46664
2.75182,1.89882,1.68579
2.75182,1.91186,1.46761
2.75182,1.92491,1.23639
2.75182,1.93795,1.01623
2.75182,1.95099,1.12375
2.75182,1.96404,1.12375
2.75182,1.97708,0.693591
2.75182,1.99013,0.603979
2.75182,2.00317,0.477152
2.75182,2.01621,0.480765
2.75182,2.02926,0.516663
2.75182,2.0423,0.662246
2.75182,2.05534,0.86929
2.75182,2.06839,1.04265
2.75182,2.08143,1.31079
2.75182,2.09447,1.35281
2.75182,2.10752,1.5961
2.75182,2.12056,1.65552
2.75182,2.1336,1.9504
2.75182,2.14665,1.92686
2.75182,2.15969,1.92434
2.75182,2.17273,2.0816
2.75182,2.18578,1.97107
2.75182,2.19882,2.04243
2.75182,2.21186,2.12048
2.75182,2.22491,2.15945
2.75182,2.23795,2.17128
2.75182,2.25099,2.32975
2.75182,2.26404,2.37049
2.75182,2.27708,2.54075
2.75182,2.29013,2.60199
2.75182,2.30317,2.7332
2.75182,2.31621,2.97402
2.75182,2.32926,3.18904
2.75182,2.3423,2.70164
2.75182,2.35534,2.8672
2.75182,2.36839,2.42372
2.76487,1.12926,1.21751
2.76487,1.1423,1.21751
2.76487,1.15534,1.04793
2.76487,1.16839,0.873488
2.76487,1.18143,0.790102
2.76487,1.19447,0.669625
2.76487,1.20752,0.572369
2.76487,1.22056,0.518613
2.76487,1.2336,0.457729
2.76487,1.24665,0.43772
2.76487,1.25969,0.451246
2.76487,1.27273,0.477869
2.76487,1.28578,0.615035
2.76487,1.29882,0.753139
2.76487,1.31186,0.918849
2.76487,1.32491,1.12287
2.76487,1.33795,1.12287
2.76487,1.35099,1.8551
2.76487,1.36404,1.81462
2.76487,1.37708,2.48416
2.76487,1.39013,2.48416
2.76487,1.40317,3.09134
2.76487,1.41621,3.38238
2.76487,1.42926,3.71297
2.76487,1.4423,3.76544
2.76487,1.45534,4.35079
2.76487,1.46839,4.5032
2.76487,1.48143,4.5032
2.76487,1.49447,5.656
2.76487,1.50752,6.58275
2.76487,1.52056,6.78649
2.76487,1.5336,6.14771
2.76487,1.54665,6.66869
2.76487,1.55969,6.95423
2.76487,1.57273,6.43877
2.76487,1.58578,6.43877
2.76487,1.59882,6.47461
2.76487,1.61186,6.47307
2.76487,1.62491,6.75072
2.76487,1.63795,6.55334
2.76487,1.65099,6.28099
2.76487,1.66404,6.08054
2.76487,1.67708,5.93999
2.76487,1.69013,5.03438
2.76487,1.70317,4.58287
2.76487,1.71621,3.82977
2.76487,1.72926,3.82977
2.76487,1.7423,2.85427
2.76487,1.75534,2.85427
2.76487,1.76839,2.23587
2.76487,1.78143,1.90884
2.76487,1.79447,1.54797
2.76487,1.80752,1.37677
2.76487,1.82056,1.41551
2.76487,1.8336,1.05346
2.76487,1.84665,0.984111
2.76487,1.85969,1.56135
2.76487,1.87273,1.25561
2.76487,1.88578,0.665421
2.76487,1.89882,0.741799
2.76487,1.91186,1.00393
2.76487,1.92491,1.2748
2.76487,1.93795,1.2748
2.76487,1.95099,0.832951
2.76487,1.96404,0.832951
2.76487,1.97708,0.541571
2.76487,1.99013,0.662017
2.76487,2.00317,0.544629
2.76487,2.01621,0.447609
2.76487,2.02926,0.622754
2.76487,2.0423,0.610512
2.76487,2.05534,0.885619
2.76487,2.06839,0.99427
2.76487,2.08143,1.19437
2.76487,2.09447,1.26518
2.76487,2.10752,1.43396
2.76487,2.12056,1.58088
2.76487,2.1336,1.68253
2.76487,2.14665,1.79342
2.76487,2.15969,1.76942
2.76487,2.17273,1.93925
2.76487,2.18578,1.95472
2.76487,2.19882,2.19134
2.76487,2.21186,2.19318
2.76487,2.22491,2.18495
2.76487,2.23795,2.18495
2.76487,2.25099,2.38108
2.76487,2.26404,2.23642
2.76487,2.27708,2.43715
2.76487,2.29013,2.41239
2.76487,2.30317,2.41239
2.76487,2.31621,2.96945
2.76487,2.32926,3.00308
2.76487,2.3423,3.00308
2.76487,2.35534,2.92929
2.76487,2.36839,2.12855
2.77791,1.12926,1.30375
2.77791,1.1423,1.30375
2.77791,1.15534,1.15635
2.77791,1.16839,0.995034
2.77791,1.18143,0.851459
2.77791,1.19447,0.780715
2.77791,1.20752,0.632883
2.77791,1.22056,0.551011
2.77791,1.2336,0.495215
2.77791,1.24665,0.447974
2.77791,1.25969,0.417795
2.77791,1.27273,0.451525
2.77791,1.28578,0.533661
2.77791,1.29882,0.645515
2.77791,1.31186,0.725119
2.77791,1.32491,0.884097
2.77791,1.33795,0.884097
2.77791,1.35099,1.59389
2.77791,1.36404,1.55622
2.77791,1.37708,2.06936
2.77791,1.39013,2.83685
2.77791,1.40317,2.84525
2.77791,1.41621,2.97216
2.77791,1.42926,2.29331
2.77791,1.4423,3.02713
2.77791,1.45534,3.89954
2.77791,1.46839,4.26677
2.77791,1.48143,4.26677
2.77791,1.49447,5.28013
2.77791,1.50752,6.07874
2.77791,1.52056,5.90747
2.77791,1.5336,5.88539
2.77791,1.54665,5.97771
2.77791,1.55969,6.79314
2.77791,1.57273,7.34902
2.77791,1.58578,7.34902
2.77791,1.59882,5.57889
2.77791,1.61186,6.36357
2.77791,1.62491,6.9624
2.77791,1.63795,6.39903
2.77791,1.65099,6.66469
2.77791,1.66404,5.7228
2.77791,1.67708,6.08929
2.77791,1.69013,5.35146
2.77791,1.70317,5.14069
2.77791,1.71621,4.17538
2.77791,1.72926,3.47436
2.77791,1.7423,2.72746
2.77791,1.75534,2.72746
2.77791,1.76839,2.31571
2.77791,1.78143,1.83833
2.77791,1.79447,1.34624
2.77791,1.80752,1.28421
2.77791,1.82056,1.04916
2.77791,1.8336,0.595755
2.77791,1.84665,1.65927
2.77791,1.85969,0.784253
2.77791,1.87273,0.569437
2.77791,1.88578,0.234506
2.77791,1.89882,0.537717
2.77791,1.91186,0.52036
2.77791,1.92491,0.667864
2.77791,1.93795,0.802143
2.77791,1.95099,0.581615
2.77791,1.96404,0.522301
2.77791,1.97708,0.52948
2.77791,1.99013,0.55792
2.77791,2.00317,0.597387
2.77791,2.01621,0.561195
2.77791,2.02926,0.626881
2.77791,2.0423,0.756027
2.77791,2.05534,0.889812
2.77791,2.06839,1.06966
2.77791,2.08143,1.27037
2.77791,2.09447,1.16292
2.77791,2.10752,1.42027
2.77791,2.12056,1.48656
2.77791,2.1336,1.48656
2.77791,2.14665,1.66469
2.77791,2.15969,1.58426
2.77791,2.17273,1.94775
2.77791,2.18578,1.93043
2.77791,2.19882,1.93043
2.77791,2.21186,2.12411
2.77791,2.22491,2.09177
2.77791,2.23795,2.09177
2.77791,2.25099,2.2046
2.77791,2.26404,2.09453
2.77791,2.27708,2.256
2.77791,2.29013,2.2507
2.77791,2.30317,2.2507
2.77791,2.31621,2.75589
2.77791,2.32926,2.80979
2.77791,2.3423,2.80979
2.77791,2.35534,2.71374
2.77791,2.36839,1.85507
2.79095,1.12926,1.25941
2.79095,1.1423,1.25941
2.79095,1.15534,1.08927
2.79095,1.16839,0.890252
2.79095,1.18143,0.757552
2.79095,1.19447,0.676835
2.79095,1.20752,0.582419
2.79095,1.22056,0.501309
2.79095,1.2336,0.456859
2.79095,1.24665,0.441418
2.79095,1.25969,0.399448
2.79095,1.27273,0.414767
2.79095,1.28578,0.501253
2.79095,1.29882,0.605228
2.79095,1.31186,0.595318
2.79095,1.32491,0.757228
2.79095,1.33795,1.3897
2.79095,1.35099,1.38774
2.79095,1.36404,1.34111
2.79095,1.37708,1.77576
2.79095,1.39013,1.96344
2.79095,1.40317,1.88636
2.79095,1.41621,2.34204
2.79095,1.42926,2.36383
2.79095,1.4423,2.46087
2.79095,1.45534,3.03225
2.79095,1.46839,3.37278
2.79095,1.48143,3.29261
2.79095,1.49447,4.29783
2.79095,1.50752,4.32121
2.79095,1.52056,4.67557
2.79095,1.5336,4.58076
2.79095,1.54665,5.07864
2.79095,1.55969,5.38519
2.79095,1.57273,5.8135
2.79095,1.58578,5.08198
2.79095,1.59882,5.57889
2.79095,1.61186,5.72648
2.79095,1.62491,6.06146
2.79095,1.63795,6.32737
2.79095,1.65099,6.15648
2.79095,1.66404,5.51334
2.79095,1.67708,5.77941
2.79095,1.69013,5.14801
2.79095,1.70317,4.85234
2.79095,1.71621,4.09203
2.79095,1.72926,3.57677
2.79095,1.7423,3.22836
2.79095,1.75534,2.74621
2.79095,1.76839,2.60668
2.79095,1.78143,1.99054
2.79095,1.79447,1.49878
2.79095,1.80752,1.09658
2.79095,1.82056,0.603242
2.79095,1.8336,0.398749
2.79095,1.84665,0.18262
2.79095,1.85969,0.305562
2.79095,1.87273,0.20729
2.79095,1.88578,0.195604
2.79095,1.89882,0.220888
2.79095,1.91186,0.335431
2.79095,1.92491,0.367823
2.79095,1.93795,0.412593
2.79095,1.95099,0.495399
2.79095,1.96404,0.556485
2.79095,1.97708,0.710042
2.79095,1.99013,0.693779
2.79095,2.00317,0.793024
2.79095,2.01621,0.793075
2.79095,2.02926,0.883749
2.79095,2.0423,0.940832
2.79095,2.05534,1.10225
2.79095,2.06839,1.16007
2.79095,2.08143,1.30806
2.79095,2.09447,1.27403
2.79095,2.10752,1.44854
2.79095,2.12056,1.43225
2.79095,2.1336,1.61404
2.79095,2.14665,1.75489
2.79095,2.15969,1.61396
2.79095,2.17273,1.77632
2.79095,2.18578,1.73396
2.79095,2.19882,1.81291
2.79095,2.21186,1.83189
2.79095,2.22491,1.80414
2.79095,2.23795,1.85118
2.79095,2.25099,1.93415
2.79095,2.26404,1.95009
2.79095,2.27708,2.06692
2.79095,2.29013,2.08308
2.79095,2.30317,2.30505
2.79095,2.31621,2.07116
2.79095,2.32926,2.43467
2.79095,2.3423,1.99252
2.79095,2.35534,2.09694
2.79095,2.36839,1.76977
2.804,1.12926,1.20309
2.804,1.1423,1.20309
2.804,1.15534,1.0608
2.804,1.16839,0.902472
2.804,1.18143,0.727921
2.804,1.19447,0.659414
2.804,1.20752,0.563087
2.804,1.22056,0.470612
2.804,1.2336,0.419644
2.804,1.24665,0.397123
2.804,1.25969,0.380224
2.804,1.27273,0.359663
2.804,1.28578,0.419502
2.804,1.29882,0.467109
2.804,1.31186,0.477533
2.804,1.32491,0.560368
2.804,1.33795,1.16115
2.804,1.35099,1.15647
2.804,1.36404,1.08357
2.804,1.37708,1.44299
2.804,1.39013,1.54854
2.804,1.40317,1.64465
2.804,1.41621,1.84693
2.804,1.42926,1.47028
2.804,1.4423,1.88248
2.804,1.45534,2.45117
2.804,1.46839,2.54459
2.804,1.48143,3.12479
2.804,1.49447,3.16909
2.804,1.50752,4.02065
2.804,1.52056,3.96359
2.804,1.5336,3.94148
2.804,1.54665,3.85643
2.804,1.55969,4.01218
2.804,1.57273,4.73405
2.804,1.58578,4.64048
2.804,1.59882,4.99777
2.804,1.61186,5.53945
2.804,1.62491,5.95201
2.804,1.63795,5.70958
2.804,1.65099,6.0274
2.804,1.66404,4.95277
2.804,1.67708,5.24223
2.804,1.69013,4.87511
2.804,1.70317,4.4134
2.804,1.71621,4.16078
2.804,1.72926,3.53211
2.804,1.7423,3.08803
2.804,1.75534,2.6413
2.804,1.76839,2.34014
2.804,1.78143,1.76955
2.804,1.79447,1.10356
2.804,1.80752,0.851936
2.804,1.82056,0.583265
2.804,1.8336,0.26217
2.804,1.84665,0.0234554
2.804,1.85969,0.207158
2.804,1.87273,0.155846
2.804,1.88578,0.155539
2.804,1.89882,0.399171
2.804,1.91186,0.404992
2.804,1.92491,0.376251
2.804,1.93795,0.533889
2.804,1.95099,0.695199
2.804,1.96404,0.782052
2.804,1.97708,0.716312
2.804,1.99013,0.972535
2.804,2.00317,1.11044
2.804,2.01621,1.02421
2.804,2.02926,1.10628
2.804,2.0423,1.11065
2.804,2.05534,1.35862
2.804,2.06839,1.36711
2.804,2.08143,1.40526
2.804,2.09447,1.46642
2.804,2.10752,1.47051
2.804,2.12056,1.37958
2.804,2.1336,1.49657
2.804,2.14665,1.50041
2.804,2.15969,1.30973
2.804,2.17273,1.54579
2.804,2.18578,1.63208
2.804,2.19882,1.76891
2.804,2.21186,1.67669
2.804,2.22491,1.76342
2.804,2.23795,1.77155
2.804,2.25099,1.78118
2.804,2.26404,1.8073
2.804,2.27708,1.82464
2.804,2.29013,1.84729
2.804,2.30317,2.04893
2.804,2.31621,2.35985
2.804,2.32926,2.21887
2.804,2.3423,2.21887
2.804,2.35534,2.23103
2.804,2.36839,1.66299
2.81704,1.12926,1.12759
2.81704,1.1423,1.12759
2.81704,1.15534,1.0427
2.81704,1.16839,0.842452
2.81704,1.18143,0.668975
2.81704,1.19447,0.610586
2.81704,1.20752,0.522736
2.81704,1.22056,0.42758
2.81704,1.2336,0.389632
2.81704,1.24665,0.36138
2.81704,1.25969,0.334251
2.81704,1.27273,0.302263
2.81704,1.28578,0.347162
2.81704,1.29882,0.316547
2.81704,1.31186,0.335534
2.81704,1.32491,0.422295
2.81704,1.33795,0.606631
2.81704,1.35099,0.824882
2.81704,1.36404,0.907727
2.81704,1.37708,1.03541
2.81704,1.39013,1.07332
2.81704,1.40317,1.06943
2.81704,1.41621,1.38408
2.81704,1.42926,1.2852
2.81704,1.4423,1.22866
2.81704,1.45534,1.90256
2.81704,1.46839,1.84146
2.81704,1.48143,2.44989
2.81704,1.49447,2.43951
2.81704,1.50752,3.20629
2.81704,1.52056,3.22642
2.81704,1.5336,2.36698
2.81704,1.54665,2.66066
2.81704,1.55969,4.62187
2.81704,1.57273,4.03291
2.81704,1.58578,4.03467
2.81704,1.59882,4.3857
2.81704,1.61186,4.58179
2.81704,1.62491,5.29269
2.81704,1.63795,5.63538
2.81704,1.65099,5.51717
2.81704,1.66404,4.65151
2.81704,1.67708,4.88715
2.81704,1.69013,4.57248
2.81704,1.70317,4.22586
2.81704,1.71621,3.93141
2.81704,1.72926,4.34033
2.81704,1.7423,3.20202
2.81704,1.75534,3.20202
2.81704,1.76839,2.54643
2.81704,1.78143,2.06878
2.81704,1.79447,1.12877
2.81704,1.80752,1.01692
2.81704,1.82056,0.676376
2.81704,1.8336,0.633156
2.81704,1.84665,0.386964
2.81704,1.85969,0.0162654
2.81704,1.87273,0.263101
2.81704,1.88578,0.37113
2.81704,1.89882,0.516353
2.81704,1.91186,0.577231
2.81704,1.92491,0.425716
2.81704,1.93795,0.425716
2.81704,1.95099,0.917749
2.81704,1.96404,0.917749
2.81704,1.97708,1.56573
2.81704,1.99013,1.43161
2.81704,2.00317,1.56626
2.81704,2.01621,1.56626
2.81704,2.02926,1.5262
2.81704,2.0423,1.07029
2.81704,2.05534,1.84685
2.81704,2.06839,1.58275
2.81704,2.08143,1.59446
2.81704,2.09447,1.20393
2.81704,2.10752,1.29739
2.81704,2.12056,1.22204
2.81704,2.1336,1.22204
2.81704,2.14665,1.32178
2.81704,2.15969,1.12563
2.81704,2.17273,1.25811
2.81704,2.18578,1.36398
2.81704,2.19882,1.5527
2.81704,2.21186,1.36397
2.81704,2.22491,1.77815
2.81704,2.23795,1.77815
2.81704,2.25099,1.44146
2.81704,2.26404,1.3955
2.81704,2.27708,1.62903
2.81704,2.29013,1.66869
2.81704,2.30317,1.66869
2.81704,2.31621,2.27567
2.81704,2.32926,2.19325
2.81704,2.3423,2.19325
2.81704,2.35534,2.30227
2.81704,2.36839,1.57624
2.83008,1.12926,1.00338
2.83008,1.1423,1.00338
2.83008,1.15534,0.865589
2.83008,1.16839,0.729407
2.83008,1.18143,0.558467
2.83008,1.19447,0.50782
2.83008,1.20752,0.466572
2.83008,1.22056,0.384442
2.83008,1.2336,0.338556
2.83008,1.24665,0.337012
2.83008,1.25969,0.297996
2.83008,1.27273,0.307396
2.83008,1.28578,0.31134
2.83008,1.29882,0.312245
2.83008,1.31186,0.291554
2.83008,1.32491,0.34172
2.83008,1.33795,0.631369
2.83008,1.35099,0.790134
2.83008,1.36404,0.665197
2.83008,1.37708,0.774119
2.83008,1.39013,0.881742
2.83008,1.40317,0.826936
2.83008,1.41621,0.993598
2.83008,1.42926,0.852539
2.83008,1.4423,0.913435
2.83008,1.45534,1.08737
2.83008,1.46839,1.17936
2.83008,1.48143,1.27021
2.83008,1.49447,1.70154
2.83008,1.50752,2.20745
2.83008,1.52056,2.09797
2.83008,1.5336,2.02986
2.83008,1.54665,2.24256
2.83008,1.55969,3.0687
2.83008,1.57273,3.01054
2.83008,1.58578,2.85861
2.83008,1.59882,3.15128
2.83008,1.61186,3.34036
2.83008,1.62491,4.54591
2.83008,1.63795,4.42024
2.83008,1.65099,4.78591
2.83008,1.66404,3.92176
2.83008,1.67708,4.05516
2.83008,1.69013,3.96921
2.83008,1.70317,3.98879
2.83008,1.71621,3.40475
2.83008,1.72926,3.73038
2.83008,1.7423,3.20181
2.83008,1.75534,2.55712
2.83008,1.76839,2.23232
2.83008,1.78143,1.81466
2.83008,1.79447,1.23411
2.83008,1.80752,1.0001
2.83008,1.82056,0.736906
2.83008,1.8336,0.567821
2.83008,1.84665,0.524282
2.83008,1.85969,0.308314
2.83008,1.87273,0.541871
2.83008,1.88578,0.560884
2.83008,1.89882,1.1106
2.83008,1.91186,1.03314
2.83008,1.92491,0.867244
2.83008,1.93795,1.28251
2.83008,1.95099,1.62283
2.83008,1.96404,1.799
2.83008,1.97708,1.92836
2.83008,1.99013,2.10747
2.83008,2.00317,2.10285
2.83008,2.01621,1.98418
2.83008,2.02926,1.91
2.83008,2.0423,2.04909
2.83008,2.05534,2.19157
2.83008,2.06839,1.93452
2.83008,2.08143,1.83019
2.83008,2.09447,1.57773
2.83008,2.10752,1.50165
2.83008,2.12056,1.35457
2.83008,2.1336,1.34587
2.83008,2.14665,1.18879
2.83008,2.15969,1.15851
2.83008,2.17273,1.13041
2.83008,2.18578,1.10488
2.83008,2.19882,1.13619
2.83008,2.21186,1.09714
2.83008,2.22491,1.33824
2.83008,2.23795,1.08885
2.83008,2.25099,1.23022
2.83008,2.26404,1.15362
2.83008,2.27708,1.23136
2.83008,2.29013,1.37491
2.83008,2.30317,1.39392
2.83008,2.31621,1.64308
2.83008,2.32926,1.77663
2.83008,2.3423,1.52806
2.83008,2.35534,1.71003
2.83008,2.36839,1.53053
2.84313,1.12926,0.881543
2.84313,1.1423,0.881543
2.84313,1.15534,0.763312
2.84313,1.16839,0.63375
2.84313,1.18143,0.497637
2.84313,1.19447,0.444911
2.84313,1.20752,0.412296
2.84313,1.22056,0.341616
2.84313,1.2336,0.294203
2.84313,1.24665,0.309159
2.84313,1.25969,0.266945
2.84313,1.27273,0.28072
2.84313,1.28578,0.278087
2.84313,1.29882,0.28297
2.84313,1.31186,0.259442
2.84313,1.32491,0.294234
2.84313,1.33795,0.609976
2.84313,1.35099,0.651344
2.84313,1.36404,0.621939
2.84313,1.37708,0.673653
2.84313,1.39013,0.7576
2.84313,1.40317,0.673813
2.84313,1.41621,0.77109
2.84313,1.42926,0.733385
2.84313,1.4423,0.68109
2.84313,1.45534,0.738165
2.84313,1.46839,0.879809
2.84313,1.48143,0.939119
2.84313,1.49447,0.996031
2.84313,1.50752,1.53392
2.84313,1.52056,1.40561
2.84313,1.5336,1.30098
2.84313,1.54665,1.19928
2.84313,1.55969,2.61403
2.84313,1.57273,2.25425
2.84313,1.58578,2.09529
2.84313,1.59882,2.42737
2.84313,1.61186,2.53428
2.84313,1.62491,3.63052
2.84313,1.63795,3.36393
2.84313,1.65099,3.58846
2.84313,1.66404,3.06439
2.84313,1.67708,3.47618
2.84313,1.69013,3.52719
2.84313,1.70317,2.7365
2.84313,1.71621,3.0637
2.84313,1.72926,3.79492
2.84313,1.7423,2.7346
2.84313,1.75534,2.98021
2.84313,1.76839,2.30898
2.84313,1.78143,1.80949
2.84313,1.79447,1.1704
2.84313,1.80752,0.950862
2.84313,1.82056,0.805768
2.84313,1.8336,0.927246
2.84313,1.84665,0.847717
2.84313,1.85969,0.517271
2.84313,1.87273,0.917939
2.84313,1.88578,1.11112
2.84313,1.89882,1.3411
2.84313,1.91186,1.96456
2.84313,1.92491,1.22471
2.84313,1.93795,1.59902
2.84313,1.95099,2.19254
2.84313,1.96404,2.19254
2.84313,1.97708,2.74147
2.84313,1.99013,2.50331
2.84313,2.00317,2.72499
2.84313,2.01621,2.44606
2.84313,2.02926,2.56955
2.84313,2.0423,2.24229
2.84313,2.05534,2.22932
2.84313,2.06839,2.24166
2.84313,2.08143,2.09659
2.84313,2.09447,1.50332
2.84313,2.10752,1.61432
2.84313,2.12056,1.50574
2.84313,2.1336,1.41393
2.84313,2.14665,1.26807
2.84313,2.15969,1.08877
2.84313,2.17273,1.00098
2.84313,2.18578,0.949707
2.84313,2.19882,0.933355
2.84313,2.21186,0.863621
2.84313,2.22491,0.99239
2.84313,2.23795,0.902018
2.84313,2.25099,1.02784
2.84313,2.26404,0.893958
2.84313,2.27708,0.989048
2.84313,2.29013,1.09862
2.84313,2.30317,1.23038
2.84313,2.31621,1.56698
2.84313,2.32926,1.65854
2.84313,2.3423,1.44193
2.84313,2.35534,1.73384
2.84313,2.36839,1.52302
2.85617,1.12926,0.763106
2.85617,1.1423,0.763106
2.85617,1.15534,0.711839
2.85617,1.16839,0.583267
2.85617,1.18143,0.461054
2.85617,1.19447,0.422662
2.85617,1.20752,0.375426
2.85617,1.22056,0.252912
2.85617,1.2336,0.281595
2.85617,1.24665,0.269697
2.85617,1.25969,0.259624
2.85617,1.27273,0.246613
2.85617,1.28578,0.252842
2.85617,1.29882,0.257724
2.85617,1.31186,0.254082
2.85617,1.32491,0.263165
2.85617,1.33795,0.493224
2.85617,1.35099,0.582587
2.85617,1.36404,0.430338
2.85617,1.37708,0.426033
2.85617,1.39013,0.426033
2.85617,1.40317,0.413524
2.85617,1.41621,0.509372
2.85617,1.42926,0.509372
2.85617,1.4423,0.414743
2.85617,1.45534,0.391823
2.85617,1.46839,0.349129
2.85617,1.48143,0.349129
2.85617,1.49447,0.712731
2.85617,1.50752,0.782854
2.85617,1.52056,0.728651
2.85617,1.5336,0.197961
2.85617,1.54665,1.13399
2.85617,1.55969,1.6702
2.85617,1.57273,1.51223
2.85617,1.58578,1.51223
2.85617,1.59882,2.42737
2.85617,1.61186,1.42996
2.85617,1.62491,3.13614
2.85617,1.63795,2.91736
2.85617,1.65099,4.05999
2.85617,1.66404,1.99074
2.85617,1.67708,2.10572
2.85617,1.69013,2.46064
2.85617,1.70317,2.46064
2.85617,1.71621,2.06305
2.85617,1.72926,3.00691
2.85617,1.7423,2.43984
2.85617,1.75534,2.43984
2.85617,1.76839,1.48887
2.85617,1.78143,1.40506
2.85617,1.79447,1.03941
2.85617,1.80752,1.04953
2.85617,1.82056,0.965321
2.85617,1.8336,1.5537
2.85617,1.84665,1.54647
2.85617,1.85969,0.901833
2.85617,1.87273,1.3961
2.85617,1.88578,2.07747
2.85617,1.89882,2.96929
2.85617,1.91186,2.99711
2.85617,1.92491,2.22212
2.85617,1.93795,2.22212
2.85617,1.95099,3.21183
2.85617,1.96404,3.21183
2.85617,1.97708,3.92221
2.85617,1.99013,3.16878
2.85617,2.00317,3.87052
2.85617,2.01621,2.60889
2.85617,2.02926,2.97689
2.85617,2.0423,3.46234
2.85617,2.05534,3.45024
2.85617,2.06839,3.06172
2.85617,2.08143,2.98408
2.85617,2.09447,1.82727
2.85617,2.10752,1.63911
2.85617,2.12056,1.75243
2.85617,2.1336,1.75243
2.85617,2.14665,1.09976
2.85617,2.15969,1.02787
2.85617,2.17273,0.922073
2.85617,2.18578,0.733229
2.85617,2.19882,0.671741
2.85617,2.21186,0.543647
2.85617,2.22491,0.750252
2.85617,2.23795,0.750252
2.85617,2.25099,0.855382
2.85617,2.26404,0.504294
2.85617,2.27708,0.733248
2.85617,2.29013,0.8594
2.85617,2.30317,0.8594
2.85617,2.31621,1.60848
2.85617,2.32926,1.59078
2.85617,2.3423,1.59078
2.85617,2.35534,1.86885
2.85617,2.36839,1.50034
2.86922,1.12926,0.627697
2.86922,1.1423,0.627697
2.86922,1.15534,0.539756
2.86922,1.16839,0.457245
2.86922,1.18143,0.356746
2.86922,1.19447,0.330164
2.86922,1.20752,0.332005
2.86922,1.22056,0.249843
2.86922,1.2336,0.256734
2.86922,1.24665,0.266769
2.86922,1.25969,0.274107
2.86922,1.27273,0.2741
2.86922,1.28578,0.290146
2.86922,1.29882,0.27657
2.86922,1.31186,0.277803
2.86922,1.32491,0.306794
2.86922,1.33795,0.470935
2.86922,1.35099,0.524597
2.86922,1.36404,0.421172
2.86922,1.37708,0.418109
2.86922,1.39013,0.511059
2.86922,1.40317,0.443296
2.86922,1.41621,0.425586
2.86922,1.42926,0.422779
2.86922,1.4423,0.359617
2.86922,1.45534,0.341765
2.86922,1.46839,0.294977
2.86922,1.48143,0.282741
2.86922,1.49447,0.307161
2.86922,1.50752,0.395163
2.86922,1.52056,0.281484
2.86922,1.5336,0.169234
2.86922,1.54665,0.264
2.86922,1.55969,0.674388
2.86922,1.57273,0.568927
2.86922,1.58578,0.472991
2.86922,1.59882,0.662662
2.86922,1.61186,0.809783
2.86922,1.62491,1.56029
2.86922,1.63795,2.07664
2.86922,1.65099,1.77616
2.86922,1.66404,1.11872
2.86922,1.67708,1.52483
2.86922,1.69013,1.73014
2.86922,1.70317,1.72257
2.86922,1.71621,1.5328
2.86922,1.72926,1.94225
2.86922,1.7423,1.83129
2.86922,1.75534,1.52821
2.86922,1.76839,1.264
2.86922,1.78143,1.23836
2.86922,1.79447,1.08012
2.86922,1.80752,1.12208
2.86922,1.82056,1.19405
2.86922,1.8336,1.69112
2.86922,1.84665,1.80794
2.86922,1.85969,1.76625
2.86922,1.87273,2.41711
2.86922,1.88578,2.8381
2.86922,1.89882,3.24146
2.86922,1.91186,3.77595
2.86922,1.92491,3.3869
2.86922,1.93795,3.50328
2.86922,1.95099,4.30049
2.86922,1.96404,4.54244
2.86922,1.97708,4.6194
2.86922,1.99013,4.66459
2.86922,2.00317,4.77079
2.86922,2.01621,4.03449
2.86922,2.02926,4.06587
2.86922,2.0423,3.64034
2.86922,2.05534,3.85861
2.86922,2.06839,3.52788
2.86922,2.08143,3.34193
2.86922,2.09447,2.59898
2.86922,2.10752,2.43992
2.86922,2.12056,2.16858
2.86922,2.1336,1.6833
2.86922,2.14665,1.42537
2.86922,2.15969,1.1816
2.86922,2.17273,0.94634
2.86922,2.18578,0.822275
2.86922,2.19882,0.705793
2.86922,2.21186,0.541327
2.86922,2.22491,0.497742
2.86922,2.23795,0.42524
2.86922,2.25099,0.476741
2.86922,2.26404,0.43262
2.86922,2.27708,0.609919
2.86922,2.29013,0.673838
2.86922,2.30317,0.798471
2.86922,2.31621,1.17996
2.86922,2.32926,1.22808
2.86922,2.3423,1.23762
2.86922,2.35534,1.44227
2.86922,2.36839,1.45327
2.88226,1.12926,0.501296
2.88226,1.1423,0.501296
2.88226,1.15534,0.430822
2.88226,1.16839,0.384998
2.88226,1.18143,0.306558
2.88226,1.19447,0.265229
2.88226,1.20752,0.280811
2.88226,1.22056,0.238677
2.88226,1.2336,0.23475
2.88226,1.24665,0.247019
2.88226,1.25969,0.210947
2.88226,1.27273,0.272919
2.88226,1.28578,0.305706
2.88226,1.29882,0.286518
2.88226,1.31186,0.328608
2.88226,1.32491,0.340817
2.88226,1.33795,0.465188
2.88226,1.35099,0.519857
2.88226,1.36404,0.467109
2.88226,1.37708,0.45852
2.88226,1.39013,0.468688
2.88226,1.40317,0.423469
2.88226,1.41621,0.354517
2.88226,1.42926,0.396896
2.88226,1.4423,0.400285
2.88226,1.45534,0.310271
2.88226,1.46839,0.284767
2.88226,1.48143,0.251983
2.88226,1.49447,0.194731
2.88226,1.50752,0.174793
2.88226,1.52056,0.123251
2.88226,1.5336,0.0344174
2.88226,1.54665,0.0585912
2.88226,1.55969,0.256226
2.88226,1.57273,0.206501
2.88226,1.58578,0.148348
2.88226,1.59882,0.245067
2.88226,1.61186,0.296845
2.88226,1.62491,0.308253
2.88226,1.63795,0.971557
2.88226,1.65099,1.21729
2.88226,1.66404,0.4082
2.88226,1.67708,0.62433
2.88226,1.69013,0.896606
2.88226,1.70317,0.49383
2.88226,1.71621,1.0049
2.88226,1.72926,0.983038
2.88226,1.7423,1.0698
2.88226,1.75534,0.827055
2.88226,1.76839,0.94848
2.88226,1.78143,0.970862
2.88226,1.79447,1.10576
2.88226,1.80752,1.25531
2.88226,1.82056,1.87397
2.88226,1.8336,2.29712
2.88226,1.84665,3.1992
2.88226,1.85969,3.03984
2.88226,1.87273,3.37307
2.88226,1.88578,4.68442
2.88226,1.89882,3.57766
2.88226,1.91186,5.23573
2.88226,1.92491,3.89736
2.88226,1.93795,3.89736
2.88226,1.95099,5.49059
2.88226,1.96404,5.49059
2.88226,1.97708,5.68222
2.88226,1.99013,5.63926
2.88226,2.00317,5.79051
2.88226,2.01621,4.312
2.88226,2.02926,4.65996
2.88226,2.0423,4.35644
2.88226,2.05534,4.33917
2.88226,2.06839,3.97185
2.88226,2.08143,3.90862
2.88226,2.09447,2.93187
2.88226,2.10752,2.36465
2.88226,2.12056,2.31173
2.88226,2.1336,2.31173
2.88226,2.14665,1.516
2.88226,2.15969,1.14868
2.88226,2.17273,0.912871
2.88226,2.18578,0.719595
2.88226,2.19882,0.468758
2.88226,2.21186,0.243921
2.88226,2.22491,0.327423
2.88226,2.23795,0.327423
2.88226,2.25099,0.410533
2.88226,2.26404,0.256766
2.88226,2.27708,0.56247
2.88226,2.29013,0.574893
2.88226,2.30317,0.574893
2.88226,2.31621,1.17996
2.88226,2.32926,1.26873
2.88226,2.3423,1.26873
2.88226,2.35534,1.69859
2.88226,2.36839,1.69859
2.8953,1.12926,0.438507
2.8953,1.1423,0.438507
2.8953,1.15534,0.398054
2.8953,1.16839,0.344401
2.8953,1.18143,0.279867
2.8953,1.19447,0.259525
2.8953,1.20752,0.254866
2.8953,1.22056,0.227401
2.8953,1.2336,0.235896
2.8953,1.24665,0.244147
2.8953,1.25969,0.202644
2.8953,1.27273,0.260034
2.8953,1.28578,0.297728
2.8953,1.29882,0.319522
2.8953,1.31186,0.367476
2.8953,1.32491,0.391093
2.8953,1.33795,0.435733
2.8953,1.35099,0.520077
2.8953,1.36404,0.525791
2.8953,1.37708,0.508072
2.8953,1.39013,0.491902
2.8953,1.40317,0.45254
2.8953,1.41621,0.539034
2.8953,1.42926,0.469238
2.8953,1.4423,0.480031
2.8953,1.45534,0.392543
2.8953,1.46839,0.318154
2.8953,1.48143,0.364274
2.8953,1.49447,0.249038
2.8953,1.50752,0.198626
2.8953,1.52056,0.144648
2.8953,1.5336,0.522052
2.8953,1.54665,0.0849499
2.8953,1.55969,0.249176
2.8953,1.57273,0.307474
2.8953,1.58578,0.0318472
2.8953,1.59882,0.0747185
2.8953,1.61186,0.145997
2.8953,1.62491,0.660791
2.8953,1.63795,0.380631
2.8953,1.65099,0.521424
2.8953,1.66404,0.198658
2.8953,1.67708,0.244357
2.8953,1.69013,0.505246
2.8953,1.70317,0.386721
2.8953,1.71621,0.361806
2.8953,1.72926,1.02862
2.8953,1.7423,0.703091
2.8953,1.75534,0.653791
2.8953,1.76839,0.937413
2.8953,1.78143,0.885237
2.8953,1.79447,1.21604
2.8953,1.80752,1.4539
2.8953,1.82056,2.10523
2.8953,1.8336,2.67833
2.8953,1.84665,3.32119
2.8953,1.85969,3.63399
2.8953,1.87273,4.29266
2.8953,1.88578,4.95694
2.8953,1.89882,5.87104
2.8953,1.91186,5.93915
2.8953,1.92491,5.74073
2.8953,1.93795,6.44183
2.8953,1.95099,6.82371
2.8953,1.96404,6.68791
2.8953,1.97708,6.59558
2.8953,1.99013,6.6443
2.8953,2.00317,6.4695
2.8953,2.01621,5.47863
2.8953,2.02926,5.39051
2.8953,2.0423,4.93256
2.8953,2.05534,4.68444
2.8953,2.06839,4.21768
2.8953,2.08143,3.77576
2.8953,2.09447,3.07621
2.8953,2.10752,2.73858
2.8953,2.12056,2.50113
2.8953,2.1336,1.82438
2.8953,2.14665,1.50785
2.8953,2.15969,1.10544
2.8953,2.17273,0.864139
2.8953,2.18578,0.6253
2.8953,2.19882,0.366322
2.8953,2.21186,0.245979
2.8953,2.22491,0.225556
2.8953,2.23795,0.250236
2.8953,2.25099,0.246372
2.8953,2.26404,0.329829
2.8953,2.27708,0.479731
2.8953,2.29013,0.561667
2.8953,2.30317,0.834728
2.8953,2.31621,1.11215
2.8953,2.32926,1.23085
2.8953,2.3423,1.44174
2.8953,2.35534,1.49318
2.8953,2.36839,1.50815
2.90835,1.12926,0.338504
2.90835,1.1423,0.338504
2.90835,1.15534,0.267636
2.90835,1.16839,0.26881
2.90835,1.18143,0.247499
2.90835,1.19447,0.219523
2.90835,1.20752,0.240421
2.90835,1.22056,0.205005
2.90835,1.2336,0.260078
2.90835,1.24665,0.266314
2.90835,1.25969,0.277882
2.90835,1.27273,0.314912
2.90835,1.28578,0.375132
2.90835,1.29882,0.413002
2.90835,1.31186,0.437943
2.90835,1.32491,0.470913
2.90835,1.33795,0.575992
2.90835,1.35099,0.608589
2.90835,1.36404,0.621046
2.90835,1.37708,0.617764
2.90835,1.39013,0.554544
2.90835,1.40317,0.615204
2.90835,1.41621,0.634713
2.90835,1.42926,0.641958
2.90835,1.4423,0.703899
2.90835,1.45534,0.618023
2.90835,1.46839,0.553093
2.90835,1.48143,0.547322
2.90835,1.49447,0.492139
2.90835,1.50752,0.347137
2.90835,1.52056,0.311035
2.90835,1.5336,0.478652
2.90835,1.54665,0.393546
2.90835,1.55969,0.0885604
2.90835,1.57273,0.25103
2.90835,1.58578,0.0284055
2.90835,1.59882,0.0123929
2.90835,1.61186,0.0875869
2.90835,1.62491,0.242932
2.90835,1.63795,0.323523
2.90835,1.65099,0.0382588
2.90835,1.66404,0.0411509
2.90835,1.67708,0.0445078
2.90835,1.69013,0.0817075
2.90835,1.70317,0.175705
2.90835,1.71621,0.293208
2.90835,1.72926,0.45011
2.90835,1.7423,0.466834
2.90835,1.75534,0.621987
2.90835,1.76839,0.766912
2.90835,1.78143,0.787895
2.90835,1.79447,1.22562
2.90835,1.80752,1.54445
2.90835,1.82056,2.40814
2.90835,1.8336,2.96545
2.90835,1.84665,3.80011
2.90835,1.85969,4.28669
2.90835,1.87273,5.05299
2.90835,1.88578,5.71124
2.90835,1.89882,6.52737
2.90835,1.91186,6.7239
2.90835,1.92491,5.95589
2.90835,1.93795,7.59247
2.90835,1.95099,7.4856
2.90835,1.96404,7.8908
2.90835,1.97708,7.58852
2.90835,1.99013,7.55526
2.90835,2.00317,7.18927
2.90835,2.01621,6.32443
2.90835,2.02926,5.92221
2.90835,2.0423,5.63324
2.90835,2.05534,5.12602
2.90835,2.06839,4.90763
2.90835,2.08143,4.35457
2.90835,2.09447,3.64809
2.90835,2.10752,3.09777
2.90835,2.12056,2.31026
2.90835,2.1336,2.31026
2.90835,2.14665,1.69145
2.90835,2.15969,1.16724
2.90835,2.17273,0.827923
2.90835,2.18578,0.602199
2.90835,2.19882,0.334243
2.90835,2.21186,0.116517
2.90835,2.22491,0.139607
2.90835,2.23795,0.110684
2.90835,2.25099,0.172723
2.90835,2.26404,0.185824
2.90835,2.27708,0.364131
2.90835,2.29013,0.567559
2.90835,2.30317,0.76782
2.90835,2.31621,0.988388
2.90835,2.32926,1.13411
2.90835,2.3423,1.30363
2.90835,2.35534,1.54035
2.90835,2.36839,1.48422
2.92139,1.12926,0.310425
2.92139,1.1423,0.310425
2.92139,1.15534,0.270539
2.92139,1.16839,0.253451
2.92139,1.18143,0.254048
2.92139,1.19447,0.226011
2.92139,1.20752,0.232078
2.92139,1.22056,0.223848
2.92139,1.2336,0.239849
2.92139,1.24665,0.260729
2.92139,1.25969,0.282518
2.92139,1.27273,0.331019
2.92139,1.28578,0.38286
2.92139,1.29882,0.41659
2.92139,1.31186,0.461416
2.92139,1.32491,0.491546
2.92139,1.33795,0.560849
2.92139,1.35099,0.636374
2.92139,1.36404,0.676731
2.92139,1.37708,0.668167
2.92139,1.39013,0.695381
2.92139,1.40317,0.761579
2.92139,1.41621,0.766315
2.92139,1.42926,0.809945
2.92139,1.4423,0.849681
2.92139,1.45534,0.788226
2.92139,1.46839,0.809083
2.92139,1.48143,0.798749
2.92139,1.49447,0.674678
2.92139,1.50752,0.609586
2.92139,1.52056,0.690365
2.92139,1.5336,0.787547
2.92139,1.54665,0.712017
2.92139,1.55969,0.440677
2.92139,1.57273,0.394071
2.92139,1.58578,0.301796
2.92139,1.59882,0.360106
2.92139,1.61186,0.387553
2.92139,1.62491,0.153917
2.92139,1.63795,0.113732
2.92139,1.65099,0.0971918
2.92139,1.66404,0.259093
2.92139,1.67708,0.224832
2.92139,1.69013,0.141855
2.92139,1.70317,0.246208
2.92139,1.71621,0.271883
2.92139,1.72926,0.492988
2.92139,1.7423,0.438253
2.92139,1.75534,0.672135
2.92139,1.76839,0.772677
2.92139,1.78143,1.15929
2.92139,1.79447,1.48931
2.92139,1.80752,1.87558
2.92139,1.82056,2.68282
2.92139,1.8336,3.26695
2.92139,1.84665,3.64147
2.92139,1.85969,4.49529
2.92139,1.87273,5.26916
2.92139,1.88578,6.30458
2.92139,1.89882,6.72265
2.92139,1.91186,7.3676
2.92139,1.92491,7.24011
2.92139,1.93795,8.27083
2.92139,1.95099,8.21265
2.92139,1.96404,8.21748
2.92139,1.97708,8.01931
2.92139,1.99013,7.77849
2.92139,2.00317,7.50445
2.92139,2.01621,6.79107
2.92139,2.02926,6.50055
2.92139,2.0423,6.11357
2.92139,2.05534,5.56825
2.92139,2.06839,4.86186
2.92139,2.08143,4.09723
2.92139,2.09447,3.49792
2.92139,2.10752,3.16494
2.92139,2.12056,2.67986
2.92139,2.1336,2.12
2.92139,2.14665,1.61271
2.92139,2.15969,1.21395
2.92139,2.17273,0.819598
2.92139,2.18578,0.63235
2.92139,2.19882,0.356272
2.92139,2.21186,0.194753
2.92139,2.22491,0.123399
2.92139,2.23795,0.0560464
2.92139,2.25099,0.0853729
2.92139,2.26404,0.189256
2.92139,2.27708,0.318872
2.92139,2.29013,0.482445
2.92139,2.30317,0.711733
2.92139,2.31621,0.891739
2.92139,2.32926,1.10008
2.92139,2.3423,1.30647
2.92139,2.35534,1.46641
2.92139,2.36839,1.46959
2.93443,1.12926,0.301599
2.93443,1.1423,0.301599
2.93443,1.15534,0.281239
2.93443,1.16839,0.252672
2.93443,1.18143,0.272195
2.93443,1.19447,0.244472
2.93443,1.20752,0.25293
2.93443,1.22056,0.246642
2.93443,1.2336,0.273907
2.93443,1.24665,0.270566
2.93443,1.25969,0.284856
2.93443,1.27273,0.324795
2.93443,1.28578,0.37556
2.93443,1.29882,0.407246
2.93443,1.31186,0.447884
2.93443,1.32491,0.499107
2.93443,1.33795,0.556681
2.93443,1.35099,0.657767
2.93443,1.36404,0.658342
2.93443,1.37708,0.739021
2.93443,1.39013,0.814519
2.93443,1.40317,0.871058
2.93443,1.41621,0.918512
2.93443,1.42926,0.773568
2.93443,1.4423,1.01514
2.93443,1.45534,1.00346
2.93443,1.46839,1.04296
2.93443,1.48143,1.05569
2.93443,1.49447,1.07454
2.93443,1.50752,0.953475
2.93443,1.52056,0.95853
2.93443,1.5336,1.20668
2.93443,1.54665,1.05296
2.93443,1.55969,0.948627
2.93443,1.57273,0.777706
2.93443,1.58578,0.958528
2.93443,1.59882,0.880204
2.93443,1.61186,0.643019
2.93443,1.62491,0.442432
2.93443,1.63795,0.41448
2.93443,1.65099,0.472193
2.93443,1.66404,0.624197
2.93443,1.67708,0.510813
2.93443,1.69013,0.488075
2.93443,1.70317,0.499793
2.93443,1.71621,0.511271
2.93443,1.72926,0.467584
2.93443,1.7423,0.737542
2.93443,1.75534,0.856117
2.93443,1.76839,1.18895
2.93443,1.78143,1.32083
2.93443,1.79447,1.74321
2.93443,1.80752,2.25126
2.93443,1.82056,2.94218
2.93443,1.8336,3.87154
2.93443,1.84665,4.44073
2.93443,1.85969,5.22252
2.93443,1.87273,5.85717
2.93443,1.88578,6.6928
2.93443,1.89882,7.34317
2.93443,1.91186,7.76543
2.93443,1.92491,7.70941
2.93443,1.93795,8.39227
2.93443,1.95099,8.52941
2.93443,1.96404,8.39776
2.93443,1.97708,8.26461
2.93443,1.99013,8.01963
2.93443,2.00317,7.60731
2.93443,2.01621,7.09441
2.93443,2.02926,6.55849
2.93443,2.0423,5.98796
2.93443,2.05534,5.32449
2.93443,2.06839,4.76756
2.93443,2.08143,4.16899
2.93443,2.09447,3.62011
2.93443,2.10752,2.9108
2.93443,2.12056,2.39131
2.93443,2.1336,1.5688
2.93443,2.14665,1.36261
2.93443,2.15969,0.80052
2.93443,2.17273,0.672221
2.93443,2.18578,0.434285
2.93443,2.19882,0.166601
2.93443,2.21186,0.0540948
2.93443,2.22491,0.0914054
2.93443,2.23795,0.039543
2.93443,2.25099,0.115799
2.93443,2.26404,0.133369
2.93443,2.27708,0.293505
2.93443,2.29013,0.422379
2.93443,2.30317,0.599347
2.93443,2.31621,0.837581
2.93443,2.32926,1.10842
2.93443,2.3423,1.19264
2.93443,2.35534,1.40675
2.93443,2.36839,1.58755
2.94748,1.12926,0.282082
2.94748,1.1423,0.282082
2.94748,1.15534,0.280773
2.94748,1.16839,0.250019
2.94748,1.18143,0.299037
2.94748,1.19447,0.253206
2.94748,1.20752,0.270972
2.94748,1.22056,0.246737
2.94748,1.2336,0.299805
2.94748,1.24665,0.289171
2.94748,1.25969,0.311759
2.94748,1.27273,0.333775
2.94748,1.28578,0.380769
2.94748,1.29882,0.414607
2.94748,1.31186,0.418701
2.94748,1.32491,0.440252
2.94748,1.33795,0.54382
2.94748,1.35099,0.58623
2.94748,1.36404,0.602023
2.94748,1.37708,0.671214
2.94748,1.39013,0.668253
2.94748,1.40317,0.691468
2.94748,1.41621,0.863767
2.94748,1.42926,0.844121
2.94748,1.4423,0.976337
2.94748,1.45534,1.07842
2.94748,1.46839,1.08147
2.94748,1.48143,1.1907
2.94748,1.49447,1.16105
2.94748,1.50752,1.24883
2.94748,1.52056,1.29612
2.94748,1.5336,1.4904
2.94748,1.54665,1.40119
2.94748,1.55969,1.2921
2.94748,1.57273,1.24012
2.94748,1.58578,1.41646
2.94748,1.59882,1.2854
2.94748,1.61186,1.32429
2.94748,1.62491,1.12187
2.94748,1.63795,0.605566
2.94748,1.65099,0.890397
2.94748,1.66404,1.34467
2.94748,1.67708,1.03963
2.94748,1.69013,0.685084
2.94748,1.70317,0.945649
2.94748,1.71621,0.962288
2.94748,1.72926,0.474844
2.94748,1.7423,0.75851
2.94748,1.75534,0.919137
2.94748,1.76839,1.46498
2.94748,1.78143,1.63103
2.94748,1.79447,1.86714
2.94748,1.80752,2.45758
2.94748,1.82056,2.9438
2.94748,1.8336,4.01455
2.94748,1.84665,4.53293
2.94748,1.85969,5.14399
2.94748,1.87273,6.13993
2.94748,1.88578,6.55382
2.94748,1.89882,7.36345
2.94748,1.91186,7.86121
2.94748,1.92491,7.81945
2.94748,1.93795,8.08723
2.94748,1.95099,8.49407
2.94748,1.96404,8.35124
2.94748,1.97708,8.16248
2.94748,1.99013,8.00404
2.94748,2.00317,7.35049
2.94748,2.01621,6.79496
2.94748,2.02926,6.31989
2.94748,2.0423,5.91941
2.94748,2.05534,5.02189
2.94748,2.06839,4.67475
2.94748,2.08143,3.85048
2.94748,2.09447,3.79259
2.94748,2.10752,2.95198
2.94748,2.12056,2.24086
2.94748,2.1336,1.83814
2.94748,2.14665,1.262
2.94748,2.15969,0.901638
2.94748,2.17273,0.524582
2.94748,2.18578,0.460746
2.94748,2.19882,0.219495
2.94748,2.21186,0.0281724
2.94748,2.22491,0.0283823
2.94748,2.23795,0.0180383
2.94748,2.25099,0.135126
2.94748,2.26404,0.211896
2.94748,2.27708,0.471307
2.94748,2.29013,0.829642
2.94748,2.30317,0.641179
2.94748,2.31621,0.871803
2.94748,2.32926,1.20756
2.94748,2.3423,1.23821
2.94748,2.35534,1.69088
2.94748,2.36839,1.73312
2.96052,1.12926,0.284995
2.96052,1.1423,0.284995
2.96052,1.15534,0.295901
2.96052,1.16839,0.27943
2.96052,1.18143,0.292594
2.96052,1.19447,0.295353
2.96052,1.20752,0.287727
2.96052,1.22056,0.264129
2.96052,1.2336,0.301028
2.96052,1.24665,0.285451
2.96052,1.25969,0.299372
2.96052,1.27273,0.306467
2.96052,1.28578,0.34783
2.96052,1.29882,0.362212
2.96052,1.31186,0.356055
2.96052,1.32491,0.36341
2.96052,1.33795,0.459632
2.96052,1.35099,0.555683
2.96052,1.36404,0.535459
2.96052,1.37708,0.645035
2.96052,1.39013,0.6632
2.96052,1.40317,0.863279
2.96052,1.41621,0.931882
2.96052,1.42926,0.918391
2.96052,1.4423,0.99428
2.96052,1.45534,1.09938
2.96052,1.46839,1.17701
2.96052,1.48143,1.31464
2.96052,1.49447,1.30525
2.96052,1.50752,1.3347
2.96052,1.52056,1.53709
2.96052,1.5336,1.74447
2.96052,1.54665,1.62855
2.96052,1.55969,0.861248
2.96052,1.57273,1.43008
2.96052,1.58578,1.43008
2.96052,1.59882,1.02176
2.96052,1.61186,1.66132
2.96052,1.62491,0.991765
2.96052,1.63795,1.35782
2.96052,1.65099,0.928451
2.96052,1.66404,1.70428
2.96052,1.67708,1.56902
2.96052,1.69013,1.6152
2.96052,1.70317,1.20555
2.96052,1.71621,1.69685
2.96052,1.72926,0.798878
2.96052,1.7423,1.61116
2.96052,1.75534,1.56675
2.96052,1.76839,2.03901
2.96052,1.78143,2.06353
2.96052,1.79447,2.38664
2.96052,1.80752,2.9188
2.96052,1.82056,3.74942
2.96052,1.8336,4.69574
2.96052,1.84665,5.08148
2.96052,1.85969,5.9175
2.96052,1.87273,6.58119
2.96052,1.88578,7.05054
2.96052,1.89882,7.53042
2.96052,1.91186,8.0028
2.96052,1.92491,8.27733
2.96052,1.93795,8.53422
2.96052,1.95099,8.37501
2.96052,1.96404,8.28553
2.96052,1.97708,7.95689
2.96052,1.99013,7.76735
2.96052,2.00317,7.3334
2.96052,2.01621,6.76756
2.96052,2.02926,6.14147
2.96052,2.0423,5.66562
2.96052,2.05534,4.62517
2.96052,2.06839,4.05345
2.96052,2.08143,3.36501
2.96052,2.09447,3.13815
2.96052,2.10752,2.29684
2.96052,2.12056,1.82428
2.96052,2.1336,1.07374
2.96052,2.14665,0.890599
2.96052,2.15969,0.415629
2.96052,2.17273,0.244892
2.96052,2.18578,0.162393
2.96052,2.19882,0.0360468
2.96052,2.21186,0.0500721
2.96052,2.22491,0.0745583
2.96052,2.23795,0.0745583
2.96052,2.25099,0.32149
2.96052,2.26404,0.470912
2.96052,2.27708,0.751575
2.96052,2.29013,1.05913
2.96052,2.30317,1.15247
2.96052,2.31621,1.3681
2.96052,2.32926,1.59263
2.96052,2.3423,1.80412
2.96052,2.35534,1.98538
2.96052,2.36839,2.05151
2.97356,1.12926,0.272291
2.97356,1.1423,0.272291
2.97356,1.15534,0.28712
2.97356,1.16839,0.27519
2.97356,1.18143,0.297663
2.97356,1.19447,0.307297
2.97356,1.20752,0.309645
2.97356,1.22056,0.27392
2.97356,1.2336,0.316759
2.97356,1.24665,0.278179
2.97356,1.25969,0.264231
2.97356,1.27273,0.264033
2.97356,1.28578,0.296302
2.97356,1.29882,0.284298
2.97356,1.31186,0.277183
2.97356,1.32491,0.26946
2.97356,1.33795,0.382947
2.97356,1.35099,0.420517
2.97356,1.36404,0.368076
2.97356,1.37708,0.485162
2.97356,1.39013,0.485162
2.97356,1.40317,0.767944
2.97356,1.41621,0.802585
2.97356,1.42926,0.827118
2.97356,1.4423,0.823291
2.97356,1.45534,0.962258
2.97356,1.46839,1.03308
2.97356,1.48143,1.03308
2.97356,1.49447,1.15746
2.97356,1.50752,1.41064
2.97356,1.52056,1.54934
2.97356,1.5336,1.90537
2.97356,1.54665,1.81943
2.97356,1.55969,1.38119
2.97356,1.57273,1.86237
2.97356,1.58578,1.86237
2.97356,1.59882,1.02176
2.97356,1.61186,2.41648
2.97356,1.62491,2.41648
2.97356,1.63795,1.57239
2.97356,1.65099,1.14073
2.97356,1.66404,2.47469
2.97356,1.67708,2.62442
2.97356,1.69013,2.68543
2.97356,1.70317,2.68543
2.97356,1.71621,2.78474
2.97356,1.72926,1.04902
2.97356,1.7423,2.04934
2.97356,1.75534,2.04934
2.97356,1.76839,2.97602
2.97356,1.78143,3.10353
2.97356,1.79447,3.13521
2.97356,1.80752,3.55281
2.97356,1.82056,3.55281
2.97356,1.8336,4.86908
2.97356,1.84665,4.70786
2.97356,1.85969,5.80561
2.97356,1.87273,6.76741
2.97356,1.88578,7.02992
2.97356,1.89882,6.96139
2.97356,1.91186,7.66413
2.97356,1.92491,7.86481
2.97356,1.93795,7.86481
2.97356,1.95099,8.25014
2.97356,1.96404,8.25014
2.97356,1.97708,7.38204
2.97356,1.99013,7.68074
2.97356,2.00317,6.02968
2.97356,2.01621,6.14777
2.97356,2.02926,5.60005
2.97356,2.0423,5.37689
2.97356,2.05534,3.97505
2.97356,2.06839,3.39741
2.97356,2.08143,2.7171
2.97356,2.09447,2.57132
2.97356,2.10752,2.00079
2.97356,2.12056,1.40119
2.97356,2.1336,1.40119
2.97356,2.14665,0.685187
2.97356,2.15969,0.345173
2.97356,2.17273,0.156873
2.97356,2.18578,0.15228
2.97356,2.19882,0.0149748
2.97356,2.21186,0.360859
2.97356,2.22491,0.0428906
2.97356,2.23795,0.0428906
2.97356,2.25099,0.531511
2.97356,2.26404,0.89121
2.97356,2.27708,1.0494
2.97356,2.29013,1.75079
2.97356,2.30317,1.75079
2.97356,2.31621,1.73834
2.97356,2.32926,1.89946
2.97356,2.3423,1.89946
2.97356,2.35534,2.42102
2.97356,2.36839,2.48758
2.98661,1.12926,0.262229
2.98661,1.1423,0.262229
2.98661,1.15534,0.290677
2.98661,1.16839,0.266979
2.98661,1.18143,0.298459
2.98661,1.19447,0.317366
2.98661,1.20752,0.297637
2.98661,1.22056,0.28252
2.98661,1.2336,0.299717
2.98661,1.24665,0.250804
2.98661,1.25969,0.258374
2.98661,1.27273,0.237879
2.98661,1.28578,0.250111
2.98661,1.29882,0.249773
2.98661,1.31186,0.210172
2.98661,1.32491,0.207208
2.98661,1.33795,0.301163
2.98661,1.35099,0.317008
2.98661,1.36404,0.285492
2.98661,1.37708,0.336468
2.98661,1.39013,0.384162
2.98661,1.40317,0.47275
2.98661,1.41621,0.533631
2.98661,1.42926,0.610535
2.98661,1.4423,0.617383
2.98661,1.45534,0.776071
2.98661,1.46839,0.85112
2.98661,1.48143,1.20062
2.98661,1.49447,1.23259
2.98661,1.50752,1.57015
2.98661,1.52056,1.69574
2.98661,1.5336,1.78282
2.98661,1.54665,2.17501
2.98661,1.55969,2.28186
2.98661,1.57273,2.37364
2.98661,1.58578,2.59971
2.98661,1.59882,2.88696
2.98661,1.61186,2.76433
2.98661,1.62491,2.77792
2.98661,1.63795,2.67871
2.98661,1.65099,2.74913
2.98661,1.66404,3.23987
2.98661,1.67708,3.14521
2.98661,1.69013,2.95612
2.98661,1.70317,2.79677
2.98661,1.71621,2.97188
2.98661,1.72926,2.23644
2.98661,1.7423,2.85772
2.98661,1.75534,2.94733
2.98661,1.76839,3.45133
2.98661,1.78143,3.22124
2.98661,1.79447,3.51319
2.98661,1.80752,4.04571
2.98661,1.82056,4.3244
2.98661,1.8336,4.87403
2.98661,1.84665,5.2762
2.98661,1.85969,5.85775
2.98661,1.87273,6.55472
2.98661,1.88578,6.71471
2.98661,1.89882,6.93262
2.98661,1.91186,7.28248
2.98661,1.92491,7.47442
2.98661,1.93795,7.46874
2.98661,1.95099,7.34022
2.98661,1.96404,7.07796
2.98661,1.97708,6.78957
2.98661,1.99013,6.39887
2.98661,2.00317,5.5148
2.98661,2.01621,5.28509
2.98661,2.02926,4.85677
2.98661,2.0423,4.28394
2.98661,2.05534,3.41058
2.98661,2.06839,2.80109
2.98661,2.08143,2.16546
2.98661,2.09447,1.88378
2.98661,2.10752,1.1767
2.98661,2.12056,0.885306
2.98661,2.1336,0.562376
2.98661,2.14665,0.317396
2.98661,2.15969,0.134016
2.98661,2.17273,0.0825996
2.98661,2.18578,0.0994836
2.98661,2.19882,0.206538
2.98661,2.21186,0.244202
2.98661,2.22491,0.456167
2.98661,2.23795,0.841572
2.98661,2.25099,1.05882
2.98661,2.26404,1.32322
2.98661,2.27708,1.5325
2.98661,2.29013,1.87179
2.98661,2.30317,1.83792
2.98661,2.31621,2.2791
2.98661,2.32926,2.53559
2.98661,2.3423,2.75769
2.98661,2.35534,2.93328
2.98661,2.36839,3.19018
2.99965,1.12926,0.273557
2.99965,1.1423,0.273557
2.99965,1.15534,0.317402
2.99965,1.16839,0.282712
2.99965,1.18143,0.331413
2.99965,1.19447,0.37088
2.99965,1.20752,0.311263
2.99965,1.22056,0.29801
2.99965,1.2336,0.297303
2.99965,1.24665,0.242344
2.99965,1.25969,0.224421
2.99965,1.27273,0.202776
2.99965,1.28578,0.196286
2.99965,1.29882,0.169178
2.99965,1.31186,0.151631
2.99965,1.32491,0.123955
2.99965,1.33795,0.249675
2.99965,1.35099,0.226234
2.99965,1.36404,0.185131
2.99965,1.37708,0.227996
2.99965,1.39013,0.19458
2.99965,1.40317,0.248953
2.99965,1.41621,0.328337
2.99965,1.42926,0.238968
2.99965,1.4423,0.382251
2.99965,1.45534,0.522431
2.99965,1.46839,0.616551
2.99965,1.48143,0.71446
2.99965,1.49447,1.00629
2.99965,1.50752,1.25067
2.99965,1.52056,1.55886
2.99965,1.5336,1.67777
2.99965,1.54665,1.81569
2.99965,1.55969,2.06974
2.99965,1.57273,2.34366
2.99965,1.58578,2.85614
2.99965,1.59882,3.18533
2.99965,1.61186,3.19467
2.99965,1.62491,3.64819
2.99965,1.63795,3.30218
2.99965,1.65099,3.72329
2.99965,1.66404,3.8815
2.99965,1.67708,4.1847
2.99965,1.69013,3.8767
2.99965,1.70317,4.43614
2.99965,1.71621,3.86058
2.99965,1.72926,2.52067
2.99965,1.7423,3.72606
2.99965,1.75534,4.24356
2.99965,1.76839,4.52688
2.99965,1.78143,4.63314
2.99965,1.79447,4.0236
2.99965,1.80752,4.20506
2.99965,1.82056,4.85537
2.99965,1.8336,5.47909
2.99965,1.84665,5.28113
2.99965,1.85969,5.99653
2.99965,1.87273,6.68722
2.99965,1.88578,6.37056
2.99965,1.89882,6.02746
2.99965,1.91186,6.7961
2.99965,1.92491,7.23982
2.99965,1.93795,7.23982
2.99965,1.95099,7.37649
2.99965,1.96404,7.37649
2.99965,1.97708,5.9615
2.99965,1.99013,6.10251
2.99965,2.00317,4.57344
2.99965,2.01621,4.73357
2.99965,2.02926,4.61358
2.99965,2.0423,3.88083
2.99965,2.05534,2.14837
2.99965,2.06839,2.28266
2.99965,2.08143,1.71108
2.99965,2.09447,1.8433
2.99965,2.10752,1.52763
2.99965,2.12056,0.652939
2.99965,2.1336,0.652939
2.99965,2.14665,0.259866
2.99965,2.15969,0.235898
2.99965,2.17273,0.193824
2.99965,2.18578,0.0692877
2.99965,2.19882,0.0999724
2.99965,2.21186,0.769095
2.99965,2.22491,0.527108
2.99965,2.23795,0.527108
2.99965,2.25099,1.65134
2.99965,2.26404,2.10177
2.99965,2.27708,1.69985
2.99965,2.29013,2.6743
2.99965,2.30317,2.6743
2.99965,2.31621,2.92314
2.99965,2.32926,3.09232
2.99965,2.3423,3.09232
2.99965,2.35534,3.13283
2.99965,2.36839,3.7705
3.01269,1.12926,0.270945
3.01269,1.1423,0.270945
3.01269,1.15534,0.267576
3.01269,1.16839,0.292134
3.01269,1.18143,0.340559
3.01269,1.19447,0.359559
3.01269,1.20752,0.32107
3.01269,1.22056,0.324459
3.01269,1.2336,0.311749
3.01269,1.24665,0.24035
3.01269,1.25969,0.226386
3.01269,1.27273,0.196725
3.01269,1.28578,0.178327
3.01269,1.29882,0.159174
3.01269,1.31186,0.12509
3.01269,1.32491,0.0978808
3.01269,1.33795,0.137819
3.01269,1.35099,0.140572
3.01269,1.36404,0.104503
3.01269,1.37708,0.101479
3.01269,1.39013,0.109301
3.01269,1.40317,0.164181
3.01269,1.41621,0.292939
3.01269,1.42926,0.271989
3.01269,1.4423,0.246659
3.01269,1.45534,0.394699
3.01269,1.46839,0.541522
3.01269,1.48143,0.86635
3.01269,1.49447,1.04353
3.01269,1.50752,1.36252
3.01269,1.52056,1.61072
3.01269,1.5336,1.80245
3.01269,1.54665,1.88662
3.01269,1.55969,2.25429
3.01269,1.57273,2.43463
3.01269,1.58578,3.22642
3.01269,1.59882,3.15655
3.01269,1.61186,3.20581
3.01269,1.62491,3.4144
3.01269,1.63795,3.19273
3.01269,1.65099,3.55264
3.01269,1.66404,4.29931
3.01269,1.67708,4.65386
3.01269,1.69013,4.31696
3.01269,1.70317,4.58367
3.01269,1.71621,4.69725
3.01269,1.72926,4.09844
3.01269,1.7423,4.46014
3.01269,1.75534,4.43881
3.01269,1.76839,4.6935
3.01269,1.78143,4.7076
3.01269,1.79447,4.55422
3.01269,1.80752,4.82575
3.01269,1.82056,5.01507
3.01269,1.8336,5.46313
3.01269,1.84665,5.33122
3.01269,1.85969,5.68015
3.01269,1.87273,6.05273
3.01269,1.88578,6.12341
3.01269,1.89882,6.28547
3.01269,1.91186,6.02047
3.01269,1.92491,6.34687
3.01269,1.93795,6.40588
3.01269,1.95099,5.92365
3.01269,1.96404,5.49515
3.01269,1.97708,5.21762
3.01269,1.99013,5.07786
3.01269,2.00317,4.12711
3.01269,2.01621,3.95165
3.01269,2.02926,3.6995
3.01269,2.0423,3.12219
3.01269,2.05534,2.53701
3.01269,2.06839,1.91759
3.01269,2.08143,1.6008
3.01269,2.09447,1.33997
3.01269,2.10752,0.901747
3.01269,2.12056,0.609306
3.01269,2.1336,0.311696
3.01269,2.14665,0.257216
3.01269,2.15969,0.2253
3.01269,2.17273,0.332338
3.01269,2.18578,0.218229
3.01269,2.19882,0.566165
3.01269,2.21186,0.959613
3.01269,2.22491,1.22432
3.01269,2.23795,1.77128
3.01269,2.25099,2.03451
3.01269,2.26404,2.38563
3.01269,2.27708,2.66827
3.01269,2.29013,3.04729
3.01269,2.30317,3.10625
3.01269,2.31621,3.42538
3.01269,2.32926,3.71332
3.01269,2.3423,3.91135
3.01269,2.35534,4.07938
3.01269,2.36839,4.32039
3.02574,1.12926,0.299162
3.02574,1.1423,0.299162
3.02574,1.15534,0.294566
3.02574,1.16839,0.331871
3.02574,1.18143,0.394086
3.02574,1.19447,0.399729
3.02574,1.20752,0.35578
3.02574,1.22056,0.36542
3.02574,1.2336,0.332111
3.02574,1.24665,0.261754
3.02574,1.25969,0.238516
3.02574,1.27273,0.198297
3.02574,1.28578,0.156693
3.02574,1.29882,0.134429
3.02574,1.31186,0.116282
3.02574,1.32491,0.0920552
3.02574,1.33795,0.0916044
3.02574,1.35099,0.0960907
3.02574,1.36404,0.0784642
3.02574,1.37708,0.0550875
3.02574,1.39013,0.0516227
3.02574,1.40317,0.0811355
3.02574,1.41621,0.11406
3.02574,1.42926,0.0905892
3.02574,1.4423,0.115766
3.02574,1.45534,0.243074
3.02574,1.46839,0.316204
3.02574,1.48143,0.426038
3.02574,1.49447,0.588779
3.02574,1.50752,0.88158
3.02574,1.52056,1.22203
3.02574,1.5336,1.13108
3.02574,1.54665,1.50616
3.02574,1.55969,1.83294
3.02574,1.57273,2.28993
3.02574,1.58578,2.63046
3.02574,1.59882,2.96964
3.02574,1.61186,3.12841
3.02574,1.62491,3.54045
3.02574,1.63795,3.62951
3.02574,1.65099,3.77815
3.02574,1.66404,4.40712
3.02574,1.67708,5.02251
3.02574,1.69013,4.77944
3.02574,1.70317,4.54884
3.02574,1.71621,5.17936
3.02574,1.72926,4.47985
3.02574,1.7423,5.42841
3.02574,1.75534,4.85977
3.02574,1.76839,5.72213
3.02574,1.78143,5.29879
3.02574,1.79447,4.98138
3.02574,1.80752,5.40135
3.02574,1.82056,5.58429
3.02574,1.8336,5.72818
3.02574,1.84665,5.54145
3.02574,1.85969,5.49183
3.02574,1.87273,6.05089
3.02574,1.88578,5.68827
3.02574,1.89882,5.2255
3.02574,1.91186,5.40156
3.02574,1.92491,5.82903
3.02574,1.93795,5.29427
3.02574,1.95099,5.69654
3.02574,1.96404,4.7808
3.02574,1.97708,4.45121
3.02574,1.99013,4.12102
3.02574,2.00317,3.51558
3.02574,2.01621,3.51558
3.02574,2.02926,2.8576
3.02574,2.0423,2.38947
3.02574,2.05534,2.07975
3.02574,2.06839,1.48368
3.02574,2.08143,1.21067
3.02574,2.09447,1.04157
3.02574,2.10752,0.85585
3.02574,2.12056,0.557398
3.02574,2.1336,0.410273
3.02574,2.14665,0.341543
3.02574,2.15969,0.695757
3.02574,2.17273,0.726244
3.02574,2.18578,0.594227
3.02574,2.19882,0.934446
3.02574,2.21186,1.99376
3.02574,2.22491,1.69674
3.02574,2.23795,2.20855
3.02574,2.25099,2.95702
3.02574,2.26404,3.00163
3.02574,2.27708,3.34294
3.02574,2.29013,3.95993
3.02574,2.30317,4.21014
3.02574,2.31621,3.92853
3.02574,2.32926,4.52256
3.02574,2.3423,4.78864
3.02574,2.35534,4.89997
3.02574,2.36839,5.22663
3.03878,1.12926,0.333804
3.03878,1.1423,0.333804
3.03878,1.15534,0.371643
3.03878,1.16839,0.397729
3.03878,1.18143,0.471927
3.03878,1.19447,0.48085
3.03878,1.20752,0.412636
3.03878,1.22056,0.427586
3.03878,1.2336,0.363302
3.03878,1.24665,0.28598
3.03878,1.25969,0.258769
3.03878,1.27273,0.235743
3.03878,1.28578,0.170164
3.03878,1.29882,0.140051
3.03878,1.31186,0.139127
3.03878,1.32491,0.113802
3.03878,1.33795,0.182961
3.03878,1.35099,0.112843
3.03878,1.36404,0.0905346
3.03878,1.37708,0.059021
3.03878,1.39013,0.0415454
3.03878,1.40317,0.0251192
3.03878,1.41621,0.0379649
3.03878,1.42926,0.0101335
3.03878,1.4423,0.0207418
3.03878,1.45534,0.0659739
3.03878,1.46839,0.123802
3.03878,1.48143,0.118867
3.03878,1.49447,0.316722
3.03878,1.50752,0.56467
3.03878,1.52056,0.918795
3.03878,1.5336,1.06906
3.03878,1.54665,1.20972
3.03878,1.55969,1.5799
3.03878,1.57273,1.98372
3.03878,1.58578,2.28377
3.03878,1.59882,2.69461
3.03878,1.61186,3.04841
3.03878,1.62491,3.37917
3.03878,1.63795,3.73028
3.03878,1.65099,4.07195
3.03878,1.66404,4.581
3.03878,1.67708,4.98329
3.03878,1.69013,5.23143
3.03878,1.70317,5.48623
3.03878,1.71621,5.99636
3.03878,1.72926,5.63952
3.03878,1.7423,5.9972
3.03878,1.75534,6.03679
3.03878,1.76839,6.3149
3.03878,1.78143,6.24178
3.03878,1.79447,5.75499
3.03878,1.80752,5.93026
3.03878,1.82056,5.90716
3.03878,1.8336,5.97115
3.03878,1.84665,5.64084
3.03878,1.85969,5.59587
3.03878,1.87273,5.61538
3.03878,1.88578,5.04878
3.03878,1.89882,4.63503
3.03878,1.91186,4.45248
3.03878,1.92491,4.62302
3.03878,1.93795,3.85861
3.03878,1.95099,3.93765
3.03878,1.96404,3.46525
3.03878,1.97708,3.32781
3.03878,1.99013,3.05732
3.03878,2.00317,2.51542
3.03878,2.01621,2.34348
3.03878,2.02926,2.05797
3.03878,2.0423,1.90418
3.03878,2.05534,1.49046
3.03878,2.06839,1.28863
3.03878,2.08143,1.16443
3.03878,2.09447,1.01155
3.03878,2.10752,0.878867
3.03878,2.12056,0.748948
3.03878,2.1336,0.92042
3.03878,2.14665,0.756068
3.03878,2.15969,1.12869
3.03878,2.17273,1.49531
3.03878,2.18578,1.3737
3.03878,2.19882,1.86124
3.03878,2.21186,2.65693
3.03878,2.22491,2.81093
3.03878,2.23795,3.32473
3.03878,2.25099,3.74952
3.03878,2.26404,3.8373
3.03878,2.27708,4.38662
3.03878,2.29013,4.99083
3.03878,2.30317,5.13075
3.03878,2.31621,5.21723
3.03878,2.32926,5.38072
3.03878,2.3423,5.74542
3.03878,2.35534,5.64865
3.03878,2.36839,5.69631
3.05182,1.12926,0.382535
3.05182,1.1423,0.382535
3.05182,1.15534,0.397135
3.05182,1.16839,0.447786
3.05182,1.18143,0.544296
3.05182,1.19447,0.558259
3.05182,1.20752,0.485914
3.05182,1.22056,0.520969
3.05182,1.2336,0.447448
3.05182,1.24665,0.347425
3.05182,1.25969,0.309677
3.05182,1.27273,0.293986
3.05182,1.28578,0.205437
3.05182,1.29882,0.190938
3.05182,1.31186,0.174159
3.05182,1.32491,0.1383
3.05182,1.33795,0.120928
3.05182,1.35099,0.090448
3.05182,1.36404,0.0915045
3.05182,1.37708,0.0886365
3.05182,1.39013,0.0886365
3.05182,1.40317,0.0386747
3.05182,1.41621,0.029142
3.05182,1.42926,0.0498804
3.05182,1.4423,0.0112141
3.05182,1.45534,0.0352051
3.05182,1.46839,0.127781
3.05182,1.48143,0.371288
3.05182,1.49447,0.344788
3.05182,1.50752,0.516365
3.05182,1.52056,0.710573
3.05182,1.5336,0.843927
3.05182,1.54665,1.22517
3.05182,1.55969,1.62619
3.05182,1.57273,1.97852
3.05182,1.58578,2.60442
3.05182,1.59882,2.79674
3.05182,1.61186,2.80068
3.05182,1.62491,3.83424
3.05182,1.63795,3.75389
3.05182,1.65099,4.4594
3.05182,1.66404,4.50682
3.05182,1.67708,5.32536
3.05182,1.69013,5.53196
3.05182,1.70317,5.53196
3.05182,1.71621,6.38121
3.05182,1.72926,5.36459
3.05182,1.7423,6.53718
3.05182,1.75534,6.71836
3.05182,1.76839,6.94436
3.05182,1.78143,6.29042
3.05182,1.79447,5.91867
3.05182,1.80752,6.31592
3.05182,1.82056,6.46809
3.05182,1.8336,6.09488
3.05182,1.84665,6.09488
3.05182,1.85969,5.59587
3.05182,1.87273,5.34624
3.05182,1.88578,4.60125
3.05182,1.89882,3.70779
3.05182,1.91186,3.54855
3.05182,1.92491,4.15033
3.05182,1.93795,6.10922
3.05182,1.95099,3.17404
3.05182,1.96404,3.17404
3.05182,1.97708,2.4266
3.05182,1.99013,2.31249
3.05182,2.00317,2.31249
3.05182,2.01621,1.8539
3.05182,2.02926,1.78594
3.05182,2.0423,1.58414
3.05182,2.05534,1.3633
3.05182,2.06839,1.48016
3.05182,2.08143,1.33224
3.05182,2.09447,0.953864
3.05182,2.10752,0.982376
3.05182,2.12056,1.19398
3.05182,2.1336,1.19398
3.05182,2.14665,1.61944
3.05182,2.15969,1.92939
3.05182,2.17273,2.32641
3.05182,2.18578,1.70343
3.05182,2.19882,2.22188
3.05182,2.21186,2.22188
3.05182,2.22491,3.7025
3.05182,2.23795,3.7025
3.05182,2.25099,4.26478
3.05182,2.26404,4.49776
3.05182,2.27708,5.43196
3.05182,2.29013,5.93604
3.05182,2.30317,5.93604
3.05182,2.31621,5.47899
3.05182,2.32926,5.70468
3.05182,2.3423,5.70468
3.05182,2.35534,5.64865
3.05182,2.36839,5.69631
3.06487,1.12926,0.42557
3.06487,1.1423,0.42557
3.06487,1.15534,0.481086
3.06487,1.16839,0.520922
3.06487,1.18143,0.574267
3.06487,1.19447,0.633255
3.06487,1.20752,0.586316
3.06487,1.22056,0.565881
3.06487,1.2336,0.519244
3.06487,1.24665,0.436415
3.06487,1.25969,0.398833
3.06487,1.27273,0.335164
3.06487,1.28578,0.266258
3.06487,1.29882,0.240415
3.06487,1.31186,0.205558
3.06487,1.32491,0.168332
3.06487,1.33795,0.157229
3.06487,1.35099,0.120808
3.06487,1.36404,0.138208
3.06487,1.37708,0.0996148
3.06487,1.39013,0.107642
3.06487,1.40317,0.117298
3.06487,1.41621,0.0707318
3.06487,1.42926,0.101545
3.06487,1.4423,0.0712025
3.06487,1.45534,0.0247672
3.06487,1.46839,0.0572049
3.06487,1.48143,0.0970338
3.06487,1.49447,0.195565
3.06487,1.50752,0.318158
3.06487,1.52056,0.489623
3.06487,1.5336,0.716625
3.06487,1.54665,1.03074
3.06487,1.55969,1.45251
3.06487,1.57273,1.40747
3.06487,1.58578,2.53277
3.06487,1.59882,2.80881
3.06487,1.61186,2.64501
3.06487,1.62491,3.53516
3.06487,1.63795,4.0057
3.06487,1.65099,4.28022
3.06487,1.66404,4.90389
3.06487,1.67708,5.14049
3.06487,1.69013,5.63524
3.06487,1.70317,6.31964
3.06487,1.71621,6.43309
3.06487,1.72926,6.11969
3.06487,1.7423,6.90882
3.06487,1.75534,6.76522
3.06487,1.76839,6.58144
3.06487,1.78143,6.64822
3.06487,1.79447,6.16974
3.06487,1.80752,6.19713
3.06487,1.82056,6.06476
3.06487,1.8336,5.4621
3.06487,1.84665,4.98307
3.06487,1.85969,4.9888
3.06487,1.87273,4.22391
3.06487,1.88578,3.68488
3.06487,1.89882,3.07939
3.06487,1.91186,3.02051
3.06487,1.92491,2.93989
3.06487,1.93795,2.16291
3.06487,1.95099,2.29502
3.06487,1.96404,1.94839
3.06487,1.97708,1.65095
3.06487,1.99013,1.73513
3.06487,2.00317,1.64326
3.06487,2.01621,1.64098
3.06487,2.02926,1.59695
3.06487,2.0423,1.47478
3.06487,2.05534,1.57185
3.06487,2.06839,1.74581
3.06487,2.08143,1.85864
3.06487,2.09447,1.53737
3.06487,2.10752,1.7503
3.06487,2.12056,1.97629
3.06487,2.1336,2.23773
3.06487,2.14665,2.3409
3.06487,2.15969,2.70972
3.06487,2.17273,3.26424
3.06487,2.18578,2.94489
3.06487,2.19882,3.56878
3.06487,2.21186,4.60824
3.06487,2.22491,5.31713
3.06487,2.23795,5.51795
3.06487,2.25099,5.34301
3.06487,2.26404,5.90191
3.06487,2.27708,6.22268
3.06487,2.29013,6.53094
3.06487,2.30317,6.79861
3.06487,2.31621,6.67337
3.06487,2.32926,6.66868
3.06487,2.3423,6.66868
3.06487,2.35534,6.55032
3.06487,2.36839,6.50983
3.07791,1.12926,0.748128
3.07791,1.1423,0.748128
3.07791,1.15534,0.900805
3.07791,1.16839,0.939622
3.07791,1.18143,0.964802
3.07791,1.19447,1.06732
3.07791,1.20752,0.944184
3.07791,1.22056,0.904619
3.07791,1.2336,0.743093
3.07791,1.24665,0.645079
3.07791,1.25969,0.739271
3.07791,1.27273,0.464376
3.07791,1.28578,0.423799
3.07791,1.29882,0.353594
3.07791,1.31186,0.236161
3.07791,1.32491,0.259602
3.07791,1.33795,0.198293
3.07791,1.35099,0.125641
3.07791,1.36404,0.194215
3.07791,1.37708,0.161391
3.07791,1.39013,0.19829
3.07791,1.40317,0.108133
3.07791,1.41621,0.0766354
3.07791,1.42926,0.186467
3.07791,1.4423,0.183706
3.07791,1.45534,0.117731
3.07791,1.46839,0.0373448
3.07791,1.48143,0.0935936
3.07791,1.49447,0.168983
3.07791,1.50752,0.333087
3.07791,1.52056,0.390383
3.07791,1.5336,0.473183
3.07791,1.54665,0.884702
3.07791,1.55969,1.13335
3.07791,1.57273,1.29222
3.07791,1.58578,1.29222
3.07791,1.59882,2.47246
3.07791,1.61186,2.61916
3.07791,1.62491,3.40809
3.07791,1.63795,3.51381
3.07791,1.65099,3.94606
3.07791,1.66404,4.52627
3.07791,1.67708,4.77123
3.07791,1.69013,5.48501
3.07791,1.70317,6.40006
3.07791,1.71621,6.32138
3.07791,1.72926,6.84853
3.07791,1.7423,6.93637
3.07791,1.75534,6.86545
3.07791,1.76839,6.63109
3.07791,1.78143,6.47277
3.07791,1.79447,6.1851
3.07791,1.80752,6.09536
3.07791,1.82056,5.91979
3.07791,1.8336,4.91754
3.07791,1.84665,4.99231
3.07791,1.85969,4.39581
3.07791,1.87273,4.07087
3.07791,1.88578,3.23765
3.07791,1.89882,2.54929
3.07791,1.91186,2.2515
3.07791,1.92491,2.30304
3.07791,1.93795,1.67504
3.07791,1.95099,1.69725
3.07791,1.96404,1.52816
3.07791,1.97708,1.56261
3.07791,1.99013,1.65056
3.07791,2.00317,1.69795
3.07791,2.01621,1.6539
3.07791,2.02926,1.68862
3.07791,2.0423,1.69642
3.07791,2.05534,2.09315
3.07791,2.06839,2.5011
3.07791,2.08143,2.60317
3.07791,2.09447,2.07395
3.07791,2.10752,2.63024
3.07791,2.12056,3.14825
3.07791,2.1336,2.96816
3.07791,2.14665,3.4899
3.07791,2.15969,3.89677
3.07791,2.17273,3.85254
3.07791,2.18578,3.46282
3.07791,2.19882,4.6387
3.07791,2.21186,5.15187
3.07791,2.22491,4.94478
3.07791,2.23795,5.50015
3.07791,2.25099,5.82737
3.07791,2.26404,6.16635
3.07791,2.27708,6.69901
3.07791,2.29013,6.76129
3.07791,2.30317,6.73369
3.07791,2.31621,6.62193
3.07791,2.32926,6.73256
3.07791,2.3423,6.71873
3.07791,2.35534,6.43465
3.07791,2.36839,6.42636
3.09095,1.12926,0.867485
3.09095,1.1423,0.867485
3.09095,1.15534,1.07362
3.09095,1.16839,1.05806
3.09095,1.18143,1.21216
3.09095,1.19447,1.36433
3.09095,1.20752,1.16829
3.09095,1.22056,1.21635
3.09095,1.2336,1.06475
3.09095,1.24665,1.02128
3.09095,1.25969,0.905905
3.09095,1.27273,0.695448
3.09095,1.28578,0.686772
3.09095,1.29882,0.547834
3.09095,1.31186,0.399682
3.09095,1.32491,0.380496
3.09095,1.33795,0.316739
3.09095,1.35099,0.245089
3.09095,1.36404,0.250154
3.09095,1.37708,0.223258
3.09095,1.39013,0.256894
3.09095,1.40317,0.217072
3.09095,1.41621,0.206801
3.09095,1.42926,0.195086
3.09095,1.4423,0.251685
3.09095,1.45534,0.170322
3.09095,1.46839,0.150256
3.09095,1.48143,0.120347
3.09095,1.49447,0.123594
3.09095,1.50752,0.150664
3.09095,1.52056,0.2139
3.09095,1.5336,0.29371
3.09095,1.54665,0.494768
3.09095,1.55969,0.715155
3.09095,1.57273,0.906271
3.09095,1.58578,1.42949
3.09095,1.59882,1.75753
3.09095,1.61186,2.0076
3.09095,1.62491,2.40172
3.09095,1.63795,3.01086
3.09095,1.65099,3.34596
3.09095,1.66404,3.98808
3.09095,1.67708,4.45629
3.09095,1.69013,5.04589
3.09095,1.70317,5.75566
3.09095,1.71621,5.96093
3.09095,1.72926,6.42
3.09095,1.7423,6.62388
3.09095,1.75534,6.63604
3.09095,1.76839,6.50327
3.09095,1.78143,6.25549
3.09095,1.79447,6.0267
3.09095,1.80752,5.75252
3.09095,1.82056,5.06657
3.09095,1.8336,4.54018
3.09095,1.84665,3.94319
3.09095,1.85969,3.76057
3.09095,1.87273,3.07239
3.09095,1.88578,2.358
3.09095,1.89882,2.54609
3.09095,1.91186,1.72841
3.09095,1.92491,1.79255
3.09095,1.93795,1.41613
3.09095,1.95099,1.36104
3.09095,1.96404,1.59009
3.09095,1.97708,1.50299
3.09095,1.99013,1.84153
3.09095,2.00317,2.21414
3.09095,2.01621,2.21173
3.09095,2.02926,2.59551
3.09095,2.0423,2.42777
3.09095,2.05534,3.2903
3.09095,2.06839,3.42062
3.09095,2.08143,4.05106
3.09095,2.09447,3.53044
3.09095,2.10752,2.24362
3.09095,2.12056,4.34878
3.09095,2.1336,4.62816
3.09095,2.14665,4.4268
3.09095,2.15969,5.35628
3.09095,2.17273,5.004
3.09095,2.18578,4.75329
3.09095,2.19882,4.76042
3.09095,2.21186,5.94484
3.09095,2.22491,5.95854
3.09095,2.23795,6.48468
3.09095,2.25099,6.60306
3.09095,2.26404,6.9833
3.09095,2.27708,6.94983
3.09095,2.29013,7.21504
3.09095,2.30317,7.29484
3.09095,2.31621,6.85595
3.09095,2.32926,7.03409
3.09095,2.3423,6.83193
3.09095,2.35534,6.5428
3.09095,2.36839,6.12518
3.104,1.12926,1.0246
3.104,1.1423,1.0246
3.104,1.15534,1.33684
3.104,1.16839,1.62775
3.104,1.18143,1.54776
3.104,1.19447,1.726
3.104,1.20752,1.41864
3.104,1.22056,1.38975
3.104,1.2336,1.25689
3.104,1.24665,1.32256
3.104,1.25969,1.22881
3.104,1.27273,0.927666
3.104,1.28578,0.756147
3.104,1.29882,0.64206
3.104,1.31186,0.507982
3.104,1.32491,0.56765
3.104,1.33795,0.387327
3.104,1.35099,0.258375
3.104,1.36404,0.272206
3.104,1.37708,0.259124
3.104,1.39013,0.323887
3.104,1.40317,0.375692
3.104,1.41621,0.333563
3.104,1.42926,0.401081
3.104,1.4423,0.328288
3.104,1.45534,0.279107
3.104,1.46839,0.273698
3.104,1.48143,0.255562
3.104,1.49447,0.113803
3.104,1.50752,0.0963302
3.104,1.52056,0.134741
3.104,1.5336,0.186824
3.104,1.54665,0.266775
3.104,1.55969,0.614033
3.104,1.57273,0.462292
3.104,1.58578,0.462292
3.104,1.59882,2.24117
3.104,1.61186,1.34799
3.104,1.62491,2.71791
3.104,1.63795,2.5246
3.104,1.65099,2.94052
3.104,1.66404,2.73859
3.104,1.67708,3.55549
3.104,1.69013,4.42503
3.104,1.70317,4.42503
3.104,1.71621,5.3727
3.104,1.72926,5.3727
3.104,1.7423,5.76433
3.104,1.75534,5.76433
3.104,1.76839,5.84333
3.104,1.78143,6.07101
3.104,1.79447,5.82366
3.104,1.80752,5.83973
3.104,1.82056,5.48531
3.104,1.8336,4.10055
3.104,1.84665,4.18794
3.104,1.85969,3.69603
3.104,1.87273,2.82311
3.104,1.88578,2.40518
3.104,1.89882,1.75795
3.104,1.91186,1.41091
3.104,1.92491,1.44424
3.104,1.93795,1.41567
3.104,1.95099,1.04654
3.104,1.96404,1.07567
3.104,1.97708,1.31091
3.104,1.99013,1.77473
3.104,2.00317,1.92263
3.104,2.01621,2.15104
3.104,2.02926,2.40482
3.104,2.0423,2.85983
3.104,2.05534,3.28378
3.104,2.06839,4.16756
3.104,2.08143,4.25974
3.104,2.09447,4.17652
3.104,2.10752,4.31312
3.104,2.12056,5.0535
3.104,2.1336,5.00361
3.104,2.14665,5.29387
3.104,2.15969,5.69625
3.104,2.17273,5.64315
3.104,2.18578,5.58305
3.104,2.19882,5.84477
3.104,2.21186,6.32909
3.104,2.22491,6.36322
3.104,2.23795,6.63794
3.104,2.25099,6.74538
3.104,2.26404,6.95394
3.104,2.27708,7.1244
3.104,2.29013,7.21647
3.104,2.30317,7.37493
3.104,2.31621,7.16885
3.104,2.32926,7.2079
3.104,2.3423,7.17593
3.104,2.35534,6.66326
3.104,2.36839,5.97333
3.11704,1.12926,1.11046
3.11704,1.1423,1.11046
3.11704,1.15534,1.53685
3.11704,1.16839,1.78316
3.11704,1.18143,1.68751
3.11704,1.19447,1.97279
3.11704,1.20752,1.65497
3.11704,1.22056,1.48877
3.11704,1.2336,1.59213
3.11704,1.24665,1.37615
3.11704,1.25969,1.32035
3.11704,1.27273,0.944177
3.11704,1.28578,0.926787
3.11704,1.29882,0.796444
3.11704,1.31186,0.587815
3.11704,1.32491,0.611183
3.11704,1.33795,0.388629
3.11704,1.35099,0.306943
3.11704,1.36404,0.263481
3.11704,1.37708,0.264136
3.11704,1.39013,0.282583
3.11704,1.40317,0.310181
3.11704,1.41621,0.275525
3.11704,1.42926,0.395584
3.11704,1.4423,0.394183
3.11704,1.45534,0.384314
3.11704,1.46839,0.305134
3.11704,1.48143,0.304962
3.11704,1.49447,0.235402
3.11704,1.50752,0.124355
3.11704,1.52056,0.122072
3.11704,1.5336,0.155486
3.11704,1.54665,0.159922
3.11704,1.55969,0.496911
3.11704,1.57273,0.327609
3.11704,1.58578,0.327609
3.11704,1.59882,2.24117
3.11704,1.61186,1.10204
3.11704,1.62491,1.10204
3.11704,1.63795,2.30828
3.11704,1.65099,2.39264
3.11704,1.66404,2.84979
3.11704,1.67708,2.92203
3.11704,1.69013,3.8276
3.11704,1.70317,3.8276
3.11704,1.71621,4.78872
3.11704,1.72926,5.94735
3.11704,1.7423,5.82926
3.11704,1.75534,5.82926
3.11704,1.76839,5.26502
3.11704,1.78143,5.63925
3.11704,1.79447,5.23378
3.11704,1.80752,5.36601
3.11704,1.82056,5.05412
3.11704,1.8336,3.62245
3.11704,1.84665,2.99015
3.11704,1.85969,2.98566
3.11704,1.87273,2.06772
3.11704,1.88578,2.06772
3.11704,1.89882,0.841583
3.11704,1.91186,0.858195
3.11704,1.92491,1.13697
3.11704,1.93795,1.13697
3.11704,1.95099,1.1082
3.11704,1.96404,1.1082
3.11704,1.97708,1.56174
3.11704,1.99013,2.6149
3.11704,2.00317,2.56628
3.11704,2.01621,2.56628
3.11704,2.02926,3.14814
3.11704,2.0423,3.65284
3.11704,2.05534,3.65284
3.11704,2.06839,5.71105
3.11704,2.08143,6.3037
3.11704,2.09447,4.63646
3.11704,2.10752,5.37696
3.11704,2.12056,6.29007
3.11704,2.1336,6.29007
3.11704,2.14665,6.23865
3.11704,2.15969,7.15354
3.11704,2.17273,6.59807
3.11704,2.18578,5.94475
3.11704,2.19882,6.15709
3.11704,2.21186,6.15709
3.11704,2.22491,6.69354
3.11704,2.23795,6.69354
3.11704,2.25099,6.87449
3.11704,2.26404,6.8941
3.11704,2.27708,6.94242
3.11704,2.29013,6.86239
3.11704,2.30317,6.86239
3.11704,2.31621,6.84987
3.11704,2.32926,6.94982
3.11704,2.3423,6.94982
3.11704,2.35534,6.2745
3.11704,2.36839,4.72113
3.13008,1.12926,1.38756
3.13008,1.1423,1.38756
3.13008,1.15534,1.9779
3.13008,1.16839,2.01046
3.13008,1.18143,2.06944
3.13008,1.19447,2.28222
3.13008,1.20752,1.9463
3.13008,1.22056,1.8067
3.13008,1.2336,1.91447
3.13008,1.24665,1.49196
3.13008,1.25969,1.6727
3.13008,1.27273,1.20874
3.13008,1.28578,1.08034
3.13008,1.29882,0.803193
3.13008,1.31186,0.781608
3.13008,1.32491,0.581019
3.13008,1.33795,0.440062
3.13008,1.35099,0.317965
3.13008,1.36404,0.276385
3.13008,1.37708,0.308148
3.13008,1.39013,0.286477
3.13008,1.40317,0.282893
3.13008,1.41621,0.295511
3.13008,1.42926,0.300672
3.13008,1.4423,0.32927
3.13008,1.45534,0.331981
3.13008,1.46839,0.262093
3.13008,1.48143,0.221555
3.13008,1.49447,0.238496
3.13008,1.50752,0.182348
3.13008,1.52056,0.13285
3.13008,1.5336,0.154238
3.13008,1.54665,0.158514
3.13008,1.55969,0.24369
3.13008,1.57273,0.301067
3.13008,1.58578,0.732888
3.13008,1.59882,1.05945
3.13008,1.61186,0.885462
3.13008,1.62491,1.59031
3.13008,1.63795,1.70362
3.13008,1.65099,2.15717
3.13008,1.66404,2.69496
3.13008,1.67708,2.64276
3.13008,1.69013,3.45123
3.13008,1.70317,3.95272
3.13008,1.71621,4.29699
3.13008,1.72926,5.06863
3.13008,1.7423,5.07413
3.13008,1.75534,5.18101
3.13008,1.76839,4.67765
3.13008,1.78143,4.91639
3.13008,1.79447,4.75849
3.13008,1.80752,4.77223
3.13008,1.82056,3.98719
3.13008,1.8336,2.94649
3.13008,1.84665,2.48338
3.13008,1.85969,1.92162
3.13008,1.87273,1.23544
3.13008,1.88578,0.967517
3.13008,1.89882,0.615371
3.13008,1.91186,0.760868
3.13008,1.92491,0.757759
3.13008,1.93795,0.97675
3.13008,1.95099,1.25511
3.13008,1.96404,1.84224
3.13008,1.97708,2.18585
3.13008,1.99013,2.91465
3.13008,2.00317,3.63749
3.13008,2.01621,4.35035
3.13008,2.02926,4.85518
3.13008,2.0423,5.68452
3.13008,2.05534,6.16488
3.13008,2.06839,7.06445
3.13008,2.08143,7.19568
3.13008,2.09447,6.90564
3.13008,2.10752,7.60758
3.13008,2.12056,7.4058
3.13008,2.1336,7.41645
3.13008,2.14665,7.27449
3.13008,2.15969,7.39063
3.13008,2.17273,7.12477
3.13008,2.18578,6.85062
3.13008,2.19882,6.96885
3.13008,2.21186,7.03739
3.13008,2.22491,6.91417
3.13008,2.23795,6.91725
3.13008,2.25099,6.8382
3.13008,2.26404,6.73763
3.13008,2.27708,6.7537
3.13008,2.29013,6.6817
3.13008,2.30317,6.72857
3.13008,2.31621,6.72857
3.13008,2.32926,6.23597
3.13008,2.3423,6.23597
3.13008,2.35534,5.33775
3.13008,2.36839,4.59607
3.14313,1.12926,1.53493
3.14313,1.1423,1.53493
3.14313,1.15534,2.02702
3.14313,1.16839,2.29619
3.14313,1.18143,2.25444
3.14313,1.19447,2.46385
3.14313,1.20752,2.25122
3.14313,1.22056,2.23257
3.14313,1.2336,2.38404
3.14313,1.24665,2.1228
3.14313,1.25969,1.84431
3.14313,1.27273,1.47588
3.14313,1.28578,1.26616
3.14313,1.29882,1.04791
3.14313,1.31186,0.889088
3.14313,1.32491,0.844555
3.14313,1.33795,0.524915
3.14313,1.35099,0.333454
3.14313,1.36404,0.260463
3.14313,1.37708,0.247576
3.14313,1.39013,0.199318
3.14313,1.40317,0.195773
3.14313,1.41621,0.225376
3.14313,1.42926,0.271375
3.14313,1.4423,0.253104
3.14313,1.45534,0.387018
3.14313,1.46839,0.298874
3.14313,1.48143,0.333475
3.14313,1.49447,0.289295
3.14313,1.50752,0.235796
3.14313,1.52056,0.19497
3.14313,1.5336,0.134452
3.14313,1.54665,0.0855981
3.14313,1.55969,0.112751
3.14313,1.57273,0.116045
3.14313,1.58578,0.106481
3.14313,1.59882,0.349518
3.14313,1.61186,0.436121
3.14313,1.62491,0.779105
3.14313,1.63795,1.04221
3.14313,1.65099,1.37982
3.14313,1.66404,1.77268
3.14313,1.67708,2.10408
3.14313,1.69013,2.49201
3.14313,1.70317,3.34649
3.14313,1.71621,3.50034
3.14313,1.72926,4.10852
3.14313,1.7423,3.68253
3.14313,1.75534,4.6149
3.14313,1.76839,4.29637
3.14313,1.78143,4.53502
3.14313,1.79447,4.41995
3.14313,1.80752,4.21195
3.14313,1.82056,3.40913
3.14313,1.8336,2.43499
3.14313,1.84665,2.15204
3.14313,1.85969,1.94668
3.14313,1.87273,1.52596
3.14313,1.88578,0.928249
3.14313,1.89882,0.814926
3.14313,1.91186,0.584206
3.14313,1.92491,0.674987
3.14313,1.93795,0.860575
3.14313,1.95099,1.22833
3.14313,1.96404,1.45773
3.14313,1.97708,2.32424
3.14313,1.99013,2.93691
3.14313,2.00317,3.88324
3.14313,2.01621,4.82862
3.14313,2.02926,5.25779
3.14313,2.0423,5.9409
3.14313,2.05534,6.8784
3.14313,2.06839,7.65252
3.14313,2.08143,8.01649
3.14313,2.09447,7.8243
3.14313,2.10752,8.34476
3.14313,2.12056,8.26356
3.14313,2.1336,8.34783
3.14313,2.14665,8.05026
3.14313,2.15969,8.13047
3.14313,2.17273,7.72371
3.14313,2.18578,7.43747
3.14313,2.19882,7.31638
3.14313,2.21186,7.21183
3.14313,2.22491,6.92805
3.14313,2.23795,6.85911
3.14313,2.25099,6.59086
3.14313,2.26404,6.49429
3.14313,2.27708,6.32465
3.14313,2.29013,6.11411
3.14313,2.30317,6.09043
3.14313,2.31621,5.9364
3.14313,2.32926,5.59231
3.14313,2.3423,5.0656
3.14313,2.35534,4.62593
3.14313,2.36839,3.92004
3.15617,1.12926,1.90762
3.15617,1.1423,1.90762
3.15617,1.15534,2.22549
3.15617,1.16839,2.31663
3.15617,1.18143,2.49719
3.15617,1.19447,2.72493
3.15617,1.20752,2.55301
3.15617,1.22056,2.56173
3.15617,1.2336,2.43892
3.15617,1.24665,2.35104
3.15617,1.25969,2.11741
3.15617,1.27273,1.78439
3.15617,1.28578,1.61257
3.15617,1.29882,1.34286
3.15617,1.31186,1.01166
3.15617,1.32491,0.862834
3.15617,1.33795,0.677776
3.15617,1.35099,0.437942
3.15617,1.36404,0.358975
3.15617,1.37708,0.32795
3.15617,1.39013,0.266046
3.15617,1.40317,0.261059
3.15617,1.41621,0.262839
3.15617,1.42926,0.327274
3.15617,1.4423,0.310645
3.15617,1.45534,0.373213
3.15617,1.46839,0.294087
3.15617,1.48143,0.327219
3.15617,1.49447,0.285329
3.15617,1.50752,0.26026
3.15617,1.52056,0.195035
3.15617,1.5336,0.163916
3.15617,1.54665,0.0976792
3.15617,1.55969,0.0802439
3.15617,1.57273,0.0712067
3.15617,1.58578,0.0397217
3.15617,1.59882,0.223524
3.15617,1.61186,0.176875
3.15617,1.62491,0.375843
3.15617,1.63795,0.774751
3.15617,1.65099,1.02119
3.15617,1.66404,1.25487
3.15617,1.67708,1.56345
3.15617,1.69013,2.18825
3.15617,1.70317,1.60093
3.15617,1.71621,2.80923
3.15617,1.72926,4.08602
3.15617,1.7423,3.56559
3.15617,1.75534,3.84326
3.15617,1.76839,3.66633
3.15617,1.78143,3.30845
3.15617,1.79447,3.8243
3.15617,1.80752,3.8632
3.15617,1.82056,3.06213
3.15617,1.8336,2.33255
3.15617,1.84665,2.27433
3.15617,1.85969,1.64677
3.15617,1.87273,1.24141
3.15617,1.88578,0.849154
3.15617,1.89882,0.520072
3.15617,1.91186,0.584818
3.15617,1.92491,0.633633
3.15617,1.93795,0.633633
3.15617,1.95099,1.32636
3.15617,1.96404,1.9418
3.15617,1.97708,2.78439
3.15617,1.99013,3.59788
3.15617,2.00317,4.59497
3.15617,2.01621,5.15712
3.15617,2.02926,5.9182
3.15617,2.0423,6.85992
3.15617,2.05534,7.46504
3.15617,2.06839,8.55509
3.15617,2.08143,8.58246
3.15617,2.09447,8.69441
3.15617,2.10752,8.38338
3.15617,2.12056,8.91683
3.15617,2.1336,8.91448
3.15617,2.14665,8.624
3.15617,2.15969,8.3935
3.15617,2.17273,7.88603
3.15617,2.18578,7.57329
3.15617,2.19882,7.21809
3.15617,2.21186,7.17794
3.15617,2.22491,6.70435
3.15617,2.23795,6.55639
3.15617,2.25099,6.01599
3.15617,2.26404,5.74659
3.15617,2.27708,5.52527
3.15617,2.29013,5.29184
3.15617,2.30317,5.17721
3.15617,2.31621,5.00333
3.15617,2.32926,4.78296
3.15617,2.3423,4.27383
3.15617,2.35534,3.97124
3.15617,2.36839,2.95048
3.16922,1.12926,2.03741
3.16922,1.1423,2.03741
3.16922,1.15534,2.54967
3.16922,1.16839,3.05161
3.16922,1.18143,2.84706
3.16922,1.19447,3.15392
3.16922,1.20752,2.77835
3.16922,1.22056,2.83354
3.16922,1.2336,2.57368
3.16922,1.24665,2.31642
3.16922,1.25969,2.4095
3.16922,1.27273,1.95828
3.16922,1.28578,1.70857
3.16922,1.29882,1.30988
3.16922,1.31186,1.22596
3.16922,1.32491,1.05621
3.16922,1.33795,0.597697
3.16922,1.35099,0.469866
3.16922,1.36404,0.319511
3.16922,1.37708,0.215071
3.16922,1.39013,0.196816
3.16922,1.40317,0.14947
3.16922,1.41621,0.164242
3.16922,1.42926,0.109821
3.16922,1.4423,0.118453
3.16922,1.45534,0.31934
3.16922,1.46839,0.232934
3.16922,1.48143,0.307101
3.16922,1.49447,0.283052
3.16922,1.50752,0.294301
3.16922,1.52056,0.223767
3.16922,1.5336,0.199365
3.16922,1.54665,0.151034
3.16922,1.55969,0.0820572
3.16922,1.57273,0.046566
3.16922,1.58578,0.0186462
3.16922,1.59882,0.231918
3.16922,1.61186,0.140809
3.16922,1.62491,0.141756
3.16922,1.63795,0.349061
3.16922,1.65099,0.546347
3.16922,1.66404,0.920586
3.16922,1.67708,1.04243
3.16922,1.69013,1.38595
3.16922,1.70317,1.38595
3.16922,1.71621,2.15059
3.16922,1.72926,2.53102
3.16922,1.7423,2.66665
3.16922,1.75534,3.18739
3.16922,1.76839,2.8326
3.16922,1.78143,3.59345
3.16922,1.79447,3.50893
3.16922,1.80752,3.39809
3.16922,1.82056,2.38675
3.16922,1.8336,1.79057
3.16922,1.84665,1.37883
3.16922,1.85969,1.33602
3.16922,1.87273,0.98142
3.16922,1.88578,0.688546
3.16922,1.89882,0.549644
3.16922,1.91186,0.635214
3.16922,1.92491,0.706141
3.16922,1.93795,1.31678
3.16922,1.95099,1.74441
3.16922,1.96404,2.4289
3.16922,1.97708,3.03341
3.16922,1.99013,4.07903
3.16922,2.00317,5.32792
3.16922,2.01621,6.35065
3.16922,2.02926,7.06969
3.16922,2.0423,7.79844
3.16922,2.05534,8.86607
3.16922,2.06839,8.97283
3.16922,2.08143,9.42
3.16922,2.09447,9.32868
3.16922,2.10752,9.55841
3.16922,2.12056,9.34459
3.16922,2.1336,9.29063
3.16922,2.14665,8.95957
3.16922,2.15969,8.41332
3.16922,2.17273,7.82634
3.16922,2.18578,7.69382
3.16922,2.19882,7.06891
3.16922,2.21186,6.59257
3.16922,2.22491,6.23237
3.16922,2.23795,5.78022
3.16922,2.25099,5.2652
3.16922,2.26404,4.97633
3.16922,2.27708,4.81542
3.16922,2.29013,4.30934
3.16922,2.30317,4.06223
3.16922,2.31621,4.18327
3.16922,2.32926,3.56005
3.16922,2.3423,2.98863
3.16922,2.35534,2.96968
3.16922,2.36839,2.15044
3.18226,1.12926,2.23748
3.18226,1.1423,2.23748
3.18226,1.15534,2.75737
3.18226,1.16839,2.9443
3.18226,1.18143,3.11474
3.18226,1.19447,3.12331
3.18226,1.20752,2.91247
3.18226,1.22056,2.88851
3.18226,1.2336,2.74898
3.18226,1.24665,2.76104
3.18226,1.25969,2.71023
3.18226,1.27273,2.00225
3.18226,1.28578,1.82586
3.18226,1.29882,1.48731
3.18226,1.31186,1.34369
3.18226,1.32491,1.21908
3.18226,1.33795,0.737569
3.18226,1.35099,0.503696
3.18226,1.36404,0.506416
3.18226,1.37708,0.252198
3.18226,1.39013,0.214263
3.18226,1.40317,0.0960668
3.18226,1.41621,0.111395
3.18226,1.42926,0.0708958
3.18226,1.4423,0.0703339
3.18226,1.45534,0.17957
3.18226,1.46839,0.185553
3.18226,1.48143,0.228795
3.18226,1.49447,0.190597
3.18226,1.50752,0.266334
3.18226,1.52056,0.19904
3.18226,1.5336,0.249374
3.18226,1.54665,0.15742
3.18226,1.55969,0.147513
3.18226,1.57273,0.0728307
3.18226,1.58578,0.0571603
3.18226,1.59882,0.097759
3.18226,1.61186,0.0416448
3.18226,1.62491,0.148728
3.18226,1.63795,0.254474
3.18226,1.65099,0.267488
3.18226,1.66404,0.609882
3.18226,1.67708,0.865372
3.18226,1.69013,1.15165
3.18226,1.70317,1.55294
3.18226,1.71621,1.6933
3.18226,1.72926,2.17338
3.18226,1.7423,2.37884
3.18226,1.75534,2.55364
3.18226,1.76839,2.39813
3.18226,1.78143,2.79419
3.18226,1.79447,2.7915
3.18226,1.80752,2.80145
3.18226,1.82056,2.16428
3.18226,1.8336,1.48428
3.18226,1.84665,1.24061
3.18226,1.85969,1.03563
3.18226,1.87273,0.997961
3.18226,1.88578,0.639766
3.18226,1.89882,0.584273
3.18226,1.91186,0.755002
3.18226,1.92491,0.890522
3.18226,1.93795,1.61101
3.18226,1.95099,1.87854
3.18226,1.96404,2.73899
3.18226,1.97708,3.7427
3.18226,1.99013,4.65298
3.18226,2.00317,5.7355
3.18226,2.01621,6.63241
3.18226,2.02926,7.53888
3.18226,2.0423,8.38498
3.18226,2.05534,8.67771
3.18226,2.06839,9.18808
3.18226,2.08143,9.52687
3.18226,2.09447,9.79214
3.18226,2.10752,9.68504
3.18226,2.12056,9.32101
3.18226,2.1336,8.89166
3.18226,2.14665,8.54218
3.18226,2.15969,7.75457
3.18226,2.17273,7.62322
3.18226,2.18578,6.88269
3.18226,2.19882,6.45176
3.18226,2.21186,5.60839
3.18226,2.22491,5.31417
3.18226,2.23795,4.79762
3.18226,2.25099,4.30179
3.18226,2.26404,3.86164
3.18226,2.27708,3.79392
3.18226,2.29013,3.2552
3.18226,2.30317,2.99316
3.18226,2.31621,3.12995
3.18226,2.32926,2.79166
3.18226,2.3423,2.08069
3.18226,2.35534,2.24506
3.18226,2.36839,1.61809
3.1953,1.12926,2.48477
3.1953,1.1423,2.48477
3.1953,1.15534,3.05757
3.1953,1.16839,3.28069
3.1953,1.18143,3.41191
3.1953,1.19447,3.24335
3.1953,1.20752,3.00979
3.1953,1.22056,2.87908
3.1953,1.2336,3.00363
3.1953,1.24665,2.73833
3.1953,1.25969,2.58185
3.1953,1.27273,2.01019
3.1953,1.28578,1.88733
3.1953,1.29882,1.59195
3.1953,1.31186,1.29727
3.1953,1.32491,1.06043
3.1953,1.33795,0.581536
3.1953,1.35099,0.521377
3.1953,1.36404,0.401213
3.1953,1.37708,0.192252
3.1953,1.39013,0.196967
3.1953,1.40317,0.0580638
3.1953,1.41621,0.076109
3.1953,1.42926,0.076109
3.1953,1.4423,0.0362664
3.1953,1.45534,0.229726
3.1953,1.46839,0.163332
3.1953,1.48143,0.219787
3.1953,1.49447,0.214543
3.1953,1.50752,0.301064
3.1953,1.52056,0.199731
3.1953,1.5336,0.191802
3.1953,1.54665,0.201605
3.1953,1.55969,0.150453
3.1953,1.57273,0.127495
3.1953,1.58578,0.03728
3.1953,1.59882,0.0406684
3.1953,1.61186,0.0566881
3.1953,1.62491,0.110864
3.1953,1.63795,0.178007
3.1953,1.65099,0.346539
3.1953,1.66404,0.400546
3.1953,1.67708,0.631764
3.1953,1.69013,0.959086
3.1953,1.70317,1.00557
3.1953,1.71621,1.47517
3.1953,1.72926,1.86929
3.1953,1.7423,1.26473
3.1953,1.75534,2.1292
3.1953,1.76839,2.23179
3.1953,1.78143,2.40873
3.1953,1.79447,2.22659
3.1953,1.80752,2.43574
3.1953,1.82056,1.71019
3.1953,1.8336,1.19431
3.1953,1.84665,1.14586
3.1953,1.85969,0.951418
3.1953,1.87273,0.770922
3.1953,1.88578,0.651554
3.1953,1.89882,0.752358
3.1953,1.91186,0.872711
3.1953,1.92491,1.14143
3.1953,1.93795,2.42768
3.1953,1.95099,2.40427
3.1953,1.96404,3.60905
3.1953,1.97708,4.08789
3.1953,1.99013,5.18467
3.1953,2.00317,6.15501
3.1953,2.01621,7.73558
3.1953,2.02926,7.79284
3.1953,2.0423,8.98354
3.1953,2.05534,8.98354
3.1953,2.06839,9.25068
3.1953,2.08143,9.60646
3.1953,2.09447,9.68486
3.1953,2.10752,9.62961
3.1953,2.12056,9.21767
3.1953,2.1336,8.19137
3.1953,2.14665,8.70374
3.1953,2.15969,7.66909
3.1953,2.17273,6.67362
3.1953,2.18578,6.82174
3.1953,2.19882,5.97461
3.1953,2.21186,5.22694
3.1953,2.22491,5.0024
3.1953,2.23795,4.14884
3.1953,2.25099,3.62364
3.1953,2.26404,3.14231
3.1953,2.27708,3.18822
3.1953,2.29013,2.74526
3.1953,2.30317,2.23664
3.1953,2.31621,2.28957
3.1953,2.32926,2.24973
3.1953,2.3423,1.58959
3.1953,2.35534,1.58129
3.1953,2.36839,1.02405
3.20835,1.12926,2.41308
3.20835,1.1423,2.41308
3.20835,1.15534,2.93031
3.20835,1.16839,3.06935
3.20835,1.18143,3.21641
3.20835,1.19447,3.18182
3.20835,1.20752,3.02204
3.20835,1.22056,3.06287
3.20835,1.2336,2.93663
3.20835,1.24665,2.65196
3.20835,1.25969,2.51595
3.20835,1.27273,2.10217
3.20835,1.28578,1.84243
3.20835,1.29882,1.63137
3.20835,1.31186,1.32711
3.20835,1.32491,1.13389
3.20835,1.33795,0.700284
3.20835,1.35099,0.563784
3.20835,1.36404,0.45711
3.20835,1.37708,0.294783
3.20835,1.39013,0.187714
3.20835,1.40317,0.0926942
3.20835,1.41621,0.0598614
3.20835,1.42926,0.0776656
3.20835,1.4423,0.0304494
3.20835,1.45534,0.140553
3.20835,1.46839,0.114994
3.20835,1.48143,0.263279
3.20835,1.49447,0.21783
3.20835,1.50752,0.248171
3.20835,1.52056,0.224485
3.20835,1.5336,0.225434
3.20835,1.54665,0.198016
3.20835,1.55969,0.1769
3.20835,1.57273,0.152351
3.20835,1.58578,0.10172
3.20835,1.59882,0.0644291
3.20835,1.61186,0.0371846
3.20835,1.62491,0.0131626
3.20835,1.63795,0.0645281
3.20835,1.65099,0.145667
3.20835,1.66404,0.139388
3.20835,1.67708,0.271992
3.20835,1.69013,0.523897
3.20835,1.70317,0.73386
3.20835,1.71621,0.907098
3.20835,1.72926,1.20521
3.20835,1.7423,1.26468
3.20835,1.75534,1.45726
3.20835,1.76839,1.50805
3.20835,1.78143,1.72909
3.20835,1.79447,1.81617
3.20835,1.80752,1.82104
3.20835,1.82056,1.24623
3.20835,1.8336,1.09341
3.20835,1.84665,0.809964
3.20835,1.85969,0.781743
3.20835,1.87273,0.728908
3.20835,1.88578,0.741776
3.20835,1.89882,0.807241
3.20835,1.91186,1.03396
3.20835,1.92491,1.31457
3.20835,1.93795,2.09405
3.20835,1.95099,2.62345
3.20835,1.96404,3.79948
3.20835,1.97708,4.2314
3.20835,1.99013,5.72474
3.20835,2.00317,6.84054
3.20835,2.01621,7.52152
3.20835,2.02926,8.1447
3.20835,2.0423,8.93889
3.20835,2.05534,9.15265
3.20835,2.06839,9.16353
3.20835,2.08143,9.36159
3.20835,2.09447,9.44733
3.20835,2.10752,8.88176
3.20835,2.12056,8.65656
3.20835,2.1336,7.6636
3.20835,2.14665,7.39098
3.20835,2.15969,7.15649
3.20835,2.17273,6.15917
3.20835,2.18578,5.68055
3.20835,2.19882,5.02096
3.20835,2.21186,3.9918
3.20835,2.22491,3.85941
3.20835,2.23795,2.92892
3.20835,2.25099,2.69621
3.20835,2.26404,2.27518
3.20835,2.27708,2.37738
3.20835,2.29013,1.75398
3.20835,2.30317,1.39176
3.20835,2.31621,1.33777
3.20835,2.32926,1.29079
3.20835,2.3423,0.848905
3.20835,2.35534,0.974145
3.20835,2.36839,0.711758
3.22139,1.12926,2.41468
3.22139,1.1423,2.41468
3.22139,1.15534,3.10006
3.22139,1.16839,2.95542
3.22139,1.18143,3.13515
3.22139,1.19447,3.14869
3.22139,1.20752,3.02451
3.22139,1.22056,3.12899
3.22139,1.2336,2.90731
3.22139,1.24665,2.90731
3.22139,1.25969,2.4642
3.22139,1.27273,2.0013
3.22139,1.28578,2.0013
3.22139,1.29882,1.70045
3.22139,1.31186,1.48908
3.22139,1.32491,1.4367
3.22139,1.33795,1.4367
3.22139,1.35099,0.824636
3.22139,1.36404,0.75638
3.22139,1.37708,0.44334
3.22139,1.39013,0.40647
3.22139,1.40317,0.0507055
3.22139,1.41621,0.0724701
3.22139,1.42926,0.156972
3.22139,1.4423,0.0190694
3.22139,1.45534,0.0722659
3.22139,1.46839,0.0311638
3.22139,1.48143,0.0311638
3.22139,1.49447,0.18069
3.22139,1.50752,0.331571
3.22139,1.52056,0.158168
3.22139,1.5336,0.179213
3.22139,1.54665,0.169729
3.22139,1.55969,0.204705
3.22139,1.57273,0.19142
3.22139,1.58578,0.200869
3.22139,1.59882,0.164602
3.22139,1.61186,0.0966183
3.22139,1.62491,0.0961871
3.22139,1.63795,0.0443441
3.22139,1.65099,0.0531362
3.22139,1.66404,0.0258022
3.22139,1.67708,0.0721318
3.22139,1.69013,0.549514
3.22139,1.70317,0.549514
3.22139,1.71621,0.478198
3.22139,1.72926,1.05673
3.22139,1.7423,1.05673
3.22139,1.75534,1.03255
3.22139,1.76839,0.964154
3.22139,1.78143,1.53238
3.22139,1.79447,2.13142
3.22139,1.80752,1.91643
3.22139,1.82056,1.18765
3.22139,1.8336,0.784865
3.22139,1.84665,1.10809
3.22139,1.85969,0.83109
3.22139,1.87273,0.84491
3.22139,1.88578,0.987433
3.22139,1.89882,0.967519
3.22139,1.91186,1.20409
3.22139,1.92491,1.11477
3.22139,1.93795,1.6645
3.22139,1.95099,2.73245
3.22139,1.96404,2.73245
3.22139,1.97708,4.3929
3.22139,1.99013,5.36759
3.22139,2.00317,6.33458
3.22139,2.01621,6.33458
3.22139,2.02926,7.65702
3.22139,2.0423,9.22868
3.22139,2.05534,9.22868
3.22139,2.06839,8.8561
3.22139,2.08143,9.04509
3.22139,2.09447,9.90072
3.22139,2.10752,10.0388
3.22139,2.12056,8.48045
3.22139,2.1336,8.48045
3.22139,2.14665,7.18706
3.22139,2.15969,6.81861
3.22139,2.17273,6.29235
3.22139,2.18578,6.09947
3.22139,2.19882,4.76398
3.22139,2.21186,4.76398
3.22139,2.22491,4.18981
3.22139,2.23795,4.18981
3.22139,2.25099,2.46983
3.22139,2.26404,2.46983
3.22139,2.27708,1.90572
3.22139,2.29013,1.44741
3.22139,2.30317,1.44741
3.22139,2.31621,0.992529
3.22139,2.32926,1.44703
3.22139,2.3423,0.730645
3.22139,2.35534,1.03618
3.22139,2.36839,0.456262
3.23443,1.12926,2.38942
3.23443,1.1423,2.38942
3.23443,1.15534,2.81515
3.23443,1.16839,2.90242
3.23443,1.18143,2.97497
3.23443,1.19447,3.1608
3.23443,1.20752,2.9948
3.23443,1.22056,2.82678
3.23443,1.2336,2.6935
3.23443,1.24665,2.21191
3.23443,1.25969,2.25574
3.23443,1.27273,1.9073
3.23443,1.28578,1.61074
3.23443,1.29882,1.588
3.23443,1.31186,1.38294
3.23443,1.32491,1.27608
3.23443,1.33795,1.14244
3.23443,1.35099,0.852155
3.23443,1.36404,0.791432
3.23443,1.37708,0.511775
3.23443,1.39013,0.377884
3.23443,1.40317,0.171039
3.23443,1.41621,0.0954683
3.23443,1.42926,0.0336467
3.23443,1.4423,0.0303612
3.23443,1.45534,0.0482374
3.23443,1.46839,0.02575
3.23443,1.48143,0.0911971
3.23443,1.49447,0.110081
3.23443,1.50752,0.193373
3.23443,1.52056,0.172791
3.23443,1.5336,0.19868
3.23443,1.54665,0.219248
3.23443,1.55969,0.220677
3.23443,1.57273,0.248182
3.23443,1.58578,0.247187
3.23443,1.59882,0.226486
3.23443,1.61186,0.133941
3.23443,1.62491,0.0662588
3.23443,1.63795,0.0529059
3.23443,1.65099,0.0381618
3.23443,1.66404,0.01519
3.23443,1.67708,0.0269829
3.23443,1.69013,0.16488
3.23443,1.70317,0.304058
3.23443,1.71621,0.372427
3.23443,1.72926,0.660151
3.23443,1.7423,0.634435
3.23443,1.75534,0.75233
3.23443,1.76839,1.08921
3.23443,1.78143,1.16439
3.23443,1.79447,1.31837
3.23443,1.80752,1.65167
3.23443,1.82056,0.987694
3.23443,1.8336,0.858904
3.23443,1.84665,0.894597
3.23443,1.85969,0.889422
3.23443,1.87273,0.979718
3.23443,1.88578,1.1611
3.23443,1.89882,1.17688
3.23443,1.91186,1.54221
3.23443,1.92491,1.44908
3.23443,1.93795,2.50102
3.23443,1.95099,3.14551
3.23443,1.96404,4.3772
3.23443,1.97708,4.94185
3.23443,1.99013,5.80348
3.23443,2.00317,6.94814
3.23443,2.01621,7.9324
3.23443,2.02926,8.25413
3.23443,2.0423,9.00029
3.23443,2.05534,8.83326
3.23443,2.06839,8.72656
3.23443,2.08143,8.84489
3.23443,2.09447,9.11322
3.23443,2.10752,8.67969
3.23443,2.12056,7.96016
3.23443,2.1336,6.73603
3.23443,2.14665,6.81884
3.23443,2.15969,5.66328
3.23443,2.17273,5.11929
3.23443,2.18578,5.6913
3.23443,2.19882,4.07286
3.23443,2.21186,4.07286
3.23443,2.22491,2.81291
3.23443,2.23795,2.81291
3.23443,2.25099,1.60976
3.23443,2.26404,1.40121
3.23443,2.27708,1.4489
3.23443,2.29013,0.754402
3.23443,2.30317,0.754402
3.23443,2.31621,0.676378
3.23443,2.32926,0.798928
3.23443,2.3423,0.798928
3.23443,2.35534,0.609766
3.23443,2.36839,0.389671
3.24748,1.12926,2.24406
3.24748,1.1423,2.24406
3.24748,1.15534,2.70127
3.24748,1.16839,2.69799
3.24748,1.18143,2.92449
3.24748,1.19447,2.99305
3.24748,1.20752,2.93821
3.24748,1.22056,2.76499
3.24748,1.2336,2.31301
3.24748,1.24665,2.35712
3.24748,1.25969,2.1146
3.24748,1.27273,1.85713
3.24748,1.28578,1.95926
3.24748,1.29882,1.54836
3.24748,1.31186,1.43854
3.24748,1.32491,1.29773
3.24748,1.33795,1.1921
3.24748,1.35099,0.925965
3.24748,1.36404,0.830005
3.24748,1.37708,0.675727
3.24748,1.39013,0.37079
3.24748,1.40317,0.374364
3.24748,1.41621,0.174881
3.24748,1.42926,0.239584
3.24748,1.4423,0.1254
3.24748,1.45534,0.0358988
3.24748,1.46839,0.0430145
3.24748,1.48143,0.00498846
3.24748,1.49447,0.0426148
3.24748,1.50752,0.0824616
3.24748,1.52056,0.0797193
3.24748,1.5336,0.0951046
3.24748,1.54665,0.157108
3.24748,1.55969,0.170144
3.24748,1.57273,0.22766
3.24748,1.58578,0.198585
3.24748,1.59882,0.143463
3.24748,1.61186,0.16338
3.24748,1.62491,0.13684
3.24748,1.63795,0.10495
3.24748,1.65099,0.0927527
3.24748,1.66404,0.00907034
3.24748,1.67708,0.00485578
3.24748,1.69013,0.0587181
3.24748,1.70317,0.150293
3.24748,1.71621,0.196807
3.24748,1.72926,0.451668
3.24748,1.7423,0.511422
3.24748,1.75534,0.567656
3.24748,1.76839,0.705685
3.24748,1.78143,0.844022
3.24748,1.79447,1.09458
3.24748,1.80752,1.23809
3.24748,1.82056,1.11214
3.24748,1.8336,1.04964
3.24748,1.84665,1.11244
3.24748,1.85969,1.12934
3.24748,1.87273,1.21163
3.24748,1.88578,1.36018
3.24748,1.89882,1.49482
3.24748,1.91186,1.77779
3.24748,1.92491,2.04401
3.24748,1.93795,2.51262
3.24748,1.95099,3.4357
3.24748,1.96404,3.92052
3.24748,1.97708,4.69553
3.24748,1.99013,5.75534
3.24748,2.00317,6.57723
3.24748,2.01621,7.90105
3.24748,2.02926,8.34099
3.24748,2.0423,9.18053
3.24748,2.05534,9.24949
3.24748,2.06839,8.80349
3.24748,2.08143,9.07013
3.24748,2.09447,8.679
3.24748,2.10752,8.53551
3.24748,2.12056,7.74561
3.24748,2.1336,7.12334
3.24748,2.14665,6.56222
3.24748,2.15969,5.84773
3.24748,2.17273,4.6398
3.24748,2.18578,4.59746
3.24748,2.19882,3.50205
3.24748,2.21186,2.80513
3.24748,2.22491,2.16523
3.24748,2.23795,1.51142
3.24748,2.25099,1.02251
3.24748,2.26404,0.840557
3.24748,2.27708,0.679779
3.24748,2.29013,0.515331
3.24748,2.30317,0.348416
3.24748,2.31621,0.261686
3.24748,2.32926,0.374574
3.24748,2.3423,0.208244
3.24748,2.35534,0.341116
3.24748,2.36839,0.428885
3.26052,1.12926,2.13672
3.26052,1.1423,2.18961
3.26052,1.15534,2.57357
3.26052,1.16839,2.48574
3.26052,1.18143,2.72046
3.26052,1.19447,2.76829
3.26052,1.20752,2.73293
3.26052,1.22056,2.15689
3.26052,1.2336,2.2303
3.26052,1.24665,1.90415
3.26052,1.25969,1.89215
3.26052,1.27273,1.7138
3.26052,1.28578,1.58198
3.26052,1.29882,1.50011
3.26052,1.31186,1.29075
3.26052,1.32491,1.18815
3.26052,1.33795,1.04184
3.26052,1.35099,1.00676
3.26052,1.36404,0.877924
3.26052,1.37708,0.704002
3.26052,1.39013,0.566742
3.26052,1.40317,0.39436
3.26052,1.41621,0.235246
3.26052,1.42926,0.362299
3.26052,1.4423,0.13186
3.26052,1.45534,0.0834948
3.26052,1.46839,0.0431896
3.26052,1.48143,0.0182334
3.26052,1.49447,0.0357565
3.26052,1.50752,0.146123
3.26052,1.52056,0.0958596
3.26052,1.5336,0.111574
3.26052,1.54665,0.142831
3.26052,1.55969,0.269758
3.26052,1.57273,0.286383
3.26052,1.58578,0.239634
3.26052,1.59882,0.259671
3.26052,1.61186,0.203017
3.26052,1.62491,0.208501
3.26052,1.63795,0.193275
3.26052,1.65099,0.245604
3.26052,1.66404,0.0320794
3.26052,1.67708,0.0186709
3.26052,1.69013,0.0538943
3.26052,1.70317,0.0538943
3.26052,1.71621,0.106608
3.26052,1.72926,0.206817
3.26052,1.7423,0.206817
3.26052,1.75534,0.368807
3.26052,1.76839,0.673384
3.26052,1.78143,0.714076
3.26052,1.79447,1.40209
3.26052,1.80752,1.1915
3.26052,1.82056,0.959396
3.26052,1.8336,1.05456
3.26052,1.84665,1.2971
3.26052,1.85969,1.1067
3.26052,1.87273,1.39248
3.26052,1.88578,1.67147
3.26052,1.89882,1.80275
3.26052,1.91186,2.06004
3.26052,1.92491,2.24213
3.26052,1.93795,2.19893
3.26052,1.95099,3.56688
3.26052,1.96404,3.56688
3.26052,1.97708,4.94044
3.26052,1.99013,6.20923
3.26052,2.00317,6.74136
3.26052,2.01621,6.74136
3.26052,2.02926,8.40479
3.26052,2.0423,9.21636
3.26052,2.05534,9.21636
3.26052,2.06839,8.51693
3.26052,2.08143,8.51332
3.26052,2.09447,8.97063
3.26052,2.10752,8.97063
3.26052,2.12056,7.27459
3.26052,2.1336,7.27459
3.26052,2.14665,6.03344
3.26052,2.15969,5.12286
3.26052,2.17273,3.88538
3.26052,2.18578,4.35975
3.26052,2.19882,2.89929
3.26052,2.21186,2.89929
3.26052,2.22491,1.95063
3.26052,2.23795,1.95063
3.26052,2.25099,0.833694
3.26052,2.26404,0.480447
3.26052,2.27708,0.380387
3.26052,2.29013,0.296061
3.26052,2.30317,0.296061
3.26052,2.31621,0.388537
3.26052,2.32926,0.335918
3.26052,2.3423,0.335918
3.26052,2.35534,0.341116
3.26052,2.36839,0.740725
3.27356,1.12926,2.13672
3.27356,1.1423,2.09143
3.27356,1.15534,2.20741
3.27356,1.16839,2.3418
3.27356,1.18143,2.44633
3.27356,1.19447,2.64408
3.27356,1.20752,2.48278
3.27356,1.22056,2.18991
3.27356,1.2336,1.84546
3.27356,1.24665,1.44034
3.27356,1.25969,1.55821
3.27356,1.27273,1.41485
3.27356,1.28578,1.2875
3.27356,1.29882,1.36248
3.27356,1.31186,1.20401
3.27356,1.32491,1.02672
3.27356,1.33795,1.04192
3.27356,1.35099,1.05163
3.27356,1.36404,0.825207
3.27356,1.37708,0.768187
3.27356,1.39013,0.604876
3.27356,1.40317,0.482277
3.27356,1.41621,0.317372
3.27356,1.42926,0.208574
3.27356,1.4423,0.175564
3.27356,1.45534,0.0897274
3.27356,1.46839,0.0272846
3.27356,1.48143,0.0281766
3.27356,1.49447,0.0351311
3.27356,1.50752,0.0553815
3.27356,1.52056,0.0675879
3.27356,1.5336,0.104425
3.27356,1.54665,0.176636
3.27356,1.55969,0.195064
3.27356,1.57273,0.284102
3.27356,1.58578,0.288321
3.27356,1.59882,0.365223
3.27356,1.61186,0.243439
3.27356,1.62491,0.220888
3.27356,1.63795,0.207259
3.27356,1.65099,0.142373
3.27356,1.66404,0.0599863
3.27356,1.67708,0.0284477
3.27356,1.69013,0.0267463
3.27356,1.70317,0.0173783
3.27356,1.71621,0.0874005
3.27356,1.72926,0.20133
3.27356,1.7423,0.28592
3.27356,1.75534,0.428181
3.27356,1.76839,0.49069
3.27356,1.78143,0.733574
3.27356,1.79447,1.03656
3.27356,1.80752,1.12643
3.27356,1.82056,1.22309
3.27356,1.8336,1.34787
3.27356,1.84665,1.44719
3.27356,1.85969,1.58227
3.27356,1.87273,1.84445
3.27356,1.88578,1.92686
3.27356,1.89882,2.18162
3.27356,1.91186,2.60996
3.27356,1.92491,2.73704
3.27356,1.93795,3.52646
3.27356,1.95099,3.98613
3.27356,1.96404,4.6947
3.27356,1.97708,5.26299
3.27356,1.99013,6.24793
3.27356,2.00317,6.81511
3.27356,2.01621,7.86008
3.27356,2.02926,8.42136
3.27356,2.0423,8.93556
3.27356,2.05534,8.8817
3.27356,2.06839,8.62319
3.27356,2.08143,8.33752
3.27356,2.09447,8.17162
3.27356,2.10752,7.67196
3.27356,2.12056,6.94447
3.27356,2.1336,6.38668
3.27356,2.14665,5.60516
3.27356,2.15969,5.02828
3.27356,2.17273,3.76967
3.27356,2.18578,3.41758
3.27356,2.19882,2.32973
3.27356,2.21186,1.60239
3.27356,2.22491,1.13978
3.27356,2.23795,0.60528
3.27356,2.25099,0.522536
3.27356,2.26404,0.388658
3.27356,2.27708,0.276788
3.27356,2.29013,0.159335
3.27356,2.30317,0.131017
3.27356,2.31621,0.25764
3.27356,2.32926,0.321997
3.27356,2.3423,0.400345
3.27356,2.35534,0.530601
3.27356,2.36839,0.832216
3.28661,1.12926,1.86681
3.28661,1.1423,1.70111
3.28661,1.15534,1.85899
3.28661,1.16839,2.05067
3.28661,1.18143,1.98917
3.28661,1.19447,2.25768
3.28661,1.20752,2.18821
3.28661,1.22056,1.58834
3.28661,1.2336,1.48829
3.28661,1.24665,1.09258
3.28661,1.25969,1.18157
3.28661,1.27273,1.1629
3.28661,1.28578,1.01922
3.28661,1.29882,1.01421
3.28661,1.31186,1.02534
3.28661,1.32491,0.987101
3.28661,1.33795,0.935268
3.28661,1.35099,0.893263
3.28661,1.36404,0.787767
3.28661,1.37708,0.70196
3.28661,1.39013,0.601402
3.28661,1.40317,0.496687
3.28661,1.41621,0.342367
3.28661,1.42926,0.137975
3.28661,1.4423,0.158879
3.28661,1.45534,0.0529395
3.28661,1.46839,0.0187134
3.28661,1.48143,0.0111702
3.28661,1.49447,0.0160934
3.28661,1.50752,0.0817752
3.28661,1.52056,0.0976854
3.28661,1.5336,0.19902
3.28661,1.54665,0.301343
3.28661,1.55969,0.329442
3.28661,1.57273,0.329802
3.28661,1.58578,0.445349
3.28661,1.59882,0.400329
3.28661,1.61186,0.281556
3.28661,1.62491,0.270978
3.28661,1.63795,0.306337
3.28661,1.65099,0.204156
3.28661,1.66404,0.126284
3.28661,1.67708,0.0530204
3.28661,1.69013,0.0213761
3.28661,1.70317,0.0215583
3.28661,1.71621,0.0471496
3.28661,1.72926,0.125449
3.28661,1.7423,0.368896
3.28661,1.75534,0.309539
3.28661,1.76839,0.550036
3.28661,1.78143,0.669166
3.28661,1.79447,0.958888
3.28661,1.80752,1.14984
3.28661,1.82056,1.18003
3.28661,1.8336,1.42762
3.28661,1.84665,1.56378
3.28661,1.85969,1.67566
3.28661,1.87273,2.03453
3.28661,1.88578,2.12746
3.28661,1.89882,2.51842
3.28661,1.91186,3.00486
3.28661,1.92491,3.24124
3.28661,1.93795,4.70195
3.28661,1.95099,4.3521
3.28661,1.96404,4.82345
3.28661,1.97708,5.5901
3.28661,1.99013,6.4744
3.28661,2.00317,7.18752
3.28661,2.01621,7.51527
3.28661,2.02926,8.40118
3.28661,2.0423,8.69994
3.28661,2.05534,8.19808
3.28661,2.06839,8.13402
3.28661,2.08143,7.55944
3.28661,2.09447,7.74331
3.28661,2.10752,6.90085
3.28661,2.12056,6.25191
3.28661,2.1336,3.70335
3.28661,2.14665,4.87412
3.28661,2.15969,3.46878
3.28661,2.17273,3.30707
3.28661,2.18578,2.65338
3.28661,2.19882,1.40097
3.28661,2.21186,0.917743
3.28661,2.22491,0.91787
3.28661,2.23795,0.256709
3.28661,2.25099,0.284944
3.28661,2.26404,0.208318
3.28661,2.27708,0.259708
3.28661,2.29013,0.394274
3.28661,2.30317,0.499169
3.28661,2.31621,0.508044
3.28661,2.32926,0.668441
3.28661,2.3423,0.910031
3.28661,2.35534,0.843539
3.28661,2.36839,1.33719
3.29965,1.12926,1.66234
3.29965,1.1423,1.56553
3.29965,1.15534,1.56198
3.29965,1.16839,1.98815
3.29965,1.18143,1.85323
3.29965,1.19447,2.14472
3.29965,1.20752,1.91573
3.29965,1.22056,1.53627
3.29965,1.2336,1.14266
3.29965,1.24665,1.01687
3.29965,1.25969,1.10153
3.29965,1.27273,1.02024
3.29965,1.28578,0.944827
3.29965,1.29882,1.0616
3.29965,1.31186,0.9167
3.29965,1.32491,0.842848
3.29965,1.33795,0.941292
3.29965,1.35099,0.88847
3.29965,1.36404,0.735573
3.29965,1.37708,0.637306
3.29965,1.39013,0.565605
3.29965,1.40317,0.470819
3.29965,1.41621,0.376524
3.29965,1.42926,0.187658
3.29965,1.4423,0.146306
3.29965,1.45534,0.0647171
3.29965,1.46839,0.0287049
3.29965,1.48143,0.0287049
3.29965,1.49447,0.0257676
3.29965,1.50752,0.0464867
3.29965,1.52056,0.0585345
3.29965,1.5336,0.189621
3.29965,1.54665,0.219874
3.29965,1.55969,0.319104
3.29965,1.57273,0.354004
3.29965,1.58578,0.459156
3.29965,1.59882,0.439738
3.29965,1.61186,0.377759
3.29965,1.62491,0.263687
3.29965,1.63795,0.332526
3.29965,1.65099,0.233921
3.29965,1.66404,0.132095
3.29965,1.67708,0.0913974
3.29965,1.69013,0.0345775
3.29965,1.70317,0.00745972
3.29965,1.71621,0.077998
3.29965,1.72926,0.149454
3.29965,1.7423,0.202459
3.29965,1.75534,0.36544
3.29965,1.76839,0.455912
3.29965,1.78143,0.691385
3.29965,1.79447,1.10649
3.29965,1.80752,1.26084
3.29965,1.82056,1.5314
3.29965,1.8336,1.76546
3.29965,1.84665,1.84433
3.29965,1.85969,2.03811
3.29965,1.87273,2.24566
3.29965,1.88578,2.64803
3.29965,1.89882,2.88412
3.29965,1.91186,3.33554
3.29965,1.92491,3.52289
3.29965,1.93795,4.00985
3.29965,1.95099,4.67092
3.29965,1.96404,5.3232
3.29965,1.97708,5.96188
3.29965,1.99013,6.81531
3.29965,2.00317,7.42157
3.29965,2.01621,7.92107
3.29965,2.02926,8.3036
3.29965,2.0423,8.65216
3.29965,2.05534,8.33829
3.29965,2.06839,8.09148
3.29965,2.08143,7.71133
3.29965,2.09447,7.32899
3.29965,2.10752,6.72718
3.29965,2.12056,5.86822
3.29965,2.1336,4.4107
3.29965,2.14665,4.38125
3.29965,2.15969,2.8253
3.29965,2.17273,2.88812
3.29965,2.18578,2.3353
3.29965,2.19882,1.37572
3.29965,2.21186,0.74039
3.29965,2.22491,0.59796
3.29965,2.23795,0.138298
3.29965,2.25099,0.223465
3.29965,2.26404,0.236921
3.29965,2.27708,0.288762
3.29965,2.29013,0.540723
3.29965,2.30317,0.499747
3.29965,2.31621,0.803306
3.29965,2.32926,0.895774
3.29965,2.3423,1.27426
3.29965,2.35534,1.25315
3.29965,2.36839,1.70578
3.31269,1.12926,1.42503
3.31269,1.1423,0.921967
3.31269,1.15534,1.3693
3.31269,1.16839,1.26591
3.31269,1.18143,1.35327
3.31269,1.19447,1.82784
3.31269,1.20752,1.64661
3.31269,1.22056,1.51562
3.31269,1.2336,1.15114
3.31269,1.24665,1.15114
3.31269,1.25969,0.755506
3.31269,1.27273,0.759085
3.31269,1.28578,0.759085
3.31269,1.29882,0.655154
3.31269,1.31186,0.716597
3.31269,1.32491,0.66339
3.31269,1.33795,0.814234
3.31269,1.35099,0.781361
3.31269,1.36404,0.650635
3.31269,1.37708,0.650635
3.31269,1.39013,0.565605
3.31269,1.40317,0.554547
3.31269,1.41621,0.435767
3.31269,1.42926,0.435767
3.31269,1.4423,0.208694
3.31269,1.45534,0.153034
3.31269,1.46839,0.0886555
3.31269,1.48143,0.0886555
3.31269,1.49447,0.0361236
3.31269,1.50752,0.0355782
3.31269,1.52056,0.0612067
3.31269,1.5336,0.270281
3.31269,1.54665,0.305889
3.31269,1.55969,0.305889
3.31269,1.57273,0.367654
3.31269,1.58578,0.367654
3.31269,1.59882,0.486993
3.31269,1.61186,0.452796
3.31269,1.62491,0.322293
3.31269,1.63795,0.390548
3.31269,1.65099,0.43036
3.31269,1.66404,0.247242
3.31269,1.67708,0.181509
3.31269,1.69013,0.0986448
3.31269,1.70317,0.0986448
3.31269,1.71621,0.0545133
3.31269,1.72926,0.0443424
3.31269,1.7423,0.0443424
3.31269,1.75534,0.142863
3.31269,1.76839,0.410647
3.31269,1.78143,0.649372
3.31269,1.79447,0.994673
3.31269,1.80752,1.3735
3.31269,1.82056,1.61863
3.31269,1.8336,1.94692
3.31269,1.84665,2.09184
3.31269,1.85969,2.62474
3.31269,1.87273,2.80776
3.31269,1.88578,2.99235
3.31269,1.89882,3.37997
3.31269,1.91186,3.6433
3.31269,1.92491,3.98451
3.31269,1.93795,4.43327
3.31269,1.95099,5.21725
3.31269,1.96404,4.89047
3.31269,1.97708,6.08134
3.31269,1.99013,6.85425
3.31269,2.00317,7.23761
3.31269,2.01621,7.23761
3.31269,2.02926,8.13695
3.31269,2.0423,8.66873
3.31269,2.05534,8.66873
3.31269,2.06839,7.78889
3.31269,2.08143,7.02974
3.31269,2.09447,8.0704
3.31269,2.10752,7.10102
3.31269,2.12056,5.90666
3.31269,2.1336,5.90666
3.31269,2.14665,4.81448
3.31269,2.15969,2.97848
3.31269,2.17273,2.5883
3.31269,2.18578,2.77172
3.31269,2.19882,1.41012
3.31269,2.21186,1.41012
3.31269,2.22491,0.61719
3.31269,2.23795,0.846001
3.31269,2.25099,0.264408
3.31269,2.26404,0.453727
3.31269,2.27708,0.370873
3.31269,2.29013,0.699953
3.31269,2.30317,0.699953
3.31269,2.31621,1.13942
3.31269,2.32926,1.21144
3.31269,2.3423,1.40872
3.31269,2.35534,1.41262
3.31269,2.36839,2.23742
3.32574,1.12926,1.21138
3.32574,1.1423,0.710555
3.32574,1.15534,0.980097
3.32574,1.16839,0.922266
3.32574,1.18143,1.11425
3.32574,1.19447,1.42419
3.32574,1.20752,1.15828
3.32574,1.22056,0.817733
3.32574,1.2336,0.734833
3.32574,1.24665,0.570859
3.32574,1.25969,0.557333
3.32574,1.27273,0.556632
3.32574,1.28578,0.606076
3.32574,1.29882,0.567577
3.32574,1.31186,0.59394
3.32574,1.32491,0.620317
3.32574,1.33795,0.688324
3.32574,1.35099,0.61656
3.32574,1.36404,0.668721
3.32574,1.37708,0.5882
3.32574,1.39013,0.528915
3.32574,1.40317,0.543287
3.32574,1.41621,0.355717
3.32574,1.42926,0.323402
3.32574,1.4423,0.262511
3.32574,1.45534,0.158055
3.32574,1.46839,0.114523
3.32574,1.48143,0.0938781
3.32574,1.49447,0.0989101
3.32574,1.50752,0.0535532
3.32574,1.52056,0.155046
3.32574,1.5336,0.201885
3.32574,1.54665,0.401154
3.32574,1.55969,0.350874
3.32574,1.57273,0.462472
3.32574,1.58578,0.519598
3.32574,1.59882,0.547744
3.32574,1.61186,0.599464
3.32574,1.62491,0.498142
3.32574,1.63795,0.498847
3.32574,1.65099,0.457342
3.32574,1.66404,0.309458
3.32574,1.67708,0.260952
3.32574,1.69013,0.145422
3.32574,1.70317,0.101353
3.32574,1.71621,0.0661388
3.32574,1.72926,0.0344769
3.32574,1.7423,0.128937
3.32574,1.75534,0.371846
3.32574,1.76839,0.434554
3.32574,1.78143,0.663922
3.32574,1.79447,1.17362
3.32574,1.80752,1.39003
3.32574,1.82056,1.81391
3.32574,1.8336,2.25939
3.32574,1.84665,2.44937
3.32574,1.85969,2.86107
3.32574,1.87273,3.188
3.32574,1.88578,3.70749
3.32574,1.89882,3.84431
3.32574,1.91186,4.21461
3.32574,1.92491,4.6193
3.32574,1.93795,5.05792
3.32574,1.95099,5.56066
3.32574,1.96404,5.76863
3.32574,1.97708,6.28018
3.32574,1.99013,6.61558
3.32574,2.00317,7.13023
3.32574,2.01621,7.63782
3.32574,2.02926,8.06656
3.32574,2.0423,8.25936
3.32574,2.05534,8.2038
3.32574,2.06839,7.69908
3.32574,2.08143,7.45124
3.32574,2.09447,7.05951
3.32574,2.10752,6.5001
3.32574,2.12056,5.44631
3.32574,2.1336,4.62215
3.32574,2.14665,3.82954
3.32574,2.15969,2.59299
3.32574,2.17273,2.23109
3.32574,2.18578,1.86413
3.32574,2.19882,1.18502
3.32574,2.21186,0.525449
3.32574,2.22491,0.410249
3.32574,2.23795,0.131045
3.32574,2.25099,0.292408
3.32574,2.26404,0.298157
3.32574,2.27708,0.500405
3.32574,2.29013,0.892175
3.32574,2.30317,1.22916
3.32574,2.31621,1.53873
3.32574,2.32926,1.73246
3.32574,2.3423,2.20907
3.32574,2.35534,2.28149
3.32574,2.36839,2.85941
3.33878,1.12926,0.992792
3.33878,1.1423,0.532832
3.33878,1.15534,0.753397
3.33878,1.16839,0.774452
3.33878,1.18143,0.839744
3.33878,1.19447,1.0414
3.33878,1.20752,0.816853
3.33878,1.22056,0.575189
3.33878,1.2336,0.514481
3.33878,1.24665,0.356215
3.33878,1.25969,0.453389
3.33878,1.27273,0.447918
3.33878,1.28578,0.456876
3.33878,1.29882,0.541893
3.33878,1.31186,0.55826
3.33878,1.32491,0.598603
3.33878,1.33795,0.626551
3.33878,1.35099,0.623732
3.33878,1.36404,0.557427
3.33878,1.37708,0.497107
3.33878,1.39013,0.473926
3.33878,1.40317,0.433862
3.33878,1.41621,0.358679
3.33878,1.42926,0.314524
3.33878,1.4423,0.307152
3.33878,1.45534,0.204495
3.33878,1.46839,0.130552
3.33878,1.48143,0.184105
3.33878,1.49447,0.148771
3.33878,1.50752,0.19681
3.33878,1.52056,0.289599
3.33878,1.5336,0.413651
3.33878,1.54665,0.493189
3.33878,1.55969,0.541816
3.33878,1.57273,0.626545
3.33878,1.58578,0.764193
3.33878,1.59882,0.734102
3.33878,1.61186,0.781953
3.33878,1.62491,0.652447
3.33878,1.63795,0.568945
3.33878,1.65099,0.555756
3.33878,1.66404,0.430836
3.33878,1.67708,0.39243
3.33878,1.69013,0.21626
3.33878,1.70317,0.129638
3.33878,1.71621,0.13789
3.33878,1.72926,0.0868372
3.33878,1.7423,0.218327
3.33878,1.75534,0.370703
3.33878,1.76839,0.437573
3.33878,1.78143,0.789653
3.33878,1.79447,1.25982
3.33878,1.80752,1.64033
3.33878,1.82056,2.1185
3.33878,1.8336,2.60206
3.33878,1.84665,3.05818
3.33878,1.85969,3.35274
3.33878,1.87273,3.7544
3.33878,1.88578,4.27867
3.33878,1.89882,4.39821
3.33878,1.91186,4.79495
3.33878,1.92491,5.08605
3.33878,1.93795,5.49507
3.33878,1.95099,5.9314
3.33878,1.96404,6.219
3.33878,1.97708,6.44871
3.33878,1.99013,6.82328
3.33878,2.00317,7.18416
3.33878,2.01621,7.34783
3.33878,2.02926,7.91236
3.33878,2.0423,7.94953
3.33878,2.05534,6.74558
3.33878,2.06839,7.01444
3.33878,2.08143,6.40362
3.33878,2.09447,6.12387
3.33878,2.10752,5.50857
3.33878,2.12056,4.66359
3.33878,2.1336,2.38472
3.33878,2.14665,2.93046
3.33878,2.15969,1.56677
3.33878,2.17273,1.58365
3.33878,2.18578,1.73967
3.33878,2.19882,0.405787
3.33878,2.21186,0.405787
3.33878,2.22491,0.28067
3.33878,2.23795,0.381735
3.33878,2.25099,0.485916
3.33878,2.26404,0.77873
3.33878,2.27708,0.906966
3.33878,2.29013,1.72026
3.33878,2.30317,1.72026
3.33878,2.31621,1.86939
3.33878,2.32926,2.34944
3.33878,2.3423,3.09654
3.33878,2.35534,2.85447
3.33878,2.36839,3.32626
3.35182,1.12926,0.801122
3.35182,1.1423,0.389923
3.35182,1.15534,0.655337
3.35182,1.16839,0.694661
3.35182,1.18143,0.634533
3.35182,1.19447,0.78268
3.35182,1.20752,0.663446
3.35182,1.22056,0.421411
3.35182,1.2336,0.359902
3.35182,1.24665,0.264255
3.35182,1.25969,0.371153
3.35182,1.27273,0.400619
3.35182,1.28578,0.400619
3.35182,1.29882,0.506889
3.35182,1.31186,0.509519
3.35182,1.32491,0.67447
3.35182,1.33795,0.628598
3.35182,1.35099,0.546664
3.35182,1.36404,0.717531
3.35182,1.37708,0.527438
3.35182,1.39013,0.480131
3.35182,1.40317,0.43321
3.35182,1.41621,0.387985
3.35182,1.42926,0.26439
3.35182,1.4423,0.52096
3.35182,1.45534,0.252765
3.35182,1.46839,0.284451
3.35182,1.48143,0.2638
3.35182,1.49447,0.280428
3.35182,1.50752,0.296214
3.35182,1.52056,0.335192
3.35182,1.5336,0.531167
3.35182,1.54665,0.771255
3.35182,1.55969,0.672871
3.35182,1.57273,0.781511
3.35182,1.58578,0.781511
3.35182,1.59882,0.881588
3.35182,1.61186,0.917295
3.35182,1.62491,0.673997
3.35182,1.63795,0.742176
3.35182,1.65099,0.619237
3.35182,1.66404,0.50605
3.35182,1.67708,0.439174
3.35182,1.69013,0.32262
3.35182,1.70317,0.285269
3.35182,1.71621,0.204755
3.35182,1.72926,0.174458
3.35182,1.7423,0.224034
3.35182,1.75534,0.412417
3.35182,1.76839,0.42808
3.35182,1.78143,0.920158
3.35182,1.79447,1.5094
3.35182,1.80752,1.7135
3.35182,1.82056,2.40462
3.35182,1.8336,2.81179
3.35182,1.84665,2.80418
3.35182,1.85969,3.46642
3.35182,1.87273,3.99527
3.35182,1.88578,4.6182
3.35182,1.89882,4.40543
3.35182,1.91186,5.08966
3.35182,1.92491,5.25872
3.35182,1.93795,5.36708
3.35182,1.95099,5.91676
3.35182,1.96404,6.0172
3.35182,1.97708,6.55384
3.35182,1.99013,6.68653
3.35182,2.00317,6.9819
3.35182,2.01621,6.96789
3.35182,2.02926,7.60033
3.35182,2.0423,7.41602
3.35182,2.05534,7.09598
3.35182,2.06839,6.58037
3.35182,2.08143,5.94041
3.35182,2.09447,4.76758
3.35182,2.10752,5.14186
3.35182,2.12056,3.98876
3.35182,2.1336,3.46358
3.35182,2.14665,2.59172
3.35182,2.15969,1.54291
3.35182,2.17273,1.24302
3.35182,2.18578,0.962025
3.35182,2.19882,0.455275
3.35182,2.21186,0.20813
3.35182,2.22491,0.240085
3.35182,2.23795,0.347832
3.35182,2.25099,0.773686
3.35182,2.26404,0.987464
3.35182,2.27708,1.38133
3.35182,2.29013,1.80081
3.35182,2.30317,2.24342
3.35182,2.31621,2.75925
3.35182,2.32926,2.9605
3.35182,2.3423,3.64617
3.35182,2.35534,3.72638
3.35182,2.36839,3.99914
3.36487,1.12926,0.658428
3.36487,1.1423,0.351894
3.36487,1.15534,0.494604
3.36487,1.16839,0.537252
3.36487,1.18143,0.49286
3.36487,1.19447,0.588796
3.36487,1.20752,0.396163
3.36487,1.22056,0.320938
3.36487,1.2336,0.328346
3.36487,1.24665,0.313114
3.36487,1.25969,0.388563
3.36487,1.27273,0.409281
3.36487,1.28578,0.606592
3.36487,1.29882,0.524814
3.36487,1.31186,0.577445
3.36487,1.32491,0.717374
3.36487,1.33795,0.727473
3.36487,1.35099,0.652543
3.36487,1.36404,0.656612
3.36487,1.37708,0.660068
3.36487,1.39013,0.483732
3.36487,1.40317,0.573002
3.36487,1.41621,0.454548
3.36487,1.42926,0.469917
3.36487,1.4423,0.53982
3.36487,1.45534,0.399407
3.36487,1.46839,0.509249
3.36487,1.48143,0.432244
3.36487,1.49447,0.432416
3.36487,1.50752,0.471425
3.36487,1.52056,0.541611
3.36487,1.5336,0.714564
3.36487,1.54665,0.858314
3.36487,1.55969,0.729183
3.36487,1.57273,0.955088
3.36487,1.58578,0.997281
3.36487,1.59882,1.10646
3.36487,1.61186,1.10052
3.36487,1.62491,0.937104
3.36487,1.63795,0.781689
3.36487,1.65099,0.760664
3.36487,1.66404,0.64027
3.36487,1.67708,0.56278
3.36487,1.69013,0.394691
3.36487,1.70317,0.240095
3.36487,1.71621,0.284843
3.36487,1.72926,0.211678
3.36487,1.7423,0.368745
3.36487,1.75534,0.463869
3.36487,1.76839,0.606668
3.36487,1.78143,0.960565
3.36487,1.79447,1.51296
3.36487,1.80752,1.79237
3.36487,1.82056,2.42202
3.36487,1.8336,2.92953
3.36487,1.84665,3.17416
3.36487,1.85969,3.82555
3.36487,1.87273,4.21144
3.36487,1.88578,4.70443
3.36487,1.89882,4.9245
3.36487,1.91186,5.32257
3.36487,1.92491,5.56139
3.36487,1.93795,5.64938
3.36487,1.95099,6.16788
3.36487,1.96404,5.96403
3.36487,1.97708,6.38747
3.36487,1.99013,6.7778
3.36487,2.00317,6.67855
3.36487,2.01621,6.68433
3.36487,2.02926,6.9266
3.36487,2.0423,6.87248
3.36487,2.05534,6.15301
3.36487,2.06839,6.03207
3.36487,2.08143,5.19064
3.36487,2.09447,4.90825
3.36487,2.10752,4.82527
3.36487,2.12056,3.63842
3.36487,2.1336,2.73124
3.36487,2.14665,2.62834
3.36487,2.15969,1.41335
3.36487,2.17273,0.806359
3.36487,2.18578,0.625879
3.36487,2.19882,0.229979
3.36487,2.21186,0.19063
3.36487,2.22491,0.203671
3.36487,2.23795,0.390505
3.36487,2.25099,0.816996
3.36487,2.26404,1.48596
3.36487,2.27708,1.67277
3.36487,2.29013,2.63988
3.36487,2.30317,3.28069
3.36487,2.31621,3.39459
3.36487,2.32926,3.66255
3.36487,2.3423,4.18787
3.36487,2.35534,4.46662
3.36487,2.36839,4.74998
3.37791,1.12926,0.585208
3.37791,1.1423,0.384363
3.37791,1.15534,0.522807
3.37791,1.16839,0.6003
3.37791,1.18143,0.411655
3.37791,1.19447,0.444511
3.37791,1.20752,0.386717
3.37791,1.22056,0.253655
3.37791,1.2336,0.23875
3.37791,1.24665,0.265757
3.37791,1.25969,0.470209
3.37791,1.27273,0.441006
3.37791,1.28578,0.551844
3.37791,1.29882,0.566086
3.37791,1.31186,0.657045
3.37791,1.32491,0.806951
3.37791,1.33795,0.670233
3.37791,1.35099,0.750588
3.37791,1.36404,0.928649
3.37791,1.37708,0.75135
3.37791,1.39013,0.750765
3.37791,1.40317,0.736972
3.37791,1.41621,0.582775
3.37791,1.42926,0.671451
3.37791,1.4423,0.749891
3.37791,1.45534,0.527475
3.37791,1.46839,0.740961
3.37791,1.48143,0.639014
3.37791,1.49447,0.723084
3.37791,1.50752,0.607549
3.37791,1.52056,0.771356
3.37791,1.5336,1.01859
3.37791,1.54665,0.981972
3.37791,1.55969,1.07269
3.37791,1.57273,1.20878
3.37791,1.58578,1.32012
3.37791,1.59882,1.35537
3.37791,1.61186,1.36726
3.37791,1.62491,1.12049
3.37791,1.63795,0.992344
3.37791,1.65099,1.02409
3.37791,1.66404,1.03986
3.37791,1.67708,0.861219
3.37791,1.69013,0.603939
3.37791,1.70317,0.455924
3.37791,1.71621,0.380703
3.37791,1.72926,0.2707
3.37791,1.7423,0.493111
3.37791,1.75534,0.48633
3.37791,1.76839,1.01565
3.37791,1.78143,0.905501
3.37791,1.79447,1.58296
3.37791,1.80752,1.88558
3.37791,1.82056,2.36413
3.37791,1.8336,2.91299
3.37791,1.84665,3.4935
3.37791,1.85969,4.03795
3.37791,1.87273,4.28829
3.37791,1.88578,5.12812
3.37791,1.89882,5.0104
3.37791,1.91186,5.36962
3.37791,1.92491,5.65596
3.37791,1.93795,5.81896
3.37791,1.95099,6.12521
3.37791,1.96404,6.01956
3.37791,1.97708,6.31118
3.37791,1.99013,6.42326
3.37791,2.00317,6.2755
3.37791,2.01621,6.22305
3.37791,2.02926,6.79472
3.37791,2.0423,6.43337
3.37791,2.05534,6.17831
3.37791,2.06839,5.11917
3.37791,2.08143,4.84892
3.37791,2.09447,4.39986
3.37791,2.10752,3.78591
3.37791,2.12056,2.93918
3.37791,2.1336,2.22375
3.37791,2.14665,1.7827
3.37791,2.15969,0.730007
3.37791,2.17273,0.539627
3.37791,2.18578,0.508677
3.37791,2.19882,0.409355
3.37791,2.21186,1.53115
3.37791,2.22491,0.208071
3.37791,2.23795,0.208071
3.37791,2.25099,1.03243
3.37791,2.26404,1.56943
3.37791,2.27708,2.1395
3.37791,2.29013,2.95121
3.37791,2.30317,3.83026
3.37791,2.31621,3.82044
3.37791,2.32926,4.4786
3.37791,2.3423,5.32066
3.37791,2.35534,5.13086
3.37791,2.36839,5.33331
3.39095,1.12926,0.55294
3.39095,1.1423,0.401413
3.39095,1.15534,0.548847
3.39095,1.16839,0.570148
3.39095,1.18143,0.383538
3.39095,1.19447,0.346065
3.39095,1.20752,0.282033
3.39095,1.22056,0.276825
3.39095,1.2336,0.319752
3.39095,1.24665,0.423938
3.39095,1.25969,0.674267
3.39095,1.27273,0.532474
3.39095,1.28578,0.850132
3.39095,1.29882,0.840932
3.39095,1.31186,0.886252
3.39095,1.32491,1.29035
3.39095,1.33795,1.13547
3.39095,1.35099,0.89978
3.39095,1.36404,1.12307
3.39095,1.37708,0.964124
3.39095,1.39013,0.946462
3.39095,1.40317,0.828912
3.39095,1.41621,0.713376
3.39095,1.42926,0.615146
3.39095,1.4423,1.01526
3.39095,1.45534,0.856124
3.39095,1.46839,0.964204
3.39095,1.48143,0.986394
3.39095,1.49447,1.02003
3.39095,1.50752,0.825063
3.39095,1.52056,0.857505
3.39095,1.5336,1.367
3.39095,1.54665,1.32835
3.39095,1.55969,1.33821
3.39095,1.57273,1.40269
3.39095,1.58578,1.66739
3.39095,1.59882,1.70596
3.39095,1.61186,1.4201
3.39095,1.62491,1.44519
3.39095,1.63795,1.14831
3.39095,1.65099,1.3148
3.39095,1.66404,1.0744
3.39095,1.67708,0.927971
3.39095,1.69013,0.674464
3.39095,1.70317,0.687626
3.39095,1.71621,0.482073
3.39095,1.72926,0.394879
3.39095,1.7423,0.557209
3.39095,1.75534,0.774301
3.39095,1.76839,1.02792
3.39095,1.78143,1.27943
3.39095,1.79447,1.82514
3.39095,1.80752,1.88184
3.39095,1.82056,2.53093
3.39095,1.8336,3.30916
3.39095,1.84665,3.24711
3.39095,1.85969,4.01949
3.39095,1.87273,4.3806
3.39095,1.88578,4.72319
3.39095,1.89882,4.86253
3.39095,1.91186,5.27285
3.39095,1.92491,5.65509
3.39095,1.93795,5.31356
3.39095,1.95099,5.67176
3.39095,1.96404,5.60785
3.39095,1.97708,5.70629
3.39095,1.99013,5.85247
3.39095,2.00317,5.53378
3.39095,2.01621,5.34399
3.39095,2.02926,5.87581
3.39095,2.0423,5.29506
3.39095,2.05534,4.79764
3.39095,2.06839,4.40937
3.39095,2.08143,3.53424
3.39095,2.09447,4.41253
3.39095,2.10752,2.86604
3.39095,2.12056,2.17924
3.39095,2.1336,1.62619
3.39095,2.14665,1.18961
3.39095,2.15969,0.293463
3.39095,2.17273,0.160341
3.39095,2.18578,0.16608
3.39095,2.19882,0.133798
3.39095,2.21186,0.32593
3.39095,2.22491,0.529067
3.39095,2.23795,1.29408
3.39095,2.25099,1.55269
3.39095,2.26404,2.35528
3.39095,2.27708,2.51975
3.39095,2.29013,3.81647
3.39095,2.30317,4.56169
3.39095,2.31621,4.98645
3.39095,2.32926,4.81764
3.39095,2.3423,5.73752
3.39095,2.35534,5.61465
3.39095,2.36839,5.92135
3.404,1.12926,0.573819
3.404,1.1423,0.523579
3.404,1.15534,0.575956
3.404,1.16839,0.541128
3.404,1.18143,0.386366
3.404,1.19447,0.357791
3.404,1.20752,0.337666
3.404,1.22056,0.302756
3.404,1.2336,0.39803
3.404,1.24665,0.561535
3.404,1.25969,0.749275
3.404,1.27273,0.86709
3.404,1.28578,0.98416
3.404,1.29882,1.09412
3.404,1.31186,1.19043
3.404,1.32491,1.29681
3.404,1.33795,1.34927
3.404,1.35099,1.2585
3.404,1.36404,1.51134
3.404,1.37708,1.32491
3.404,1.39013,1.32247
3.404,1.40317,1.28417
3.404,1.41621,1.12209
3.404,1.42926,1.16738
3.404,1.4423,1.442
3.404,1.45534,1.14608
3.404,1.46839,1.03649
3.404,1.48143,1.2502
3.404,1.49447,1.25837
3.404,1.50752,1.21845
3.404,1.52056,1.32109
3.404,1.5336,1.52803
3.404,1.54665,1.66218
3.404,1.55969,1.60492
3.404,1.57273,1.68768
3.404,1.58578,1.88954
3.404,1.59882,1.85414
3.404,1.61186,1.70911
3.404,1.62491,1.69284
3.404,1.63795,1.46069
3.404,1.65099,1.25894
3.404,1.66404,1.26927
3.404,1.67708,1.11019
3.404,1.69013,0.926213
3.404,1.70317,0.75643
3.404,1.71621,0.665053
3.404,1.72926,0.651033
3.404,1.7423,0.702721
3.404,1.75534,0.925227
3.404,1.76839,1.07883
3.404,1.78143,1.44255
3.404,1.79447,1.7675
3.404,1.80752,2.11521
3.404,1.82056,2.58509
3.404,1.8336,3.11086
3.404,1.84665,3.28229
3.404,1.85969,3.85286
3.404,1.87273,4.26638
3.404,1.88578,4.56595
3.404,1.89882,4.47336
3.404,1.91186,5.14343
3.404,1.92491,5.53053
3.404,1.93795,5.41434
3.404,1.95099,5.63969
3.404,1.96404,5.52756
3.404,1.97708,5.52889
3.404,1.99013,5.70335
3.404,2.00317,5.12758
3.404,2.01621,5.31486
3.404,2.02926,5.49319
3.404,2.0423,4.85711
3.404,2.05534,5.30805
3.404,2.06839,3.89968
3.404,2.08143,3.78271
3.404,2.09447,3.19748
3.404,2.10752,2.92313
3.404,2.12056,1.71307
3.404,2.1336,1.77176
3.404,2.14665,0.948329
3.404,2.15969,0.404192
3.404,2.17273,0.1581
3.404,2.18578,0.161272
3.404,2.19882,0.304388
3.404,2.21186,0.0893831
3.404,2.22491,0.423997
3.404,2.23795,0.895291
3.404,2.25099,1.12197
3.404,2.26404,1.98378
3.404,2.27708,2.77906
3.404,2.29013,3.82941
3.404,2.30317,3.33621
3.404,2.31621,4.29865
3.404,2.32926,4.79973
3.404,2.3423,5.5322
3.404,2.35534,5.47566
3.404,2.36839,6.11529
3.41704,1.12926,0.65453
3.41704,1.1423,0.693567
3.41704,1.15534,0.777435
3.41704,1.16839,0.658174
3.41704,1.18143,0.411218
3.41704,1.19447,0.398402
3.41704,1.20752,0.374686
3.41704,1.22056,0.35344
3.41704,1.2336,0.487041
3.41704,1.24665,0.95259
3.41704,1.25969,0.984264
3.41704,1.27273,0.87232
3.41704,1.28578,0.87232
3.41704,1.29882,1.07693
3.41704,1.31186,1.45218
3.41704,1.32491,1.63971
3.41704,1.33795,1.67233
3.41704,1.35099,1.17033
3.41704,1.36404,1.94981
3.41704,1.37708,1.59578
3.41704,1.39013,1.67674
3.41704,1.40317,1.45283
3.41704,1.41621,1.14363
3.41704,1.42926,1.3585
3.41704,1.4423,1.66936
3.41704,1.45534,1.47817
3.41704,1.46839,1.46797
3.41704,1.48143,1.46797
3.41704,1.49447,1.55827
3.41704,1.50752,1.41605
3.41704,1.52056,1.40671
3.41704,1.5336,1.72881
3.41704,1.54665,1.8628
3.41704,1.55969,1.55153
3.41704,1.57273,1.90177
3.41704,1.58578,1.90177
3.41704,1.59882,1.69547
3.41704,1.61186,1.79253
3.41704,1.62491,1.82612
3.41704,1.63795,1.40795
3.41704,1.65099,1.28312
3.41704,1.66404,1.37537
3.41704,1.67708,1.19114
3.41704,1.69013,0.954383
3.41704,1.70317,1.08938
3.41704,1.71621,0.681139
3.41704,1.72926,0.73335
3.41704,1.7423,0.926458
3.41704,1.75534,0.78859
3.41704,1.76839,1.27685
3.41704,1.78143,1.55282
3.41704,1.79447,2.15711
3.41704,1.80752,2.33066
3.41704,1.82056,2.69719
3.41704,1.8336,3.15504
3.41704,1.84665,3.29795
3.41704,1.85969,3.86753
3.41704,1.87273,4.18466
3.41704,1.88578,4.40281
3.41704,1.89882,4.61223
3.41704,1.91186,4.68747
3.41704,1.92491,4.95647
3.41704,1.93795,4.89373
3.41704,1.95099,5.30712
3.41704,1.96404,4.77868
3.41704,1.97708,4.62592
3.41704,1.99013,4.73494
3.41704,2.00317,4.33109
3.41704,2.01621,4.35969
3.41704,2.02926,4.37832
3.41704,2.0423,3.59448
3.41704,2.05534,3.77902
3.41704,2.06839,2.82838
3.41704,2.08143,2.59796
3.41704,2.09447,2.08123
3.41704,2.10752,2.18581
3.41704,2.12056,1.27425
3.41704,2.1336,1.14764
3.41704,2.14665,0.444873
3.41704,2.15969,0.211352
3.41704,2.17273,0.192284
3.41704,2.18578,0.0625724
3.41704,2.19882,0.150392
3.41704,2.21186,0.520255
3.41704,2.22491,0.70033
3.41704,2.23795,1.43065
3.41704,2.25099,1.90263
3.41704,2.26404,2.50932
3.41704,2.27708,3.05269
3.41704,2.29013,3.97276
3.41704,2.30317,4.39507
3.41704,2.31621,4.73901
3.41704,2.32926,5.38589
3.41704,2.3423,5.72589
3.41704,2.35534,5.92319
3.41704,2.36839,6.19356
3.43008,1.12926,0.769376
3.43008,1.1423,0.665767
3.43008,1.15534,0.802206
3.43008,1.16839,0.675602
3.43008,1.18143,0.532966
3.43008,1.19447,0.455104
3.43008,1.20752,0.512222
3.43008,1.22056,0.421976
3.43008,1.2336,0.605769
3.43008,1.24665,0.605769
3.43008,1.25969,1.08649
3.43008,1.27273,1.13258
3.43008,1.28578,1.13258
3.43008,1.29882,1.34126
3.43008,1.31186,1.80563
3.43008,1.32491,2.20743
3.43008,1.33795,2.20743
3.43008,1.35099,1.55197
3.43008,1.36404,2.24186
3.43008,1.37708,1.96484
3.43008,1.39013,2.19491
3.43008,1.40317,2.19491
3.43008,1.41621,1.49692
3.43008,1.42926,1.53421
3.43008,1.4423,2.09118
3.43008,1.45534,1.9824
3.43008,1.46839,1.83953
3.43008,1.48143,1.83953
3.43008,1.49447,1.77396
3.43008,1.50752,1.60608
3.43008,1.52056,1.73705
3.43008,1.5336,2.2845
3.43008,1.54665,2.15756
3.43008,1.55969,2.15756
3.43008,1.57273,2.12357
3.43008,1.58578,2.12357
3.43008,1.59882,1.69547
3.43008,1.61186,2.12955
3.43008,1.62491,2.19966
3.43008,1.63795,1.70278
3.43008,1.65099,1.4376
3.43008,1.66404,1.70289
3.43008,1.67708,1.48875
3.43008,1.69013,1.41635
3.43008,1.70317,1.41635
3.43008,1.71621,1.05349
3.43008,1.72926,0.862358
3.43008,1.7423,1.4205
3.43008,1.75534,1.32622
3.43008,1.76839,1.56535
3.43008,1.78143,1.70229
3.43008,1.79447,2.27747
3.43008,1.80752,2.59483
3.43008,1.82056,2.71776
3.43008,1.8336,3.33865
3.43008,1.84665,3.07386
3.43008,1.85969,3.77923
3.43008,1.87273,3.84262
3.43008,1.88578,3.84262
3.43008,1.89882,4.48695
3.43008,1.91186,4.44797
3.43008,1.92491,5.02988
3.43008,1.93795,5.64126
3.43008,1.95099,4.59105
3.43008,1.96404,4.59105
3.43008,1.97708,3.99375
3.43008,1.99013,4.09326
3.43008,2.00317,3.02847
3.43008,2.01621,3.02847
3.43008,2.02926,3.76301
3.43008,2.0423,2.8769
3.43008,2.05534,3.49916
3.43008,2.06839,1.56162
3.43008,2.08143,1.71439
3.43008,2.09447,1.71439
3.43008,2.10752,1.57576
3.43008,2.12056,0.732093
3.43008,2.1336,0.732093
3.43008,2.14665,0.197335
3.43008,2.15969,0.303339
3.43008,2.17273,0.0752951
3.43008,2.18578,0.0169026
3.43008,2.19882,0.0169026
3.43008,2.21186,0.507062
3.43008,2.22491,0.787968
3.43008,2.23795,0.787968
3.43008,2.25099,2.04627
3.43008,2.26404,2.7625
3.43008,2.27708,3.222
3.43008,2.29013,4.12674
3.43008,2.30317,4.12674
3.43008,2.31621,4.80781
3.43008,2.32926,5.2021
3.43008,2.3423,5.2021
3.43008,2.35534,5.88476
3.43008,2.36839,6.28727
3.44313,1.12926,0.840757
3.44313,1.1423,0.746661
3.44313,1.15534,0.783642
3.44313,1.16839,0.726764
3.44313,1.18143,0.606118
3.44313,1.19447,0.532407
3.44313,1.20752,0.604546
3.44313,1.22056,0.592182
3.44313,1.2336,0.727548
3.44313,1.24665,0.927143
3.44313,1.25969,1.18444
3.44313,1.27273,1.35496
3.44313,1.28578,1.54495
3.44313,1.29882,1.68783
3.44313,1.31186,1.98952
3.44313,1.32491,2.03456
3.44313,1.33795,2.15116
3.44313,1.35099,2.12052
3.44313,1.36404,2.41967
3.44313,1.37708,2.32146
3.44313,1.39013,2.3053
3.44313,1.40317,2.03564
3.44313,1.41621,2.02132
3.44313,1.42926,2.12981
3.44313,1.4423,2.21699
3.44313,1.45534,2.05247
3.44313,1.46839,2.05195
3.44313,1.48143,2.07001
3.44313,1.49447,2.00296
3.44313,1.50752,1.95238
3.44313,1.52056,2.13356
3.44313,1.5336,2.22525
3.44313,1.54665,2.35453
3.44313,1.55969,2.23982
3.44313,1.57273,2.24353
3.44313,1.58578,2.3596
3.44313,1.59882,1.94273
3.44313,1.61186,2.33081
3.44313,1.62491,2.23494
3.44313,1.63795,2.03672
3.44313,1.65099,1.91988
3.44313,1.66404,1.87282
3.44313,1.67708,1.64692
3.44313,1.69013,1.46357
3.44313,1.70317,1.33767
3.44313,1.71621,1.27804
3.44313,1.72926,1.26199
3.44313,1.7423,1.29159
3.44313,1.75534,1.34063
3.44313,1.76839,1.59159
3.44313,1.78143,1.80238
3.44313,1.79447,2.23932
3.44313,1.80752,2.57591
3.44313,1.82056,2.66371
3.44313,1.8336,3.0991
3.44313,1.84665,3.06272
3.44313,1.85969,3.45941
3.44313,1.87273,3.66934
3.44313,1.88578,3.71973
3.44313,1.89882,3.68413
3.44313,1.91186,3.87087
3.44313,1.92491,4.04807
3.44313,1.93795,3.79641
3.44313,1.95099,3.64176
3.44313,1.96404,3.57316
3.44313,1.97708,3.29353
3.44313,1.99013,2.98737
3.44313,2.00317,2.70809
3.44313,2.01621,2.79866
3.44313,2.02926,2.56947
3.44313,2.0423,2.24696
3.44313,2.05534,2.0813
3.44313,2.06839,1.46447
3.44313,2.08143,1.24701
3.44313,2.09447,1.15308
3.44313,2.10752,0.858327
3.44313,2.12056,0.461238
3.44313,2.1336,0.354342
3.44313,2.14665,0.175605
3.44313,2.15969,0.169375
3.44313,2.17273,0.228503
3.44313,2.18578,0.23442
3.44313,2.19882,0.468879
3.44313,2.21186,0.870963
3.44313,2.22491,1.17166
3.44313,2.23795,1.52564
3.44313,2.25099,2.13091
3.44313,2.26404,2.72841
3.44313,2.27708,3.26828
3.44313,2.29013,3.97326
3.44313,2.30317,4.37294
3.44313,2.31621,5.03576
3.44313,2.32926,5.41104
3.44313,2.3423,5.79352
3.44313,2.35534,6.00834
3.44313,2.36839,6.1872
3.45617,1.12926,0.883695
3.45617,1.1423,0.753978
3.45617,1.15534,0.787897
3.45617,1.16839,0.759715
3.45617,1.18143,0.66577
3.45617,1.19447,0.57957
3.45617,1.20752,0.612408
3.45617,1.22056,0.761995
3.45617,1.2336,0.929616
3.45617,1.24665,1.55371
3.45617,1.25969,1.41272
3.45617,1.27273,1.46443
3.45617,1.28578,2.39928
3.45617,1.29882,2.06271
3.45617,1.31186,2.25384
3.45617,1.32491,2.54833
3.45617,1.33795,2.50887
3.45617,1.35099,2.47686
3.45617,1.36404,2.85334
3.45617,1.37708,2.48732
3.45617,1.39013,2.73121
3.45617,1.40317,2.55546
3.45617,1.41621,2.33428
3.45617,1.42926,2.08632
3.45617,1.4423,2.40885
3.45617,1.45534,2.24525
3.45617,1.46839,2.3077
3.45617,1.48143,2.3023
3.45617,1.49447,2.20807
3.45617,1.50752,2.30504
3.45617,1.52056,2.36585
3.45617,1.5336,2.42835
3.45617,1.54665,2.46937
3.45617,1.55969,2.37001
3.45617,1.57273,2.44691
3.45617,1.58578,2.62106
3.45617,1.59882,2.57505
3.45617,1.61186,2.43771
3.45617,1.62491,2.4439
3.45617,1.63795,2.13299
3.45617,1.65099,1.93417
3.45617,1.66404,2.02806
3.45617,1.67708,1.86424
3.45617,1.69013,1.65692
3.45617,1.70317,1.74559
3.45617,1.71621,1.54988
3.45617,1.72926,1.45432
3.45617,1.7423,1.5075
3.45617,1.75534,1.66401
3.45617,1.76839,1.88857
3.45617,1.78143,2.01937
3.45617,1.79447,2.32719
3.45617,1.80752,2.54207
3.45617,1.82056,2.66382
3.45617,1.8336,2.95174
3.45617,1.84665,3.06534
3.45617,1.85969,3.13312
3.45617,1.87273,3.09608
3.45617,1.88578,3.03155
3.45617,1.89882,2.93723
3.45617,1.91186,3.31406
3.45617,1.92491,3.77479
3.45617,1.93795,2.76869
3.45617,1.95099,2.9783
3.45617,1.96404,2.30603
3.45617,1.97708,2.17669
3.45617,1.99013,2.12779
3.45617,2.00317,1.66575
3.45617,2.01621,1.60918
3.45617,2.02926,1.83647
3.45617,2.0423,1.4885
3.45617,2.05534,1.08651
3.45617,2.06839,0.726002
3.45617,2.08143,0.571773
3.45617,2.09447,0.601081
3.45617,2.10752,0.315208
3.45617,2.12056,0.259597
3.45617,2.1336,0.156051
3.45617,2.14665,0.157537
3.45617,2.15969,0.345324
3.45617,2.17273,0.356943
3.45617,2.18578,0.391958
3.45617,2.19882,1.09081
3.45617,2.21186,1.0087
3.45617,2.22491,1.58412
3.45617,2.23795,2.26489
3.45617,2.25099,2.62947
3.45617,2.26404,2.80707
3.45617,2.27708,3.42755
3.45617,2.29013,4.00086
3.45617,2.30317,4.47086
3.45617,2.31621,4.83019
3.45617,2.32926,5.17238
3.45617,2.3423,5.54207
3.45617,2.35534,5.67825
3.45617,2.36839,5.6576
3.46922,1.12926,0.907587
3.46922,1.1423,0.705269
3.46922,1.15534,0.775243
3.46922,1.16839,0.721814
3.46922,1.18143,0.690551
3.46922,1.19447,0.611329
3.46922,1.20752,0.716748
3.46922,1.22056,0.79187
3.46922,1.2336,0.853969
3.46922,1.24665,1.20471
3.46922,1.25969,1.22029
3.46922,1.27273,1.54598
3.46922,1.28578,1.97243
3.46922,1.29882,2.10033
3.46922,1.31186,2.38502
3.46922,1.32491,2.5301
3.46922,1.33795,2.78305
3.46922,1.35099,2.73863
3.46922,1.36404,2.89255
3.46922,1.37708,2.74096
3.46922,1.39013,2.92243
3.46922,1.40317,2.49926
3.46922,1.41621,2.46116
3.46922,1.42926,2.36101
3.46922,1.4423,2.6347
3.46922,1.45534,2.3417
3.46922,1.46839,2.51653
3.46922,1.48143,2.10475
3.46922,1.49447,2.28263
3.46922,1.50752,2.34484
3.46922,1.52056,2.30508
3.46922,1.5336,2.34492
3.46922,1.54665,2.43455
3.46922,1.55969,2.4499
3.46922,1.57273,2.42783
3.46922,1.58578,2.59539
3.46922,1.59882,2.43997
3.46922,1.61186,2.40395
3.46922,1.62491,2.48244
3.46922,1.63795,2.30641
3.46922,1.65099,2.12135
3.46922,1.66404,2.07217
3.46922,1.67708,1.91417
3.46922,1.69013,1.84174
3.46922,1.70317,1.65222
3.46922,1.71621,1.76408
3.46922,1.72926,1.54891
3.46922,1.7423,1.54891
3.46922,1.75534,1.75297
3.46922,1.76839,1.98546
3.46922,1.78143,2.12912
3.46922,1.79447,2.46455
3.46922,1.80752,2.65259
3.46922,1.82056,2.60875
3.46922,1.8336,2.75541
3.46922,1.84665,2.71455
3.46922,1.85969,2.915
3.46922,1.87273,3.03184
3.46922,1.88578,2.98199
3.46922,1.89882,2.97145
3.46922,1.91186,2.8465
3.46922,1.92491,2.94961
3.46922,1.93795,2.90265
3.46922,1.95099,2.1592
3.46922,1.96404,1.83208
3.46922,1.97708,1.90245
3.46922,1.99013,1.36287
3.46922,2.00317,1.13853
3.46922,2.01621,1.13853
3.46922,2.02926,1.08512
3.46922,2.0423,0.884605
3.46922,2.05534,0.750467
3.46922,2.06839,0.406532
3.46922,2.08143,0.313531
3.46922,2.09447,0.32209
3.46922,2.10752,0.244648
3.46922,2.12056,0.159694
3.46922,2.1336,0.159694
3.46922,2.14665,0.291995
3.46922,2.15969,0.622425
3.46922,2.17273,0.574195
3.46922,2.18578,0.804624
3.46922,2.19882,1.26094
3.46922,2.21186,1.49756
3.46922,2.22491,1.73547
3.46922,2.23795,2.36282
3.46922,2.25099,2.57434
3.46922,2.26404,2.96454
3.46922,2.27708,3.5121
3.46922,2.29013,4.0473
3.46922,2.30317,4.63669
3.46922,2.31621,4.63422
3.46922,2.32926,4.95492
3.46922,2.3423,5.46929
3.46922,2.35534,5.51543
3.46922,2.36839,5.39148
3.48226,1.12926,0.877168
3.48226,1.1423,0.647305
3.48226,1.15534,0.640366
3.48226,1.16839,0.627703
3.48226,1.18143,0.675401
3.48226,1.19447,0.548248
3.48226,1.20752,0.610787
3.48226,1.22056,0.726264
3.48226,1.2336,0.856409
3.48226,1.24665,1.03757
3.48226,1.25969,1.33599
3.48226,1.27273,1.44692
3.48226,1.28578,1.60293
3.48226,1.29882,2.07427
3.48226,1.31186,2.25078
3.48226,1.32491,2.26292
3.48226,1.33795,2.5469
3.48226,1.35099,2.77282
3.48226,1.36404,2.85546
3.48226,1.37708,2.74588
3.48226,1.39013,2.91742
3.48226,1.40317,2.45084
3.48226,1.41621,2.62334
3.48226,1.42926,2.73082
3.48226,1.4423,2.72327
3.48226,1.45534,2.5941
3.48226,1.46839,2.5731
3.48226,1.48143,2.52768
3.48226,1.49447,2.375
3.48226,1.50752,2.4736
3.48226,1.52056,2.58802
3.48226,1.5336,2.47698
3.48226,1.54665,2.44411
3.48226,1.55969,2.32496
3.48226,1.57273,2.44308
3.48226,1.58578,2.69726
3.48226,1.59882,2.60874
3.48226,1.61186,2.59919
3.48226,1.62491,2.57648
3.48226,1.63795,2.37412
3.48226,1.65099,2.22966
3.48226,1.66404,2.20475
3.48226,1.67708,2.08122
3.48226,1.69013,1.9951
3.48226,1.70317,1.85349
3.48226,1.71621,1.90465
3.48226,1.72926,1.82076
3.48226,1.7423,1.85157
3.48226,1.75534,1.86263
3.48226,1.76839,1.96322
3.48226,1.78143,2.15349
3.48226,1.79447,2.32665
3.48226,1.80752,2.48366
3.48226,1.82056,2.45597
3.48226,1.8336,2.46326
3.48226,1.84665,2.53504
3.48226,1.85969,2.50007
3.48226,1.87273,2.32387
3.48226,1.88578,2.38565
3.48226,1.89882,2.29791
3.48226,1.91186,2.01747
3.48226,1.92491,2.17287
3.48226,1.93795,2.06899
3.48226,1.95099,1.82223
3.48226,1.96404,1.51832
3.48226,1.97708,1.14687
3.48226,1.99013,1.06344
3.48226,2.00317,0.838458
3.48226,2.01621,0.793489
3.48226,2.02926,0.632681
3.48226,2.0423,0.487501
3.48226,2.05534,0.359042
3.48226,2.06839,0.254893
3.48226,2.08143,0.252257
3.48226,2.09447,0.224231
3.48226,2.10752,0.178309
3.48226,2.12056,0.225849
3.48226,2.1336,0.284268
3.48226,2.14665,0.387622
3.48226,2.15969,0.633733
3.48226,2.17273,0.806273
3.48226,2.18578,0.916156
3.48226,2.19882,1.24188
3.48226,2.21186,1.44913
3.48226,2.22491,1.86378
3.48226,2.23795,2.13423
3.48226,2.25099,2.48088
3.48226,2.26404,2.94875
3.48226,2.27708,3.18089
3.48226,2.29013,3.58707
3.48226,2.30317,3.93893
3.48226,2.31621,4.27222
3.48226,2.32926,4.4936
3.48226,2.3423,4.83475
3.48226,2.35534,4.96891
3.48226,2.36839,4.97836
3.4953,1.12926,0.81448
3.4953,1.1423,0.597836
3.4953,1.15534,0.640715
3.4953,1.16839,0.568321
3.4953,1.18143,0.578134
3.4953,1.19447,0.528662
3.4953,1.20752,0.519074
3.4953,1.22056,0.586513
3.4953,1.2336,0.609519
3.4953,1.24665,0.974924
3.4953,1.25969,1.17406
3.4953,1.27273,1.37905
3.4953,1.28578,1.747
3.4953,1.29882,1.89453
3.4953,1.31186,2.16327
3.4953,1.32491,2.24058
3.4953,1.33795,2.69019
3.4953,1.35099,2.76898
3.4953,1.36404,2.66505
3.4953,1.37708,2.84678
3.4953,1.39013,2.81879
3.4953,1.40317,2.49617
3.4953,1.41621,2.51912
3.4953,1.42926,2.61479
3.4953,1.4423,2.66139
3.4953,1.45534,2.41337
3.4953,1.46839,2.35924
3.4953,1.48143,2.22577
3.4953,1.49447,2.256
3.4953,1.50752,2.30339
3.4953,1.52056,2.44199
3.4953,1.5336,2.33349
3.4953,1.54665,2.27886
3.4953,1.55969,2.5126
3.4953,1.57273,2.24232
3.4953,1.58578,2.55914
3.4953,1.59882,2.51427
3.4953,1.61186,2.3746
3.4953,1.62491,2.602
3.4953,1.63795,2.39871
3.4953,1.65099,2.33687
3.4953,1.66404,2.24166
3.4953,1.67708,2.20077
3.4953,1.69013,2.17307
3.4953,1.70317,2.09459
3.4953,1.71621,2.06506
3.4953,1.72926,2.02194
3.4953,1.7423,2.07068
3.4953,1.75534,2.04157
3.4953,1.76839,2.09053
3.4953,1.78143,2.11149
3.4953,1.79447,2.24261
3.4953,1.80752,2.44788
3.4953,1.82056,2.18691
3.4953,1.8336,2.15373
3.4953,1.84665,2.08717
3.4953,1.85969,2.37712
3.4953,1.87273,1.92976
3.4953,1.88578,1.72868
3.4953,1.89882,1.66959
3.4953,1.91186,1.62976
3.4953,1.92491,1.66954
3.4953,1.93795,1.01053
3.4953,1.95099,1.04464
3.4953,1.96404,0.847273
3.4953,1.97708,0.709131
3.4953,1.99013,0.502142
3.4953,2.00317,0.354926
3.4953,2.01621,0.294109
3.4953,2.02926,0.293723
3.4953,2.0423,0.29112
3.4953,2.05534,0.129254
3.4953,2.06839,0.132555
3.4953,2.08143,0.169363
3.4953,2.09447,0.180918
3.4953,2.10752,0.208613
3.4953,2.12056,0.34233
3.4953,2.1336,0.460376
3.4953,2.14665,0.612175
3.4953,2.15969,0.90892
3.4953,2.17273,1.03295
3.4953,2.18578,1.16305
3.4953,2.19882,1.4603
3.4953,2.21186,1.67411
3.4953,2.22491,1.93695
3.4953,2.23795,2.25936
3.4953,2.25099,2.50072
3.4953,2.26404,2.71474
3.4953,2.27708,2.90687
3.4953,2.29013,3.25012
3.4953,2.30317,3.5651
3.4953,2.31621,3.6197
3.4953,2.32926,3.92875
3.4953,2.3423,4.16185
3.4953,2.35534,4.33186
3.4953,2.36839,4.33138
3.50835,1.12926,0.718016
3.50835,1.1423,0.5296
3.50835,1.15534,0.502538
3.50835,1.16839,0.472783
3.50835,1.18143,0.524077
3.50835,1.19447,0.418858
3.50835,1.20752,0.403291
3.50835,1.22056,0.56009
3.50835,1.2336,0.541667
3.50835,1.24665,0.851297
3.50835,1.25969,0.893996
3.50835,1.27273,1.08665
3.50835,1.28578,1.43166
3.50835,1.29882,1.69673
3.50835,1.31186,1.87989
3.50835,1.32491,1.98289
3.50835,1.33795,2.42317
3.50835,1.35099,2.60375
3.50835,1.36404,2.5195
3.50835,1.37708,2.49539
3.50835,1.39013,2.68313
3.50835,1.40317,2.28029
3.50835,1.41621,2.26188
3.50835,1.42926,2.57972
3.50835,1.4423,2.18844
3.50835,1.45534,2.26136
3.50835,1.46839,2.3172
3.50835,1.48143,2.16592
3.50835,1.49447,1.95203
3.50835,1.50752,2.13322
3.50835,1.52056,2.41703
3.50835,1.5336,1.98487
3.50835,1.54665,2.01568
3.50835,1.55969,2.18309
3.50835,1.57273,2.10928
3.50835,1.58578,2.35471
3.50835,1.59882,2.31415
3.50835,1.61186,2.1602
3.50835,1.62491,2.38304
3.50835,1.63795,2.26059
3.50835,1.65099,2.18576
3.50835,1.66404,2.18809
3.50835,1.67708,2.14101
3.50835,1.69013,2.18277
3.50835,1.70317,2.21378
3.50835,1.71621,2.19795
3.50835,1.72926,2.0955
3.50835,1.7423,2.05666
3.50835,1.75534,2.1733
3.50835,1.76839,2.17543
3.50835,1.78143,2.11702
3.50835,1.79447,2.34803
3.50835,1.80752,2.4515
3.50835,1.82056,2.00074
3.50835,1.8336,1.99192
3.50835,1.84665,1.53387
3.50835,1.85969,2.02629
3.50835,1.87273,1.70695
3.50835,1.88578,1.01888
3.50835,1.89882,1.13915
3.50835,1.91186,1.26801
3.50835,1.92491,1.21112
3.50835,1.93795,1.21112
3.50835,1.95099,0.744588
3.50835,1.96404,0.744588
3.50835,1.97708,0.265647
3.50835,1.99013,0.393523
3.50835,2.00317,0.00814774
3.50835,2.01621,0.00814774
3.50835,2.02926,0.143656
3.50835,2.0423,0.100565
3.50835,2.05534,0.110951
3.50835,2.06839,0.279201
3.50835,2.08143,0.251588
3.50835,2.09447,0.262264
3.50835,2.10752,0.251847
3.50835,2.12056,0.530679
3.50835,2.1336,0.530679
3.50835,2.14665,0.765614
3.50835,2.15969,1.54874
3.50835,2.17273,1.1532
3.50835,2.18578,1.21736
3.50835,2.19882,1.58381
3.50835,2.21186,1.47357
3.50835,2.22491,1.90209
3.50835,2.23795,2.45474
3.50835,2.25099,2.24599
3.50835,2.26404,2.40457
3.50835,2.27708,2.71796
3.50835,2.29013,3.14825
3.50835,2.30317,3.14825
3.50835,2.31621,3.01672
3.50835,2.32926,3.3375
3.50835,2.3423,4.13737
3.50835,2.35534,3.49335
3.50835,2.36839,3.71907
3.52139,1.12926,0.605841
3.52139,1.1423,0.468816
3.52139,1.15534,0.335101
3.52139,1.16839,0.361762
3.52139,1.18143,0.389504
3.52139,1.19447,0.310233
3.52139,1.20752,0.347149
3.52139,1.22056,0.351085
3.52139,1.2336,0.42011
3.52139,1.24665,0.604326
3.52139,1.25969,0.788258
3.52139,1.27273,0.780041
3.52139,1.28578,1.38533
3.52139,1.29882,1.33436
3.52139,1.31186,1.64502
3.52139,1.32491,1.74898
3.52139,1.33795,2.09958
3.52139,1.35099,2.26171
3.52139,1.36404,2.15449
3.52139,1.37708,2.18136
3.52139,1.39013,2.38482
3.52139,1.40317,1.8336
3.52139,1.41621,2.10744
3.52139,1.42926,2.10461
3.52139,1.4423,1.9284
3.52139,1.45534,1.83025
3.52139,1.46839,1.78183
3.52139,1.48143,1.68747
3.52139,1.49447,1.65761
3.52139,1.50752,1.86343
3.52139,1.52056,2.01376
3.52139,1.5336,1.67977
3.52139,1.54665,1.72235
3.52139,1.55969,1.98015
3.52139,1.57273,1.88931
3.52139,1.58578,2.2065
3.52139,1.59882,2.23867
3.52139,1.61186,2.09365
3.52139,1.62491,2.22531
3.52139,1.63795,2.1958
3.52139,1.65099,2.17583
3.52139,1.66404,2.14726
3.52139,1.67708,2.18469
3.52139,1.69013,2.2619
3.52139,1.70317,2.17582
3.52139,1.71621,2.21972
3.52139,1.72926,2.09202
3.52139,1.7423,2.15357
3.52139,1.75534,2.05143
3.52139,1.76839,1.99674
3.52139,1.78143,1.99752
3.52139,1.79447,1.96244
3.52139,1.80752,2.01577
3.52139,1.82056,1.86489
3.52139,1.8336,1.53626
3.52139,1.84665,1.4001
3.52139,1.85969,1.48898
3.52139,1.87273,1.11953
3.52139,1.88578,1.00029
3.52139,1.89882,0.826164
3.52139,1.91186,0.717251
3.52139,1.92491,0.712939
3.52139,1.93795,0.471687
3.52139,1.95099,0.34125
3.52139,1.96404,0.16819
3.52139,1.97708,0.0961409
3.52139,1.99013,0.113858
3.52139,2.00317,0.0760254
3.52139,2.01621,0.0494179
3.52139,2.02926,0.096159
3.52139,2.0423,0.142344
3.52139,2.05534,0.120952
3.52139,2.06839,0.402783
3.52139,2.08143,0.359999
3.52139,2.09447,0.398254
3.52139,2.10752,0.549518
3.52139,2.12056,0.7502
3.52139,2.1336,0.880462
3.52139,2.14665,1.05639
3.52139,2.15969,1.35738
3.52139,2.17273,1.36162
3.52139,2.18578,1.45896
3.52139,2.19882,1.6898
3.52139,2.21186,1.77465
3.52139,2.22491,1.86079
3.52139,2.23795,2.08568
3.52139,2.25099,2.19322
3.52139,2.26404,2.30699
3.52139,2.27708,2.41453
3.52139,2.29013,2.59355
3.52139,2.30317,2.6673
3.52139,2.31621,3.04039
3.52139,2.32926,3.04966
3.52139,2.3423,3.22362
3.52139,2.35534,3.22995
3.52139,2.36839,3.31879
3.53443,1.12926,0.519536
3.53443,1.1423,0.162601
3.53443,1.15534,0.270593
3.53443,1.16839,0.279912
3.53443,1.18143,0.279063
3.53443,1.19447,0.167454
3.53443,1.20752,0.193699
3.53443,1.22056,0.171101
3.53443,1.2336,0.156371
3.53443,1.24665,0.156371
3.53443,1.25969,0.394247
3.53443,1.27273,0.605417
3.53443,1.28578,0.605417
3.53443,1.29882,0.973515
3.53443,1.31186,1.19175
3.53443,1.32491,1.09224
3.53443,1.33795,1.3204
3.53443,1.35099,1.80004
3.53443,1.36404,1.63746
3.53443,1.37708,1.60254
3.53443,1.39013,1.80229
3.53443,1.40317,1.37818
3.53443,1.41621,1.52839
3.53443,1.42926,2.02604
3.53443,1.4423,1.08948
3.53443,1.45534,1.71888
3.53443,1.46839,1.58897
3.53443,1.48143,1.58897
3.53443,1.49447,1.23402
3.53443,1.50752,1.55724
3.53443,1.52056,1.81438
3.53443,1.5336,1.23764
3.53443,1.54665,1.26092
3.53443,1.55969,1.5389
3.53443,1.57273,1.52918
3.53443,1.58578,2.06236
3.53443,1.59882,2.06236
3.53443,1.61186,1.7404
3.53443,1.62491,2.19726
3.53443,1.63795,2.08535
3.53443,1.65099,2.13744
3.53443,1.66404,2.07972
3.53443,1.67708,2.07972
3.53443,1.69013,2.31427
3.53443,1.70317,2.31427
3.53443,1.71621,2.2202
3.53443,1.72926,2.13378
3.53443,1.7423,2.13378
3.53443,1.75534,2.2098
3.53443,1.76839,2.2098
3.53443,1.78143,1.91825
3.53443,1.79447,1.74366
3.53443,1.80752,1.91765
3.53443,1.82056,1.6991
3.53443,1.8336,1.30287
3.53443,1.84665,0.995183
3.53443,1.85969,1.24566
3.53443,1.87273,0.846867
3.53443,1.88578,0.846867
3.53443,1.89882,0.476545
3.53443,1.91186,0.381513
3.53443,1.92491,0.405405
3.53443,1.93795,1.09937
3.53443,1.95099,0.181419
3.53443,1.96404,0.181419
3.53443,1.97708,0.0891504
3.53443,1.99013,0.0455099
3.53443,2.00317,0.0455099
3.53443,2.01621,0.0494179
3.53443,2.02926,0.074824
3.53443,2.0423,0.094149
3.53443,2.05534,0.282385
3.53443,2.06839,0.815259
3.53443,2.08143,0.615938
3.53443,2.09447,0.603899
3.53443,2.10752,0.753589
3.53443,2.12056,0.94385
3.53443,2.1336,0.94385
3.53443,2.14665,1.26046
3.53443,2.15969,1.80518
3.53443,2.17273,1.50464
3.53443,2.18578,1.50985
3.53443,2.19882,1.50985
3.53443,2.21186,1.68071
3.53443,2.22491,1.67412
3.53443,2.23795,1.67412
3.53443,2.25099,1.69714
3.53443,2.26404,1.84588
3.53443,2.27708,2.29962
3.53443,2.29013,1.93437
3.53443,2.30317,1.93437
3.53443,2.31621,2.29666
3.53443,2.32926,2.26242
3.53443,2.3423,2.26242
3.53443,2.35534,2.29574
3.53443,2.36839,2.74382
3.54748,1.12926,0.432636
3.54748,1.1423,0.221434
3.54748,1.15534,0.215657
3.54748,1.16839,0.202839
3.54748,1.18143,0.163114
3.54748,1.19447,0.0942763
3.54748,1.20752,0.0625961
3.54748,1.22056,0.0446447
3.54748,1.2336,0.0765006
3.54748,1.24665,0.0914334
3.54748,1.25969,0.180954
3.54748,1.27273,0.289658
3.54748,1.28578,0.42021
3.54748,1.29882,0.691731
3.54748,1.31186,0.87804
3.54748,1.32491,1.06277
3.54748,1.33795,1.0966
3.54748,1.35099,1.29411
3.54748,1.36404,1.24542
3.54748,1.37708,1.33269
3.54748,1.39013,1.36983
3.54748,1.40317,1.25138
3.54748,1.41621,1.24894
3.54748,1.42926,1.17894
3.54748,1.4423,1.07552
3.54748,1.45534,1.01326
3.54748,1.46839,0.975864
3.54748,1.48143,0.873054
3.54748,1.49447,0.932046
3.54748,1.50752,1.03832
3.54748,1.52056,1.21631
3.54748,1.5336,1.18439
3.54748,1.54665,1.19933
3.54748,1.55969,1.397
3.54748,1.57273,1.39209
3.54748,1.58578,1.60211
3.54748,1.59882,1.61122
3.54748,1.61186,1.70487
3.54748,1.62491,1.7835
3.54748,1.63795,1.94919
3.54748,1.65099,2.00915
3.54748,1.66404,1.98461
3.54748,1.67708,2.05571
3.54748,1.69013,2.12021
3.54748,1.70317,2.10294
3.54748,1.71621,2.10149
3.54748,1.72926,2.06277
3.54748,1.7423,1.9316
3.54748,1.75534,1.89077
3.54748,1.76839,1.75128
3.54748,1.78143,1.6506
3.54748,1.79447,1.56907
3.54748,1.80752,1.53812
3.54748,1.82056,1.33552
3.54748,1.8336,1.17659
3.54748,1.84665,1.01252
3.54748,1.85969,0.86616
3.54748,1.87273,0.660681
3.54748,1.88578,0.468298
3.54748,1.89882,0.512324
3.54748,1.91186,0.268221
3.54748,1.92491,0.208166
3.54748,1.93795,0.0806208
3.54748,1.95099,0.0689652
3.54748,1.96404,0.0145321
3.54748,1.97708,0.0656855
3.54748,1.99013,0.0973755
3.54748,2.00317,0.202631
3.54748,2.01621,0.264017
3.54748,2.02926,0.292511
3.54748,2.0423,0.411248
3.54748,2.05534,0.537413
3.54748,2.06839,0.774236
3.54748,2.08143,0.832765
3.54748,2.09447,0.785425
3.54748,2.10752,0.941092
3.54748,2.12056,1.07569
3.54748,2.1336,1.07432
3.54748,2.14665,1.25538
3.54748,2.15969,1.34613
3.54748,2.17273,1.44171
3.54748,2.18578,1.4701
3.54748,2.19882,1.489
3.54748,2.21186,1.53773
3.54748,2.22491,1.4858
3.54748,2.23795,1.54809
3.54748,2.25099,1.49862
3.54748,2.26404,1.53423
3.54748,2.27708,1.67021
3.54748,2.29013,1.59367
3.54748,2.30317,1.71155
3.54748,2.31621,1.75874
3.54748,2.32926,1.91076
3.54748,2.3423,1.99437
3.54748,2.35534,2.09652
3.54748,2.36839,2.38155
3.56052,1.12926,0.345051
3.56052,1.1423,0.114676
3.56052,1.15534,0.150412
3.56052,1.16839,0.153511
3.56052,1.18143,0.145178
3.56052,1.19447,0.0703248
3.56052,1.20752,0.0940164
3.56052,1.22056,0.0386076
3.56052,1.2336,0.0699132
3.56052,1.24665,0.0633259
3.56052,1.25969,0.370694
3.56052,1.27273,0.323445
3.56052,1.28578,0.187349
3.56052,1.29882,0.187349
3.56052,1.31186,0.752022
3.56052,1.32491,0.857695
3.56052,1.33795,0.955587
3.56052,1.35099,1.11279
3.56052,1.36404,0.803566
3.56052,1.37708,0.674959
3.56052,1.39013,0.835431
3.56052,1.40317,0.81346
3.56052,1.41621,0.678929
3.56052,1.42926,1.60204
3.56052,1.4423,0.458072
3.56052,1.45534,0.672857
3.56052,1.46839,0.675864
3.56052,1.48143,0.675864
3.56052,1.49447,0.58811
3.56052,1.50752,0.79453
3.56052,1.52056,0.823978
3.56052,1.5336,0.749346
3.56052,1.54665,0.790561
3.56052,1.55969,1.09935
3.56052,1.57273,1.08802
3.56052,1.58578,1.77157
3.56052,1.59882,1.46201
3.56052,1.61186,1.52361
3.56052,1.62491,1.88472
3.56052,1.63795,1.88682
3.56052,1.65099,1.94792
3.56052,1.66404,1.88763
3.56052,1.67708,2.06143
3.56052,1.69013,2.01379
3.56052,1.70317,1.54392
3.56052,1.71621,1.98782
3.56052,1.72926,1.98929
3.56052,1.7423,1.98929
3.56052,1.75534,2.00455
3.56052,1.76839,1.52641
3.56052,1.78143,1.5137
3.56052,1.79447,1.30065
3.56052,1.80752,1.41317
3.56052,1.82056,1.05561
3.56052,1.8336,0.828127
3.56052,1.84665,0.624338
3.56052,1.85969,0.680088
3.56052,1.87273,0.367258
3.56052,1.88578,0.367258
3.56052,1.89882,0.150572
3.56052,1.91186,0.141761
3.56052,1.92491,0.260588
3.56052,1.93795,0.18252
3.56052,1.95099,0.0979366
3.56052,1.96404,0.0979366
3.56052,1.97708,0.162948
3.56052,1.99013,0.28321
3.56052,2.00317,0.697867
3.56052,2.01621,0.697867
3.56052,2.02926,0.507385
3.56052,2.0423,0.587982
3.56052,2.05534,0.793114
3.56052,2.06839,1.20632
3.56052,2.08143,1.41415
3.56052,2.09447,1.05024
3.56052,2.10752,1.08897
3.56052,2.12056,1.30448
3.56052,2.1336,1.24725
3.56052,2.14665,1.35657
3.56052,2.15969,1.52257
3.56052,2.17273,1.41476
3.56052,2.18578,1.42877
3.56052,2.19882,1.46849
3.56052,2.21186,1.40661
3.56052,2.22491,1.35413
3.56052,2.23795,1.44946
3.56052,2.25099,1.28618
3.56052,2.26404,1.3096
3.56052,2.27708,1.32744
3.56052,2.29013,1.19874
3.56052,2.30317,1.60707
3.56052,2.31621,1.67628
3.56052,2.32926,1.79748
3.56052,2.3423,2.01407
3.56052,2.35534,2.03262
3.56052,2.36839,2.15281
3.57356,1.12926,0.266232
3.57356,1.1423,0.126303
3.57356,1.15534,0.103775
3.57356,1.16839,0.0880957
3.57356,1.18143,0.100564
3.57356,1.19447,0.0377994
3.57356,1.20752,0.0315216
3.57356,1.22056,0.0272702
3.57356,1.2336,0.060306
3.57356,1.24665,0.0487848
3.57356,1.25969,0.168791
3.57356,1.27273,0.223965
3.57356,1.28578,0.229305
3.57356,1.29882,0.501469
3.57356,1.31186,0.491651
3.57356,1.32491,0.624658
3.57356,1.33795,1.1907
3.57356,1.35099,0.626719
3.57356,1.36404,0.471481
3.57356,1.37708,0.744238
3.57356,1.39013,0.633301
3.57356,1.40317,0.503238
3.57356,1.41621,0.348293
3.57356,1.42926,0.807074
3.57356,1.4423,0.142839
3.57356,1.45534,0.37609
3.57356,1.46839,0.439734
3.57356,1.48143,0.439734
3.57356,1.49447,0.29373
3.57356,1.50752,0.24847
3.57356,1.52056,0.818801
3.57356,1.5336,0.557708
3.57356,1.54665,0.559186
3.57356,1.55969,0.880151
3.57356,1.57273,0.857756
3.57356,1.58578,1.58983
3.57356,1.59882,1.58983
3.57356,1.61186,1.19107
3.57356,1.62491,1.72455
3.57356,1.63795,1.78478
3.57356,1.65099,1.78507
3.57356,1.66404,1.65694
3.57356,1.67708,1.85352
3.57356,1.69013,1.99594
3.57356,1.70317,1.99594
3.57356,1.71621,1.85376
3.57356,1.72926,1.80558
3.57356,1.7423,1.94783
3.57356,1.75534,1.79237
3.57356,1.76839,1.19615
3.57356,1.78143,1.14419
3.57356,1.79447,1.17922
3.57356,1.80752,1.24121
3.57356,1.82056,1.02503
3.57356,1.8336,0.463228
3.57356,1.84665,0.55533
3.57356,1.85969,0.471511
3.57356,1.87273,0.282339
3.57356,1.88578,0.207034
3.57356,1.89882,0.0913886
3.57356,1.91186,0.129688
3.57356,1.92491,0.0761915
3.57356,1.93795,0.0761915
3.57356,1.95099,0.258843
3.57356,1.96404,0.372897
3.57356,1.97708,0.411366
3.57356,1.99013,0.497461
3.57356,2.00317,0.736077
3.57356,2.01621,0.736077
3.57356,2.02926,0.84
3.57356,2.0423,0.788616
3.57356,2.05534,1.08147
3.57356,2.06839,1.44803
3.57356,2.08143,1.57116
3.57356,2.09447,1.28063
3.57356,2.10752,1.29042
3.57356,2.12056,1.51235
3.57356,2.1336,1.51235
3.57356,2.14665,1.41373
3.57356,2.15969,1.70082
3.57356,2.17273,1.27388
3.57356,2.18578,1.28664
3.57356,2.19882,1.28664
3.57356,2.21186,1.2066
3.57356,2.22491,0.958228
3.57356,2.23795,0.958228
3.57356,2.25099,1.28618
3.57356,2.26404,0.824985
3.57356,2.27708,0.973203
3.57356,2.29013,0.794726
3.57356,2.30317,0.794726
3.57356,2.31621,1.19605
3.57356,2.32926,1.37058
3.57356,2.3423,1.37058
3.57356,2.35534,1.3282
3.57356,2.36839,1.3282
3.58661,1.12926,0.195585
3.58661,1.1423,0.0868828
3.58661,1.15534,0.0970351
3.58661,1.16839,0.0646741
3.58661,1.18143,0.0825338
3.58661,1.19447,0.0788636
3.58661,1.20752,0.12157
3.58661,1.22056,0.0723764
3.58661,1.2336,0.149975
3.58661,1.24665,0.138233
3.58661,1.25969,0.181755
3.58661,1.27273,0.320323
3.58661,1.28578,0.242723
3.58661,1.29882,0.318392
3.58661,1.31186,0.380013
3.58661,1.32491,0.426117
3.58661,1.33795,0.361457
3.58661,1.35099,0.484555
3.58661,1.36404,0.323091
3.58661,1.37708,0.421009
3.58661,1.39013,0.324624
3.58661,1.40317,0.274694
3.58661,1.41621,0.159073
3.58661,1.42926,0.253816
3.58661,1.4423,0.0845735
3.58661,1.45534,0.181194
3.58661,1.46839,0.171194
3.58661,1.48143,0.224462
3.58661,1.49447,0.270886
3.58661,1.50752,0.45658
3.58661,1.52056,0.665547
3.58661,1.5336,0.624019
3.58661,1.54665,0.718079
3.58661,1.55969,0.91938
3.58661,1.57273,0.801347
3.58661,1.58578,1.30523
3.58661,1.59882,1.35184
3.58661,1.61186,1.29619
3.58661,1.62491,1.34828
3.58661,1.63795,1.68027
3.58661,1.65099,1.61677
3.58661,1.66404,1.47422
3.58661,1.67708,1.60798
3.58661,1.69013,1.69411
3.58661,1.70317,1.57174
3.58661,1.71621,1.51904
3.58661,1.72926,1.50648
3.58661,1.7423,1.26941
3.58661,1.75534,1.29141
3.58661,1.76839,0.953244
3.58661,1.78143,1.00074
3.58661,1.79447,0.87956
3.58661,1.80752,0.804824
3.58661,1.82056,0.671776
3.58661,1.8336,0.438403
3.58661,1.84665,0.312615
3.58661,1.85969,0.25952
3.58661,1.87273,0.147538
3.58661,1.88578,0.112836
3.58661,1.89882,0.117698
3.58661,1.91186,0.153395
3.58661,1.92491,0.175266
3.58661,1.93795,0.422218
3.58661,1.95099,0.419462
3.58661,1.96404,0.600444
3.58661,1.97708,0.710614
3.58661,1.99013,0.842146
3.58661,2.00317,1.12456
3.58661,2.01621,1.33953
3.58661,2.02926,1.26385
3.58661,2.0423,1.52
3.58661,2.05534,1.6106
3.58661,2.06839,1.62043
3.58661,2.08143,1.62476
3.58661,2.09447,1.56346
3.58661,2.10752,1.45388
3.58661,2.12056,1.46063
3.58661,2.1336,1.33121
3.58661,2.14665,1.27011
3.58661,2.15969,1.24361
3.58661,2.17273,1.07197
3.58661,2.18578,1.00957
3.58661,2.19882,0.957864
3.58661,2.21186,0.860593
3.58661,2.22491,0.806667
3.58661,2.23795,0.77941
3.58661,2.25099,0.763181
3.58661,2.26404,0.795735
3.58661,2.27708,0.821052
3.58661,2.29013,0.900459
3.58661,2.30317,1.02603
3.58661,2.31621,1.06225
3.58661,2.32926,1.10545
3.58661,2.3423,1.35996
3.58661,2.35534,1.37187
3.58661,2.36839,1.512
3.59965,1.12926,0.142715
3.59965,1.1423,0.0586521
3.59965,1.15534,0.0799115
3.59965,1.16839,0.0459251
3.59965,1.18143,0.0942527
3.59965,1.19447,0.147248
3.59965,1.20752,0.253007
3.59965,1.22056,0.239121
3.59965,1.2336,0.367894
3.59965,1.24665,0.381885
3.59965,1.25969,0.438788
3.59965,1.27273,0.522628
3.59965,1.28578,0.477705
3.59965,1.29882,0.477069
3.59965,1.31186,0.471874
3.59965,1.32491,0.465961
3.59965,1.33795,0.488872
3.59965,1.35099,0.489879
3.59965,1.36404,0.326811
3.59965,1.37708,0.365994
3.59965,1.39013,0.171446
3.59965,1.40317,0.199956
3.59965,1.41621,0.0800174
3.59965,1.42926,0.206502
3.59965,1.4423,0.0225707
3.59965,1.45534,0.0574338
3.59965,1.46839,0.115525
3.59965,1.48143,0.0614711
3.59965,1.49447,0.155909
3.59965,1.50752,0.203052
3.59965,1.52056,0.474834
3.59965,1.5336,0.389468
3.59965,1.54665,0.51725
3.59965,1.55969,0.696317
3.59965,1.57273,0.639739
3.59965,1.58578,1.14576
3.59965,1.59882,1.14672
3.59965,1.61186,0.774895
3.59965,1.62491,1.33629
3.59965,1.63795,1.45335
3.59965,1.65099,1.40872
3.59965,1.66404,1.18424
3.59965,1.67708,1.41239
3.59965,1.69013,1.43774
3.59965,1.70317,1.18437
3.59965,1.71621,1.33967
3.59965,1.72926,1.40124
3.59965,1.7423,1.04164
3.59965,1.75534,1.08703
3.59965,1.76839,0.78566
3.59965,1.78143,0.770856
3.59965,1.79447,0.585701
3.59965,1.80752,0.644898
3.59965,1.82056,0.346845
3.59965,1.8336,0.281652
3.59965,1.84665,0.194269
3.59965,1.85969,0.216603
3.59965,1.87273,0.119925
3.59965,1.88578,0.117683
3.59965,1.89882,0.160472
3.59965,1.91186,0.253024
3.59965,1.92491,0.179339
3.59965,1.93795,0.441744
3.59965,1.95099,0.60188
3.59965,1.96404,1.0313
3.59965,1.97708,1.03619
3.59965,1.99013,1.19296
3.59965,2.00317,1.31116
3.59965,2.01621,1.62257
3.59965,2.02926,1.5012
3.59965,2.0423,1.78144
3.59965,2.05534,1.61612
3.59965,2.06839,1.7965
3.59965,2.08143,1.7681
3.59965,2.09447,1.60816
3.59965,2.10752,1.50227
3.59965,2.12056,1.4207
3.59965,2.1336,1.29213
3.59965,2.14665,1.20456
3.59965,2.15969,1.09299
3.59965,2.17273,0.803282
3.59965,2.18578,0.853936
3.59965,2.19882,0.677018
3.59965,2.21186,0.711397
3.59965,2.22491,0.561547
3.59965,2.23795,0.584424
3.59965,2.25099,0.513262
3.59965,2.26404,0.539624
3.59965,2.27708,0.640388
3.59965,2.29013,0.748517
3.59965,2.30317,0.748517
3.59965,2.31621,0.865843
3.59965,2.32926,0.970579
3.59965,2.3423,1.17519
3.59965,2.35534,1.13486
3.59965,2.36839,1.297
3.61269,1.12926,0.106134
3.61269,1.1423,0.0408204
3.61269,1.15534,0.091414
3.61269,1.16839,0.0627369
3.61269,1.18143,0.131186
3.61269,1.19447,0.179704
3.61269,1.20752,0.260466
3.61269,1.22056,0.360313
3.61269,1.2336,0.421636
3.61269,1.24665,0.417487
3.61269,1.25969,0.453297
3.61269,1.27273,0.513779
3.61269,1.28578,0.500683
3.61269,1.29882,0.513218
3.61269,1.31186,0.632701
3.61269,1.32491,0.445974
3.61269,1.33795,0.452474
3.61269,1.35099,0.360804
3.61269,1.36404,0.387827
3.61269,1.37708,0.304387
3.61269,1.39013,0.199871
3.61269,1.40317,0.132479
3.61269,1.41621,0.107473
3.61269,1.42926,0.101438
3.61269,1.4423,0.209758
3.61269,1.45534,0.112453
3.61269,1.46839,0.136385
3.61269,1.48143,0.148272
3.61269,1.49447,0.180645
3.61269,1.50752,0.229773
3.61269,1.52056,0.43928
3.61269,1.5336,0.454314
3.61269,1.54665,0.57101
3.61269,1.55969,0.891212
3.61269,1.57273,0.751033
3.61269,1.58578,0.934101
3.61269,1.59882,0.911944
3.61269,1.61186,0.777345
3.61269,1.62491,1.16849
3.61269,1.63795,1.12983
3.61269,1.65099,1.12243
3.61269,1.66404,1.00246
3.61269,1.67708,1.09207
3.61269,1.69013,1.17172
3.61269,1.70317,1.07185
3.61269,1.71621,1.01204
3.61269,1.72926,0.965173
3.61269,1.7423,1.02365
3.61269,1.75534,0.900599
3.61269,1.76839,0.736519
3.61269,1.78143,0.674818
3.61269,1.79447,0.516738
3.61269,1.80752,0.543885
3.61269,1.82056,0.39884
3.61269,1.8336,0.331418
3.61269,1.84665,0.221561
3.61269,1.85969,0.249068
3.61269,1.87273,0.191754
3.61269,1.88578,0.197188
3.61269,1.89882,0.209608
3.61269,1.91186,0.325929
3.61269,1.92491,0.352813
3.61269,1.93795,0.522593
3.61269,1.95099,0.752348
3.61269,1.96404,0.910282
3.61269,1.97708,1.29819
3.61269,1.99013,1.36337
3.61269,2.00317,1.62343
3.61269,2.01621,1.55576
3.61269,2.02926,1.70985
3.61269,2.0423,1.94124
3.61269,2.05534,1.80703
3.61269,2.06839,1.9005
3.61269,2.08143,1.78025
3.61269,2.09447,1.60071
3.61269,2.10752,1.55972
3.61269,2.12056,1.38241
3.61269,2.1336,1.28819
3.61269,2.14665,1.09811
3.61269,2.15969,0.967605
3.61269,2.17273,0.781892
3.61269,2.18578,0.711763
3.61269,2.19882,0.658416
3.61269,2.21186,0.572562
3.61269,2.22491,0.541872
3.61269,2.23795,0.533256
3.61269,2.25099,0.542788
3.61269,2.26404,0.583428
3.61269,2.27708,0.623441
3.61269,2.29013,0.714209
3.61269,2.30317,0.842325
3.61269,2.31621,0.894526
3.61269,2.32926,0.928857
3.61269,2.3423,1.06679
3.61269,2.35534,1.08642
3.61269,2.36839,1.19998
3.62574,1.12926,0.0755257
3.62574,1.1423,0.023824
3.62574,1.15534,0.0637138
3.62574,1.16839,0.0531105
3.62574,1.18143,0.132657
3.62574,1.19447,0.239139
3.62574,1.20752,0.335551
3.62574,1.22056,0.454023
3.62574,1.2336,0.592333
3.62574,1.24665,0.599276
3.62574,1.25969,0.738343
3.62574,1.27273,0.641538
3.62574,1.28578,0.711835
3.62574,1.29882,0.642516
3.62574,1.31186,0.676898
3.62574,1.32491,0.629625
3.62574,1.33795,0.480453
3.62574,1.35099,0.4553
3.62574,1.36404,0.421412
3.62574,1.37708,0.450265
3.62574,1.39013,0.354386
3.62574,1.40317,0.324971
3.62574,1.41621,0.31909
3.62574,1.42926,0.219246
3.62574,1.4423,0.378938
3.62574,1.45534,0.267924
3.62574,1.46839,0.371637
3.62574,1.48143,0.401965
3.62574,1.49447,0.448193
3.62574,1.50752,0.353258
3.62574,1.52056,0.50489
3.62574,1.5336,0.478589
3.62574,1.54665,0.479147
3.62574,1.55969,0.51468
3.62574,1.57273,0.527285
3.62574,1.58578,0.788464
3.62574,1.59882,0.688158
3.62574,1.61186,0.624064
3.62574,1.62491,0.721784
3.62574,1.63795,0.869588
3.62574,1.65099,0.75079
3.62574,1.66404,0.623644
3.62574,1.67708,0.756821
3.62574,1.69013,0.752732
3.62574,1.70317,0.70307
3.62574,1.71621,0.798317
3.62574,1.72926,0.665204
3.62574,1.7423,0.565285
3.62574,1.75534,0.680579
3.62574,1.76839,0.471671
3.62574,1.78143,0.470994
3.62574,1.79447,0.428134
3.62574,1.80752,0.413328
3.62574,1.82056,0.356295
3.62574,1.8336,0.305009
3.62574,1.84665,0.239632
3.62574,1.85969,0.219115
3.62574,1.87273,0.220489
3.62574,1.88578,0.318569
3.62574,1.89882,0.380519
3.62574,1.91186,0.586538
3.62574,1.92491,0.464663
3.62574,1.93795,0.658657
3.62574,1.95099,0.97201
3.62574,1.96404,1.14763
3.62574,1.97708,1.31147
3.62574,1.99013,1.53732
3.62574,2.00317,1.81564
3.62574,2.01621,1.82624
3.62574,2.02926,1.84086
3.62574,2.0423,2.4229
3.62574,2.05534,1.89315
3.62574,2.06839,1.91643
3.62574,2.08143,1.81458
3.62574,2.09447,1.67552
3.62574,2.10752,1.58394
3.62574,2.12056,1.28131
3.62574,2.1336,1.21613
3.62574,2.14665,0.96825
3.62574,2.15969,0.950972
3.62574,2.17273,0.660029
3.62574,2.18578,0.610101
3.62574,2.19882,0.662216
3.62574,2.21186,0.581695
3.62574,2.22491,0.452725
3.62574,2.23795,0.624272
3.62574,2.25099,0.486618
3.62574,2.26404,0.525567
3.62574,2.27708,0.543614
3.62574,2.29013,0.768369
3.62574,2.30317,0.887052
3.62574,2.31621,0.853007
3.62574,2.32926,0.908957
3.62574,2.3423,1.07194
3.62574,2.35534,1.03718
3.62574,2.36839,1.11836
3.63878,1.12926,0.0470909
3.63878,1.1423,0.0710738
3.63878,1.15534,0.0690118
3.63878,1.16839,0.107102
3.63878,1.18143,0.200649
3.63878,1.19447,0.292028
3.63878,1.20752,0.494761
3.63878,1.22056,0.62475
3.63878,1.2336,0.725521
3.63878,1.24665,0.704107
3.63878,1.25969,0.866787
3.63878,1.27273,0.872742
3.63878,1.28578,0.851372
3.63878,1.29882,0.825503
3.63878,1.31186,0.879896
3.63878,1.32491,0.846458
3.63878,1.33795,0.694027
3.63878,1.35099,0.594976
3.63878,1.36404,0.709279
3.63878,1.37708,0.595673
3.63878,1.39013,0.560612
3.63878,1.40317,0.459992
3.63878,1.41621,0.56641
3.63878,1.42926,0.520899
3.63878,1.4423,0.591968
3.63878,1.45534,0.487158
3.63878,1.46839,0.462937
3.63878,1.48143,0.592439
3.63878,1.49447,0.492856
3.63878,1.50752,0.483577
3.63878,1.52056,0.600508
3.63878,1.5336,0.555948
3.63878,1.54665,0.553569
3.63878,1.55969,0.548826
3.63878,1.57273,0.484277
3.63878,1.58578,0.642994
3.63878,1.59882,0.512142
3.63878,1.61186,0.431308
3.63878,1.62491,0.592648
3.63878,1.63795,0.570184
3.63878,1.65099,0.545106
3.63878,1.66404,0.507394
3.63878,1.67708,0.464778
3.63878,1.69013,0.581986
3.63878,1.70317,0.450017
3.63878,1.71621,0.501141
3.63878,1.72926,0.521903
3.63878,1.7423,0.394045
3.63878,1.75534,0.496843
3.63878,1.76839,0.370541
3.63878,1.78143,0.348702
3.63878,1.79447,0.309264
3.63878,1.80752,0.28733
3.63878,1.82056,0.292171
3.63878,1.8336,0.28074
3.63878,1.84665,0.308592
3.63878,1.85969,0.334208
3.63878,1.87273,0.433039
3.63878,1.88578,0.731794
3.63878,1.89882,0.642918
3.63878,1.91186,0.655666
3.63878,1.92491,0.784856
3.63878,1.93795,1.14934
3.63878,1.95099,1.2366
3.63878,1.96404,1.59349
3.63878,1.97708,1.59124
3.63878,1.99013,1.65021
3.63878,2.00317,1.86609
3.63878,2.01621,1.94659
3.63878,2.02926,1.91392
3.63878,2.0423,2.16468
3.63878,2.05534,1.78923
3.63878,2.06839,1.79261
3.63878,2.08143,1.60305
3.63878,2.09447,1.45181
3.63878,2.10752,1.25966
3.63878,2.12056,1.11103
3.63878,2.1336,0.915115
3.63878,2.14665,0.774793
3.63878,2.15969,0.717942
3.63878,2.17273,0.592672
3.63878,2.18578,0.558742
3.63878,2.19882,0.518323
3.63878,2.21186,0.575144
3.63878,2.22491,0.545307
3.63878,2.23795,0.639531
3.63878,2.25099,0.653507
3.63878,2.26404,0.693539
3.63878,2.27708,0.697464
3.63878,2.29013,0.834796
3.63878,2.30317,0.924522
3.63878,2.31621,0.970587
3.63878,2.32926,0.937752
3.63878,2.3423,1.07337
3.63878,2.35534,1.04812
3.63878,2.36839,1.12985
3.65182,1.12926,0.0256225
3.65182,1.1423,0.0148907
3.65182,1.15534,0.0436414
3.65182,1.16839,0.0680038
3.65182,1.18143,0.162329
3.65182,1.19447,0.347282
3.65182,1.20752,0.501633
3.65182,1.22056,0.578579
3.65182,1.2336,0.865427
3.65182,1.24665,0.84287
3.65182,1.25969,1.03145
3.65182,1.27273,1.03748
3.65182,1.28578,1.14983
3.65182,1.29882,1.07149
3.65182,1.31186,1.13342
3.65182,1.32491,1.04235
3.65182,1.33795,1.11704
3.65182,1.35099,0.895948
3.65182,1.36404,1.02582
3.65182,1.37708,0.971592
3.65182,1.39013,0.935038
3.65182,1.40317,0.940299
3.65182,1.41621,0.944179
3.65182,1.42926,0.665634
3.65182,1.4423,0.99677
3.65182,1.45534,0.77771
3.65182,1.46839,0.859456
3.65182,1.48143,0.901238
3.65182,1.49447,0.910017
3.65182,1.50752,0.668844
3.65182,1.52056,0.818933
3.65182,1.5336,0.64265
3.65182,1.54665,0.694627
3.65182,1.55969,0.561836
3.65182,1.57273,0.453255
3.65182,1.58578,0.610196
3.65182,1.59882,0.482399
3.65182,1.61186,0.350326
3.65182,1.62491,0.45875
3.65182,1.63795,0.323416
3.65182,1.65099,0.350468
3.65182,1.66404,0.204323
3.65182,1.67708,0.307605
3.65182,1.69013,0.343607
3.65182,1.70317,0.41082
3.65182,1.71621,0.351774
3.65182,1.72926,0.350716
3.65182,1.7423,0.433157
3.65182,1.75534,0.424838
3.65182,1.76839,0.377224
3.65182,1.78143,0.328647
3.65182,1.79447,0.368577
3.65182,1.80752,0.285236
3.65182,1.82056,0.330219
3.65182,1.8336,0.368887
3.65182,1.84665,0.420687
3.65182,1.85969,0.347767
3.65182,1.87273,0.379307
3.65182,1.88578,0.496019
3.65182,1.89882,0.646673
3.65182,1.91186,0.721496
3.65182,1.92491,0.801565
3.65182,1.93795,0.947683
3.65182,1.95099,1.21928
3.65182,1.96404,1.36934
3.65182,1.97708,1.54134
3.65182,1.99013,1.67083
3.65182,2.00317,1.83489
3.65182,2.01621,1.93087
3.65182,2.02926,1.93378
3.65182,2.0423,2.03992
3.65182,2.05534,1.83283
3.65182,2.06839,1.81137
3.65182,2.08143,1.65522
3.65182,2.09447,1.5258
3.65182,2.10752,1.33162
3.65182,2.12056,1.15913
3.65182,2.1336,1.06786
3.65182,2.14665,0.866145
3.65182,2.15969,0.80445
3.65182,2.17273,0.669909
3.65182,2.18578,0.614779
3.65182,2.19882,0.567805
3.65182,2.21186,0.607065
3.65182,2.22491,0.68153
3.65182,2.23795,0.655523
3.65182,2.25099,0.765627
3.65182,2.26404,0.72371
3.65182,2.27708,0.823375
3.65182,2.29013,0.933653
3.65182,2.30317,1.00331
3.65182,2.31621,0.977006
3.65182,2.32926,1.02469
3.65182,2.3423,1.10643
3.65182,2.35534,1.07964
3.65182,2.36839,1.1075
3.66487,1.12926,0.0134717
3.66487,1.1423,0.0085248
3.66487,1.15534,0.0298802
3.66487,1.16839,0.0707662
3.66487,1.18143,0.179224
3.66487,1.19447,0.298605
3.66487,1.20752,0.478014
3.66487,1.22056,0.470901
3.66487,1.2336,0.861862
3.66487,1.24665,0.856044
3.66487,1.25969,1.1022
3.66487,1.27273,1.11335
3.66487,1.28578,1.34084
3.66487,1.29882,1.1747
3.66487,1.31186,1.20086
3.66487,1.32491,1.29911
3.66487,1.33795,1.17751
3.66487,1.35099,1.21889
3.66487,1.36404,1.17453
3.66487,1.37708,1.20971
3.66487,1.39013,1.12922
3.66487,1.40317,1.13048
3.66487,1.41621,1.07207
3.66487,1.42926,0.917135
3.66487,1.4423,1.26278
3.66487,1.45534,1.10489
3.66487,1.46839,1.13839
3.66487,1.48143,1.11035
3.66487,1.49447,0.939102
3.66487,1.50752,1.0195
3.66487,1.52056,0.969704
3.66487,1.5336,0.883117
3.66487,1.54665,0.812354
3.66487,1.55969,0.627304
3.66487,1.57273,0.505765
3.66487,1.58578,0.58177
3.66487,1.59882,0.319214
3.66487,1.61186,0.225754
3.66487,1.62491,0.220259
3.66487,1.63795,0.163721
3.66487,1.65099,0.129547
3.66487,1.66404,0.0981295
3.66487,1.67708,0.122911
3.66487,1.69013,0.165844
3.66487,1.70317,0.211508
3.66487,1.71621,0.266788
3.66487,1.72926,0.290085
3.66487,1.7423,0.344867
3.66487,1.75534,0.350393
3.66487,1.76839,0.387539
3.66487,1.78143,0.379293
3.66487,1.79447,0.462614
3.66487,1.80752,0.355058
3.66487,1.82056,0.44551
3.66487,1.8336,0.534961
3.66487,1.84665,0.591813
3.66487,1.85969,0.530937
3.66487,1.87273,0.625401
3.66487,1.88578,0.744309
3.66487,1.89882,0.757208
3.66487,1.91186,0.902871
3.66487,1.92491,1.00041
3.66487,1.93795,1.28081
3.66487,1.95099,1.26458
3.66487,1.96404,1.51504
3.66487,1.97708,1.59773
3.66487,1.99013,1.6675
3.66487,2.00317,1.76664
3.66487,2.01621,1.80069
3.66487,2.02926,1.80657
3.66487,2.0423,1.87698
3.66487,2.05534,1.64232
3.66487,2.06839,1.60962
3.66487,2.08143,1.43278
3.66487,2.09447,1.4903
3.66487,2.10752,1.1844
3.66487,2.12056,1.03299
3.66487,2.1336,0.943061
3.66487,2.14665,0.829666
3.66487,2.15969,0.827531
3.66487,2.17273,0.786796
3.66487,2.18578,0.780813
3.66487,2.19882,0.831616
3.66487,2.21186,0.835355
3.66487,2.22491,0.943861
3.66487,2.23795,0.937446
3.66487,2.25099,0.990436
3.66487,2.26404,0.996544
3.66487,2.27708,1.0013
3.66487,2.29013,1.16787
3.66487,2.30317,1.22697
3.66487,2.31621,1.18054
3.66487,2.32926,1.13655
3.66487,2.3423,1.28092
3.66487,2.35534,1.1427
3.66487,2.36839,1.15321
3.67791,1.12926,0.0193314
3.67791,1.1423,0.0502166
3.67791,1.15534,0.0180631
3.67791,1.16839,0.0734254
3.67791,1.18143,0.150538
3.67791,1.19447,0.364173
3.67791,1.20752,0.510678
3.67791,1.22056,0.63023
3.67791,1.2336,0.867405
3.67791,1.24665,0.949021
3.67791,1.25969,1.12488
3.67791,1.27273,1.1391
3.67791,1.28578,1.34399
3.67791,1.29882,1.3213
3.67791,1.31186,1.29555
3.67791,1.32491,1.32809
3.67791,1.33795,1.37777
3.67791,1.35099,1.24611
3.67791,1.36404,1.34404
3.67791,1.37708,1.27284
3.67791,1.39013,1.32091
3.67791,1.40317,1.29639
3.67791,1.41621,1.31992
3.67791,1.42926,1.38069
3.67791,1.4423,1.34024
3.67791,1.45534,1.14076
3.67791,1.46839,1.32308
3.67791,1.48143,1.2806
3.67791,1.49447,1.12355
3.67791,1.50752,1.10562
3.67791,1.52056,1.09281
3.67791,1.5336,0.940129
3.67791,1.54665,0.815998
3.67791,1.55969,0.688395
3.67791,1.57273,0.582639
3.67791,1.58578,0.51373
3.67791,1.59882,0.321087
3.67791,1.61186,0.206798
3.67791,1.62491,0.148785
3.67791,1.63795,0.131394
3.67791,1.65099,0.0689232
3.67791,1.66404,0.0450474
3.67791,1.67708,0.115389
3.67791,1.69013,0.10937
3.67791,1.70317,0.187264
3.67791,1.71621,0.235381
3.67791,1.72926,0.255041
3.67791,1.7423,0.363145
3.67791,1.75534,0.362057
3.67791,1.76839,0.463802
3.67791,1.78143,0.466749
3.67791,1.79447,0.524658
3.67791,1.80752,0.385774
3.67791,1.82056,0.500706
3.67791,1.8336,0.689921
3.67791,1.84665,0.805894
3.67791,1.85969,0.628178
3.67791,1.87273,0.76089
3.67791,1.88578,0.914447
3.67791,1.89882,1.00451
3.67791,1.91186,1.11963
3.67791,1.92491,1.17242
3.67791,1.93795,1.31236
3.67791,1.95099,1.44526
3.67791,1.96404,1.59086
3.67791,1.97708,1.62405
3.67791,1.99013,1.64901
3.67791,2.00317,1.72767
3.67791,2.01621,1.72866
3.67791,2.02926,1.74009
3.67791,2.0423,1.716
3.67791,2.05534,1.57421
3.67791,2.06839,1.44072
3.67791,2.08143,1.37414
3.67791,2.09447,1.21639
3.67791,2.10752,1.0618
3.67791,2.12056,0.978443
3.67791,2.1336,0.864535
3.67791,2.14665,0.862946
3.67791,2.15969,0.840863
3.67791,2.17273,0.855862
3.67791,2.18578,0.836036
3.67791,2.19882,0.906989
3.67791,2.21186,0.969683
3.67791,2.22491,1.10203
3.67791,2.23795,1.06956
3.67791,2.25099,1.12269
3.67791,2.26404,1.18948
3.67791,2.27708,1.14949
3.67791,2.29013,1.25268
3.67791,2.30317,1.27685
3.67791,2.31621,1.25683
3.67791,2.32926,1.22372
3.67791,2.3423,1.31063
3.67791,2.35534,1.13361
3.67791,2.36839,1.2043
3.69095,1.12926,0.0491732
3.69095,1.1423,0.0378345
3.69095,1.15534,0.0197144
3.69095,1.16839,0.0681689
3.69095,1.18143,0.139569
3.69095,1.19447,0.272972
3.69095,1.20752,0.380337
3.69095,1.22056,0.631284
3.69095,1.2336,0.704472
3.69095,1.24665,0.935855
3.69095,1.25969,1.02418
3.69095,1.27273,1.09361
3.69095,1.28578,1.30148
3.69095,1.29882,1.31558
3.69095,1.31186,1.29257
3.69095,1.32491,1.36145
3.69095,1.33795,1.46667
3.69095,1.35099,1.42686
3.69095,1.36404,1.43107
3.69095,1.37708,1.39126
3.69095,1.39013,1.42655
3.69095,1.40317,1.28806
3.69095,1.41621,1.41019
3.69095,1.42926,1.23785
3.69095,1.4423,1.36994
3.69095,1.45534,1.25784
3.69095,1.46839,1.44494
3.69095,1.48143,1.39037
3.69095,1.49447,1.33682
3.69095,1.50752,1.23764
3.69095,1.52056,1.21265
3.69095,1.5336,1.0352
3.69095,1.54665,0.948232
3.69095,1.55969,0.704565
3.69095,1.57273,0.570453
3.69095,1.58578,0.482436
3.69095,1.59882,0.271804
3.69095,1.61186,0.234795
3.69095,1.62491,0.131744
3.69095,1.63795,0.0507405
3.69095,1.65099,0.0295984
3.69095,1.66404,0.077134
3.69095,1.67708,0.116004
3.69095,1.69013,0.19349
3.69095,1.70317,0.269104
3.69095,1.71621,0.345785
3.69095,1.72926,0.384497
3.69095,1.7423,0.57222
3.69095,1.75534,0.546117
3.69095,1.76839,0.634066
3.69095,1.78143,0.634185
3.69095,1.79447,0.729751
3.69095,1.80752,0.67828
3.69095,1.82056,0.807177
3.69095,1.8336,0.941653
3.69095,1.84665,0.994425
3.69095,1.85969,0.853441
3.69095,1.87273,1.04131
3.69095,1.88578,1.14672
3.69095,1.89882,1.23879
3.69095,1.91186,1.21006
3.69095,1.92491,1.28499
3.69095,1.93795,1.43236
3.69095,1.95099,1.42875
3.69095,1.96404,1.54393
3.69095,1.97708,1.63505
3.69095,1.99013,1.64387
3.69095,2.00317,1.64793
3.69095,2.01621,1.60159
3.69095,2.02926,1.58845
3.69095,2.0423,1.64205
3.69095,2.05534,1.3831
3.69095,2.06839,1.42587
3.69095,2.08143,1.27996
3.69095,2.09447,1.161
3.69095,2.10752,1.06407
3.69095,2.12056,1.00676
3.69095,2.1336,0.919916
3.69095,2.14665,0.922654
3.69095,2.15969,0.970445
3.69095,2.17273,1.05417
3.69095,2.18578,1.05315
3.69095,2.19882,1.24155
3.69095,2.21186,1.22372
3.69095,2.22491,1.36286
3.69095,2.23795,1.46692
3.69095,2.25099,1.48908
3.69095,2.26404,1.49001
3.69095,2.27708,1.38786
3.69095,2.29013,1.49338
3.69095,2.30317,1.53066
3.69095,2.31621,1.48062
3.69095,2.32926,1.36776
3.69095,2.3423,1.46274
3.69095,2.35534,1.26077
3.69095,2.36839,1.28968
3.704,1.12926,0.105647
3.704,1.1423,0.106034
3.704,1.15534,0.0269571
3.704,1.16839,0.0186422
3.704,1.18143,0.0832919
3.704,1.19447,0.166805
3.704,1.20752,0.262864
3.704,1.22056,0.461043
3.704,1.2336,0.6276
3.704,1.24665,0.713473
3.704,1.25969,0.898037
3.704,1.27273,0.905362
3.704,1.28578,1.14772
3.704,1.29882,1.16271
3.704,1.31186,1.16815
3.704,1.32491,1.23983
3.704,1.33795,1.47742
3.704,1.35099,1.36462
3.704,1.36404,1.30087
3.704,1.37708,1.39554
3.704,1.39013,1.3953
3.704,1.40317,1.4576
3.704,1.41621,1.60581
3.704,1.42926,1.39325
3.704,1.4423,1.40246
3.704,1.45534,1.43504
3.704,1.46839,1.42242
3.704,1.48143,1.35407
3.704,1.49447,1.30464
3.704,1.50752,1.28554
3.704,1.52056,1.25425
3.704,1.5336,1.05442
3.704,1.54665,1.08116
3.704,1.55969,0.847291
3.704,1.57273,0.706516
3.704,1.58578,0.547669
3.704,1.59882,0.436105
3.704,1.61186,0.305447
3.704,1.62491,0.189621
3.704,1.63795,0.100994
3.704,1.65099,0.0653809
3.704,1.66404,0.159021
3.704,1.67708,0.214308
3.704,1.69013,0.236494
3.704,1.70317,0.393226
3.704,1.71621,0.493171
3.704,1.72926,0.476231
3.704,1.7423,0.612095
3.704,1.75534,0.60939
3.704,1.76839,0.818697
3.704,1.78143,0.758356
3.704,1.79447,0.884365
3.704,1.80752,0.734324
3.704,1.82056,0.86122
3.704,1.8336,1.10121
3.704,1.84665,1.11752
3.704,1.85969,1.07643
3.704,1.87273,1.21517
3.704,1.88578,1.28073
3.704,1.89882,1.24785
3.704,1.91186,1.3583
3.704,1.92491,1.37378
3.704,1.93795,1.53603
3.704,1.95099,1.5644
3.704,1.96404,1.64586
3.704,1.97708,1.66038
3.704,1.99013,1.68379
3.704,2.00317,1.75217
3.704,2.01621,1.7323
3.704,2.02926,1.59409
3.704,2.0423,1.56434
3.704,2.05534,1.43885
3.704,2.06839,1.3785
3.704,2.08143,1.29016
3.704,2.09447,1.15206
3.704,2.10752,1.04093
3.704,2.12056,1.00973
3.704,2.1336,0.94152
3.704,2.14665,0.981877
3.704,2.15969,1.06324
3.704,2.17273,1.13661
3.704,2.18578,1.17556
3.704,2.19882,1.22449
3.704,2.21186,1.36501
3.704,2.22491,1.60124
3.704,2.23795,1.61336
3.704,2.25099,1.71971
3.704,2.26404,1.63947
3.704,2.27708,1.70406
3.704,2.29013,1.62521
3.704,2.30317,1.6403
3.704,2.31621,1.72119
3.704,2.32926,1.49035
3.704,2.3423,1.49438
3.704,2.35534,1.22061
3.704,2.36839,1.34053
3.71704,1.12926,0.190419
3.71704,1.1423,0.160776
3.71704,1.15534,0.0603167
3.71704,1.16839,0.027485
3.71704,1.18143,0.103537
3.71704,1.19447,0.15029
3.71704,1.20752,0.253925
3.71704,1.22056,0.441956
3.71704,1.2336,0.511618
3.71704,1.24665,0.652914
3.71704,1.25969,0.832821
3.71704,1.27273,0.858007
3.71704,1.28578,0.926324
3.71704,1.29882,1.03834
3.71704,1.31186,0.994822
3.71704,1.32491,1.05012
3.71704,1.33795,1.16896
3.71704,1.35099,1.18078
3.71704,1.36404,1.17573
3.71704,1.37708,1.05212
3.71704,1.39013,1.18294
3.71704,1.40317,1.19799
3.71704,1.41621,1.35476
3.71704,1.42926,1.162
3.71704,1.4423,1.18342
3.71704,1.45534,1.27764
3.71704,1.46839,1.28456
3.71704,1.48143,1.20204
3.71704,1.49447,1.23105
3.71704,1.50752,1.25301
3.71704,1.52056,1.32776
3.71704,1.5336,1.15396
3.71704,1.54665,0.988683
3.71704,1.55969,0.816456
3.71704,1.57273,0.716642
3.71704,1.58578,0.630287
3.71704,1.59882,0.355159
3.71704,1.61186,0.617291
3.71704,1.62491,0.584783
3.71704,1.63795,0.268612
3.71704,1.65099,0.275465
3.71704,1.66404,0.448146
3.71704,1.67708,0.476805
3.71704,1.69013,0.523764
3.71704,1.70317,0.569931
3.71704,1.71621,0.615446
3.71704,1.72926,0.736012
3.71704,1.7423,1.00783
3.71704,1.75534,0.859264
3.71704,1.76839,1.13559
3.71704,1.78143,1.06575
3.71704,1.79447,1.24897
3.71704,1.80752,1.11399
3.71704,1.82056,1.18692
3.71704,1.8336,1.45543
3.71704,1.84665,1.5907
3.71704,1.85969,1.1599
3.71704,1.87273,1.53131
3.71704,1.88578,1.63402
3.71704,1.89882,1.82171
3.71704,1.91186,1.62885
3.71704,1.92491,1.62329
3.71704,1.93795,1.70503
3.71704,1.95099,1.71183
3.71704,1.96404,1.59667
3.71704,1.97708,1.96779
3.71704,1.99013,1.69592
3.71704,2.00317,1.84779
3.71704,2.01621,1.64748
3.71704,2.02926,1.49742
3.71704,2.0423,1.46067
3.71704,2.05534,1.30405
3.71704,2.06839,1.33427
3.71704,2.08143,1.23179
3.71704,2.09447,1.10998
3.71704,2.10752,1.00724
3.71704,2.12056,1.05349
3.71704,2.1336,1.01025
3.71704,2.14665,1.12209
3.71704,2.15969,1.38645
3.71704,2.17273,1.39372
3.71704,2.18578,1.48001
3.71704,2.19882,1.52793
3.71704,2.21186,1.65488
3.71704,2.22491,1.84727
3.71704,2.23795,1.91793
3.71704,2.25099,2.00543
3.71704,2.26404,1.92036
3.71704,2.27708,1.87149
3.71704,2.29013,1.83398
3.71704,2.30317,1.79764
3.71704,2.31621,1.75225
3.71704,2.32926,1.58797
3.71704,2.3423,1.42468
3.71704,2.35534,1.31897
3.71704,2.36839,1.43927
3.73008,1.12926,0.294066
3.73008,1.1423,0.306308
3.73008,1.15534,0.111157
3.73008,1.16839,0.0830747
3.73008,1.18143,0.0616281
3.73008,1.19447,0.107667
3.73008,1.20752,0.131675
3.73008,1.22056,0.203984
3.73008,1.2336,0.335292
3.73008,1.24665,0.441936
3.73008,1.25969,0.57039
3.73008,1.27273,0.594938
3.73008,1.28578,0.728785
3.73008,1.29882,0.86528
3.73008,1.31186,0.800874
3.73008,1.32491,0.742477
3.73008,1.33795,1.0078
3.73008,1.35099,1.057
3.73008,1.36404,0.840702
3.73008,1.37708,1.05068
3.73008,1.39013,1.10355
3.73008,1.40317,1.18642
3.73008,1.41621,1.21491
3.73008,1.42926,1.18681
3.73008,1.4423,1.06089
3.73008,1.45534,1.22338
3.73008,1.46839,1.21463
3.73008,1.48143,1.35931
3.73008,1.49447,1.30608
3.73008,1.50752,1.311
3.73008,1.52056,1.40367
3.73008,1.5336,1.25066
3.73008,1.54665,1.2722
3.73008,1.55969,1.03008
3.73008,1.57273,1.2511
3.73008,1.58578,0.922975
3.73008,1.59882,0.825968
3.73008,1.61186,0.888537
3.73008,1.62491,0.57061
3.73008,1.63795,0.398402
3.73008,1.65099,0.453066
3.73008,1.66404,0.563814
3.73008,1.67708,0.684019
3.73008,1.69013,0.721865
3.73008,1.70317,0.647616
3.73008,1.71621,0.825054
3.73008,1.72926,0.93523
3.73008,1.7423,0.909505
3.73008,1.75534,0.98535
3.73008,1.76839,1.23595
3.73008,1.78143,1.28835
3.73008,1.79447,1.30316
3.73008,1.80752,1.3186
3.73008,1.82056,1.375
3.73008,1.8336,1.82033
3.73008,1.84665,1.65377
3.73008,1.85969,1.52306
3.73008,1.87273,1.85528
3.73008,1.88578,1.79258
3.73008,1.89882,2.01383
3.73008,1.91186,1.91807
3.73008,1.92491,1.8543
3.73008,1.93795,2.03272
3.73008,1.95099,1.92021
3.73008,1.96404,1.97884
3.73008,1.97708,2.05642
3.73008,1.99013,1.89263
3.73008,2.00317,1.92995
3.73008,2.01621,1.72994
3.73008,2.02926,1.66623
3.73008,2.0423,1.5863
3.73008,2.05534,1.40765
3.73008,2.06839,1.39745
3.73008,2.08143,1.33454
3.73008,2.09447,1.13361
3.73008,2.10752,1.13928
3.73008,2.12056,1.12305
3.73008,2.1336,1.07115
3.73008,2.14665,1.23109
3.73008,2.15969,1.27662
3.73008,2.17273,1.48986
3.73008,2.18578,1.64776
3.73008,2.19882,1.78689
3.73008,2.21186,1.88608
3.73008,2.22491,2.10137
3.73008,2.23795,2.13005
3.73008,2.25099,2.18635
3.73008,2.26404,2.23086
3.73008,2.27708,2.20859
3.73008,2.29013,2.18461
3.73008,2.30317,2.07674
3.73008,2.31621,2.03627
3.73008,2.32926,1.90114
3.73008,2.3423,1.84309
3.73008,2.35534,1.68003
3.73008,2.36839,1.51827
3.74313,1.12926,0.414259
3.74313,1.1423,0.439181
3.74313,1.15534,0.20544
3.74313,1.16839,0.111813
3.74313,1.18143,0.0882439
3.74313,1.19447,0.0937545
3.74313,1.20752,0.121182
3.74313,1.22056,0.222928
3.74313,1.2336,0.218158
3.74313,1.24665,0.363328
3.74313,1.25969,0.353913
3.74313,1.27273,0.420735
3.74313,1.28578,0.520639
3.74313,1.29882,0.501077
3.74313,1.31186,0.602722
3.74313,1.32491,0.588859
3.74313,1.33795,0.673292
3.74313,1.35099,0.685426
3.74313,1.36404,0.667313
3.74313,1.37708,0.690797
3.74313,1.39013,0.654069
3.74313,1.40317,0.692344
3.74313,1.41621,0.885269
3.74313,1.42926,0.873999
3.74313,1.4423,0.824979
3.74313,1.45534,0.939121
3.74313,1.46839,1.06307
3.74313,1.48143,1.10684
3.74313,1.49447,1.23264
3.74313,1.50752,1.31616
3.74313,1.52056,1.3831
3.74313,1.5336,1.44522
3.74313,1.54665,1.38256
3.74313,1.55969,1.2495
3.74313,1.57273,1.22206
3.74313,1.58578,1.25331
3.74313,1.59882,1.0316
3.74313,1.61186,1.01764
3.74313,1.62491,0.99448
3.74313,1.63795,0.813325
3.74313,1.65099,0.897947
3.74313,1.66404,0.840109
3.74313,1.67708,1.02474
3.74313,1.69013,1.01073
3.74313,1.70317,1.04592
3.74313,1.71621,1.21865
3.74313,1.72926,1.15662
3.74313,1.7423,1.47752
3.74313,1.75534,1.32197
3.74313,1.76839,1.60513
3.74313,1.78143,1.67459
3.74313,1.79447,1.74269
3.74313,1.80752,1.79523
3.74313,1.82056,2.02271
3.74313,1.8336,2.12285
3.74313,1.84665,2.16891
3.74313,1.85969,2.20403
3.74313,1.87273,2.26539
3.74313,1.88578,2.2284
3.74313,1.89882,2.41987
3.74313,1.91186,2.27556
3.74313,1.92491,2.38043
3.74313,1.93795,2.29055
3.74313,1.95099,2.32381
3.74313,1.96404,2.2886
3.74313,1.97708,2.21376
3.74313,1.99013,2.05869
3.74313,2.00317,1.96947
3.74313,2.01621,1.83688
3.74313,2.02926,1.60474
3.74313,2.0423,1.58357
3.74313,2.05534,1.41964
3.74313,2.06839,1.33655
3.74313,2.08143,1.26444
3.74313,2.09447,1.12679
3.74313,2.10752,1.10753
3.74313,2.12056,1.21826
3.74313,2.1336,1.21221
3.74313,2.14665,1.34374
3.74313,2.15969,1.47398
3.74313,2.17273,1.82018
3.74313,2.18578,1.90731
3.74313,2.19882,1.84268
3.74313,2.21186,2.16321
3.74313,2.22491,2.38775
3.74313,2.23795,2.34743
3.74313,2.25099,2.35729
3.74313,2.26404,2.35188
3.74313,2.27708,2.33823
3.74313,2.29013,2.14554
3.74313,2.30317,2.16636
3.74313,2.31621,2.21166
3.74313,2.32926,1.94554
3.74313,2.3423,1.829
3.74313,2.35534,1.56099
3.74313,2.36839,1.53294
3.75617,1.12926,0.565564
3.75617,1.1423,0.563356
3.75617,1.15534,0.321212
3.75617,1.16839,0.182249
3.75617,1.18143,0.106883
3.75617,1.19447,0.117282
3.75617,1.20752,0.0939112
3.75617,1.22056,0.158483
3.75617,1.2336,0.173995
3.75617,1.24665,0.243991
3.75617,1.25969,0.285583
3.75617,1.27273,0.319193
3.75617,1.28578,0.351257
3.75617,1.29882,0.410955
3.75617,1.31186,0.404205
3.75617,1.32491,0.353664
3.75617,1.33795,0.502376
3.75617,1.35099,0.527469
3.75617,1.36404,0.338213
3.75617,1.37708,0.497219
3.75617,1.39013,0.430677
3.75617,1.40317,0.458203
3.75617,1.41621,0.712597
3.75617,1.42926,0.576388
3.75617,1.4423,0.622231
3.75617,1.45534,0.78466
3.75617,1.46839,0.918056
3.75617,1.48143,1.1249
3.75617,1.49447,1.30654
3.75617,1.50752,1.24523
3.75617,1.52056,1.41285
3.75617,1.5336,1.66288
3.75617,1.54665,1.67004
3.75617,1.55969,1.47568
3.75617,1.57273,1.67712
3.75617,1.58578,1.47802
3.75617,1.59882,1.37611
3.75617,1.61186,1.41756
3.75617,1.62491,1.62651
3.75617,1.63795,1.17616
3.75617,1.65099,1.34047
3.75617,1.66404,1.2886
3.75617,1.67708,1.61062
3.75617,1.69013,1.42273
3.75617,1.70317,1.56344
3.75617,1.71621,1.64677
3.75617,1.72926,1.66159
3.75617,1.7423,1.77988
3.75617,1.75534,1.65777
3.75617,1.76839,1.98049
3.75617,1.78143,2.03825
3.75617,1.79447,2.14511
3.75617,1.80752,2.06431
3.75617,1.82056,2.37118
3.75617,1.8336,2.58809
3.75617,1.84665,2.62213
3.75617,1.85969,2.61572
3.75617,1.87273,2.65299
3.75617,1.88578,2.56841
3.75617,1.89882,2.73693
3.75617,1.91186,2.63493
3.75617,1.92491,2.57005
3.75617,1.93795,2.4373
3.75617,1.95099,2.29415
3.75617,1.96404,2.16412
3.75617,1.97708,2.39617
3.75617,1.99013,2.09355
3.75617,2.00317,1.92535
3.75617,2.01621,1.64296
3.75617,2.02926,1.58148
3.75617,2.0423,1.47454
3.75617,2.05534,1.36606
3.75617,2.06839,1.34814
3.75617,2.08143,1.33805
3.75617,2.09447,1.22817
3.75617,2.10752,1.13986
3.75617,2.12056,1.31308
3.75617,2.1336,1.3161
3.75617,2.14665,1.45277
3.75617,2.15969,1.55096
3.75617,2.17273,1.8323
3.75617,2.18578,1.97965
3.75617,2.19882,2.01788
3.75617,2.21186,2.3185
3.75617,2.22491,2.36304
3.75617,2.23795,2.36709
3.75617,2.25099,2.36649
3.75617,2.26404,2.38899
3.75617,2.27708,2.36268
3.75617,2.29013,2.21163
3.75617,2.30317,2.09263
3.75617,2.31621,2.04225
3.75617,2.32926,1.8663
3.75617,2.3423,1.75017
3.75617,2.35534,1.57866
3.75617,2.36839,1.55576
3.76922,1.12926,0.729887
3.76922,1.1423,0.937454
3.76922,1.15534,0.484405
3.76922,1.16839,0.347424
3.76922,1.18143,0.233765
3.76922,1.19447,0.195682
3.76922,1.20752,0.107811
3.76922,1.22056,0.116842
3.76922,1.2336,0.115249
3.76922,1.24665,0.146835
3.76922,1.25969,0.249045
3.76922,1.27273,0.228384
3.76922,1.28578,0.228384
3.76922,1.29882,0.295145
3.76922,1.31186,0.19262
3.76922,1.32491,0.28707
3.76922,1.33795,0.28707
3.76922,1.35099,0.274022
3.76922,1.36404,0.107301
3.76922,1.37708,0.20408
3.76922,1.39013,0.168212
3.76922,1.40317,0.168212
3.76922,1.41621,0.588408
3.76922,1.42926,0.39136
3.76922,1.4423,0.550028
3.76922,1.45534,0.745259
3.76922,1.46839,0.930323
3.76922,1.48143,0.930323
3.76922,1.49447,1.2394
3.76922,1.50752,1.37286
3.76922,1.52056,1.69617
3.76922,1.5336,2.15894
3.76922,1.54665,2.35789
3.76922,1.55969,1.53382
3.76922,1.57273,2.29025
3.76922,1.58578,2.29025
3.76922,1.59882,1.37611
3.76922,1.61186,2.05584
3.76922,1.62491,1.92414
3.76922,1.63795,1.7899
3.76922,1.65099,2.0316
3.76922,1.66404,2.29205
3.76922,1.67708,2.38907
3.76922,1.69013,1.69802
3.76922,1.70317,1.69802
3.76922,1.71621,2.35602
3.76922,1.72926,1.96078
3.76922,1.7423,1.96078
3.76922,1.75534,1.70294
3.76922,1.76839,2.19726
3.76922,1.78143,2.20981
3.76922,1.79447,2.38914
3.76922,1.80752,2.20565
3.76922,1.82056,2.4843
3.76922,1.8336,2.62279
3.76922,1.84665,2.90087
3.76922,1.85969,1.94702
3.76922,1.87273,3.02977
3.76922,1.88578,2.47839
3.76922,1.89882,3.017
3.76922,1.91186,3.3014
3.76922,1.92491,3.12687
3.76922,1.93795,2.50806
3.76922,1.95099,3.00138
3.76922,1.96404,3.00138
3.76922,1.97708,2.56169
3.76922,1.99013,2.57482
3.76922,2.00317,2.63697
3.76922,2.01621,2.63697
3.76922,2.02926,1.85621
3.76922,2.0423,1.75657
3.76922,2.05534,1.60494
3.76922,2.06839,1.62964
3.76922,2.08143,1.63249
3.76922,2.09447,1.64382
3.76922,2.10752,1.64382
3.76922,2.12056,1.57895
3.76922,2.1336,1.76493
3.76922,2.14665,1.89558
3.76922,2.15969,1.8276
3.76922,2.17273,2.21762
3.76922,2.18578,2.40706
3.76922,2.19882,2.40706
3.76922,2.21186,2.66889
3.76922,2.22491,2.78072
3.76922,2.23795,2.78072
3.76922,2.25099,2.6214
3.76922,2.26404,2.62394
3.76922,2.27708,2.49634
3.76922,2.29013,2.49634
3.76922,2.30317,2.28078
3.76922,2.31621,2.3009
3.76922,2.32926,1.99549
3.76922,2.3423,1.99549
3.76922,2.35534,1.5299
3.76922,2.36839,1.55643
3.78226,1.12926,0.932941
3.78226,1.1423,1.14158
3.78226,1.15534,0.771383
3.78226,1.16839,0.564737
3.78226,1.18143,0.433639
3.78226,1.19447,0.297153
3.78226,1.20752,0.232602
3.78226,1.22056,0.243215
3.78226,1.2336,0.159971
3.78226,1.24665,0.125308
3.78226,1.25969,0.119755
3.78226,1.27273,0.129734
3.78226,1.28578,0.118723
3.78226,1.29882,0.11074
3.78226,1.31186,0.0881984
3.78226,1.32491,0.0962544
3.78226,1.33795,0.0955785
3.78226,1.35099,0.0620351
3.78226,1.36404,0.0448561
3.78226,1.37708,0.110167
3.78226,1.39013,0.0741424
3.78226,1.40317,0.101408
3.78226,1.41621,0.198948
3.78226,1.42926,0.283426
3.78226,1.4423,0.427473
3.78226,1.45534,0.761037
3.78226,1.46839,0.914416
3.78226,1.48143,0.992566
3.78226,1.49447,1.38521
3.78226,1.50752,1.64398
3.78226,1.52056,2.0242
3.78226,1.5336,2.46462
3.78226,1.54665,2.82027
3.78226,1.55969,2.5308
3.78226,1.57273,3.00127
3.78226,1.58578,2.64226
3.78226,1.59882,2.89645
3.78226,1.61186,2.88832
3.78226,1.62491,2.75921
3.78226,1.63795,2.6316
3.78226,1.65099,2.45194
3.78226,1.66404,2.5643
3.78226,1.67708,2.69173
3.78226,1.69013,2.35801
3.78226,1.70317,2.5802
3.78226,1.71621,2.15943
3.78226,1.72926,2.27906
3.78226,1.7423,2.22614
3.78226,1.75534,2.17112
3.78226,1.76839,2.27055
3.78226,1.78143,2.35047
3.78226,1.79447,2.49623
3.78226,1.80752,2.51143
3.78226,1.82056,2.63636
3.78226,1.8336,2.80632
3.78226,1.84665,3.09412
3.78226,1.85969,3.07323
3.78226,1.87273,3.24989
3.78226,1.88578,3.25816
3.78226,1.89882,3.4403
3.78226,1.91186,3.38818
3.78226,1.92491,3.30197
3.78226,1.93795,3.35409
3.78226,1.95099,3.04728
3.78226,1.96404,3.19228
3.78226,1.97708,3.05375
3.78226,1.99013,2.81674
3.78226,2.00317,2.62667
3.78226,2.01621,2.40469
3.78226,2.02926,2.09569
3.78226,2.0423,1.89748
3.78226,2.05534,1.74353
3.78226,2.06839,1.68883
3.78226,2.08143,1.65416
3.78226,2.09447,1.55083
3.78226,2.10752,1.56219
3.78226,2.12056,1.74797
3.78226,2.1336,1.68011
3.78226,2.14665,1.86699
3.78226,2.15969,2.13465
3.78226,2.17273,2.2713
3.78226,2.18578,2.42336
3.78226,2.19882,2.54768
3.78226,2.21186,2.71948
3.78226,2.22491,2.805
3.78226,2.23795,2.81387
3.78226,2.25099,2.77688
3.78226,2.26404,2.70363
3.78226,2.27708,2.58272
3.78226,2.29013,2.58069
3.78226,2.30317,2.39511
3.78226,2.31621,2.32212
3.78226,2.32926,2.1415
3.78226,2.3423,1.97015
3.78226,2.35534,1.67655
3.78226,2.36839,1.56639
3.7953,1.12926,1.1471
3.7953,1.1423,1.25719
3.7953,1.15534,0.825631
3.7953,1.16839,0.643986
3.7953,1.18143,0.554233
3.7953,1.19447,0.42952
3.7953,1.20752,0.282844
3.7953,1.22056,0.198699
3.7953,1.2336,0.164871
3.7953,1.24665,0.118246
3.7953,1.25969,0.118706
3.7953,1.27273,0.100719
3.7953,1.28578,0.0929734
3.7953,1.29882,0.0665301
3.7953,1.31186,0.0466537
3.7953,1.32491,0.0673101
3.7953,1.33795,0.00786329
3.7953,1.35099,0.0449612
3.7953,1.36404,0.17473
3.7953,1.37708,0.14772
3.7953,1.39013,0.212054
3.7953,1.40317,0.378544
3.7953,1.41621,0.413515
3.7953,1.42926,0.628648
3.7953,1.4423,0.888542
3.7953,1.45534,1.13517
3.7953,1.46839,1.5962
3.7953,1.48143,1.89621
3.7953,1.49447,2.12255
3.7953,1.50752,2.35502
3.7953,1.52056,2.49435
3.7953,1.5336,3.4583
3.7953,1.54665,3.61786
3.7953,1.55969,3.56695
3.7953,1.57273,3.83288
3.7953,1.58578,3.84832
3.7953,1.59882,3.43034
3.7953,1.61186,3.87693
3.7953,1.62491,3.84205
3.7953,1.63795,3.18718
3.7953,1.65099,3.19358
3.7953,1.66404,3.54321
3.7953,1.67708,3.2294
3.7953,1.69013,2.91623
3.7953,1.70317,2.61535
3.7953,1.71621,2.60236
3.7953,1.72926,2.58921
3.7953,1.7423,2.33367
3.7953,1.75534,2.31218
3.7953,1.76839,2.32619
3.7953,1.78143,2.53332
3.7953,1.79447,2.63146
3.7953,1.80752,2.67276
3.7953,1.82056,2.87051
3.7953,1.8336,3.08302
3.7953,1.84665,3.30271
3.7953,1.85969,3.54107
3.7953,1.87273,3.6533
3.7953,1.88578,3.62969
3.7953,1.89882,3.84788
3.7953,1.91186,3.64789
3.7953,1.92491,3.63318
3.7953,1.93795,3.56575
3.7953,1.95099,3.45249
3.7953,1.96404,3.09235
3.7953,1.97708,3.02667
3.7953,1.99013,2.75063
3.7953,2.00317,2.67201
3.7953,2.01621,1.83527
3.7953,2.02926,2.05029
3.7953,2.0423,1.70022
3.7953,2.05534,1.68837
3.7953,2.06839,1.66453
3.7953,2.08143,1.81193
3.7953,2.09447,1.71532
3.7953,2.10752,1.60821
3.7953,2.12056,1.98046
3.7953,2.1336,2.11839
3.7953,2.14665,2.14671
3.7953,2.15969,2.40616
3.7953,2.17273,2.562
3.7953,2.18578,2.66403
3.7953,2.19882,2.59498
3.7953,2.21186,2.78243
3.7953,2.22491,2.88889
3.7953,2.23795,2.58121
3.7953,2.25099,2.48005
3.7953,2.26404,2.51544
3.7953,2.27708,2.29418
3.7953,2.29013,1.97368
3.7953,2.30317,2.00055
3.7953,2.31621,1.86301
3.7953,2.32926,1.85103
3.7953,2.3423,1.48169
3.7953,2.35534,1.34282
3.7953,2.36839,1.37117
3.80835,1.12926,1.32942
3.80835,1.1423,1.45206
3.80835,1.15534,1.1111
3.80835,1.16839,0.742486
3.80835,1.18143,0.697457
3.80835,1.19447,0.493986
3.80835,1.20752,0.425858
3.80835,1.22056,0.239574
3.80835,1.2336,0.245002
3.80835,1.24665,0.207779
3.80835,1.25969,0.103834
3.80835,1.27273,0.11001
3.80835,1.28578,0.105257
3.80835,1.29882,0.0903338
3.80835,1.31186,0.0705596
3.80835,1.32491,0.0471523
3.80835,1.33795,0.0720874
3.80835,1.35099,0.0742268
3.80835,1.36404,0.138724
3.80835,1.37708,0.239841
3.80835,1.39013,0.362226
3.80835,1.40317,0.400712
3.80835,1.41621,0.487811
3.80835,1.42926,0.718955
3.80835,1.4423,1.22933
3.80835,1.45534,1.30649
3.80835,1.46839,1.59422
3.80835,1.48143,2.39157
3.80835,1.49447,2.58772
3.80835,1.50752,2.82122
3.80835,1.52056,3.13221
3.80835,1.5336,3.94344
3.80835,1.54665,4.10543
3.80835,1.55969,3.72318
3.80835,1.57273,4.23586
3.80835,1.58578,4.43032
3.80835,1.59882,4.43032
3.80835,1.61186,4.59301
3.80835,1.62491,4.15586
3.80835,1.63795,4.02177
3.80835,1.65099,3.77876
3.80835,1.66404,3.84864
3.80835,1.67708,3.69799
3.80835,1.69013,3.3436
3.80835,1.70317,2.87572
3.80835,1.71621,2.69425
3.80835,1.72926,2.62008
3.80835,1.7423,2.41713
3.80835,1.75534,2.33145
3.80835,1.76839,2.30078
3.80835,1.78143,2.39601
3.80835,1.79447,2.68647
3.80835,1.80752,2.54657
3.80835,1.82056,2.73189
3.80835,1.8336,3.00582
3.80835,1.84665,3.27785
3.80835,1.85969,3.60092
3.80835,1.87273,3.82286
3.80835,1.88578,3.90143
3.80835,1.89882,3.91938
3.80835,1.91186,3.90332
3.80835,1.92491,3.94033
3.80835,1.93795,3.46265
3.80835,1.95099,3.31016
3.80835,1.96404,2.99214
3.80835,1.97708,3.274
3.80835,1.99013,2.85526
3.80835,2.00317,2.46267
3.80835,2.01621,2.0983
3.80835,2.02926,2.06166
3.80835,2.0423,1.74826
3.80835,2.05534,1.7556
3.80835,2.06839,1.82585
3.80835,2.08143,1.71531
3.80835,2.09447,1.78414
3.80835,2.10752,1.91323
3.80835,2.12056,2.06574
3.80835,2.1336,1.85016
3.80835,2.14665,2.2585
3.80835,2.15969,2.267
3.80835,2.17273,2.65623
3.80835,2.18578,2.70932
3.80835,2.19882,2.50761
3.80835,2.21186,2.64706
3.80835,2.22491,2.70417
3.80835,2.23795,2.42055
3.80835,2.25099,2.31234
3.80835,2.26404,2.40596
3.80835,2.27708,2.15826
3.80835,2.29013,1.69839
3.80835,2.30317,1.79136
3.80835,2.31621,1.79486
3.80835,2.32926,1.63993
3.80835,2.3423,1.3697
3.80835,2.35534,1.23363
3.80835,2.36839,1.17625
3.82139,1.12926,1.52217
3.82139,1.1423,1.4849
3.82139,1.15534,1.25475
3.82139,1.16839,0.86476
3.82139,1.18143,0.719225
3.82139,1.19447,0.652378
3.82139,1.20752,0.449268
3.82139,1.22056,0.393145
3.82139,1.2336,0.328916
3.82139,1.24665,0.198203
3.82139,1.25969,0.197996
3.82139,1.27273,0.122358
3.82139,1.28578,0.148302
3.82139,1.29882,0.0842348
3.82139,1.31186,0.105663
3.82139,1.32491,0.0817247
3.82139,1.33795,0.0831833
3.82139,1.35099,0.0911005
3.82139,1.36404,0.28095
3.82139,1.37708,0.293299
3.82139,1.39013,0.39679
3.82139,1.40317,0.57086
3.82139,1.41621,0.725821
3.82139,1.42926,0.976473
3.82139,1.4423,1.46196
3.82139,1.45534,1.59776
3.82139,1.46839,2.10713
3.82139,1.48143,2.53015
3.82139,1.49447,2.94
3.82139,1.50752,3.33903
3.82139,1.52056,3.73894
3.82139,1.5336,4.24635
3.82139,1.54665,4.56056
3.82139,1.55969,4.59583
3.82139,1.57273,4.98752
3.82139,1.58578,5.07611
3.82139,1.59882,5.05068
3.82139,1.61186,5.12813
3.82139,1.62491,4.83146
3.82139,1.63795,4.60339
3.82139,1.65099,4.3832
3.82139,1.66404,4.16349
3.82139,1.67708,3.97457
3.82139,1.69013,3.48963
3.82139,1.70317,3.27191
3.82139,1.71621,2.93568
3.82139,1.72926,2.76296
3.82139,1.7423,2.49914
3.82139,1.75534,2.41087
3.82139,1.76839,2.29929
3.82139,1.78143,2.33629
3.82139,1.79447,2.49323
3.82139,1.80752,2.57681
3.82139,1.82056,2.73194
3.82139,1.8336,2.98929
3.82139,1.84665,3.24232
3.82139,1.85969,3.59049
3.82139,1.87273,3.88959
3.82139,1.88578,3.98809
3.82139,1.89882,4.15972
3.82139,1.91186,4.19983
3.82139,1.92491,4.18604
3.82139,1.93795,4.13369
3.82139,1.95099,3.96561
3.82139,1.96404,3.71684
3.82139,1.97708,3.65417
3.82139,1.99013,3.14607
3.82139,2.00317,3.00133
3.82139,2.01621,2.52081
3.82139,2.02926,2.43036
3.82139,2.0423,2.12337
3.82139,2.05534,2.14148
3.82139,2.06839,1.99194
3.82139,2.08143,2.04649
3.82139,2.09447,2.05856
3.82139,2.10752,2.12077
3.82139,2.12056,2.32915
3.82139,2.1336,2.29435
3.82139,2.14665,2.61578
3.82139,2.15969,2.60971
3.82139,2.17273,2.87123
3.82139,2.18578,2.9667
3.82139,2.19882,2.98879
3.82139,2.21186,2.92263
3.82139,2.22491,2.84865
3.82139,2.23795,2.84982
3.82139,2.25099,2.60794
3.82139,2.26404,2.37494
3.82139,2.27708,2.27554
3.82139,2.29013,2.09197
3.82139,2.30317,1.97602
3.82139,2.31621,1.69468
3.82139,2.32926,1.59249
3.82139,2.3423,1.39787
3.82139,2.35534,1.24367
3.82139,2.36839,1.12152
3.83443,1.12926,1.67804
3.83443,1.1423,1.65707
3.83443,1.15534,1.35013
3.83443,1.16839,0.885309
3.83443,1.18143,0.753717
3.83443,1.19447,0.488881
3.83443,1.20752,0.612123
3.83443,1.22056,0.400729
3.83443,1.2336,0.282631
3.83443,1.24665,0.284418
3.83443,1.25969,0.194462
3.83443,1.27273,0.155865
3.83443,1.28578,0.190052
3.83443,1.29882,0.156894
3.83443,1.31186,0.180922
3.83443,1.32491,0.294645
3.83443,1.33795,0.230123
3.83443,1.35099,0.324
3.83443,1.36404,0.613663
3.83443,1.37708,0.651866
3.83443,1.39013,0.811256
3.83443,1.40317,1.3746
3.83443,1.41621,1.11947
3.83443,1.42926,1.2476
3.83443,1.4423,2.00023
3.83443,1.45534,2.40236
3.83443,1.46839,2.43135
3.83443,1.48143,2.69096
3.83443,1.49447,3.03041
3.83443,1.50752,3.78094
3.83443,1.52056,4.26193
3.83443,1.5336,4.51642
3.83443,1.54665,5.23524
3.83443,1.55969,5.19238
3.83443,1.57273,5.30944
3.83443,1.58578,5.66435
3.83443,1.59882,5.78213
3.83443,1.61186,5.54768
3.83443,1.62491,5.38832
3.83443,1.63795,4.98821
3.83443,1.65099,4.93749
3.83443,1.66404,4.45278
3.83443,1.67708,4.20323
3.83443,1.69013,3.62129
3.83443,1.70317,3.3294
3.83443,1.71621,2.97247
3.83443,1.72926,2.80411
3.83443,1.7423,2.26192
3.83443,1.75534,2.26587
3.83443,1.76839,2.03524
3.83443,1.78143,2.17481
3.83443,1.79447,2.43342
3.83443,1.80752,2.38939
3.83443,1.82056,2.55755
3.83443,1.8336,2.84632
3.83443,1.84665,3.1319
3.83443,1.85969,3.99637
3.83443,1.87273,3.8883
3.83443,1.88578,4.09111
3.83443,1.89882,4.38204
3.83443,1.91186,4.53596
3.83443,1.92491,4.55124
3.83443,1.93795,4.66257
3.83443,1.95099,4.38205
3.83443,1.96404,4.25561
3.83443,1.97708,3.99485
3.83443,1.99013,3.67787
3.83443,2.00317,3.57828
3.83443,2.01621,3.33667
3.83443,2.02926,2.81365
3.83443,2.0423,2.56827
3.83443,2.05534,2.49839
3.83443,2.06839,2.3325
3.83443,2.08143,2.44937
3.83443,2.09447,2.35275
3.83443,2.10752,2.47343
3.83443,2.12056,2.66822
3.83443,2.1336,2.70681
3.83443,2.14665,2.86583
3.83443,2.15969,3.06519
3.83443,2.17273,3.0728
3.83443,2.18578,3.111
3.83443,2.19882,3.25362
3.83443,2.21186,3.21668
3.83443,2.22491,3.02977
3.83443,2.23795,2.6795
3.83443,2.25099,2.65287
3.83443,2.26404,2.52339
3.83443,2.27708,2.21003
3.83443,2.29013,2.17977
3.83443,2.30317,1.80507
3.83443,2.31621,1.63784
3.83443,2.32926,1.30962
3.83443,2.3423,1.23503
3.83443,2.35534,1.00197
3.83443,2.36839,0.929527
3.84748,1.12926,1.75668
3.84748,1.1423,1.56289
3.84748,1.15534,1.26655
3.84748,1.16839,1.02856
3.84748,1.18143,0.830838
3.84748,1.19447,0.664822
3.84748,1.20752,0.537685
3.84748,1.22056,0.442171
3.84748,1.2336,0.341025
3.84748,1.24665,0.248541
3.84748,1.25969,0.17639
3.84748,1.27273,0.150807
3.84748,1.28578,0.159211
3.84748,1.29882,0.151343
3.84748,1.31186,0.232649
3.84748,1.32491,0.274865
3.84748,1.33795,0.337388
3.84748,1.35099,0.506234
3.84748,1.36404,0.816383
3.84748,1.37708,0.870467
3.84748,1.39013,1.07379
3.84748,1.40317,1.4045
3.84748,1.41621,1.39302
3.84748,1.42926,1.70828
3.84748,1.4423,2.33522
3.84748,1.45534,2.54374
3.84748,1.46839,2.968
3.84748,1.48143,3.42562
3.84748,1.49447,3.80875
3.84748,1.50752,3.8867
3.84748,1.52056,4.53713
3.84748,1.5336,4.78153
3.84748,1.54665,5.12265
3.84748,1.55969,5.37096
3.84748,1.57273,5.38254
3.84748,1.58578,5.64952
3.84748,1.59882,5.71456
3.84748,1.61186,5.33574
3.84748,1.62491,4.7825
3.84748,1.63795,5.02583
3.84748,1.65099,4.72876
3.84748,1.66404,4.31519
3.84748,1.67708,3.88166
3.84748,1.69013,3.56327
3.84748,1.70317,3.14135
3.84748,1.71621,2.84411
3.84748,1.72926,2.51662
3.84748,1.7423,2.16748
3.84748,1.75534,2.0761
3.84748,1.76839,1.89001
3.84748,1.78143,1.94594
3.84748,1.79447,2.17118
3.84748,1.80752,2.31259
3.84748,1.82056,2.49111
3.84748,1.8336,2.75902
3.84748,1.84665,3.05818
3.84748,1.85969,3.71599
3.84748,1.87273,3.84488
3.84748,1.88578,4.13762
3.84748,1.89882,4.44804
3.84748,1.91186,4.43718
3.84748,1.92491,4.68149
3.84748,1.93795,4.07572
3.84748,1.95099,4.14732
3.84748,1.96404,4.06084
3.84748,1.97708,3.9817
3.84748,1.99013,3.58518
3.84748,2.00317,3.14232
3.84748,2.01621,2.88151
3.84748,2.02926,2.58122
3.84748,2.0423,2.56324
3.84748,2.05534,2.56451
3.84748,2.06839,2.35147
3.84748,2.08143,2.48599
3.84748,2.09447,2.43915
3.84748,2.10752,2.43884
3.84748,2.12056,2.78245
3.84748,2.1336,2.79857
3.84748,2.14665,2.91193
3.84748,2.15969,2.85054
3.84748,2.17273,3.23797
3.84748,2.18578,3.14311
3.84748,2.19882,3.11187
3.84748,2.21186,3.00267
3.84748,2.22491,2.92253
3.84748,2.23795,2.91209
3.84748,2.25099,2.48366
3.84748,2.26404,2.38446
3.84748,2.27708,1.88471
3.84748,2.29013,1.76818
3.84748,2.30317,1.54142
3.84748,2.31621,1.2666
3.84748,2.32926,1.16645
3.84748,2.3423,0.897069
3.84748,2.35534,0.824346
3.84748,2.36839,0.739727
3.86052,1.12926,1.74823
3.86052,1.1423,1.5609
3.86052,1.15534,1.21319
3.86052,1.16839,0.946925
3.86052,1.18143,0.867301
3.86052,1.19447,0.645865
3.86052,1.20752,0.579503
3.86052,1.22056,0.453161
3.86052,1.2336,0.3434
3.86052,1.24665,0.324314
3.86052,1.25969,0.235121
3.86052,1.27273,0.155973
3.86052,1.28578,0.209044
3.86052,1.29882,0.211822
3.86052,1.31186,0.287692
3.86052,1.32491,0.347211
3.86052,1.33795,0.490442
3.86052,1.35099,0.678123
3.86052,1.36404,1.08709
3.86052,1.37708,1.1928
3.86052,1.39013,1.23122
3.86052,1.40317,1.59812
3.86052,1.41621,1.8281
3.86052,1.42926,2.31171
3.86052,1.4423,2.67657
3.86052,1.45534,2.79631
3.86052,1.46839,3.22823
3.86052,1.48143,3.70428
3.86052,1.49447,4.04204
3.86052,1.50752,4.2941
3.86052,1.52056,4.80737
3.86052,1.5336,4.861
3.86052,1.54665,5.07691
3.86052,1.55969,5.34379
3.86052,1.57273,5.20523
3.86052,1.58578,5.42642
3.86052,1.59882,5.46718
3.86052,1.61186,5.09696
3.86052,1.62491,5.15186
3.86052,1.63795,4.83589
3.86052,1.65099,4.53555
3.86052,1.66404,3.63986
3.86052,1.67708,3.72232
3.86052,1.69013,3.27859
3.86052,1.70317,2.9353
3.86052,1.71621,2.6168
3.86052,1.72926,2.29486
3.86052,1.7423,2.05736
3.86052,1.75534,1.89511
3.86052,1.76839,1.71385
3.86052,1.78143,1.72727
3.86052,1.79447,1.92003
3.86052,1.80752,1.97839
3.86052,1.82056,2.3123
3.86052,1.8336,2.6494
3.86052,1.84665,2.98846
3.86052,1.85969,3.38117
3.86052,1.87273,3.65184
3.86052,1.88578,4.15317
3.86052,1.89882,4.42488
3.86052,1.91186,4.71924
3.86052,1.92491,4.88149
3.86052,1.93795,4.78331
3.86052,1.95099,4.60149
3.86052,1.96404,4.36758
3.86052,1.97708,4.19908
3.86052,1.99013,3.93515
3.86052,2.00317,3.71639
3.86052,2.01621,3.34456
3.86052,2.02926,3.17848
3.86052,2.0423,2.96119
3.86052,2.05534,2.7434
3.86052,2.06839,2.60404
3.86052,2.08143,2.74595
3.86052,2.09447,2.7426
3.86052,2.10752,2.81867
3.86052,2.12056,3.05626
3.86052,2.1336,3.16563
3.86052,2.14665,3.31795
3.86052,2.15969,3.1583
3.86052,2.17273,3.4062
3.86052,2.18578,3.4607
3.86052,2.19882,3.43249
3.86052,2.21186,3.30743
3.86052,2.22491,3.15601
3.86052,2.23795,2.84976
3.86052,2.25099,2.75376
3.86052,2.26404,2.41386
3.86052,2.27708,2.1902
3.86052,2.29013,1.83066
3.86052,2.30317,1.65406
3.86052,2.31621,1.38544
3.86052,2.32926,1.13103
3.86052,2.3423,1.12138
3.86052,2.35534,0.79215
3.86052,2.36839,0.690458
3.87356,1.12926,1.66546
3.87356,1.1423,1.50366
3.87356,1.15534,1.04106
3.87356,1.16839,0.794514
3.87356,1.18143,0.644707
3.87356,1.19447,0.506079
3.87356,1.20752,0.462156
3.87356,1.22056,0.296344
3.87356,1.2336,0.254216
3.87356,1.24665,0.182936
3.87356,1.25969,0.165599
3.87356,1.27273,0.100674
3.87356,1.28578,0.100674
3.87356,1.29882,0.157299
3.87356,1.31186,0.363687
3.87356,1.32491,0.355171
3.87356,1.33795,0.355171
3.87356,1.35099,0.752027
3.87356,1.36404,1.13929
3.87356,1.37708,1.27471
3.87356,1.39013,1.45108
3.87356,1.40317,2.00758
3.87356,1.41621,1.93259
3.87356,1.42926,1.87512
3.87356,1.4423,2.6928
3.87356,1.45534,3.25173
3.87356,1.46839,3.28901
3.87356,1.48143,3.28901
3.87356,1.49447,3.992
3.87356,1.50752,3.992
3.87356,1.52056,4.78444
3.87356,1.5336,4.30685
3.87356,1.54665,4.32975
3.87356,1.55969,5.10913
3.87356,1.57273,4.5433
3.87356,1.58578,5.01986
3.87356,1.59882,5.01986
3.87356,1.61186,4.24238
3.87356,1.62491,4.95502
3.87356,1.63795,4.66189
3.87356,1.65099,4.4541
3.87356,1.66404,3.27587
3.87356,1.67708,2.99312
3.87356,1.69013,2.89772
3.87356,1.70317,2.89772
3.87356,1.71621,2.3939
3.87356,1.72926,2.0711
3.87356,1.7423,1.29864
3.87356,1.75534,1.69567
3.87356,1.76839,1.42006
3.87356,1.78143,1.46028
3.87356,1.79447,2.01402
3.87356,1.80752,1.92867
3.87356,1.82056,2.18794
3.87356,1.8336,2.55611
3.87356,1.84665,2.6375
3.87356,1.85969,3.82752
3.87356,1.87273,3.85546
3.87356,1.88578,4.11248
3.87356,1.89882,4.27282
3.87356,1.91186,4.4361
3.87356,1.92491,4.70207
3.87356,1.93795,4.41566
3.87356,1.95099,4.55743
3.87356,1.96404,4.55743
3.87356,1.97708,4.2904
3.87356,1.99013,3.82786
3.87356,2.00317,3.63228
3.87356,2.01621,3.63228
3.87356,2.02926,2.92002
3.87356,2.0423,2.83741
3.87356,2.05534,2.82587
3.87356,2.06839,2.76109
3.87356,2.08143,2.805
3.87356,2.09447,2.71492
3.87356,2.10752,2.87929
3.87356,2.12056,3.12361
3.87356,2.1336,3.12574
3.87356,2.14665,3.38137
3.87356,2.15969,3.21312
3.87356,2.17273,3.36763
3.87356,2.18578,3.51415
3.87356,2.19882,3.43329
3.87356,2.21186,3.51784
3.87356,2.22491,3.2108
3.87356,2.23795,2.8853
3.87356,2.25099,2.64187
3.87356,2.26404,2.50022
3.87356,2.27708,1.99407
3.87356,2.29013,1.99407
3.87356,2.30317,1.40936
3.87356,2.31621,1.19038
3.87356,2.32926,1.08253
3.87356,2.3423,0.936545
3.87356,2.35534,0.651142
3.87356,2.36839,0.557734
3.88661,1.12926,1.51848
3.88661,1.1423,1.36166
3.88661,1.15534,1.01582
3.88661,1.16839,0.854521
3.88661,1.18143,0.68323
3.88661,1.19447,0.558857
3.88661,1.20752,0.501152
3.88661,1.22056,0.357355
3.88661,1.2336,0.268678
3.88661,1.24665,0.180445
3.88661,1.25969,0.174505
3.88661,1.27273,0.108526
3.88661,1.28578,0.165155
3.88661,1.29882,0.206253
3.88661,1.31186,0.304464
3.88661,1.32491,0.456352
3.88661,1.33795,0.693814
3.88661,1.35099,0.845862
3.88661,1.36404,1.2619
3.88661,1.37708,1.47607
3.88661,1.39013,1.74255
3.88661,1.40317,2.42681
3.88661,1.41621,2.32946
3.88661,1.42926,2.71166
3.88661,1.4423,2.83052
3.88661,1.45534,3.163
3.88661,1.46839,3.39355
3.88661,1.48143,3.87139
3.88661,1.49447,3.84732
3.88661,1.50752,4.07919
3.88661,1.52056,4.47029
3.88661,1.5336,4.12444
3.88661,1.54665,4.23885
3.88661,1.55969,4.55951
3.88661,1.57273,4.14296
3.88661,1.58578,4.09259
3.88661,1.59882,3.97502
3.88661,1.61186,3.79233
3.88661,1.62491,3.84795
3.88661,1.63795,3.86431
3.88661,1.65099,3.36094
3.88661,1.66404,2.77905
3.88661,1.67708,2.42731
3.88661,1.69013,2.58573
3.88661,1.70317,1.98886
3.88661,1.71621,1.78344
3.88661,1.72926,1.6269
3.88661,1.7423,1.40279
3.88661,1.75534,1.36042
3.88661,1.76839,1.20168
3.88661,1.78143,1.44831
3.88661,1.79447,1.78257
3.88661,1.80752,1.70598
3.88661,1.82056,2.00191
3.88661,1.8336,2.37589
3.88661,1.84665,2.62309
3.88661,1.85969,3.35936
3.88661,1.87273,3.51507
3.88661,1.88578,3.8415
3.88661,1.89882,3.99527
3.88661,1.91186,4.22596
3.88661,1.92491,4.20231
3.88661,1.93795,3.99591
3.88661,1.95099,3.97251
3.88661,1.96404,3.68688
3.88661,1.97708,3.92052
3.88661,1.99013,3.61842
3.88661,2.00317,3.23607
3.88661,2.01621,2.91525
3.88661,2.02926,2.97976
3.88661,2.0423,2.85779
3.88661,2.05534,2.61135
3.88661,2.06839,2.76834
3.88661,2.08143,2.80071
3.88661,2.09447,2.66592
3.88661,2.10752,2.92362
3.88661,2.12056,3.28995
3.88661,2.1336,3.04537
3.88661,2.14665,3.24764
3.88661,2.15969,3.10543
3.88661,2.17273,3.43173
3.88661,2.18578,3.48173
3.88661,2.19882,3.10906
3.88661,2.21186,3.29229
3.88661,2.22491,3.08931
3.88661,2.23795,2.5813
3.88661,2.25099,2.58494
3.88661,2.26404,2.16104
3.88661,2.27708,1.8763
3.88661,2.29013,1.48486
3.88661,2.30317,1.33043
3.88661,2.31621,1.09189
3.88661,2.32926,0.785811
3.88661,2.3423,0.623529
3.88661,2.35534,0.437986
3.88661,2.36839,0.414222
3.89965,1.12926,1.3509
3.89965,1.1423,1.33872
3.89965,1.15534,0.986807
3.89965,1.16839,0.74529
3.89965,1.18143,0.709445
3.89965,1.19447,0.523704
3.89965,1.20752,0.471062
3.89965,1.22056,0.346833
3.89965,1.2336,0.282056
3.89965,1.24665,0.188159
3.89965,1.25969,0.139388
3.89965,1.27273,0.0680614
3.89965,1.28578,0.0977465
3.89965,1.29882,0.118509
3.89965,1.31186,0.223409
3.89965,1.32491,0.294638
3.89965,1.33795,0.481001
3.89965,1.35099,0.837527
3.89965,1.36404,1.09749
3.89965,1.37708,1.38534
3.89965,1.39013,1.7722
3.89965,1.40317,1.80984
3.89965,1.41621,2.33313
3.89965,1.42926,2.57249
3.89965,1.4423,2.76395
3.89965,1.45534,3.12052
3.89965,1.46839,3.14896
3.89965,1.48143,3.56191
3.89965,1.49447,3.64914
3.89965,1.50752,3.81422
3.89965,1.52056,3.91506
3.89965,1.5336,3.68291
3.89965,1.54665,3.6201
3.89965,1.55969,3.83247
3.89965,1.57273,3.5025
3.89965,1.58578,3.49857
3.89965,1.59882,3.46274
3.89965,1.61186,3.05295
3.89965,1.62491,3.36866
3.89965,1.63795,3.13905
3.89965,1.65099,2.96684
3.89965,1.66404,2.26005
3.89965,1.67708,2.29023
3.89965,1.69013,1.98086
3.89965,1.70317,1.70936
3.89965,1.71621,1.49806
3.89965,1.72926,1.4187
3.89965,1.7423,1.33848
3.89965,1.75534,1.05792
3.89965,1.76839,0.988626
3.89965,1.78143,1.08523
3.89965,1.79447,1.30034
3.89965,1.80752,1.44722
3.89965,1.82056,1.70412
3.89965,1.8336,1.80902
3.89965,1.84665,2.32809
3.89965,1.85969,2.79246
3.89965,1.87273,3.08078
3.89965,1.88578,3.53906
3.89965,1.89882,3.76972
3.89965,1.91186,4.00512
3.89965,1.92491,4.14159
3.89965,1.93795,4.02927
3.89965,1.95099,4.21608
3.89965,1.96404,3.99643
3.89965,1.97708,3.72623
3.89965,1.99013,3.73056
3.89965,2.00317,3.35085
3.89965,2.01621,3.39267
3.89965,2.02926,3.12474
3.89965,2.0423,3.06516
3.89965,2.05534,2.90603
3.89965,2.06839,2.9119
3.89965,2.08143,3.00937
3.89965,2.09447,3.05727
3.89965,2.10752,3.1779
3.89965,2.12056,3.45928
3.89965,2.1336,3.44975
3.89965,2.14665,3.59561
3.89965,2.15969,3.43991
3.89965,2.17273,3.63643
3.89965,2.18578,3.60847
3.89965,2.19882,3.55217
3.89965,2.21186,3.2268
3.89965,2.22491,3.21074
3.89965,2.23795,2.82413
3.89965,2.25099,2.71104
3.89965,2.26404,2.33969
3.89965,2.27708,1.91482
3.89965,2.29013,1.65354
3.89965,2.30317,1.36808
3.89965,2.31621,1.27042
3.89965,2.32926,0.86977
3.89965,2.3423,0.65967
3.89965,2.35534,0.470391
3.89965,2.36839,0.409826
3.91269,1.12926,1.2088
3.91269,1.1423,1.21198
3.91269,1.15534,0.92981
3.91269,1.16839,0.772721
3.91269,1.18143,0.635966
3.91269,1.19447,0.507779
3.91269,1.20752,0.446077
3.91269,1.22056,0.345622
3.91269,1.2336,0.241991
3.91269,1.24665,0.204746
3.91269,1.25969,0.164128
3.91269,1.27273,0.0826164
3.91269,1.28578,0.066066
3.91269,1.29882,0.0492247
3.91269,1.31186,0.120731
3.91269,1.32491,0.209721
3.91269,1.33795,0.34205
3.91269,1.35099,0.649326
3.91269,1.36404,0.751106
3.91269,1.37708,1.13565
3.91269,1.39013,1.24853
3.91269,1.40317,1.62705
3.91269,1.41621,2.08725
3.91269,1.42926,2.27268
3.91269,1.4423,2.27927
3.91269,1.45534,2.7829
3.91269,1.46839,2.64809
3.91269,1.48143,3.25401
3.91269,1.49447,3.00722
3.91269,1.50752,3.29044
3.91269,1.52056,3.31901
3.91269,1.5336,2.91731
3.91269,1.54665,2.81525
3.91269,1.55969,3.53315
3.91269,1.57273,2.89731
3.91269,1.58578,3.08138
3.91269,1.59882,3.79511
3.91269,1.61186,2.1577
3.91269,1.62491,2.63626
3.91269,1.63795,2.61969
3.91269,1.65099,2.27294
3.91269,1.66404,2.20974
3.91269,1.67708,1.6355
3.91269,1.69013,1.78285
3.91269,1.70317,1.56538
3.91269,1.71621,1.16089
3.91269,1.72926,0.950432
3.91269,1.7423,0.679319
3.91269,1.75534,0.802504
3.91269,1.76839,0.662431
3.91269,1.78143,0.864557
3.91269,1.79447,1.05419
3.91269,1.80752,1.13566
3.91269,1.82056,1.31159
3.91269,1.8336,1.45092
3.91269,1.84665,1.70598
3.91269,1.85969,2.5414
3.91269,1.87273,2.22361
3.91269,1.88578,3.11423
3.91269,1.89882,3.21654
3.91269,1.91186,3.85642
3.91269,1.92491,3.90838
3.91269,1.93795,4.23514
3.91269,1.95099,3.96074
3.91269,1.96404,4.25201
3.91269,1.97708,4.01371
3.91269,1.99013,3.82422
3.91269,2.00317,3.79428
3.91269,2.01621,3.75254
3.91269,2.02926,3.50645
3.91269,2.0423,3.32619
3.91269,2.05534,3.29117
3.91269,2.06839,3.20676
3.91269,2.08143,3.31704
3.91269,2.09447,3.36636
3.91269,2.10752,3.40255
3.91269,2.12056,3.59843
3.91269,2.1336,3.78969
3.91269,2.14665,3.76113
3.91269,2.15969,3.61582
3.91269,2.17273,3.72922
3.91269,2.18578,3.8287
3.91269,2.19882,3.58915
3.91269,2.21186,3.57129
3.91269,2.22491,3.25203
3.91269,2.23795,3.05555
3.91269,2.25099,2.78148
3.91269,2.26404,2.55691
3.91269,2.27708,2.12197
3.91269,2.29013,1.60297
3.91269,2.30317,1.53979
3.91269,2.31621,1.16038
3.91269,2.32926,0.982876
3.91269,2.3423,0.866445
3.91269,2.35534,0.586011
3.91269,2.36839,0.388524
3.92574,1.12926,1.1248
3.92574,1.1423,1.13258
3.92574,1.15534,0.99246
3.92574,1.16839,0.892249
3.92574,1.18143,0.749539
3.92574,1.19447,0.579839
3.92574,1.20752,0.553126
3.92574,1.22056,0.408596
3.92574,1.2336,0.331462
3.92574,1.24665,0.202283
3.92574,1.25969,0.170504
3.92574,1.27273,0.0863773
3.92574,1.28578,0.0351297
3.92574,1.29882,0.075376
3.92574,1.31186,0.146945
3.92574,1.32491,0.202076
3.92574,1.33795,0.557969
3.92574,1.35099,0.583024
3.92574,1.36404,0.762632
3.92574,1.37708,1.10113
3.92574,1.39013,1.09218
3.92574,1.40317,1.70811
3.92574,1.41621,1.8964
3.92574,1.42926,2.1119
3.92574,1.4423,2.01999
3.92574,1.45534,2.06845
3.92574,1.46839,2.38621
3.92574,1.48143,2.35274
3.92574,1.49447,2.42908
3.92574,1.50752,2.38117
3.92574,1.52056,2.40544
3.92574,1.5336,2.03421
3.92574,1.54665,2.19556
3.92574,1.55969,2.35231
3.92574,1.57273,2.0401
3.92574,1.58578,1.95645
3.92574,1.59882,1.60073
3.92574,1.61186,1.41047
3.92574,1.62491,1.49907
3.92574,1.63795,1.4725
3.92574,1.65099,1.39654
3.92574,1.66404,1.06939
3.92574,1.67708,0.967541
3.92574,1.69013,1.0771
3.92574,1.70317,0.660595
3.92574,1.71621,0.690029
3.92574,1.72926,0.747897
3.92574,1.7423,0.572042
3.92574,1.75534,0.548161
3.92574,1.76839,0.595147
3.92574,1.78143,0.711355
3.92574,1.79447,0.887003
3.92574,1.80752,0.982143
3.92574,1.82056,1.11068
3.92574,1.8336,1.27111
3.92574,1.84665,1.33694
3.92574,1.85969,1.93816
3.92574,1.87273,2.03268
3.92574,1.88578,2.40345
3.92574,1.89882,2.54913
3.92574,1.91186,3.04245
3.92574,1.92491,3.32335
3.92574,1.93795,3.07172
3.92574,1.95099,3.26591
3.92574,1.96404,3.07925
3.92574,1.97708,3.08943
3.92574,1.99013,3.23215
3.92574,2.00317,2.99123
3.92574,2.01621,2.82764
3.92574,2.02926,3.15342
3.92574,2.0423,2.9428
3.92574,2.05534,3.17664
3.92574,2.06839,3.00018
3.92574,2.08143,3.22071
3.92574,2.09447,3.00692
3.92574,2.10752,3.14718
3.92574,2.12056,3.42165
3.92574,2.1336,3.51288
3.92574,2.14665,3.52128
3.92574,2.15969,3.25626
3.92574,2.17273,3.57882
3.92574,2.18578,3.49788
3.92574,2.19882,3.22327
3.92574,2.21186,3.15709
3.92574,2.22491,2.95656
3.92574,2.23795,2.54123
3.92574,2.25099,2.256
3.92574,2.26404,2.06414
3.92574,2.27708,1.7259
3.92574,2.29013,1.45774
3.92574,2.30317,1.20762
3.92574,2.31621,0.949375
3.92574,2.32926,0.755924
3.92574,2.3423,0.499931
3.92574,2.35534,0.351616
3.92574,2.36839,0.316734
3.93878,1.12926,1.08159
3.93878,1.1423,1.24067
3.93878,1.15534,1.06349
3.93878,1.16839,1.03425
3.93878,1.18143,1.02805
3.93878,1.19447,0.709087
3.93878,1.20752,0.975435
3.93878,1.22056,0.44853
3.93878,1.2336,0.665864
3.93878,1.24665,0.419184
3.93878,1.25969,0.419184
3.93878,1.27273,0.266972
3.93878,1.28578,0.266972
3.93878,1.29882,0.126624
3.93878,1.31186,0.110102
3.93878,1.32491,0.0933738
3.93878,1.33795,0.0933738
3.93878,1.35099,0.369673
3.93878,1.36404,0.400081
3.93878,1.37708,0.801909
3.93878,1.39013,0.636622
3.93878,1.40317,0.636622
3.93878,1.41621,1.46909
3.93878,1.42926,1.29378
3.93878,1.4423,1.35044
3.93878,1.45534,1.97838
3.93878,1.46839,1.60436
3.93878,1.48143,1.60436
3.93878,1.49447,1.88775
3.93878,1.50752,2.19714
3.93878,1.52056,1.87321
3.93878,1.5336,1.2308
3.93878,1.54665,1.55652
3.93878,1.55969,2.6308
3.93878,1.57273,1.29607
3.93878,1.58578,1.7988
3.93878,1.59882,1.7988
3.93878,1.61186,0.856453
3.93878,1.62491,0.882143
3.93878,1.63795,1.57019
3.93878,1.65099,1.16138
3.93878,1.66404,0.545643
3.93878,1.67708,0.574956
3.93878,1.69013,0.70271
3.93878,1.70317,0.70271
3.93878,1.71621,0.50273
3.93878,1.72926,0.418116
3.93878,1.7423,0.418116
3.93878,1.75534,0.292602
3.93878,1.76839,0.239456
3.93878,1.78143,0.504318
3.93878,1.79447,0.626787
3.93878,1.80752,0.650033
3.93878,1.82056,0.743929
3.93878,1.8336,0.724862
3.93878,1.84665,0.937995
3.93878,1.85969,1.64776
3.93878,1.87273,1.35773
3.93878,1.88578,2.24354
3.93878,1.89882,2.0069
3.93878,1.91186,2.60628
3.93878,1.92491,2.96536
3.93878,1.93795,3.52348
3.93878,1.95099,2.99737
3.93878,1.96404,3.33211
3.93878,1.97708,3.35243
3.93878,1.99013,3.35587
3.93878,2.00317,3.29147
3.93878,2.01621,3.39139
3.93878,2.02926,3.22692
3.93878,2.0423,3.22742
3.93878,2.05534,3.16923
3.93878,2.06839,3.12079
3.93878,2.08143,3.32211
3.93878,2.09447,3.35284
3.93878,2.10752,3.43406
3.93878,2.12056,3.57556
3.93878,2.1336,3.71181
3.93878,2.14665,3.75433
3.93878,2.15969,3.48833
3.93878,2.17273,3.67221
3.93878,2.18578,3.71425
3.93878,2.19882,3.60938
3.93878,2.21186,3.45757
3.93878,2.22491,2.94276
3.93878,2.23795,2.82579
3.93878,2.25099,2.49133
3.93878,2.26404,2.15187
3.93878,2.27708,1.83213
3.93878,2.29013,2.00616
3.93878,2.30317,1.41916
3.93878,2.31621,1.08775
3.93878,2.32926,0.810251
3.93878,2.3423,0.510002
3.93878,2.35534,0.42392
3.93878,2.36839,0.318963
3.95182,1.12926,1.10619
3.95182,1.1423,1.29002
3.95182,1.15534,1.26409
3.95182,1.16839,1.17593
3.95182,1.18143,1.16282
3.95182,1.19447,1.12082
3.95182,1.20752,1.09873
3.95182,1.22056,0.916613
3.95182,1.2336,0.804607
3.95182,1.24665,0.650819
3.95182,1.25969,0.521091
3.95182,1.27273,0.368907
3.95182,1.28578,0.26629
3.95182,1.29882,0.178061
3.95182,1.31186,0.104669
3.95182,1.32491,0.0589269
3.95182,1.33795,0.0794426
3.95182,1.35099,0.170741
3.95182,1.36404,0.288943
3.95182,1.37708,0.445795
3.95182,1.39013,0.610794
3.95182,1.40317,0.733627
3.95182,1.41621,0.96875
3.95182,1.42926,1.06621
3.95182,1.4423,1.17272
3.95182,1.45534,1.27947
3.95182,1.46839,1.32388
3.95182,1.48143,1.2767
3.95182,1.49447,1.27713
3.95182,1.50752,1.26423
3.95182,1.52056,1.21445
3.95182,1.5336,1.1457
3.95182,1.54665,1.04445
3.95182,1.55969,1.06479
3.95182,1.57273,0.947577
3.95182,1.58578,0.782072
3.95182,1.59882,0.898081
3.95182,1.61186,0.661765
3.95182,1.62491,0.580712
3.95182,1.63795,0.615967
3.95182,1.65099,0.55277
3.95182,1.66404,0.491181
3.95182,1.67708,0.44883
3.95182,1.69013,0.418929
3.95182,1.70317,0.373364
3.95182,1.71621,0.318938
3.95182,1.72926,0.280813
3.95182,1.7423,0.226915
3.95182,1.75534,0.222105
3.95182,1.76839,0.194113
3.95182,1.78143,0.259105
3.95182,1.79447,0.317215
3.95182,1.80752,0.360994
3.95182,1.82056,0.463237
3.95182,1.8336,0.546125
3.95182,1.84665,0.710478
3.95182,1.85969,0.928545
3.95182,1.87273,1.12357
3.95182,1.88578,1.37509
3.95182,1.89882,1.56433
3.95182,1.91186,1.86214
3.95182,1.92491,2.1062
3.95182,1.93795,2.3073
3.95182,1.95099,2.52574
3.95182,1.96404,2.69004
3.95182,1.97708,2.9044
3.95182,1.99013,2.98885
3.95182,2.00317,3.0559
3.95182,2.01621,3.13315
3.95182,2.02926,3.30018
3.95182,2.0423,3.24262
3.95182,2.05534,3.31424
3.95182,2.06839,3.35242
3.95182,2.08143,3.49203
3.95182,2.09447,3.47853
3.95182,2.10752,3.52911
3.95182,2.12056,3.66607
3.95182,2.1336,3.80902
3.95182,2.14665,3.64138
3.95182,2.15969,3.7128
3.95182,2.17273,3.65256
3.95182,2.18578,3.51572
3.95182,2.19882,3.37958
3.95182,2.21186,3.12999
3.95182,2.22491,2.88369
3.95182,2.23795,2.61702
3.95182,2.25099,2.35356
3.95182,2.26404,2.02902
3.95182,2.27708,1.69145
3.95182,2.29013,1.46229
3.95182,2.30317,1.19246
3.95182,2.31621,0.947874
3.95182,2.32926,0.690537
3.95182,2.3423,0.612765
3.95182,2.35534,0.38396
3.95182,2.36839,0.293192
3.96487,1.12926,1.16236
3.96487,1.1423,1.16236
3.96487,1.15534,1.26409
3.96487,1.16839,1.17593
3.96487,1.18143,1.16282
3.96487,1.19447,1.12082
3.96487,1.20752,1.09873
3.96487,1.22056,0.916613
3.96487,1.2336,0.804607
3.96487,1.24665,0.650819
3.96487,1.25969,0.521091
3.96487,1.27273,0.368907
3.96487,1.28578,0.26629
3.96487,1.29882,0.178061
3.96487,1.31186,0.104669
3.96487,1.32491,0.0589269
3.96487,1.33795,0.0794426
3.96487,1.35099,0.170741
3.96487,1.36404,0.288943
3.96487,1.37708,0.445795
3.96487,1.39013,0.610794
3.96487,1.40317,0.733627
3.96487,1.41621,0.96875
3.96487,1.42926,1.06621
3.96487,1.4423,1.17272
3.96487,1.45534,1.27947
3.96487,1.46839,1.32388
3.96487,1.48143,1.2767
3.96487,1.49447,1.27713
3.96487,1.50752,1.26423
3.96487,1.52056,1.21445
3.96487,1.5336,1.1457
3.96487,1.54665,1.04445
3.96487,1.55969,1.06479
3.96487,1.57273,0.947577
3.96487,1.58578,0.782072
3.96487,1.59882,0.898081
3.96487,1.61186,0.661765
3.96487,1.62491,0.580712
3.96487,1.63795,0.615967
3.96487,1.65099,0.55277
3.96487,1.66404,0.491181
3.96487,1.67708,0.44883
3.96487,1.69013,0.418929
3.96487,1.70317,0.373364
3.96487,1.71621,0.318938
3.96487,1.72926,0.280813
3.96487,1.7423,0.226915
3.96487,1.75534,0.222105
3.96487,1.76839,0.194113
3.96487,1.78143,0.259105
3.96487,1.79447,0.317215
3.96487,1.80752,0.360994
3.96487,1.82056,0.463237
3.96487,1.8336,0.546125
3.96487,1.84665,0.710478
3.96487,1.85969,0.928545
3.96487,1.87273,1.12357
3.96487,1.88578,1.37509
3.96487,1.89882,1.56433
3.96487,1.91186,1.86214
3.96487,1.92491,2.1062
3.96487,1.93795,2.3073
3.96487,1.95099,2.52574
3.96487,1.96404,2.69004
3.96487,1.97708,2.9044
3.96487,1.99013,2.98885
3.96487,2.00317,3.0559
3.96487,2.01621,3.13315
3.96487,2.02926,3.30018
3.96487,2.0423,3.24262
3.96487,2.05534,3.31424
3.96487,2.06839,3.35242
3.96487,2.08143,3.49203
3.96487,2.09447,3.47853
3.96487,2.10752,3.52911
3.96487,2.12056,3.66607
3.96487,2.1336,3.80902
3.96487,2.14665,3.64138
3.96487,2.15969,3.7128
3.96487,2.17273,3.65256
3.96487,2.18578,3.51572
3.96487,2.19882,3.37958
3.96487,2.21186,3.12999
3.96487,2.22491,2.88369
3.96487,2.23795,2.61702
3.96487,2.25099,2.35356
3.96487,2.26404,2.02902
3.96487,2.27708,1.69145
3.96487,2.29013,1.46229
3.96487,2.30317,1.19246
3.96487,2.31621,0.947874
3.96487,2.32926,0.690537
3.96487,2.3423,0.612765
3.96487,2.35534,0.38396
3.96487,2.36839,0.293192


==> figures/AZF-1/heatmap.txt <==
folder: AZF-1
aggregation: mean
grid_res_m: 0.013043478260869566
target_location: 3.306127, 1.732384, n/a
bd_power_min_dBm: -7.69
bd_power_max_dBm: -7.12
bd_power_mean_dBm: -7.40
max_power_uW: 117.134172
max_cell_center_m: 3.221389, 2.107516
max_cell_index: 38, 75
max_cell_count: 193
first_cell_index: 10, 7
first_position: 2.860000, 1.226423
baseline_folder_used: MRT-BD-1
total_samples: 65588
sum_counts: 65588
cells_total: 9216
cells_nonzero: 8811
min_cell_count: 1
max_cell_count_all: 193
target_cell_index: 44, 46
target_cell_center_m: 3.299650, 1.729256
target_power_uW: 1.743839
target_cell_count: 3
target_power_dBm: -27.58
baseline_folder: MRT-BD-1
baseline_target_power_uW: 23.792685
baseline_target_power_dBm: -16.24
target_gain_linear: 0.073293
target_gain_db: -11.35


==> figures/AZF-1/heatmap_dBm.csv <==
x,y,z
2.72574,1.12926,-31.9336
2.72574,1.1423,-31.9336
2.72574,1.15534,-32.9309
2.72574,1.16839,-33.7312
2.72574,1.18143,-34.071
2.72574,1.19447,-35.0707
2.72574,1.20752,-36.257
2.72574,1.22056,-36.1434
2.72574,1.2336,-37.3172
2.72574,1.24665,-37.425
2.72574,1.25969,-35.5865
2.72574,1.27273,-34.8734
2.72574,1.28578,-33.2486
2.72574,1.29882,-30.8486
2.72574,1.31186,-30.1214
2.72574,1.32491,-28.6401
2.72574,1.33795,-28.0394
2.72574,1.35099,-26.9329
2.72574,1.36404,-26.0298
2.72574,1.37708,-25.229
2.72574,1.39013,-24.7284
2.72574,1.40317,-24.1269
2.72574,1.41621,-23.8615
2.72574,1.42926,-23.3193
2.72574,1.4423,-23.0428
2.72574,1.45534,-22.6563
2.72574,1.46839,-22.3875
2.72574,1.48143,-22.1179
2.72574,1.49447,-21.9007
2.72574,1.50752,-21.7521
2.72574,1.52056,-21.7324
2.72574,1.5336,-21.5762
2.72574,1.54665,-21.7158
2.72574,1.55969,-21.7888
2.72574,1.57273,-21.9585
2.72574,1.58578,-22.128
2.72574,1.59882,-22.2113
2.72574,1.61186,-22.4531
2.72574,1.62491,-22.532
2.72574,1.63795,-22.9254
2.72574,1.65099,-23.2441
2.72574,1.66404,-23.5236
2.72574,1.67708,-24.3608
2.72574,1.69013,-25.2
2.72574,1.70317,-26.115
2.72574,1.71621,-26.915
2.72574,1.72926,-27.1924
2.72574,1.7423,-28.3085
2.72574,1.75534,-28.6623
2.72574,1.76839,-28.1423
2.72574,1.78143,-27.8279
2.72574,1.79447,-26.7409
2.72574,1.80752,-26.1599
2.72574,1.82056,-25.628
2.72574,1.8336,-24.6333
2.72574,1.84665,-23.9745
2.72574,1.85969,-23.5526
2.72574,1.87273,-23.2879
2.72574,1.88578,-23.4499
2.72574,1.89882,-23.5965
2.72574,1.91186,-23.878
2.72574,1.92491,-23.7524
2.72574,1.93795,-24.2041
2.72574,1.95099,-25.3036
2.72574,1.96404,-25.4921
2.72574,1.97708,-27.2211
2.72574,1.99013,-28.3441
2.72574,2.00317,-29.424
2.72574,2.01621,-30.8128
2.72574,2.02926,-32.0277
2.72574,2.0423,-31.9591
2.72574,2.05534,-31.4942
2.72574,2.06839,-30.7735
2.72574,2.08143,-29.9227
2.72574,2.09447,-29.6068
2.72574,2.10752,-28.6305
2.72574,2.12056,-28.1814
2.72574,2.1336,-27.9129
2.72574,2.14665,-27.5392
2.72574,2.15969,-27.5046
2.72574,2.17273,-27.2413
2.72574,2.18578,-27.381
2.72574,2.19882,-27.248
2.72574,2.21186,-27.0447
2.72574,2.22491,-27.0593
2.72574,2.23795,-26.9129
2.72574,2.25099,-26.5094
2.72574,2.26404,-26.2606
2.72574,2.27708,-25.8509
2.72574,2.29013,-25.36
2.72574,2.30317,-25.0463
2.72574,2.31621,-24.7941
2.72574,2.32926,-24.4978
2.72574,2.3423,-24.214
2.72574,2.35534,-24.1916
2.72574,2.36839,-24.1916
2.73878,1.12926,-30.3463
2.73878,1.1423,-30.3463
2.73878,1.15534,-31.154
2.73878,1.16839,-32.1355
2.73878,1.18143,-32.3697
2.73878,1.19447,-32.9946
2.73878,1.20752,-34.3855
2.73878,1.22056,-34.107
2.73878,1.2336,-35.2077
2.73878,1.24665,-35.6016
2.73878,1.25969,-34.5553
2.73878,1.27273,-33.8558
2.73878,1.28578,-32.5558
2.73878,1.29882,-31.236
2.73878,1.31186,-29.9941
2.73878,1.32491,-28.6346
2.73878,1.33795,-27.3988
2.73878,1.35099,-26.73
2.73878,1.36404,-26.2632
2.73878,1.37708,-25.313
2.73878,1.39013,-25.0178
2.73878,1.40317,-24.3702
2.73878,1.41621,-23.9212
2.73878,1.42926,-23.3977
2.73878,1.4423,-23.3645
2.73878,1.45534,-22.8381
2.73878,1.46839,-22.4608
2.73878,1.48143,-22.3159
2.73878,1.49447,-21.973
2.73878,1.50752,-21.9095
2.73878,1.52056,-21.7975
2.73878,1.5336,-21.6763
2.73878,1.54665,-21.7308
2.73878,1.55969,-21.8212
2.73878,1.57273,-21.89
2.73878,1.58578,-22.0868
2.73878,1.59882,-22.3065
2.73878,1.61186,-22.209
2.73878,1.62491,-22.7141
2.73878,1.63795,-22.7841
2.73878,1.65099,-23.0943
2.73878,1.66404,-23.4153
2.73878,1.67708,-23.7906
2.73878,1.69013,-24.5143
2.73878,1.70317,-25.1431
2.73878,1.71621,-25.8218
2.73878,1.72926,-26.811
2.73878,1.7423,-27.5885
2.73878,1.75534,-27.8615
2.73878,1.76839,-27.6502
2.73878,1.78143,-27.7803
2.73878,1.79447,-27.1941
2.73878,1.80752,-26.5741
2.73878,1.82056,-26.1876
2.73878,1.8336,-25.8334
2.73878,1.84665,-25.4445
2.73878,1.85969,-24.9458
2.73878,1.87273,-24.7577
2.73878,1.88578,-24.9933
2.73878,1.89882,-24.7868
2.73878,1.91186,-25.7069
2.73878,1.92491,-25.3308
2.73878,1.93795,-25.647
2.73878,1.95099,-26.8742
2.73878,1.96404,-27.4227
2.73878,1.97708,-29.3065
2.73878,1.99013,-29.4389
2.73878,2.00317,-31.6415
2.73878,2.01621,-31.3771
2.73878,2.02926,-31.888
2.73878,2.0423,-31.4599
2.73878,2.05534,-30.8971
2.73878,2.06839,-30.0737
2.73878,2.08143,-29.204
2.73878,2.09447,-28.6685
2.73878,2.10752,-28.0105
2.73878,2.12056,-27.6298
2.73878,2.1336,-27.2257
2.73878,2.14665,-27.121
2.73878,2.15969,-27.0498
2.73878,2.17273,-27.0626
2.73878,2.18578,-27.0837
2.73878,2.19882,-27.1636
2.73878,2.21186,-27.1702
2.73878,2.22491,-27.0973
2.73878,2.23795,-27.1849
2.73878,2.25099,-26.5267
2.73878,2.26404,-26.7602
2.73878,2.27708,-26.1325
2.73878,2.29013,-25.9385
2.73878,2.30317,-25.7877
2.73878,2.31621,-25.4557
2.73878,2.32926,-25.1982
2.73878,2.3423,-25.2358
2.73878,2.35534,-25.1782
2.73878,2.36839,-25.3688
2.75182,1.12926,-29.6714
2.75182,1.1423,-29.6714
2.75182,1.15534,-30.4857
2.75182,1.16839,-31.5087
2.75182,1.18143,-31.718
2.75182,1.19447,-32.4884
2.75182,1.20752,-33.3552
2.75182,1.22056,-33.45
2.75182,1.2336,-34.1434
2.75182,1.24665,-34.2315
2.75182,1.25969,-33.4694
2.75182,1.27273,-33.0807
2.75182,1.28578,-31.7492
2.75182,1.29882,-30.5526
2.75182,1.31186,-29.7411
2.75182,1.32491,-28.768
2.75182,1.33795,-27.8723
2.75182,1.35099,-27.0562
2.75182,1.36404,-26.6376
2.75182,1.37708,-25.7906
2.75182,1.39013,-25.3777
2.75182,1.40317,-24.5456
2.75182,1.41621,-24.3838
2.75182,1.42926,-23.9341
2.75182,1.4423,-23.8213
2.75182,1.45534,-23.2392
2.75182,1.46839,-22.788
2.75182,1.48143,-22.5276
2.75182,1.49447,-22.1425
2.75182,1.50752,-21.8471
2.75182,1.52056,-21.6866
2.75182,1.5336,-21.9065
2.75182,1.54665,-21.8398
2.75182,1.55969,-21.472
2.75182,1.57273,-21.6472
2.75182,1.58578,-21.9494
2.75182,1.59882,-21.8879
2.75182,1.61186,-21.9197
2.75182,1.62491,-22.0286
2.75182,1.63795,-22.0664
2.75182,1.65099,-22.5623
2.75182,1.66404,-22.5444
2.75182,1.67708,-23.4175
2.75182,1.69013,-23.443
2.75182,1.70317,-24.1867
2.75182,1.71621,-24.7114
2.75182,1.72926,-25.7881
2.75182,1.7423,-26.6497
2.75182,1.75534,-27.3026
2.75182,1.76839,-27.6267
2.75182,1.78143,-27.7582
2.75182,1.79447,-28.091
2.75182,1.80752,-27.3365
2.75182,1.82056,-27.9731
2.75182,1.8336,-28.4333
2.75182,1.84665,-27.8492
2.75182,1.85969,-26.96
2.75182,1.87273,-26.8164
2.75182,1.88578,-28.3368
2.75182,1.89882,-27.732
2.75182,1.91186,-28.3339
2.75182,1.92491,-29.0785
2.75182,1.93795,-29.9301
2.75182,1.95099,-29.4933
2.75182,1.96404,-29.4933
2.75182,1.97708,-31.589
2.75182,1.99013,-32.1898
2.75182,2.00317,-33.2134
2.75182,2.01621,-33.1807
2.75182,2.02926,-32.8679
2.75182,2.0423,-31.7898
2.75182,2.05534,-30.6084
2.75182,2.06839,-29.8186
2.75182,2.08143,-28.8247
2.75182,2.09447,-28.6876
2.75182,2.10752,-27.9694
2.75182,2.12056,-27.8107
2.75182,2.1336,-27.0988
2.75182,2.14665,-27.1515
2.75182,2.15969,-27.1572
2.75182,2.17273,-26.816
2.75182,2.18578,-27.053
2.75182,2.19882,-26.8985
2.75182,2.21186,-26.7356
2.75182,2.22491,-26.6566
2.75182,2.23795,-26.6328
2.75182,2.25099,-26.3269
2.75182,2.26404,-26.2516
2.75182,2.27708,-25.9504
2.75182,2.29013,-25.8469
2.75182,2.30317,-25.6333
2.75182,2.31621,-25.2666
2.75182,2.32926,-24.9634
2.75182,2.3423,-25.6837
2.75182,2.35534,-25.4254
2.75182,2.36839,-26.1552
2.76487,1.12926,-29.1453
2.76487,1.1423,-29.1453
2.76487,1.15534,-29.7967
2.76487,1.16839,-30.5874
2.76487,1.18143,-31.0232
2.76487,1.19447,-31.7417
2.76487,1.20752,-32.4232
2.76487,1.22056,-32.8516
2.76487,1.2336,-33.3939
2.76487,1.24665,-33.588
2.76487,1.25969,-33.4559
2.76487,1.27273,-33.2069
2.76487,1.28578,-32.111
2.76487,1.29882,-31.2312
2.76487,1.31186,-30.3676
2.76487,1.32491,-29.4967
2.76487,1.33795,-29.4967
2.76487,1.35099,-27.3163
2.76487,1.36404,-27.4121
2.76487,1.37708,-26.0482
2.76487,1.39013,-26.0482
2.76487,1.40317,-25.0985
2.76487,1.41621,-24.7078
2.76487,1.42926,-24.3028
2.76487,1.4423,-24.2418
2.76487,1.45534,-23.6143
2.76487,1.46839,-23.4648
2.76487,1.48143,-23.4648
2.76487,1.49447,-22.4749
2.76487,1.50752,-21.8159
2.76487,1.52056,-21.6835
2.76487,1.5336,-22.1129
2.76487,1.54665,-21.7596
2.76487,1.55969,-21.5775
2.76487,1.57273,-21.912
2.76487,1.58578,-21.912
2.76487,1.59882,-21.8879
2.76487,1.61186,-21.8889
2.76487,1.62491,-21.7065
2.76487,1.63795,-21.8354
2.76487,1.65099,-22.0197
2.76487,1.66404,-22.1606
2.76487,1.67708,-22.2621
2.76487,1.69013,-22.9805
2.76487,1.70317,-23.3886
2.76487,1.71621,-24.1683
2.76487,1.72926,-24.1683
2.76487,1.7423,-25.445
2.76487,1.75534,-25.445
2.76487,1.76839,-26.5055
2.76487,1.78143,-27.1923
2.76487,1.79447,-28.1024
2.76487,1.80752,-28.6114
2.76487,1.82056,-28.4909
2.76487,1.8336,-29.7738
2.76487,1.84665,-30.0696
2.76487,1.85969,-28.065
2.76487,1.87273,-29.0114
2.76487,1.88578,-31.769
2.76487,1.89882,-31.2971
2.76487,1.91186,-29.983
2.76487,1.92491,-28.9456
2.76487,1.93795,-28.9456
2.76487,1.95099,-30.7938
2.76487,1.96404,-30.7938
2.76487,1.97708,-32.6634
2.76487,1.99013,-31.7913
2.76487,2.00317,-32.639
2.76487,2.01621,-33.491
2.76487,2.02926,-32.0568
2.76487,2.0423,-32.1431
2.76487,2.05534,-30.5275
2.76487,2.06839,-30.025
2.76487,2.08143,-29.2286
2.76487,2.09447,-28.9785
2.76487,2.10752,-28.4346
2.76487,2.12056,-28.011
2.76487,2.1336,-27.7404
2.76487,2.14665,-27.4632
2.76487,2.15969,-27.5217
2.76487,2.17273,-27.1237
2.76487,2.18578,-27.0891
2.76487,2.19882,-26.5929
2.76487,2.21186,-26.5893
2.76487,2.22491,-26.6056
2.76487,2.23795,-26.6056
2.76487,2.25099,-26.2323
2.76487,2.26404,-26.5045
2.76487,2.27708,-26.1312
2.76487,2.29013,-26.1755
2.76487,2.30317,-26.1755
2.76487,2.31621,-25.2732
2.76487,2.32926,-25.2243
2.76487,2.3423,-25.2243
2.76487,2.35534,-25.3324
2.76487,2.36839,-26.7192
2.77791,1.12926,-28.848
2.77791,1.1423,-28.848
2.77791,1.15534,-29.3691
2.77791,1.16839,-30.0216
2.77791,1.18143,-30.6984
2.77791,1.19447,-31.0751
2.77791,1.20752,-31.9868
2.77791,1.22056,-32.5884
2.77791,1.2336,-33.0521
2.77791,1.24665,-33.4875
2.77791,1.25969,-33.7904
2.77791,1.27273,-33.4532
2.77791,1.28578,-32.7273
2.77791,1.29882,-31.9009
2.77791,1.31186,-31.3959
2.77791,1.32491,-30.535
2.77791,1.33795,-30.535
2.77791,1.35099,-27.9754
2.77791,1.36404,-28.0793
2.77791,1.37708,-26.8416
2.77791,1.39013,-25.4716
2.77791,1.40317,-25.4588
2.77791,1.41621,-25.2693
2.77791,1.42926,-26.3954
2.77791,1.4423,-25.1897
2.77791,1.45534,-24.0899
2.77791,1.46839,-23.699
2.77791,1.48143,-23.699
2.77791,1.49447,-22.7736
2.77791,1.50752,-22.1619
2.77791,1.52056,-22.286
2.77791,1.5336,-22.3022
2.77791,1.54665,-22.2346
2.77791,1.55969,-21.6793
2.77791,1.57273,-21.3377
2.77791,1.58578,-21.3377
2.77791,1.59882,-22.5345
2.77791,1.61186,-21.963
2.77791,1.62491,-21.5724
2.77791,1.63795,-21.9389
2.77791,1.65099,-21.7622
2.77791,1.66404,-22.4239
2.77791,1.67708,-22.1543
2.77791,1.69013,-22.7153
2.77791,1.70317,-22.8898
2.77791,1.71621,-23.793
2.77791,1.72926,-24.5913
2.77791,1.7423,-25.6424
2.77791,1.75534,-25.6424
2.77791,1.76839,-26.3532
2.77791,1.78143,-27.3558
2.77791,1.79447,-28.7088
2.77791,1.80752,-28.9136
2.77791,1.82056,-29.7916
2.77791,1.8336,-32.2493
2.77791,1.84665,-27.8008
2.77791,1.85969,-31.0554
2.77791,1.87273,-32.4455
2.77791,1.88578,-36.2985
2.77791,1.89882,-32.6945
2.77791,1.91186,-32.837
2.77791,1.92491,-31.7531
2.77791,1.93795,-30.9575
2.77791,1.95099,-32.3536
2.77791,1.96404,-32.8208
2.77791,1.97708,-32.7615
2.77791,1.99013,-32.5343
2.77791,2.00317,-32.2374
2.77791,2.01621,-32.5089
2.77791,2.02926,-32.0281
2.77791,2.0423,-31.2146
2.77791,2.05534,-30.507
2.77791,2.06839,-29.7075
2.77791,2.08143,-28.9607
2.77791,2.09447,-29.3445
2.77791,2.10752,-28.4763
2.77791,2.12056,-28.2782
2.77791,2.1336,-28.2782
2.77791,2.14665,-27.7867
2.77791,2.15969,-28.0017
2.77791,2.17273,-27.1047
2.77791,2.18578,-27.1435
2.77791,2.19882,-27.1435
2.77791,2.21186,-26.7282
2.77791,2.22491,-26.7949
2.77791,2.23795,-26.7949
2.77791,2.25099,-26.5667
2.77791,2.26404,-26.7891
2.77791,2.27708,-26.4666
2.77791,2.29013,-26.4768
2.77791,2.30317,-26.4768
2.77791,2.31621,-25.5974
2.77791,2.32926,-25.5133
2.77791,2.3423,-25.5133
2.77791,2.35534,-25.6643
2.77791,2.36839,-27.3164
2.79095,1.12926,-28.9983
2.79095,1.1423,-28.9983
2.79095,1.15534,-29.6287
2.79095,1.16839,-30.5049
2.79095,1.18143,-31.2059
2.79095,1.19447,-31.6952
2.79095,1.20752,-32.3476
2.79095,1.22056,-32.9989
2.79095,1.2336,-33.4022
2.79095,1.24665,-33.5515
2.79095,1.25969,-33.9854
2.79095,1.27273,-33.822
2.79095,1.28578,-32.9994
2.79095,1.29882,-32.1808
2.79095,1.31186,-32.2525
2.79095,1.32491,-31.2077
2.79095,1.33795,-28.5708
2.79095,1.35099,-28.5769
2.79095,1.36404,-28.7254
2.79095,1.37708,-27.5062
2.79095,1.39013,-27.0698
2.79095,1.40317,-27.2437
2.79095,1.41621,-26.3041
2.79095,1.42926,-26.2638
2.79095,1.4423,-26.0891
2.79095,1.45534,-25.1824
2.79095,1.46839,-24.7201
2.79095,1.48143,-24.8246
2.79095,1.49447,-23.6675
2.79095,1.50752,-23.644
2.79095,1.52056,-23.3017
2.79095,1.5336,-23.3906
2.79095,1.54665,-22.9425
2.79095,1.55969,-22.688
2.79095,1.57273,-22.3556
2.79095,1.58578,-22.9397
2.79095,1.59882,-22.5345
2.79095,1.61186,-22.4211
2.79095,1.62491,-22.1742
2.79095,1.63795,-21.9878
2.79095,1.65099,-22.1067
2.79095,1.66404,-22.5859
2.79095,1.67708,-22.3812
2.79095,1.69013,-22.8836
2.79095,1.70317,-23.1405
2.79095,1.71621,-23.8806
2.79095,1.72926,-24.4651
2.79095,1.7423,-24.9102
2.79095,1.75534,-25.6127
2.79095,1.76839,-25.8391
2.79095,1.78143,-27.0103
2.79095,1.79447,-28.2426
2.79095,1.80752,-29.5996
2.79095,1.82056,-32.1951
2.79095,1.8336,-33.993
2.79095,1.84665,-37.3845
2.79095,1.85969,-35.149
2.79095,1.87273,-36.8342
2.79095,1.88578,-37.0862
2.79095,1.89882,-36.5583
2.79095,1.91186,-34.744
2.79095,1.92491,-34.3436
2.79095,1.93795,-33.8448
2.79095,1.95099,-33.0504
2.79095,1.96404,-32.5455
2.79095,1.97708,-31.4872
2.79095,1.99013,-31.5878
2.79095,2.00317,-31.0071
2.79095,2.01621,-31.0069
2.79095,2.02926,-30.5367
2.79095,2.0423,-30.2649
2.79095,2.05534,-29.5772
2.79095,2.06839,-29.3552
2.79095,2.08143,-28.8337
2.79095,2.09447,-28.9482
2.79095,2.10752,-28.3907
2.79095,2.12056,-28.4398
2.79095,2.1336,-27.9209
2.79095,2.14665,-27.5575
2.79095,2.15969,-27.9211
2.79095,2.17273,-27.5048
2.79095,2.18578,-27.6096
2.79095,2.19882,-27.4162
2.79095,2.21186,-27.371
2.79095,2.22491,-27.4373
2.79095,2.23795,-27.3255
2.79095,2.25099,-27.1351
2.79095,2.26404,-27.0994
2.79095,2.27708,-26.8468
2.79095,2.29013,-26.813
2.79095,2.30317,-26.3732
2.79095,2.31621,-26.8379
2.79095,2.32926,-26.1356
2.79095,2.3423,-27.006
2.79095,2.35534,-26.7841
2.79095,2.36839,-27.5208
2.804,1.12926,-29.197
2.804,1.1423,-29.197
2.804,1.15534,-29.7436
2.804,1.16839,-30.4457
2.804,1.18143,-31.3792
2.804,1.19447,-31.8084
2.804,1.20752,-32.4942
2.804,1.22056,-33.2734
2.804,1.2336,-33.7712
2.804,1.24665,-34.0107
2.804,1.25969,-34.1996
2.804,1.27273,-34.441
2.804,1.28578,-33.7727
2.804,1.29882,-33.3058
2.804,1.31186,-33.21
2.804,1.32491,-32.5153
2.804,1.33795,-29.3511
2.804,1.35099,-29.3687
2.804,1.36404,-29.6514
2.804,1.37708,-28.4074
2.804,1.39013,-28.1008
2.804,1.40317,-27.8393
2.804,1.41621,-27.3355
2.804,1.42926,-28.326
2.804,1.4423,-27.2527
2.804,1.45534,-26.1063
2.804,1.46839,-25.9438
2.804,1.48143,-25.0518
2.804,1.49447,-24.9906
2.804,1.50752,-23.957
2.804,1.52056,-24.0191
2.804,1.5336,-24.0434
2.804,1.54665,-24.1381
2.804,1.55969,-23.9662
2.804,1.57273,-23.2477
2.804,1.58578,-23.3344
2.804,1.59882,-23.0122
2.804,1.61186,-22.5653
2.804,1.62491,-22.2534
2.804,1.63795,-22.434
2.804,1.65099,-22.1987
2.804,1.66404,-23.0515
2.804,1.67708,-22.8048
2.804,1.69013,-23.1202
2.804,1.70317,-23.5523
2.804,1.71621,-23.8083
2.804,1.72926,-24.5197
2.804,1.7423,-25.1032
2.804,1.75534,-25.7818
2.804,1.76839,-26.3076
2.804,1.78143,-27.5214
2.804,1.79447,-29.572
2.804,1.80752,-30.6959
2.804,1.82056,-32.3413
2.804,1.8336,-35.8142
2.804,1.84665,-46.2976
2.804,1.85969,-36.837
2.804,1.87273,-38.0731
2.804,1.88578,-38.0816
2.804,1.89882,-33.9884
2.804,1.91186,-33.9255
2.804,1.92491,-34.2452
2.804,1.93795,-32.7255
2.804,1.95099,-31.5789
2.804,1.96404,-31.0676
2.804,1.97708,-31.449
2.804,1.99013,-30.1209
2.804,2.00317,-29.5451
2.804,2.01621,-29.8961
2.804,2.02926,-29.5613
2.804,2.0423,-29.5442
2.804,2.05534,-28.669
2.804,2.06839,-28.642
2.804,2.08143,-28.5224
2.804,2.09447,-28.3374
2.804,2.10752,-28.3253
2.804,2.12056,-28.6025
2.804,2.1336,-28.249
2.804,2.14665,-28.2379
2.804,2.15969,-28.8282
2.804,2.17273,-28.1085
2.804,2.18578,-27.8726
2.804,2.19882,-27.5229
2.804,2.21186,-27.7555
2.804,2.22491,-27.5365
2.804,2.23795,-27.5165
2.804,2.25099,-27.4929
2.804,2.26404,-27.4297
2.804,2.27708,-27.3882
2.804,2.29013,-27.3346
2.804,2.30317,-26.8847
2.804,2.31621,-26.2712
2.804,2.32926,-26.5387
2.804,2.3423,-26.5387
2.804,2.35534,-26.515
2.804,2.36839,-27.7911
2.81704,1.12926,-29.4785
2.81704,1.1423,-29.4785
2.81704,1.15534,-29.8184
2.81704,1.16839,-30.7445
2.81704,1.18143,-31.7459
2.81704,1.19447,-32.1425
2.81704,1.20752,-32.8172
2.81704,1.22056,-33.6898
2.81704,1.2336,-34.0934
2.81704,1.24665,-34.4204
2.81704,1.25969,-34.7593
2.81704,1.27273,-35.1961
2.81704,1.28578,-34.5947
2.81704,1.29882,-34.9956
2.81704,1.31186,-34.7426
2.81704,1.32491,-33.7438
2.81704,1.33795,-32.1708
2.81704,1.35099,-30.8361
2.81704,1.36404,-30.4204
2.81704,1.37708,-29.8489
2.81704,1.39013,-29.6927
2.81704,1.40317,-29.7085
2.81704,1.41621,-28.5884
2.81704,1.42926,-28.9103
2.81704,1.4423,-29.1057
2.81704,1.45534,-27.2066
2.81704,1.46839,-27.3484
2.81704,1.48143,-26.1085
2.81704,1.49447,-26.127
2.81704,1.50752,-24.94
2.81704,1.52056,-24.9128
2.81704,1.5336,-26.258
2.81704,1.54665,-25.7501
2.81704,1.55969,-23.3518
2.81704,1.57273,-23.9438
2.81704,1.58578,-23.9419
2.81704,1.59882,-23.5796
2.81704,1.61186,-23.3896
2.81704,1.62491,-22.7632
2.81704,1.63795,-22.4908
2.81704,1.65099,-22.5828
2.81704,1.66404,-23.3241
2.81704,1.67708,-23.1094
2.81704,1.69013,-23.3985
2.81704,1.70317,-23.7408
2.81704,1.71621,-24.0545
2.81704,1.72926,-23.6248
2.81704,1.7423,-24.9458
2.81704,1.75534,-24.9458
2.81704,1.76839,-25.9407
2.81704,1.78143,-26.8429
2.81704,1.79447,-29.474
2.81704,1.80752,-29.9271
2.81704,1.82056,-31.6981
2.81704,1.8336,-31.9849
2.81704,1.84665,-34.1233
2.81704,1.85969,-47.8874
2.81704,1.87273,-35.7988
2.81704,1.88578,-34.3047
2.81704,1.89882,-32.8705
2.81704,1.91186,-32.3865
2.81704,1.92491,-33.7088
2.81704,1.93795,-33.7088
2.81704,1.95099,-30.3728
2.81704,1.96404,-30.3728
2.81704,1.97708,-28.0528
2.81704,1.99013,-28.4417
2.81704,2.00317,-28.0513
2.81704,2.01621,-28.0513
2.81704,2.02926,-28.1639
2.81704,2.0423,-29.705
2.81704,2.05534,-27.3357
2.81704,2.06839,-28.0059
2.81704,2.08143,-27.9739
2.81704,2.09447,-29.194
2.81704,2.10752,-28.8693
2.81704,2.12056,-29.1291
2.81704,2.1336,-29.1291
2.81704,2.14665,-28.7884
2.81704,2.15969,-29.486
2.81704,2.17273,-29.0028
2.81704,2.18578,-28.6519
2.81704,2.19882,-28.0891
2.81704,2.21186,-28.652
2.81704,2.22491,-27.5003
2.81704,2.23795,-27.5003
2.81704,2.25099,-28.412
2.81704,2.26404,-28.5527
2.81704,2.27708,-27.8807
2.81704,2.29013,-27.7763
2.81704,2.30317,-27.7763
2.81704,2.31621,-26.4289
2.81704,2.32926,-26.5891
2.81704,2.3423,-26.5891
2.81704,2.35534,-26.3784
2.81704,2.36839,-28.0238
2.83008,1.12926,-29.9853
2.83008,1.1423,-29.9853
2.83008,1.15534,-30.6269
2.83008,1.16839,-31.3703
2.83008,1.18143,-32.53
2.83008,1.19447,-32.9429
2.83008,1.20752,-33.3108
2.83008,1.22056,-34.1517
2.83008,1.2336,-34.7037
2.83008,1.24665,-34.7235
2.83008,1.25969,-35.2579
2.83008,1.27273,-35.123
2.83008,1.28578,-35.0677
2.83008,1.29882,-35.055
2.83008,1.31186,-35.3528
2.83008,1.32491,-34.6633
2.83008,1.33795,-31.9972
2.83008,1.35099,-31.023
2.83008,1.36404,-31.7705
2.83008,1.37708,-31.1119
2.83008,1.39013,-30.5466
2.83008,1.40317,-30.8253
2.83008,1.41621,-30.0279
2.83008,1.42926,-30.6929
2.83008,1.4423,-30.3932
2.83008,1.45534,-29.6362
2.83008,1.46839,-29.2836
2.83008,1.48143,-28.9613
2.83008,1.49447,-27.6916
2.83008,1.50752,-26.5611
2.83008,1.52056,-26.782
2.83008,1.5336,-26.9253
2.83008,1.54665,-26.4926
2.83008,1.55969,-25.1305
2.83008,1.57273,-25.2136
2.83008,1.58578,-25.4385
2.83008,1.59882,-25.0151
2.83008,1.61186,-24.7621
2.83008,1.62491,-23.4238
2.83008,1.63795,-23.5455
2.83008,1.65099,-23.2004
2.83008,1.66404,-24.0652
2.83008,1.67708,-23.9199
2.83008,1.69013,-24.013
2.83008,1.70317,-23.9916
2.83008,1.71621,-24.6791
2.83008,1.72926,-24.2825
2.83008,1.7423,-24.946
2.83008,1.75534,-25.9225
2.83008,1.76839,-26.5124
2.83008,1.78143,-27.412
2.83008,1.79447,-29.0865
2.83008,1.80752,-29.9996
2.83008,1.82056,-31.3259
2.83008,1.8336,-32.4579
2.83008,1.84665,-32.8043
2.83008,1.85969,-35.1101
2.83008,1.87273,-32.661
2.83008,1.88578,-32.5113
2.83008,1.89882,-29.5444
2.83008,1.91186,-29.8584
2.83008,1.92491,-30.6186
2.83008,1.93795,-28.9194
2.83008,1.95099,-27.8973
2.83008,1.96404,-27.4497
2.83008,1.97708,-27.1481
2.83008,1.99013,-26.7624
2.83008,2.00317,-26.7719
2.83008,2.01621,-27.0242
2.83008,2.02926,-27.1897
2.83008,2.0423,-26.8844
2.83008,2.05534,-26.5924
2.83008,2.06839,-27.1343
2.83008,2.08143,-27.375
2.83008,2.09447,-28.0197
2.83008,2.10752,-28.2343
2.83008,2.12056,-28.682
2.83008,2.1336,-28.71
2.83008,2.14665,-29.2489
2.83008,2.15969,-29.361
2.83008,2.17273,-29.4676
2.83008,2.18578,-29.5669
2.83008,2.19882,-29.4455
2.83008,2.21186,-29.5974
2.83008,2.22491,-28.7347
2.83008,2.23795,-29.6303
2.83008,2.25099,-29.1002
2.83008,2.26404,-29.3794
2.83008,2.27708,-29.0962
2.83008,2.29013,-28.6173
2.83008,2.30317,-28.5576
2.83008,2.31621,-27.8434
2.83008,2.32926,-27.504
2.83008,2.3423,-28.1586
2.83008,2.35534,-27.67
2.83008,2.36839,-28.1516
2.84313,1.12926,-30.5476
2.84313,1.1423,-30.5476
2.84313,1.15534,-31.173
2.84313,1.16839,-31.9808
2.84313,1.18143,-33.0309
2.84313,1.19447,-33.5173
2.84313,1.20752,-33.8479
2.84313,1.22056,-34.6646
2.84313,1.2336,-35.3135
2.84313,1.24665,-35.0982
2.84313,1.25969,-35.7358
2.84313,1.27273,-35.5173
2.84313,1.28578,-35.5582
2.84313,1.29882,-35.4826
2.84313,1.31186,-35.8596
2.84313,1.32491,-35.3131
2.84313,1.33795,-32.1469
2.84313,1.35099,-31.8619
2.84313,1.36404,-32.0625
2.84313,1.37708,-31.7156
2.84313,1.39013,-31.2056
2.84313,1.40317,-31.7146
2.84313,1.41621,-31.129
2.84313,1.42926,-31.3467
2.84313,1.4423,-31.668
2.84313,1.45534,-31.3185
2.84313,1.46839,-30.5561
2.84313,1.48143,-30.2728
2.84313,1.49447,-30.0173
2.84313,1.50752,-28.142
2.84313,1.52056,-28.5214
2.84313,1.5336,-28.8573
2.84313,1.54665,-29.2108
2.84313,1.55969,-25.8269
2.84313,1.57273,-26.47
2.84313,1.58578,-26.7876
2.84313,1.59882,-26.1486
2.84313,1.61186,-25.9615
2.84313,1.62491,-24.4003
2.84313,1.63795,-24.7315
2.84313,1.65099,-24.4509
2.84313,1.66404,-25.1366
2.84313,1.67708,-24.589
2.84313,1.69013,-24.5257
2.84313,1.70317,-25.628
2.84313,1.71621,-25.1375
2.84313,1.72926,-24.208
2.84313,1.7423,-25.6311
2.84313,1.75534,-25.2575
2.84313,1.76839,-26.3658
2.84313,1.78143,-27.4244
2.84313,1.79447,-29.3167
2.84313,1.80752,-30.2188
2.84313,1.82056,-30.9379
2.84313,1.8336,-30.3281
2.84313,1.84665,-30.7175
2.84313,1.85969,-32.8628
2.84313,1.87273,-30.3719
2.84313,1.88578,-29.5424
2.84313,1.89882,-28.7254
2.84313,1.91186,-27.0673
2.84313,1.92491,-29.1197
2.84313,1.93795,-27.9615
2.84313,1.95099,-26.5905
2.84313,1.96404,-26.5905
2.84313,1.97708,-25.6202
2.84313,1.99013,-26.0149
2.84313,2.00317,-25.6464
2.84313,2.01621,-26.1153
2.84313,2.02926,-25.9014
2.84313,2.0423,-26.4931
2.84313,2.05534,-26.5183
2.84313,2.06839,-26.4943
2.84313,2.08143,-26.7849
2.84313,2.09447,-28.2295
2.84313,2.10752,-27.9201
2.84313,2.12056,-28.2225
2.84313,2.1336,-28.4957
2.84313,2.14665,-28.9686
2.84313,2.15969,-29.6306
2.84313,2.17273,-29.9958
2.84313,2.18578,-30.2241
2.84313,2.19882,-30.2995
2.84313,2.21186,-30.6368
2.84313,2.22491,-30.0332
2.84313,2.23795,-30.4478
2.84313,2.25099,-29.8807
2.84313,2.26404,-30.4868
2.84313,2.27708,-30.0478
2.84313,2.29013,-29.5915
2.84313,2.30317,-29.0996
2.84313,2.31621,-28.0494
2.84313,2.32926,-27.8027
2.84313,2.3423,-28.4105
2.84313,2.35534,-27.6099
2.84313,2.36839,-28.1729
2.85617,1.12926,-31.1741
2.85617,1.1423,-31.1741
2.85617,1.15534,-31.4762
2.85617,1.16839,-32.3413
2.85617,1.18143,-33.3625
2.85617,1.19447,-33.7401
2.85617,1.20752,-34.2548
2.85617,1.22056,-35.9703
2.85617,1.2336,-35.5038
2.85617,1.24665,-35.6912
2.85617,1.25969,-35.8566
2.85617,1.27273,-36.0798
2.85617,1.28578,-35.9715
2.85617,1.29882,-35.8884
2.85617,1.31186,-35.9503
2.85617,1.32491,-35.7977
2.85617,1.33795,-33.0696
2.85617,1.35099,-32.3464
2.85617,1.36404,-33.6619
2.85617,1.37708,-33.7056
2.85617,1.39013,-33.7056
2.85617,1.40317,-33.835
2.85617,1.41621,-32.9296
2.85617,1.42926,-32.9296
2.85617,1.4423,-33.8222
2.85617,1.45534,-34.0691
2.85617,1.46839,-34.5701
2.85617,1.48143,-34.5701
2.85617,1.49447,-31.4707
2.85617,1.50752,-31.0632
2.85617,1.52056,-31.3748
2.85617,1.5336,-37.0342
2.85617,1.54665,-29.4539
2.85617,1.55969,-27.7723
2.85617,1.57273,-28.2038
2.85617,1.58578,-28.2038
2.85617,1.59882,-26.1486
2.85617,1.61186,-28.4468
2.85617,1.62491,-25.036
2.85617,1.63795,-25.3501
2.85617,1.65099,-23.9147
2.85617,1.66404,-27.0099
2.85617,1.67708,-26.766
2.85617,1.69013,-26.0895
2.85617,1.70317,-26.0895
2.85617,1.71621,-26.8549
2.85617,1.72926,-25.2188
2.85617,1.7423,-26.1264
2.85617,1.75534,-26.1264
2.85617,1.76839,-28.2714
2.85617,1.78143,-28.5231
2.85617,1.79447,-29.8321
2.85617,1.80752,-29.79
2.85617,1.82056,-30.1533
2.85617,1.8336,-28.0863
2.85617,1.84665,-28.1066
2.85617,1.85969,-30.4487
2.85617,1.87273,-28.5508
2.85617,1.88578,-26.8247
2.85617,1.89882,-25.2735
2.85617,1.91186,-25.233
2.85617,1.92491,-26.5323
2.85617,1.93795,-26.5323
2.85617,1.95099,-24.9325
2.85617,1.96404,-24.9325
2.85617,1.97708,-24.0647
2.85617,1.99013,-24.9911
2.85617,2.00317,-24.1223
2.85617,2.01621,-25.8354
2.85617,2.02926,-25.2624
2.85617,2.0423,-24.6063
2.85617,2.05534,-24.6215
2.85617,2.06839,-25.1403
2.85617,2.08143,-25.2519
2.85617,2.09447,-27.382
2.85617,2.10752,-27.8539
2.85617,2.12056,-27.5636
2.85617,2.1336,-27.5636
2.85617,2.14665,-29.587
2.85617,2.15969,-29.8806
2.85617,2.17273,-30.3523
2.85617,2.18578,-31.3476
2.85617,2.19882,-31.728
2.85617,2.21186,-32.6468
2.85617,2.22491,-31.2479
2.85617,2.23795,-31.2479
2.85617,2.25099,-30.6784
2.85617,2.26404,-32.9732
2.85617,2.27708,-31.3475
2.85617,2.29013,-30.658
2.85617,2.30317,-30.658
2.85617,2.31621,-27.9358
2.85617,2.32926,-27.9839
2.85617,2.3423,-27.9839
2.85617,2.35534,-27.2843
2.85617,2.36839,-28.2381
2.86922,1.12926,-32.0225
2.86922,1.1423,-32.0225
2.86922,1.15534,-32.678
2.86922,1.16839,-33.3985
2.86922,1.18143,-34.4764
2.86922,1.19447,-34.8127
2.86922,1.20752,-34.7886
2.86922,1.22056,-36.0233
2.86922,1.2336,-35.9052
2.86922,1.24665,-35.7386
2.86922,1.25969,-35.6208
2.86922,1.27273,-35.6209
2.86922,1.28578,-35.3738
2.86922,1.29882,-35.582
2.86922,1.31186,-35.5626
2.86922,1.32491,-35.1315
2.86922,1.33795,-33.2704
2.86922,1.35099,-32.8017
2.86922,1.36404,-33.7554
2.86922,1.37708,-33.7871
2.86922,1.39013,-32.9153
2.86922,1.40317,-33.5331
2.86922,1.41621,-33.7101
2.86922,1.42926,-33.7389
2.86922,1.4423,-34.4416
2.86922,1.45534,-34.6627
2.86922,1.46839,-35.3021
2.86922,1.48143,-35.4861
2.86922,1.49447,-35.1263
2.86922,1.50752,-34.0322
2.86922,1.52056,-35.5055
2.86922,1.5336,-37.7151
2.86922,1.54665,-35.784
2.86922,1.55969,-31.7109
2.86922,1.57273,-32.4494
2.86922,1.58578,-33.2515
2.86922,1.59882,-31.7871
2.86922,1.61186,-30.9163
2.86922,1.62491,-28.0679
2.86922,1.63795,-26.8264
2.86922,1.65099,-27.5052
2.86922,1.66404,-29.5128
2.86922,1.67708,-28.1678
2.86922,1.69013,-27.6192
2.86922,1.70317,-27.6382
2.86922,1.71621,-28.1452
2.86922,1.72926,-27.1169
2.86922,1.7423,-27.3724
2.86922,1.75534,-28.1582
2.86922,1.76839,-28.9825
2.86922,1.78143,-29.0715
2.86922,1.79447,-29.6653
2.86922,1.80752,-29.4998
2.86922,1.82056,-29.2298
2.86922,1.8336,-27.7183
2.86922,1.84665,-27.4282
2.86922,1.85969,-27.5295
2.86922,1.87273,-26.167
2.86922,1.88578,-25.4697
2.86922,1.89882,-24.8926
2.86922,1.91186,-24.2297
2.86922,1.92491,-24.702
2.86922,1.93795,-24.5552
2.86922,1.95099,-23.6648
2.86922,1.96404,-23.4271
2.86922,1.97708,-23.3541
2.86922,1.99013,-23.3119
2.86922,2.00317,-23.2141
2.86922,2.01621,-23.9421
2.86922,2.02926,-23.9085
2.86922,2.0423,-24.3886
2.86922,2.05534,-24.1357
2.86922,2.06839,-24.5249
2.86922,2.08143,-24.76
2.86922,2.09447,-25.852
2.86922,2.10752,-26.1262
2.86922,2.12056,-26.6383
2.86922,2.1336,-27.7384
2.86922,2.14665,-28.4607
2.86922,2.15969,-29.2753
2.86922,2.17273,-30.2395
2.86922,2.18578,-30.8498
2.86922,2.19882,-31.5132
2.86922,2.21186,-32.6654
2.86922,2.22491,-33.03
2.86922,2.23795,-33.7137
2.86922,2.25099,-33.2172
2.86922,2.26404,-33.6389
2.86922,2.27708,-32.1473
2.86922,2.29013,-31.7144
2.86922,2.30317,-30.9774
2.86922,2.31621,-29.2813
2.86922,2.32926,-29.1077
2.86922,2.3423,-29.0741
2.86922,2.35534,-28.4095
2.86922,2.36839,-28.3765
2.88226,1.12926,-32.9991
2.88226,1.1423,-32.9991
2.88226,1.15534,-33.657
2.88226,1.16839,-34.1454
2.88226,1.18143,-35.1349
2.88226,1.19447,-35.7638
2.88226,1.20752,-35.5159
2.88226,1.22056,-36.2219
2.88226,1.2336,-36.2939
2.88226,1.24665,-36.0727
2.88226,1.25969,-36.7583
2.88226,1.27273,-35.6397
2.88226,1.28578,-35.147
2.88226,1.29882,-35.4285
2.88226,1.31186,-34.8332
2.88226,1.32491,-34.6748
2.88226,1.33795,-33.3237
2.88226,1.35099,-32.8412
2.88226,1.36404,-33.3058
2.88226,1.37708,-33.3864
2.88226,1.39013,-33.2912
2.88226,1.40317,-33.7318
2.88226,1.41621,-34.5036
2.88226,1.42926,-34.0132
2.88226,1.4423,-33.9763
2.88226,1.45534,-35.0826
2.88226,1.46839,-35.4551
2.88226,1.48143,-35.9863
2.88226,1.49447,-37.1057
2.88226,1.50752,-37.5748
2.88226,1.52056,-39.0921
2.88226,1.5336,-44.6322
2.88226,1.54665,-42.3217
2.88226,1.55969,-35.9138
2.88226,1.57273,-36.8508
2.88226,1.58578,-38.2872
2.88226,1.59882,-36.1072
2.88226,1.61186,-35.2747
2.88226,1.62491,-35.1109
2.88226,1.63795,-30.1253
2.88226,1.65099,-29.1461
2.88226,1.66404,-33.8913
2.88226,1.67708,-32.0459
2.88226,1.69013,-30.474
2.88226,1.70317,-33.0642
2.88226,1.71621,-29.9788
2.88226,1.72926,-30.0743
2.88226,1.7423,-29.707
2.88226,1.75534,-30.8247
2.88226,1.76839,-30.2297
2.88226,1.78143,-30.1284
2.88226,1.79447,-29.5634
2.88226,1.80752,-29.0125
2.88226,1.82056,-27.2724
2.88226,1.8336,-26.3882
2.88226,1.84665,-24.9496
2.88226,1.85969,-25.1715
2.88226,1.87273,-24.7197
2.88226,1.88578,-23.2934
2.88226,1.89882,-24.464
2.88226,1.91186,-22.8102
2.88226,1.92491,-24.0923
2.88226,1.93795,-24.0923
2.88226,1.95099,-22.6038
2.88226,1.96404,-22.6038
2.88226,1.97708,-22.4548
2.88226,1.99013,-22.4878
2.88226,2.00317,-22.3728
2.88226,2.01621,-23.6532
2.88226,2.02926,-23.3162
2.88226,2.0423,-23.6087
2.88226,2.05534,-23.6259
2.88226,2.06839,-24.0101
2.88226,2.08143,-24.0798
2.88226,2.09447,-25.3286
2.88226,2.10752,-26.2623
2.88226,2.12056,-26.3606
2.88226,2.1336,-26.3606
2.88226,2.14665,-28.193
2.88226,2.15969,-29.398
2.88226,2.17273,-30.3959
2.88226,2.18578,-31.4291
2.88226,2.19882,-33.2905
2.88226,2.21186,-36.1275
2.88226,2.22491,-34.8489
2.88226,2.23795,-34.8489
2.88226,2.25099,-33.8665
2.88226,2.26404,-35.9046
2.88226,2.27708,-32.499
2.88226,2.29013,-32.4041
2.88226,2.30317,-32.4041
2.88226,2.31621,-29.2813
2.88226,2.32926,-28.9663
2.88226,2.3423,-28.9663
2.88226,2.35534,-27.6991
2.88226,2.36839,-27.6991
2.8953,1.12926,-33.5802
2.8953,1.1423,-33.5802
2.8953,1.15534,-34.0006
2.8953,1.16839,-34.6294
2.8953,1.18143,-35.5305
2.8953,1.19447,-35.8582
2.8953,1.20752,-35.9369
2.8953,1.22056,-36.4321
2.8953,1.2336,-36.2728
2.8953,1.24665,-36.1235
2.8953,1.25969,-36.9327
2.8953,1.27273,-35.8497
2.8953,1.28578,-35.2618
2.8953,1.29882,-34.955
2.8953,1.31186,-34.3477
2.8953,1.32491,-34.0772
2.8953,1.33795,-33.6078
2.8953,1.35099,-32.8393
2.8953,1.36404,-32.7919
2.8953,1.37708,-32.9407
2.8953,1.39013,-33.0812
2.8953,1.40317,-33.4434
2.8953,1.41621,-32.6838
2.8953,1.42926,-33.2861
2.8953,1.4423,-33.1873
2.8953,1.45534,-34.0611
2.8953,1.46839,-34.9736
2.8953,1.48143,-34.3857
2.8953,1.49447,-36.0373
2.8953,1.50752,-37.0196
2.8953,1.52056,-38.3969
2.8953,1.5336,-32.8229
2.8953,1.54665,-40.7084
2.8953,1.55969,-36.0349
2.8953,1.57273,-35.1219
2.8953,1.58578,-44.9693
2.8953,1.59882,-41.2657
2.8953,1.61186,-38.3566
2.8953,1.62491,-31.7994
2.8953,1.63795,-34.195
2.8953,1.65099,-32.8281
2.8953,1.66404,-37.0189
2.8953,1.67708,-36.1198
2.8953,1.69013,-32.965
2.8953,1.70317,-34.126
2.8953,1.71621,-34.4152
2.8953,1.72926,-29.8775
2.8953,1.7423,-31.5299
2.8953,1.75534,-31.8456
2.8953,1.76839,-30.2807
2.8953,1.78143,-30.5294
2.8953,1.79447,-29.1505
2.8953,1.80752,-28.3747
2.8953,1.82056,-26.767
2.8953,1.8336,-25.7214
2.8953,1.84665,-24.7871
2.8953,1.85969,-24.3962
2.8953,1.87273,-23.6727
2.8953,1.88578,-23.0479
2.8953,1.89882,-22.3129
2.8953,1.91186,-22.2628
2.8953,1.92491,-22.4103
2.8953,1.93795,-21.9099
2.8953,1.95099,-21.6598
2.8953,1.96404,-21.7471
2.8953,1.97708,-21.8075
2.8953,1.99013,-21.7755
2.8953,2.00317,-21.8913
2.8953,2.01621,-22.6133
2.8953,2.02926,-22.6837
2.8953,2.0423,-23.0693
2.8953,2.05534,-23.2934
2.8953,2.06839,-23.7493
2.8953,2.08143,-24.23
2.8953,2.09447,-25.1198
2.8953,2.10752,-25.6247
2.8953,2.12056,-26.0186
2.8953,2.1336,-27.3889
2.8953,2.14665,-28.2164
2.8953,2.15969,-29.5646
2.8953,2.17273,-30.6342
2.8953,2.18578,-32.0391
2.8953,2.19882,-34.3614
2.8953,2.21186,-36.091
2.8953,2.22491,-36.4675
2.8953,2.23795,-36.0165
2.8953,2.25099,-36.0841
2.8953,2.26404,-34.8171
2.8953,2.27708,-33.19
2.8953,2.29013,-32.5052
2.8953,2.30317,-30.7846
2.8953,2.31621,-29.5384
2.8953,2.32926,-29.098
2.8953,2.3423,-28.4111
2.8953,2.35534,-28.2589
2.8953,2.36839,-28.2155
2.90835,1.12926,-34.7044
2.90835,1.1423,-34.7044
2.90835,1.15534,-35.7246
2.90835,1.16839,-35.7055
2.90835,1.18143,-36.0643
2.90835,1.19447,-36.5852
2.90835,1.20752,-36.1903
2.90835,1.22056,-36.8824
2.90835,1.2336,-35.849
2.90835,1.24665,-35.7461
2.90835,1.25969,-35.5614
2.90835,1.27273,-35.0181
2.90835,1.28578,-34.2582
2.90835,1.29882,-33.8405
2.90835,1.31186,-33.5858
2.90835,1.32491,-33.2706
2.90835,1.33795,-32.3958
2.90835,1.35099,-32.1568
2.90835,1.36404,-32.0688
2.90835,1.37708,-32.0918
2.90835,1.39013,-32.5606
2.90835,1.40317,-32.1098
2.90835,1.41621,-31.9742
2.90835,1.42926,-31.9249
2.90835,1.4423,-31.5249
2.90835,1.45534,-32.09
2.90835,1.46839,-32.572
2.90835,1.48143,-32.6176
2.90835,1.49447,-33.0791
2.90835,1.50752,-34.595
2.90835,1.52056,-35.0719
2.90835,1.5336,-33.1998
2.90835,1.54665,-34.05
2.90835,1.55969,-40.5276
2.90835,1.57273,-36.0027
2.90835,1.58578,-45.466
2.90835,1.59882,-49.0683
2.90835,1.61186,-40.5756
2.90835,1.62491,-36.1451
2.90835,1.63795,-34.901
2.90835,1.65099,-44.1727
2.90835,1.66404,-43.8562
2.90835,1.67708,-43.5156
2.90835,1.69013,-40.8774
2.90835,1.70317,-37.5521
2.90835,1.71621,-35.3282
2.90835,1.72926,-33.4668
2.90835,1.7423,-33.3084
2.90835,1.75534,-32.0622
2.90835,1.76839,-31.1525
2.90835,1.78143,-31.0353
2.90835,1.79447,-29.1164
2.90835,1.80752,-28.1123
2.90835,1.82056,-26.1832
2.90835,1.8336,-25.2791
2.90835,1.84665,-24.202
2.90835,1.85969,-23.6788
2.90835,1.87273,-22.9645
2.90835,1.88578,-22.4327
2.90835,1.89882,-21.8526
2.90835,1.91186,-21.7238
2.90835,1.92491,-22.2505
2.90835,1.93795,-21.1962
2.90835,1.95099,-21.2577
2.90835,1.96404,-21.0288
2.90835,1.97708,-21.1984
2.90835,1.99013,-21.2175
2.90835,2.00317,-21.4332
2.90835,2.01621,-21.9898
2.90835,2.02926,-22.2752
2.90835,2.0423,-22.4924
2.90835,2.05534,-22.9022
2.90835,2.06839,-23.0913
2.90835,2.08143,-23.6105
2.90835,2.09447,-24.3793
2.90835,2.10752,-25.0895
2.90835,2.12056,-26.3634
2.90835,2.1336,-26.3634
2.90835,2.14665,-27.7174
2.90835,2.15969,-29.3284
2.90835,2.17273,-30.8201
2.90835,2.18578,-32.2026
2.90835,2.19882,-34.7594
2.90835,2.21186,-39.3361
2.90835,2.22491,-38.5509
2.90835,2.23795,-39.5592
2.90835,2.25099,-37.6265
2.90835,2.26404,-37.309
2.90835,2.27708,-34.3874
2.90835,2.29013,-32.4599
2.90835,2.30317,-31.1474
2.90835,2.31621,-30.0507
2.90835,2.32926,-29.4535
2.90835,2.3423,-28.8484
2.90835,2.35534,-28.1238
2.90835,2.36839,-28.285
2.92139,1.12926,-35.0804
2.92139,1.1423,-35.0804
2.92139,1.15534,-35.6777
2.92139,1.16839,-35.9611
2.92139,1.18143,-35.9508
2.92139,1.19447,-36.4587
2.92139,1.20752,-36.3437
2.92139,1.22056,-36.5005
2.92139,1.2336,-36.2006
2.92139,1.24665,-35.8381
2.92139,1.25969,-35.4895
2.92139,1.27273,-34.8015
2.92139,1.28578,-34.1696
2.92139,1.29882,-33.8029
2.92139,1.31186,-33.3591
2.92139,1.32491,-33.0844
2.92139,1.33795,-32.5115
2.92139,1.35099,-31.9629
2.92139,1.36404,-31.6958
2.92139,1.37708,-31.7511
2.92139,1.39013,-31.5778
2.92139,1.40317,-31.1829
2.92139,1.41621,-31.1559
2.92139,1.42926,-30.9154
2.92139,1.4423,-30.7074
2.92139,1.45534,-31.0335
2.92139,1.46839,-30.9201
2.92139,1.48143,-30.9759
2.92139,1.49447,-31.709
2.92139,1.50752,-32.1496
2.92139,1.52056,-31.6092
2.92139,1.5336,-31.0372
2.92139,1.54665,-31.4751
2.92139,1.55969,-33.5588
2.92139,1.57273,-34.0443
2.92139,1.58578,-35.2029
2.92139,1.59882,-34.4357
2.92139,1.61186,-34.1167
2.92139,1.62491,-38.1271
2.92139,1.63795,-39.4412
2.92139,1.65099,-40.1237
2.92139,1.66404,-35.8654
2.92139,1.67708,-36.4814
2.92139,1.69013,-38.4816
2.92139,1.70317,-36.087
2.92139,1.71621,-35.6562
2.92139,1.72926,-33.0716
2.92139,1.7423,-33.5828
2.92139,1.75534,-31.7254
2.92139,1.76839,-31.12
2.92139,1.78143,-29.3581
2.92139,1.79447,-28.2701
2.92139,1.80752,-27.2686
2.92139,1.82056,-25.7141
2.92139,1.8336,-24.8586
2.92139,1.84665,-24.3872
2.92139,1.85969,-23.4724
2.92139,1.87273,-22.7826
2.92139,1.88578,-22.0034
2.92139,1.89882,-21.7246
2.92139,1.91186,-21.3267
2.92139,1.92491,-21.4025
2.92139,1.93795,-20.8245
2.92139,1.95099,-20.8552
2.92139,1.96404,-20.8526
2.92139,1.97708,-20.9586
2.92139,1.99013,-21.091
2.92139,2.00317,-21.2468
2.92139,2.01621,-21.6806
2.92139,2.02926,-21.8705
2.92139,2.0423,-22.1371
2.92139,2.05534,-22.5428
2.92139,2.06839,-23.132
2.92139,2.08143,-23.8751
2.92139,2.09447,-24.5619
2.92139,2.10752,-24.9963
2.92139,2.12056,-25.7189
2.92139,2.1336,-26.7366
2.92139,2.14665,-27.9244
2.92139,2.15969,-29.158
2.92139,2.17273,-30.864
2.92139,2.18578,-31.9904
2.92139,2.19882,-34.4822
2.92139,2.21186,-37.1052
2.92139,2.22491,-39.0869
2.92139,2.23795,-42.5145
2.92139,2.25099,-40.6868
2.92139,2.26404,-37.2295
2.92139,2.27708,-34.9638
2.92139,2.29013,-33.1655
2.92139,2.30317,-31.4768
2.92139,2.31621,-30.4976
2.92139,2.32926,-29.5857
2.92139,2.3423,-28.839
2.92139,2.35534,-28.3374
2.92139,2.36839,-28.328
2.93443,1.12926,-35.2057
2.93443,1.1423,-35.2057
2.93443,1.15534,-35.5093
2.93443,1.16839,-35.9744
2.93443,1.18143,-35.6512
2.93443,1.19447,-36.1177
2.93443,1.20752,-35.97
2.93443,1.22056,-36.0793
2.93443,1.2336,-35.624
2.93443,1.24665,-35.6773
2.93443,1.25969,-35.4537
2.93443,1.27273,-34.8839
2.93443,1.28578,-34.2532
2.93443,1.29882,-33.9014
2.93443,1.31186,-33.4883
2.93443,1.32491,-33.0181
2.93443,1.33795,-32.5439
2.93443,1.35099,-31.8193
2.93443,1.36404,-31.8155
2.93443,1.37708,-31.3134
2.93443,1.39013,-30.891
2.93443,1.40317,-30.5995
2.93443,1.41621,-30.3692
2.93443,1.42926,-31.115
2.93443,1.4423,-29.9347
2.93443,1.45534,-29.985
2.93443,1.46839,-29.8173
2.93443,1.48143,-29.7646
2.93443,1.49447,-29.6878
2.93443,1.50752,-30.2069
2.93443,1.52056,-30.1839
2.93443,1.5336,-29.1841
2.93443,1.54665,-29.7759
2.93443,1.55969,-30.229
2.93443,1.57273,-31.0918
2.93443,1.58578,-30.184
2.93443,1.59882,-30.5542
2.93443,1.61186,-31.9178
2.93443,1.62491,-33.5415
2.93443,1.63795,-33.825
2.93443,1.65099,-33.2588
2.93443,1.66404,-32.0468
2.93443,1.67708,-32.9174
2.93443,1.69013,-33.1151
2.93443,1.70317,-33.0121
2.93443,1.71621,-32.9135
2.93443,1.72926,-33.3014
2.93443,1.7423,-31.3221
2.93443,1.75534,-30.6747
2.93443,1.76839,-29.2484
2.93443,1.78143,-28.7915
2.93443,1.79447,-27.5865
2.93443,1.80752,-26.4757
2.93443,1.82056,-25.3133
2.93443,1.8336,-24.1212
2.93443,1.84665,-23.5255
2.93443,1.85969,-22.8212
2.93443,1.87273,-22.3231
2.93443,1.88578,-21.7439
2.93443,1.89882,-21.3412
2.93443,1.91186,-21.0983
2.93443,1.92491,-21.1298
2.93443,1.93795,-20.7612
2.93443,1.95099,-20.6908
2.93443,1.96404,-20.7584
2.93443,1.97708,-20.8278
2.93443,1.99013,-20.9585
2.93443,2.00317,-21.1877
2.93443,2.01621,-21.4908
2.93443,2.02926,-21.832
2.93443,2.0423,-22.2272
2.93443,2.05534,-22.7372
2.93443,2.06839,-23.217
2.93443,2.08143,-23.7997
2.93443,2.09447,-24.4128
2.93443,2.10752,-25.3599
2.93443,2.12056,-26.2136
2.93443,2.1336,-28.0443
2.93443,2.14665,-28.6563
2.93443,2.15969,-30.9663
2.93443,2.17273,-31.7249
2.93443,2.18578,-33.6223
2.93443,2.19882,-37.7832
2.93443,2.21186,-42.6684
2.93443,2.22491,-40.3903
2.93443,2.23795,-44.0293
2.93443,2.25099,-39.3629
2.93443,2.26404,-38.7495
2.93443,2.27708,-35.3239
2.93443,2.29013,-33.743
2.93443,2.30317,-32.2232
2.93443,2.31621,-30.7697
2.93443,2.32926,-29.553
2.93443,2.3423,-29.2349
2.93443,2.35534,-28.5178
2.93443,2.36839,-27.9927
2.94748,1.12926,-35.4962
2.94748,1.1423,-35.4962
2.94748,1.15534,-35.5164
2.94748,1.16839,-36.0203
2.94748,1.18143,-35.2427
2.94748,1.19447,-35.9653
2.94748,1.20752,-35.6708
2.94748,1.22056,-36.0777
2.94748,1.2336,-35.2316
2.94748,1.24665,-35.3885
2.94748,1.25969,-35.0618
2.94748,1.27273,-34.7655
2.94748,1.28578,-34.1934
2.94748,1.29882,-33.8236
2.94748,1.31186,-33.781
2.94748,1.32491,-33.563
2.94748,1.33795,-32.6455
2.94748,1.35099,-32.3193
2.94748,1.36404,-32.2039
2.94748,1.37708,-31.7314
2.94748,1.39013,-31.7506
2.94748,1.40317,-31.6023
2.94748,1.41621,-30.636
2.94748,1.42926,-30.736
2.94748,1.4423,-30.104
2.94748,1.45534,-29.6721
2.94748,1.46839,-29.6598
2.94748,1.48143,-29.242
2.94748,1.49447,-29.3515
2.94748,1.50752,-29.035
2.94748,1.52056,-28.8736
2.94748,1.5336,-28.267
2.94748,1.54665,-28.535
2.94748,1.55969,-28.887
2.94748,1.57273,-29.0654
2.94748,1.58578,-28.488
2.94748,1.59882,-28.9096
2.94748,1.61186,-28.7802
2.94748,1.62491,-29.5006
2.94748,1.63795,-32.1784
2.94748,1.65099,-30.5042
2.94748,1.66404,-28.7138
2.94748,1.67708,-29.8312
2.94748,1.69013,-31.6426
2.94748,1.70317,-30.2427
2.94748,1.71621,-30.1669
2.94748,1.72926,-33.2345
2.94748,1.7423,-31.2004
2.94748,1.75534,-30.3662
2.94748,1.76839,-28.3417
2.94748,1.78143,-27.8754
2.94748,1.79447,-27.2882
2.94748,1.80752,-26.0949
2.94748,1.82056,-25.3109
2.94748,1.8336,-23.9636
2.94748,1.84665,-23.4362
2.94748,1.85969,-22.887
2.94748,1.87273,-22.1184
2.94748,1.88578,-21.8351
2.94748,1.89882,-21.3292
2.94748,1.91186,-21.0451
2.94748,1.92491,-21.0682
2.94748,1.93795,-20.922
2.94748,1.95099,-20.7088
2.94748,1.96404,-20.7825
2.94748,1.97708,-20.8818
2.94748,1.99013,-20.9669
2.94748,2.00317,-21.3368
2.94748,2.01621,-21.6781
2.94748,2.02926,-21.9929
2.94748,2.0423,-22.2772
2.94748,2.05534,-22.9913
2.94748,2.06839,-23.3024
2.94748,2.08143,-24.1448
2.94748,2.09447,-24.2106
2.94748,2.10752,-25.2989
2.94748,2.12056,-26.4959
2.94748,2.1336,-27.3562
2.94748,2.14665,-28.9894
2.94748,2.15969,-30.4497
2.94748,2.17273,-32.8019
2.94748,2.18578,-33.3654
2.94748,2.19882,-36.5858
2.94748,2.21186,-45.5018
2.94748,2.22491,-45.4695
2.94748,2.23795,-47.438
2.94748,2.25099,-38.6926
2.94748,2.26404,-36.7388
2.94748,2.27708,-33.267
2.94748,2.29013,-30.8111
2.94748,2.30317,-31.9302
2.94748,2.31621,-30.5958
2.94748,2.32926,-29.1809
2.94748,2.3423,-29.0721
2.94748,2.35534,-27.7189
2.94748,2.36839,-27.6117
2.96052,1.12926,-35.4516
2.96052,1.1423,-35.4516
2.96052,1.15534,-35.2885
2.96052,1.16839,-35.5373
2.96052,1.18143,-35.3374
2.96052,1.19447,-35.2966
2.96052,1.20752,-35.4102
2.96052,1.22056,-35.7818
2.96052,1.2336,-35.2139
2.96052,1.24665,-35.4447
2.96052,1.25969,-35.2379
2.96052,1.27273,-35.1362
2.96052,1.28578,-34.5863
2.96052,1.29882,-34.4104
2.96052,1.31186,-34.4848
2.96052,1.32491,-34.396
2.96052,1.33795,-33.3759
2.96052,1.35099,-32.5517
2.96052,1.36404,-32.7127
2.96052,1.37708,-31.9042
2.96052,1.39013,-31.7836
2.96052,1.40317,-30.6385
2.96052,1.41621,-30.3064
2.96052,1.42926,-30.3697
2.96052,1.4423,-30.0249
2.96052,1.45534,-29.5885
2.96052,1.46839,-29.2922
2.96052,1.48143,-28.8119
2.96052,1.49447,-28.8431
2.96052,1.50752,-28.7462
2.96052,1.52056,-28.133
2.96052,1.5336,-27.5834
2.96052,1.54665,-27.882
2.96052,1.55969,-30.6487
2.96052,1.57273,-28.4464
2.96052,1.58578,-28.4464
2.96052,1.59882,-29.9065
2.96052,1.61186,-27.7955
2.96052,1.62491,-30.0359
2.96052,1.63795,-28.6716
2.96052,1.65099,-30.3224
2.96052,1.66404,-27.6846
2.96052,1.67708,-28.0437
2.96052,1.69013,-27.9177
2.96052,1.70317,-29.1882
2.96052,1.71621,-27.7036
2.96052,1.72926,-30.9752
2.96052,1.7423,-27.9286
2.96052,1.75534,-28.05
2.96052,1.76839,-26.9058
2.96052,1.78143,-26.8539
2.96052,1.79447,-26.2221
2.96052,1.80752,-25.348
2.96052,1.82056,-24.2604
2.96052,1.8336,-23.283
2.96052,1.84665,-22.9401
2.96052,1.85969,-22.2786
2.96052,1.87273,-21.817
2.96052,1.88578,-21.5178
2.96052,1.89882,-21.2318
2.96052,1.91186,-20.9676
2.96052,1.92491,-20.8211
2.96052,1.93795,-20.6884
2.96052,1.95099,-20.7701
2.96052,1.96404,-20.8168
2.96052,1.97708,-20.9926
2.96052,1.99013,-21.0973
2.96052,2.00317,-21.3469
2.96052,2.01621,-21.6957
2.96052,2.02926,-22.1173
2.96052,2.0423,-22.4675
2.96052,2.05534,-23.3487
2.96052,2.06839,-23.9217
2.96052,2.08143,-24.7301
2.96052,2.09447,-25.0333
2.96052,2.10752,-26.3887
2.96052,2.12056,-27.3891
2.96052,2.1336,-29.691
2.96052,2.14665,-30.5032
2.96052,2.15969,-33.8129
2.96052,2.17273,-36.1103
2.96052,2.18578,-37.8943
2.96052,2.19882,-44.4313
2.96052,2.21186,-43.004
2.96052,2.22491,-41.275
2.96052,2.23795,-41.275
2.96052,2.25099,-34.9283
2.96052,2.26404,-33.2706
2.96052,2.27708,-31.2403
2.96052,2.29013,-29.7505
2.96052,2.30317,-29.3837
2.96052,2.31621,-28.6388
2.96052,2.32926,-27.9788
2.96052,2.3423,-27.4374
2.96052,2.35534,-27.0216
2.96052,2.36839,-26.8793
2.97356,1.12926,-35.6497
2.97356,1.1423,-35.6497
2.97356,1.15534,-35.4194
2.97356,1.16839,-35.6037
2.97356,1.18143,-35.2628
2.97356,1.19447,-35.1244
2.97356,1.20752,-35.0914
2.97356,1.22056,-35.6238
2.97356,1.2336,-34.9927
2.97356,1.24665,-35.5568
2.97356,1.25969,-35.7802
2.97356,1.27273,-35.7834
2.97356,1.28578,-35.2827
2.97356,1.29882,-35.4623
2.97356,1.31186,-35.5723
2.97356,1.32491,-35.6951
2.97356,1.33795,-34.1686
2.97356,1.35099,-33.7622
2.97356,1.36404,-34.3406
2.97356,1.37708,-33.1411
2.97356,1.39013,-33.1411
2.97356,1.40317,-31.1467
2.97356,1.41621,-30.9551
2.97356,1.42926,-30.8243
2.97356,1.4423,-30.8445
2.97356,1.45534,-30.1671
2.97356,1.46839,-29.8587
2.97356,1.48143,-29.8587
2.97356,1.49447,-29.3649
2.97356,1.50752,-28.5058
2.97356,1.52056,-28.0985
2.97356,1.5336,-27.2002
2.97356,1.54665,-27.4006
2.97356,1.55969,-28.5975
2.97356,1.57273,-27.2993
2.97356,1.58578,-27.2993
2.97356,1.59882,-29.9065
2.97356,1.61186,-26.1682
2.97356,1.62491,-26.1682
2.97356,1.63795,-28.0344
2.97356,1.65099,-29.4282
2.97356,1.66404,-26.0648
2.97356,1.67708,-25.8097
2.97356,1.69013,-25.7099
2.97356,1.70317,-25.7099
2.97356,1.71621,-25.5521
2.97356,1.72926,-29.7921
2.97356,1.7423,-26.8839
2.97356,1.75534,-26.8839
2.97356,1.76839,-25.2636
2.97356,1.78143,-25.0814
2.97356,1.79447,-25.0373
2.97356,1.80752,-24.4943
2.97356,1.82056,-24.4943
2.97356,1.8336,-23.1255
2.97356,1.84665,-23.2718
2.97356,1.85969,-22.3615
2.97356,1.87273,-21.6958
2.97356,1.88578,-21.5305
2.97356,1.89882,-21.573
2.97356,1.91186,-21.1554
2.97356,1.92491,-21.0431
2.97356,1.93795,-21.0431
2.97356,1.95099,-20.8354
2.97356,1.96404,-20.8354
2.97356,1.97708,-21.3182
2.97356,1.99013,-21.146
2.97356,2.00317,-22.1971
2.97356,2.01621,-22.1128
2.97356,2.02926,-22.5181
2.97356,2.0423,-22.6947
2.97356,2.05534,-24.0066
2.97356,2.06839,-24.6885
2.97356,2.08143,-25.6589
2.97356,2.09447,-25.8984
2.97356,2.10752,-26.988
2.97356,2.12056,-28.535
2.97356,2.1336,-28.535
2.97356,2.14665,-31.6419
2.97356,2.15969,-34.6196
2.97356,2.17273,-38.0445
2.97356,2.18578,-38.1736
2.97356,2.19882,-48.2464
2.97356,2.21186,-34.4266
2.97356,2.22491,-43.6764
2.97356,2.23795,-43.6764
2.97356,2.25099,-32.7449
2.97356,2.26404,-30.5002
2.97356,2.27708,-29.7906
2.97356,2.29013,-27.5677
2.97356,2.30317,-27.5677
2.97356,2.31621,-27.5986
2.97356,2.32926,-27.2137
2.97356,2.3423,-27.2137
2.97356,2.35534,-26.16
2.97356,2.36839,-26.0422
2.98661,1.12926,-35.8132
2.98661,1.1423,-35.8132
2.98661,1.15534,-35.3659
2.98661,1.16839,-35.7352
2.98661,1.18143,-35.2512
2.98661,1.19447,-34.9844
2.98661,1.20752,-35.2631
2.98661,1.22056,-35.4895
2.98661,1.2336,-35.2329
2.98661,1.24665,-36.0066
2.98661,1.25969,-35.8775
2.98661,1.27273,-36.2364
2.98661,1.28578,-36.0187
2.98661,1.29882,-36.0245
2.98661,1.31186,-36.7743
2.98661,1.32491,-36.8359
2.98661,1.33795,-35.212
2.98661,1.35099,-34.9893
2.98661,1.36404,-35.4441
2.98661,1.37708,-34.7306
2.98661,1.39013,-34.1549
2.98661,1.40317,-33.2537
2.98661,1.41621,-32.7276
2.98661,1.42926,-32.1429
2.98661,1.4423,-32.0945
2.98661,1.45534,-31.101
2.98661,1.46839,-30.7001
2.98661,1.48143,-29.2059
2.98661,1.49447,-29.0918
2.98661,1.50752,-28.0406
2.98661,1.52056,-27.7064
2.98661,1.5336,-27.4889
2.98661,1.54665,-26.6254
2.98661,1.55969,-26.4171
2.98661,1.57273,-26.2458
2.98661,1.58578,-25.8508
2.98661,1.59882,-25.3956
2.98661,1.61186,-25.5841
2.98661,1.62491,-25.5628
2.98661,1.63795,-25.7207
2.98661,1.65099,-25.608
2.98661,1.66404,-24.8947
2.98661,1.67708,-25.0235
2.98661,1.69013,-25.2928
2.98661,1.70317,-25.5334
2.98661,1.71621,-25.2697
2.98661,1.72926,-26.5044
2.98661,1.7423,-25.4398
2.98661,1.75534,-25.3057
2.98661,1.76839,-24.6201
2.98661,1.78143,-24.9198
2.98661,1.79447,-24.543
2.98661,1.80752,-23.9301
2.98661,1.82056,-23.6407
2.98661,1.8336,-23.1211
2.98661,1.84665,-22.7768
2.98661,1.85969,-22.3227
2.98661,1.87273,-21.8345
2.98661,1.88578,-21.7297
2.98661,1.89882,-21.591
2.98661,1.91186,-21.3772
2.98661,1.92491,-21.2642
2.98661,1.93795,-21.2675
2.98661,1.95099,-21.3429
2.98661,1.96404,-21.5009
2.98661,1.97708,-21.6816
2.98661,1.99013,-21.939
2.98661,2.00317,-22.5847
2.98661,2.01621,-22.7695
2.98661,2.02926,-23.1365
2.98661,2.0423,-23.6816
2.98661,2.05534,-24.6717
2.98661,2.06839,-25.5267
2.98661,2.08143,-26.6445
2.98661,2.09447,-27.2497
2.98661,2.10752,-29.2933
2.98661,2.12056,-30.5291
2.98661,2.1336,-32.4997
2.98661,2.14665,-34.984
2.98661,2.15969,-38.7284
2.98661,2.17273,-40.8302
2.98661,2.18578,-40.0225
2.98661,2.19882,-36.85
2.98661,2.21186,-36.1225
2.98661,2.22491,-33.4088
2.98661,2.23795,-30.7491
2.98661,2.25099,-29.7518
2.98661,2.26404,-28.7837
2.98661,2.27708,-28.146
2.98661,2.29013,-27.2774
2.98661,2.30317,-27.3567
2.98661,2.31621,-26.4224
2.98661,2.32926,-25.9592
2.98661,2.3423,-25.5945
2.98661,2.35534,-25.3265
2.98661,2.36839,-24.9619
2.99965,1.12926,-35.6295
2.99965,1.1423,-35.6295
2.99965,1.15534,-34.9839
2.99965,1.16839,-35.4866
2.99965,1.18143,-34.7963
2.99965,1.19447,-34.3077
2.99965,1.20752,-35.0687
2.99965,1.22056,-35.2577
2.99965,1.2336,-35.268
2.99965,1.24665,-36.1557
2.99965,1.25969,-36.4894
2.99965,1.27273,-36.9298
2.99965,1.28578,-37.0711
2.99965,1.29882,-37.7166
2.99965,1.31186,-38.1921
2.99965,1.32491,-39.0674
2.99965,1.33795,-36.0263
2.99965,1.35099,-36.4544
2.99965,1.36404,-37.3252
2.99965,1.37708,-36.4207
2.99965,1.39013,-37.109
2.99965,1.40317,-36.0388
2.99965,1.41621,-34.8368
2.99965,1.42926,-36.2166
2.99965,1.4423,-34.1765
2.99965,1.45534,-32.8197
2.99965,1.46839,-32.1003
2.99965,1.48143,-31.4602
2.99965,1.49447,-29.9728
2.99965,1.50752,-29.0286
2.99965,1.52056,-28.0719
2.99965,1.5336,-27.7527
2.99965,1.54665,-27.4096
2.99965,1.55969,-26.8409
2.99965,1.57273,-26.3011
2.99965,1.58578,-25.4422
2.99965,1.59882,-24.9685
2.99965,1.61186,-24.9557
2.99965,1.62491,-24.3792
2.99965,1.63795,-24.812
2.99965,1.65099,-24.2907
2.99965,1.66404,-24.11
2.99965,1.67708,-23.7834
2.99965,1.69013,-24.1154
2.99965,1.70317,-23.53
2.99965,1.71621,-24.1335
2.99965,1.72926,-25.9848
2.99965,1.7423,-24.2875
2.99965,1.75534,-23.7227
2.99965,1.76839,-23.442
2.99965,1.78143,-23.3412
2.99965,1.79447,-23.9539
2.99965,1.80752,-23.7623
2.99965,1.82056,-23.1378
2.99965,1.8336,-22.6129
2.99965,1.84665,-22.7727
2.99965,1.85969,-22.221
2.99965,1.87273,-21.7475
2.99965,1.88578,-21.9582
2.99965,1.89882,-22.1987
2.99965,1.91186,-21.6774
2.99965,1.92491,-21.4027
2.99965,1.93795,-21.4027
2.99965,1.95099,-21.3215
2.99965,1.96404,-21.3215
2.99965,1.97708,-22.2464
2.99965,1.99013,-22.1449
2.99965,2.00317,-23.3976
2.99965,2.01621,-23.2481
2.99965,2.02926,-23.3596
2.99965,2.0423,-24.1108
2.99965,2.05534,-26.6789
2.99965,2.06839,-26.4156
2.99965,2.08143,-27.6673
2.99965,2.09447,-27.344
2.99965,2.10752,-28.1598
2.99965,2.12056,-31.8513
2.99965,2.1336,-31.8513
2.99965,2.14665,-35.8525
2.99965,2.15969,-36.2728
2.99965,2.17273,-37.1259
2.99965,2.18578,-41.5934
2.99965,2.19882,-40.0012
2.99965,2.21186,-31.1402
2.99965,2.22491,-32.781
2.99965,2.23795,-32.781
2.99965,2.25099,-27.8216
2.99965,2.26404,-26.7741
2.99965,2.27708,-27.6959
2.99965,2.29013,-25.7279
2.99965,2.30317,-25.7279
2.99965,2.31621,-25.3415
2.99965,2.32926,-25.0972
2.99965,2.3423,-25.0972
2.99965,2.35534,-25.0406
2.99965,2.36839,-24.236
3.01269,1.12926,-35.6712
3.01269,1.1423,-35.6712
3.01269,1.15534,-35.7255
3.01269,1.16839,-35.3442
3.01269,1.18143,-34.6781
3.01269,1.19447,-34.4423
3.01269,1.20752,-34.934
3.01269,1.22056,-34.8884
3.01269,1.2336,-35.0619
3.01269,1.24665,-36.1916
3.01269,1.25969,-36.4515
3.01269,1.27273,-37.0614
3.01269,1.28578,-37.4878
3.01269,1.29882,-37.9813
3.01269,1.31186,-39.0278
3.01269,1.32491,-40.093
3.01269,1.33795,-38.6069
3.01269,1.35099,-38.521
3.01269,1.36404,-39.8087
3.01269,1.37708,-39.9362
3.01269,1.39013,-39.6138
3.01269,1.40317,-37.8468
3.01269,1.41621,-35.3322
3.01269,1.42926,-35.6545
3.01269,1.4423,-36.079
3.01269,1.45534,-34.0373
3.01269,1.46839,-32.6638
3.01269,1.48143,-30.6231
3.01269,1.49447,-29.815
3.01269,1.50752,-28.6566
3.01269,1.52056,-27.9298
3.01269,1.5336,-27.4414
3.01269,1.54665,-27.2432
3.01269,1.55969,-26.4699
3.01269,1.57273,-26.1357
3.01269,1.58578,-24.9128
3.01269,1.59882,-25.0079
3.01269,1.61186,-24.9406
3.01269,1.62491,-24.6669
3.01269,1.63795,-24.9584
3.01269,1.65099,-24.4945
3.01269,1.66404,-23.666
3.01269,1.67708,-23.3219
3.01269,1.69013,-23.6482
3.01269,1.70317,-23.3879
3.01269,1.71621,-23.2816
3.01269,1.72926,-23.8738
3.01269,1.7423,-23.5065
3.01269,1.75534,-23.5273
3.01269,1.76839,-23.285
3.01269,1.78143,-23.272
3.01269,1.79447,-23.4159
3.01269,1.80752,-23.1644
3.01269,1.82056,-22.9972
3.01269,1.8336,-22.6256
3.01269,1.84665,-22.7317
3.01269,1.85969,-22.4564
3.01269,1.87273,-22.1805
3.01269,1.88578,-22.1301
3.01269,1.89882,-22.0166
3.01269,1.91186,-22.2037
3.01269,1.92491,-21.9744
3.01269,1.93795,-21.9342
3.01269,1.95099,-22.2741
3.01269,1.96404,-22.6002
3.01269,1.97708,-22.8253
3.01269,1.99013,-22.9432
3.01269,2.00317,-23.8435
3.01269,2.01621,-24.0322
3.01269,2.02926,-24.3186
3.01269,2.0423,-25.0554
3.01269,2.05534,-25.9568
3.01269,2.06839,-27.1724
3.01269,2.08143,-27.9566
3.01269,2.09447,-28.729
3.01269,2.10752,-30.4492
3.01269,2.12056,-32.1516
3.01269,2.1336,-35.0627
3.01269,2.14665,-35.897
3.01269,2.15969,-36.4724
3.01269,2.17273,-34.7842
3.01269,2.18578,-36.6109
3.01269,2.19882,-32.4706
3.01269,2.21186,-30.179
3.01269,2.22491,-29.1211
3.01269,2.23795,-27.5171
3.01269,2.25099,-26.9154
3.01269,2.26404,-26.224
3.01269,2.27708,-25.7377
3.01269,2.29013,-25.1609
3.01269,2.30317,-25.0776
3.01269,2.31621,-24.6529
3.01269,2.32926,-24.3024
3.01269,2.3423,-24.0767
3.01269,2.35534,-23.8941
3.01269,2.36839,-23.6448
3.02574,1.12926,-35.2409
3.02574,1.1423,-35.2409
3.02574,1.15534,-35.3082
3.02574,1.16839,-34.7903
3.02574,1.18143,-34.0441
3.02574,1.19447,-33.9823
3.02574,1.20752,-34.4882
3.02574,1.22056,-34.3721
3.02574,1.2336,-34.7872
3.02574,1.24665,-35.8211
3.02574,1.25969,-36.2248
3.02574,1.27273,-37.0268
3.02574,1.28578,-38.0495
3.02574,1.29882,-38.7151
3.02574,1.31186,-39.3449
3.02574,1.32491,-40.3595
3.02574,1.33795,-40.3808
3.02574,1.35099,-40.1732
3.02574,1.36404,-41.0533
3.02574,1.37708,-42.5895
3.02574,1.39013,-42.8716
3.02574,1.40317,-40.9079
3.02574,1.41621,-39.4287
3.02574,1.42926,-40.4292
3.02574,1.4423,-39.3642
3.02574,1.45534,-36.1426
3.02574,1.46839,-35.0003
3.02574,1.48143,-33.7055
3.02574,1.49447,-32.3005
3.02574,1.50752,-30.5474
3.02574,1.52056,-29.1292
3.02574,1.5336,-29.4651
3.02574,1.54665,-28.2213
3.02574,1.55969,-27.3685
3.02574,1.57273,-26.4018
3.02574,1.58578,-25.7997
3.02574,1.59882,-25.273
3.02574,1.61186,-25.0468
3.02574,1.62491,-24.5094
3.02574,1.63795,-24.4015
3.02574,1.65099,-24.2272
3.02574,1.66404,-23.5585
3.02574,1.67708,-22.9908
3.02574,1.69013,-23.2062
3.02574,1.70317,-23.421
3.02574,1.71621,-22.8572
3.02574,1.72926,-23.4874
3.02574,1.7423,-22.6533
3.02574,1.75534,-23.1338
3.02574,1.76839,-22.4244
3.02574,1.78143,-22.7582
3.02574,1.79447,-23.0265
3.02574,1.80752,-22.675
3.02574,1.82056,-22.5303
3.02574,1.8336,-22.4198
3.02574,1.84665,-22.5638
3.02574,1.85969,-22.6028
3.02574,1.87273,-22.1818
3.02574,1.88578,-22.4502
3.02574,1.89882,-22.8187
3.02574,1.91186,-22.6748
3.02574,1.92491,-22.344
3.02574,1.93795,-22.7619
3.02574,1.95099,-22.4439
3.02574,1.96404,-23.205
3.02574,1.97708,-23.5152
3.02574,1.99013,-23.85
3.02574,2.00317,-24.54
3.02574,2.01621,-24.54
3.02574,2.02926,-25.44
3.02574,2.0423,-26.217
3.02574,2.05534,-26.8199
3.02574,2.06839,-28.2866
3.02574,2.08143,-29.1697
3.02574,2.09447,-29.8231
3.02574,2.10752,-30.676
3.02574,2.12056,-32.5383
3.02574,2.1336,-33.8693
3.02574,2.14665,-34.6655
3.02574,2.15969,-31.5754
3.02574,2.17273,-31.3892
3.02574,2.18578,-32.2605
3.02574,2.19882,-30.2945
3.02574,2.21186,-27.0033
3.02574,2.22491,-27.7038
3.02574,2.23795,-26.5589
3.02574,2.25099,-25.2915
3.02574,2.26404,-25.2264
3.02574,2.27708,-24.7587
3.02574,2.29013,-24.0231
3.02574,2.30317,-23.757
3.02574,2.31621,-24.0577
3.02574,2.32926,-23.4462
3.02574,2.3423,-23.1979
3.02574,2.35534,-23.0981
3.02574,2.36839,-22.8178
3.03878,1.12926,-34.7651
3.03878,1.1423,-34.7651
3.03878,1.15534,-34.2987
3.03878,1.16839,-34.0041
3.03878,1.18143,-33.2613
3.03878,1.19447,-33.1799
3.03878,1.20752,-33.8443
3.03878,1.22056,-33.6898
3.03878,1.2336,-34.3973
3.03878,1.24665,-35.4366
3.03878,1.25969,-35.8709
3.03878,1.27273,-36.2756
3.03878,1.28578,-37.6913
3.03878,1.29882,-38.5371
3.03878,1.31186,-38.5659
3.03878,1.32491,-39.4385
3.03878,1.33795,-37.3764
3.03878,1.35099,-39.4753
3.03878,1.36404,-40.4319
3.03878,1.37708,-42.2899
3.03878,1.39013,-43.8148
3.03878,1.40317,-45.9999
3.03878,1.41621,-44.2062
3.03878,1.42926,-49.9424
3.03878,1.4423,-46.8315
3.03878,1.45534,-41.8063
3.03878,1.46839,-39.0727
3.03878,1.48143,-39.2494
3.03878,1.49447,-34.9932
3.03878,1.50752,-32.4821
3.03878,1.52056,-30.3678
3.03878,1.5336,-29.71
3.03878,1.54665,-29.1732
3.03878,1.55969,-28.0137
3.03878,1.57273,-27.0252
3.03878,1.58578,-26.4135
3.03878,1.59882,-25.695
3.03878,1.61186,-25.1593
3.03878,1.62491,-24.7119
3.03878,1.63795,-24.2826
3.03878,1.65099,-23.902
3.03878,1.66404,-23.3904
3.03878,1.67708,-23.0248
3.03878,1.69013,-22.8138
3.03878,1.70317,-22.6073
3.03878,1.71621,-22.2211
3.03878,1.72926,-22.4876
3.03878,1.7423,-22.2205
3.03878,1.75534,-22.1919
3.03878,1.76839,-21.9963
3.03878,1.78143,-22.0469
3.03878,1.79447,-22.3996
3.03878,1.80752,-22.2693
3.03878,1.82056,-22.2862
3.03878,1.8336,-22.2394
3.03878,1.84665,-22.4866
3.03878,1.85969,-22.5213
3.03878,1.87273,-22.5062
3.03878,1.88578,-22.9681
3.03878,1.89882,-23.3395
3.03878,1.91186,-23.514
3.03878,1.92491,-23.3507
3.03878,1.93795,-24.1357
3.03878,1.95099,-24.0476
3.03878,1.96404,-24.6027
3.03878,1.97708,-24.7784
3.03878,1.99013,-25.1466
3.03878,2.00317,-25.9939
3.03878,2.01621,-26.3014
3.03878,2.02926,-26.8656
3.03878,2.0423,-27.2029
3.03878,2.05534,-28.2668
3.03878,2.06839,-28.8987
3.03878,2.08143,-29.3389
3.03878,2.09447,-29.9501
3.03878,2.10752,-30.5608
3.03878,2.12056,-31.2555
3.03878,2.1336,-30.3601
3.03878,2.14665,-31.2144
3.03878,2.15969,-29.4743
3.03878,2.17273,-28.2527
3.03878,2.18578,-28.6211
3.03878,2.19882,-27.302
3.03878,2.21186,-25.7562
3.03878,2.22491,-25.5115
3.03878,2.23795,-24.7824
3.03878,2.25099,-24.2602
3.03878,2.26404,-24.1597
3.03878,2.27708,-23.5787
3.03878,2.29013,-23.0183
3.03878,2.30317,-22.8982
3.03878,2.31621,-22.8256
3.03878,2.32926,-22.6916
3.03878,2.3423,-22.4068
3.03878,2.35534,-22.4806
3.03878,2.36839,-22.4441
3.05182,1.12926,-34.1733
3.05182,1.1423,-34.1733
3.05182,1.15534,-34.0106
3.05182,1.16839,-33.4893
3.05182,1.18143,-32.6416
3.05182,1.19447,-32.5316
3.05182,1.20752,-33.1344
3.05182,1.22056,-32.8319
3.05182,1.2336,-33.4926
3.05182,1.24665,-34.5914
3.05182,1.25969,-35.0909
3.05182,1.27273,-35.3167
3.05182,1.28578,-36.8732
3.05182,1.29882,-37.1911
3.05182,1.31186,-37.5905
3.05182,1.32491,-38.5918
3.05182,1.33795,-39.1747
3.05182,1.35099,-40.436
3.05182,1.36404,-40.3856
3.05182,1.37708,-40.5239
3.05182,1.39013,-40.5239
3.05182,1.40317,-44.1257
3.05182,1.41621,-45.3548
3.05182,1.42926,-43.0207
3.05182,1.4423,-49.5023
3.05182,1.45534,-44.5339
3.05182,1.46839,-38.9353
3.05182,1.48143,-34.3029
3.05182,1.49447,-34.6245
3.05182,1.50752,-32.8704
3.05182,1.52056,-31.4839
3.05182,1.5336,-30.737
3.05182,1.54665,-29.118
3.05182,1.55969,-27.8883
3.05182,1.57273,-27.0366
3.05182,1.58578,-25.8429
3.05182,1.59882,-25.5335
3.05182,1.61186,-25.5274
3.05182,1.62491,-24.1632
3.05182,1.63795,-24.2552
3.05182,1.65099,-23.5072
3.05182,1.66404,-23.4613
3.05182,1.67708,-22.7365
3.05182,1.69013,-22.5712
3.05182,1.70317,-22.5712
3.05182,1.71621,-21.951
3.05182,1.72926,-22.7046
3.05182,1.7423,-21.8461
3.05182,1.75534,-21.7274
3.05182,1.76839,-21.5837
3.05182,1.78143,-22.0132
3.05182,1.79447,-22.2778
3.05182,1.80752,-21.9956
3.05182,1.82056,-21.8922
3.05182,1.8336,-22.1503
3.05182,1.84665,-22.1503
3.05182,1.85969,-22.5213
3.05182,1.87273,-22.7195
3.05182,1.88578,-23.3712
3.05182,1.89882,-24.3088
3.05182,1.91186,-24.4995
3.05182,1.92491,-23.8192
3.05182,1.93795,-22.1401
3.05182,1.95099,-24.9839
3.05182,1.96404,-24.9839
3.05182,1.97708,-26.15
3.05182,1.99013,-26.3592
3.05182,2.00317,-26.3592
3.05182,2.01621,-27.3191
3.05182,2.02926,-27.4813
3.05182,2.0423,-28.0021
3.05182,2.05534,-28.6541
3.05182,2.06839,-28.2969
3.05182,2.08143,-28.7542
3.05182,2.09447,-30.2051
3.05182,2.10752,-30.0772
3.05182,2.12056,-29.23
3.05182,2.1336,-29.23
3.05182,2.14665,-27.9063
3.05182,2.15969,-27.1458
3.05182,2.17273,-26.3331
3.05182,2.18578,-27.6868
3.05182,2.19882,-26.5328
3.05182,2.21186,-26.5328
3.05182,2.22491,-24.315
3.05182,2.23795,-24.315
3.05182,2.25099,-23.701
3.05182,2.26404,-23.47
3.05182,2.27708,-22.6504
3.05182,2.29013,-22.265
3.05182,2.30317,-22.265
3.05182,2.31621,-22.613
3.05182,2.32926,-22.4377
3.05182,2.3423,-22.4377
3.05182,2.35534,-22.4806
3.05182,2.36839,-22.4441
3.06487,1.12926,-33.7103
3.06487,1.1423,-33.7103
3.06487,1.15534,-33.1778
3.06487,1.16839,-32.8323
3.06487,1.18143,-32.4089
3.06487,1.19447,-31.9842
3.06487,1.20752,-32.3187
3.06487,1.22056,-32.4727
3.06487,1.2336,-32.8463
3.06487,1.24665,-33.601
3.06487,1.25969,-33.9921
3.06487,1.27273,-34.7474
3.06487,1.28578,-35.747
3.06487,1.29882,-36.1904
3.06487,1.31186,-36.8707
3.06487,1.32491,-37.7383
3.06487,1.33795,-38.0347
3.06487,1.35099,-39.179
3.06487,1.36404,-38.5947
3.06487,1.37708,-40.0168
3.06487,1.39013,-39.6802
3.06487,1.40317,-39.3071
3.06487,1.41621,-41.5039
3.06487,1.42926,-39.9334
3.06487,1.4423,-41.475
3.06487,1.45534,-46.0612
3.06487,1.46839,-42.4257
3.06487,1.48143,-40.1308
3.06487,1.49447,-37.0871
3.06487,1.50752,-34.9736
3.06487,1.52056,-33.1014
3.06487,1.5336,-31.4471
3.06487,1.54665,-29.8685
3.06487,1.55969,-28.3788
3.06487,1.57273,-28.5156
3.06487,1.58578,-25.964
3.06487,1.59882,-25.5148
3.06487,1.61186,-25.7757
3.06487,1.62491,-24.5159
3.06487,1.63795,-23.9732
3.06487,1.65099,-23.6853
3.06487,1.66404,-23.0946
3.06487,1.67708,-22.89
3.06487,1.69013,-22.4909
3.06487,1.70317,-21.9931
3.06487,1.71621,-21.9158
3.06487,1.72926,-22.1327
3.06487,1.7423,-21.606
3.06487,1.75534,-21.6972
3.06487,1.76839,-21.8168
3.06487,1.78143,-21.7729
3.06487,1.79447,-22.0973
3.06487,1.80752,-22.0781
3.06487,1.82056,-22.1719
3.06487,1.8336,-22.6264
3.06487,1.84665,-23.025
3.06487,1.85969,-23.02
3.06487,1.87273,-23.7429
3.06487,1.88578,-24.3358
3.06487,1.89882,-25.1154
3.06487,1.91186,-25.1992
3.06487,1.92491,-25.3167
3.06487,1.93795,-26.6496
3.06487,1.95099,-26.3921
3.06487,1.96404,-27.1032
3.06487,1.97708,-27.8227
3.06487,1.99013,-27.6067
3.06487,2.00317,-27.8429
3.06487,2.01621,-27.849
3.06487,2.02926,-27.9671
3.06487,2.0423,-28.3127
3.06487,2.05534,-28.0359
3.06487,2.06839,-27.58
3.06487,2.08143,-27.308
3.06487,2.09447,-28.1322
3.06487,2.10752,-27.5689
3.06487,2.12056,-27.0415
3.06487,2.1336,-26.5019
3.06487,2.14665,-26.3062
3.06487,2.15969,-25.6708
3.06487,2.17273,-24.8622
3.06487,2.18578,-25.3093
3.06487,2.19882,-24.4748
3.06487,2.21186,-23.3646
3.06487,2.22491,-22.7432
3.06487,2.23795,-22.5822
3.06487,2.25099,-22.7221
3.06487,2.26404,-22.2901
3.06487,2.27708,-22.0602
3.06487,2.29013,-21.8502
3.06487,2.30317,-21.6758
3.06487,2.31621,-21.7565
3.06487,2.32926,-21.7596
3.06487,2.3423,-21.7596
3.06487,2.35534,-21.8374
3.06487,2.36839,-21.8643
3.07791,1.12926,-31.2602
3.07791,1.1423,-31.2602
3.07791,1.15534,-30.4537
3.07791,1.16839,-30.2705
3.07791,1.18143,-30.1556
3.07791,1.19447,-29.7171
3.07791,1.20752,-30.2494
3.07791,1.22056,-30.4353
3.07791,1.2336,-31.2896
3.07791,1.24665,-31.9039
3.07791,1.25969,-31.312
3.07791,1.27273,-33.3313
3.07791,1.28578,-33.7284
3.07791,1.29882,-34.515
3.07791,1.31186,-36.2679
3.07791,1.32491,-35.8569
3.07791,1.33795,-37.0269
3.07791,1.35099,-39.0087
3.07791,1.36404,-37.1172
3.07791,1.37708,-37.9212
3.07791,1.39013,-37.027
3.07791,1.40317,-39.6604
3.07791,1.41621,-41.1557
3.07791,1.42926,-37.294
3.07791,1.4423,-37.3588
3.07791,1.45534,-39.2911
3.07791,1.46839,-44.2777
3.07791,1.48143,-40.2875
3.07791,1.49447,-37.7216
3.07791,1.50752,-34.7744
3.07791,1.52056,-34.0851
3.07791,1.5336,-33.2497
3.07791,1.54665,-30.532
3.07791,1.55969,-29.4563
3.07791,1.57273,-28.8866
3.07791,1.58578,-28.8866
3.07791,1.59882,-26.0687
3.07791,1.61186,-25.8184
3.07791,1.62491,-24.6749
3.07791,1.63795,-24.5422
3.07791,1.65099,-24.0384
3.07791,1.66404,-23.4426
3.07791,1.67708,-23.2137
3.07791,1.69013,-22.6082
3.07791,1.70317,-21.9382
3.07791,1.71621,-21.9919
3.07791,1.72926,-21.644
3.07791,1.7423,-21.5887
3.07791,1.75534,-21.6333
3.07791,1.76839,-21.7841
3.07791,1.78143,-21.8891
3.07791,1.79447,-22.0865
3.07791,1.80752,-22.15
3.07791,1.82056,-22.2769
3.07791,1.8336,-23.0825
3.07791,1.84665,-23.017
3.07791,1.85969,-23.5696
3.07791,1.87273,-23.9031
3.07791,1.88578,-24.8977
3.07791,1.89882,-25.9358
3.07791,1.91186,-26.4753
3.07791,1.92491,-26.377
3.07791,1.93795,-27.7598
3.07791,1.95099,-27.7025
3.07791,1.96404,-28.1583
3.07791,1.97708,-28.0615
3.07791,1.99013,-27.8237
3.07791,2.00317,-27.7008
3.07791,2.01621,-27.8149
3.07791,2.02926,-27.7247
3.07791,2.0423,-27.7047
3.07791,2.05534,-26.792
3.07791,2.06839,-26.0187
3.07791,2.08143,-25.845
3.07791,2.09447,-26.832
3.07791,2.10752,-25.8
3.07791,2.12056,-25.0193
3.07791,2.1336,-25.2751
3.07791,2.14665,-24.5719
3.07791,2.15969,-24.0929
3.07791,2.17273,-24.1425
3.07791,2.18578,-24.6057
3.07791,2.19882,-23.336
3.07791,2.21186,-22.8803
3.07791,2.22491,-23.0585
3.07791,2.23795,-22.5963
3.07791,2.25099,-22.3453
3.07791,2.26404,-22.0997
3.07791,2.27708,-21.7399
3.07791,2.29013,-21.6997
3.07791,2.30317,-21.7175
3.07791,2.31621,-21.7902
3.07791,2.32926,-21.7182
3.07791,2.3423,-21.7271
3.07791,2.35534,-21.9148
3.07791,2.36839,-21.9203
3.09095,1.12926,-30.6174
3.09095,1.1423,-30.6174
3.09095,1.15534,-29.6915
3.09095,1.16839,-29.7549
3.09095,1.18143,-29.1644
3.09095,1.19447,-28.6508
3.09095,1.20752,-29.3245
3.09095,1.22056,-29.1494
3.09095,1.2336,-29.7275
3.09095,1.24665,-29.9085
3.09095,1.25969,-30.4292
3.09095,1.27273,-31.5774
3.09095,1.28578,-31.6319
3.09095,1.29882,-32.6135
3.09095,1.31186,-33.9829
3.09095,1.32491,-34.1965
3.09095,1.33795,-34.993
3.09095,1.35099,-36.1068
3.09095,1.36404,-36.0179
3.09095,1.37708,-36.5119
3.09095,1.39013,-35.9025
3.09095,1.40317,-36.634
3.09095,1.41621,-36.8445
3.09095,1.42926,-37.0977
3.09095,1.4423,-35.9914
3.09095,1.45534,-37.6873
3.09095,1.46839,-38.2317
3.09095,1.48143,-39.1956
3.09095,1.49447,-39.08
3.09095,1.50752,-38.2199
3.09095,1.52056,-36.6979
3.09095,1.5336,-35.3208
3.09095,1.54665,-33.056
3.09095,1.55969,-31.456
3.09095,1.57273,-30.4274
3.09095,1.58578,-28.4482
3.09095,1.59882,-27.551
3.09095,1.61186,-26.9732
3.09095,1.62491,-26.1948
3.09095,1.63795,-25.2131
3.09095,1.65099,-24.7548
3.09095,1.66404,-23.9924
3.09095,1.67708,-23.5103
3.09095,1.69013,-22.9706
3.09095,1.70317,-22.3991
3.09095,1.71621,-22.2469
3.09095,1.72926,-21.9247
3.09095,1.7423,-21.7889
3.09095,1.75534,-21.7809
3.09095,1.76839,-21.8687
3.09095,1.78143,-22.0374
3.09095,1.79447,-22.1992
3.09095,1.80752,-22.4014
3.09095,1.82056,-22.9529
3.09095,1.8336,-23.4293
3.09095,1.84665,-24.0415
3.09095,1.85969,-24.2475
3.09095,1.87273,-25.1252
3.09095,1.88578,-26.2746
3.09095,1.89882,-25.9413
3.09095,1.91186,-27.6235
3.09095,1.92491,-27.4653
3.09095,1.93795,-28.489
3.09095,1.95099,-28.6613
3.09095,1.96404,-27.9858
3.09095,1.97708,-28.2304
3.09095,1.99013,-27.3482
3.09095,2.00317,-26.548
3.09095,2.01621,-26.5527
3.09095,2.02926,-25.8578
3.09095,2.0423,-26.1479
3.09095,2.05534,-24.8276
3.09095,2.06839,-24.6589
3.09095,2.08143,-23.9243
3.09095,2.09447,-24.5217
3.09095,2.10752,-26.4905
3.09095,2.12056,-23.6163
3.09095,2.1336,-23.3459
3.09095,2.14665,-23.5391
3.09095,2.15969,-22.7114
3.09095,2.17273,-23.0068
3.09095,2.18578,-23.2301
3.09095,2.19882,-23.2235
3.09095,2.21186,-22.2586
3.09095,2.22491,-22.2486
3.09095,2.23795,-21.8811
3.09095,2.25099,-21.8025
3.09095,2.26404,-21.5594
3.09095,2.27708,-21.5803
3.09095,2.29013,-21.4176
3.09095,2.30317,-21.3698
3.09095,2.31621,-21.6393
3.09095,2.32926,-21.5279
3.09095,2.3423,-21.6546
3.09095,2.35534,-21.8424
3.09095,2.36839,-22.1288
3.104,1.12926,-29.8944
3.104,1.1423,-29.8944
3.104,1.15534,-28.7392
3.104,1.16839,-27.8841
3.104,1.18143,-28.103
3.104,1.19447,-27.6296
3.104,1.20752,-28.4813
3.104,1.22056,-28.5706
3.104,1.2336,-29.007
3.104,1.24665,-28.7858
3.104,1.25969,-29.1052
3.104,1.27273,-30.3261
3.104,1.28578,-31.2139
3.104,1.29882,-31.9242
3.104,1.31186,-32.9415
3.104,1.32491,-32.4592
3.104,1.33795,-34.1192
3.104,1.35099,-35.8775
3.104,1.36404,-35.651
3.104,1.37708,-35.8649
3.104,1.39013,-34.8961
3.104,1.40317,-34.2517
3.104,1.41621,-34.7682
3.104,1.42926,-33.9677
3.104,1.4423,-34.8375
3.104,1.45534,-35.5423
3.104,1.46839,-35.6273
3.104,1.48143,-35.925
3.104,1.49447,-39.4385
3.104,1.50752,-40.1624
3.104,1.52056,-38.705
3.104,1.5336,-37.2857
3.104,1.54665,-35.7386
3.104,1.55969,-32.1181
3.104,1.57273,-33.3508
3.104,1.58578,-33.3508
3.104,1.59882,-26.4953
3.104,1.61186,-28.7031
3.104,1.62491,-25.6577
3.104,1.63795,-25.9781
3.104,1.65099,-25.3158
3.104,1.66404,-25.6247
3.104,1.67708,-24.491
3.104,1.69013,-23.5408
3.104,1.70317,-23.5408
3.104,1.71621,-22.6981
3.104,1.72926,-22.6981
3.104,1.7423,-22.3925
3.104,1.75534,-22.3925
3.104,1.76839,-22.3334
3.104,1.78143,-22.1674
3.104,1.79447,-22.348
3.104,1.80752,-22.3361
3.104,1.82056,-22.608
3.104,1.8336,-23.8716
3.104,1.84665,-23.78
3.104,1.85969,-24.3226
3.104,1.87273,-25.4927
3.104,1.88578,-26.1885
3.104,1.89882,-27.5499
3.104,1.91186,-28.505
3.104,1.92491,-28.4036
3.104,1.93795,-28.4904
3.104,1.95099,-29.8024
3.104,1.96404,-29.6832
3.104,1.97708,-28.8243
3.104,1.99013,-27.5087
3.104,2.00317,-27.1611
3.104,2.01621,-26.6735
3.104,2.02926,-26.1892
3.104,2.0423,-25.4366
3.104,2.05534,-24.8363
3.104,2.06839,-23.8012
3.104,2.08143,-23.7062
3.104,2.09447,-23.7919
3.104,2.10752,-23.6521
3.104,2.12056,-22.9641
3.104,2.1336,-23.0072
3.104,2.14665,-22.7623
3.104,2.15969,-22.4441
3.104,2.17273,-22.4848
3.104,2.18578,-22.5313
3.104,2.19882,-22.3323
3.104,2.21186,-21.9866
3.104,2.22491,-21.9632
3.104,2.23795,-21.7797
3.104,2.25099,-21.7099
3.104,2.26404,-21.5777
3.104,2.27708,-21.4725
3.104,2.29013,-21.4168
3.104,2.30317,-21.3224
3.104,2.31621,-21.4455
3.104,2.32926,-21.4219
3.104,2.3423,-21.4412
3.104,2.35534,-21.7631
3.104,2.36839,-22.2378
3.11704,1.12926,-29.545
3.11704,1.1423,-29.545
3.11704,1.15534,-28.1337
3.11704,1.16839,-27.4881
3.11704,1.18143,-27.7275
3.11704,1.19447,-27.0492
3.11704,1.20752,-27.8121
3.11704,1.22056,-28.2717
3.11704,1.2336,-27.9802
3.11704,1.24665,-28.6134
3.11704,1.25969,-28.7931
3.11704,1.27273,-30.2495
3.11704,1.28578,-30.3302
3.11704,1.29882,-30.9884
3.11704,1.31186,-32.3076
3.11704,1.32491,-32.1383
3.11704,1.33795,-34.1046
3.11704,1.35099,-35.1294
3.11704,1.36404,-35.7925
3.11704,1.37708,-35.7817
3.11704,1.39013,-35.4885
3.11704,1.40317,-35.0839
3.11704,1.41621,-35.5984
3.11704,1.42926,-34.0276
3.11704,1.4423,-34.043
3.11704,1.45534,-34.1531
3.11704,1.46839,-35.1551
3.11704,1.48143,-35.1575
3.11704,1.49447,-36.2819
3.11704,1.50752,-39.0534
3.11704,1.52056,-39.1338
3.11704,1.5336,-38.0831
3.11704,1.54665,-37.9609
3.11704,1.55969,-33.0372
3.11704,1.57273,-34.8464
3.11704,1.58578,-34.8464
3.11704,1.59882,-26.4953
3.11704,1.61186,-29.578
3.11704,1.62491,-29.578
3.11704,1.63795,-26.3671
3.11704,1.65099,-26.2112
3.11704,1.66404,-25.4519
3.11704,1.67708,-25.3431
3.11704,1.69013,-24.1707
3.11704,1.70317,-24.1707
3.11704,1.71621,-23.1978
3.11704,1.72926,-22.2568
3.11704,1.7423,-22.3439
3.11704,1.75534,-22.3439
3.11704,1.76839,-22.786
3.11704,1.78143,-22.4878
3.11704,1.79447,-22.8118
3.11704,1.80752,-22.7035
3.11704,1.82056,-22.9635
3.11704,1.8336,-24.41
3.11704,1.84665,-25.2431
3.11704,1.85969,-25.2496
3.11704,1.87273,-26.8451
3.11704,1.88578,-26.8451
3.11704,1.89882,-30.749
3.11704,1.91186,-30.6641
3.11704,1.92491,-29.4425
3.11704,1.93795,-29.4425
3.11704,1.95099,-29.5538
3.11704,1.96404,-29.5538
3.11704,1.97708,-28.0639
3.11704,1.99013,-25.8254
3.11704,2.00317,-25.907
3.11704,2.01621,-25.907
3.11704,2.02926,-25.0195
3.11704,2.0423,-24.3737
3.11704,2.05534,-24.3737
3.11704,2.06839,-22.4328
3.11704,2.08143,-22.004
3.11704,2.09447,-23.3381
3.11704,2.10752,-22.6946
3.11704,2.12056,-22.0134
3.11704,2.1336,-22.0134
3.11704,2.14665,-22.0491
3.11704,2.15969,-21.4548
3.11704,2.17273,-21.8058
3.11704,2.18578,-22.2587
3.11704,2.19882,-22.1062
3.11704,2.21186,-22.1062
3.11704,2.22491,-21.7434
3.11704,2.23795,-21.7434
3.11704,2.25099,-21.6276
3.11704,2.26404,-21.6152
3.11704,2.27708,-21.5849
3.11704,2.29013,-21.6352
3.11704,2.30317,-21.6352
3.11704,2.31621,-21.6432
3.11704,2.32926,-21.5803
3.11704,2.3423,-21.5803
3.11704,2.35534,-22.0242
3.11704,2.36839,-23.2595
3.13008,1.12926,-28.5775
3.13008,1.1423,-28.5775
3.13008,1.15534,-27.038
3.13008,1.16839,-26.967
3.13008,1.18143,-26.8415
3.13008,1.19447,-26.4164
3.13008,1.20752,-27.1079
3.13008,1.22056,-27.4311
3.13008,1.2336,-27.1795
3.13008,1.24665,-28.2624
3.13008,1.25969,-27.7658
3.13008,1.27273,-29.1767
3.13008,1.28578,-29.6644
3.13008,1.29882,-30.9518
3.13008,1.31186,-31.0701
3.13008,1.32491,-32.3581
3.13008,1.33795,-33.5649
3.13008,1.35099,-34.9762
3.13008,1.36404,-35.5849
3.13008,1.37708,-35.1124
3.13008,1.39013,-35.4291
3.13008,1.40317,-35.4838
3.13008,1.41621,-35.2943
3.13008,1.42926,-35.2191
3.13008,1.4423,-34.8245
3.13008,1.45534,-34.7889
3.13008,1.46839,-35.8154
3.13008,1.48143,-36.5452
3.13008,1.49447,-36.2252
3.13008,1.50752,-37.391
3.13008,1.52056,-38.7664
3.13008,1.5336,-38.1181
3.13008,1.54665,-37.9993
3.13008,1.55969,-36.1316
3.13008,1.57273,-35.2134
3.13008,1.58578,-31.3496
3.13008,1.59882,-29.7492
3.13008,1.61186,-30.5283
3.13008,1.62491,-27.9852
3.13008,1.63795,-27.6863
3.13008,1.65099,-26.6612
3.13008,1.66404,-25.6945
3.13008,1.67708,-25.7794
3.13008,1.69013,-24.6203
3.13008,1.70317,-24.031
3.13008,1.71621,-23.6684
3.13008,1.72926,-22.9511
3.13008,1.7423,-22.9464
3.13008,1.75534,-22.8559
3.13008,1.76839,-23.2997
3.13008,1.78143,-23.0835
3.13008,1.79447,-23.2253
3.13008,1.80752,-23.2128
3.13008,1.82056,-23.9933
3.13008,1.8336,-25.3069
3.13008,1.84665,-26.0496
3.13008,1.85969,-27.1633
3.13008,1.87273,-29.0818
3.13008,1.88578,-30.1434
3.13008,1.89882,-32.1086
3.13008,1.91186,-31.1869
3.13008,1.92491,-31.2047
3.13008,1.93795,-30.1022
3.13008,1.95099,-29.0132
3.13008,1.96404,-27.3465
3.13008,1.97708,-26.6038
3.13008,1.99013,-25.3541
3.13008,2.00317,-24.392
3.13008,2.01621,-23.6148
3.13008,2.02926,-23.138
3.13008,2.0423,-22.4531
3.13008,2.05534,-22.1008
3.13008,2.06839,-21.5092
3.13008,2.08143,-21.4293
3.13008,2.09447,-21.608
3.13008,2.10752,-21.1875
3.13008,2.12056,-21.3043
3.13008,2.1336,-21.298
3.13008,2.14665,-21.382
3.13008,2.15969,-21.3132
3.13008,2.17273,-21.4723
3.13008,2.18578,-21.6427
3.13008,2.19882,-21.5684
3.13008,2.21186,-21.5259
3.13008,2.22491,-21.6026
3.13008,2.23795,-21.6007
3.13008,2.25099,-21.6506
3.13008,2.26404,-21.7149
3.13008,2.27708,-21.7046
3.13008,2.29013,-21.7511
3.13008,2.30317,-21.7208
3.13008,2.31621,-21.7208
3.13008,2.32926,-22.051
3.13008,2.3423,-22.051
3.13008,2.35534,-22.7264
3.13008,2.36839,-23.3761
3.14313,1.12926,-28.1391
3.14313,1.1423,-28.1391
3.14313,1.15534,-26.9314
3.14313,1.16839,-26.3899
3.14313,1.18143,-26.4696
3.14313,1.19447,-26.0839
3.14313,1.20752,-26.4758
3.14313,1.22056,-26.512
3.14313,1.2336,-26.2269
3.14313,1.24665,-26.7309
3.14313,1.25969,-27.3417
3.14313,1.27273,-28.3095
3.14313,1.28578,-28.9751
3.14313,1.29882,-29.7968
3.14313,1.31186,-30.5106
3.14313,1.32491,-30.7337
3.14313,1.33795,-32.7991
3.14313,1.35099,-34.7696
3.14313,1.36404,-35.8425
3.14313,1.37708,-36.0629
3.14313,1.39013,-37.0045
3.14313,1.40317,-37.0825
3.14313,1.41621,-36.4709
3.14313,1.42926,-35.6643
3.14313,1.4423,-35.967
3.14313,1.45534,-34.1227
3.14313,1.46839,-35.2451
3.14313,1.48143,-34.7694
3.14313,1.49447,-35.3866
3.14313,1.50752,-36.2746
3.14313,1.52056,-37.1003
3.14313,1.5336,-38.7143
3.14313,1.54665,-40.6754
3.14313,1.55969,-39.4788
3.14313,1.57273,-39.3537
3.14313,1.58578,-39.7273
3.14313,1.59882,-34.5653
3.14313,1.61186,-33.6039
3.14313,1.62491,-31.084
3.14313,1.63795,-29.8205
3.14313,1.65099,-28.6018
3.14313,1.66404,-27.5137
3.14313,1.67708,-26.7694
3.14313,1.69013,-26.0345
3.14313,1.70317,-24.7541
3.14313,1.71621,-24.5589
3.14313,1.72926,-23.8631
3.14313,1.7423,-24.3385
3.14313,1.75534,-23.3584
3.14313,1.76839,-23.669
3.14313,1.78143,-23.4342
3.14313,1.79447,-23.5458
3.14313,1.80752,-23.7552
3.14313,1.82056,-24.6736
3.14313,1.8336,-26.135
3.14313,1.84665,-26.6715
3.14313,1.85969,-27.107
3.14313,1.87273,-28.1646
3.14313,1.88578,-30.3234
3.14313,1.89882,-30.8888
3.14313,1.91186,-32.3343
3.14313,1.92491,-31.707
3.14313,1.93795,-30.6521
3.14313,1.95099,-29.1069
3.14313,1.96404,-28.3632
3.14313,1.97708,-26.3372
3.14313,1.99013,-25.3211
3.14313,2.00317,-24.1081
3.14313,2.01621,-23.1618
3.14313,2.02926,-22.792
3.14313,2.0423,-22.2615
3.14313,2.05534,-21.6251
3.14313,2.06839,-21.162
3.14313,2.08143,-20.9602
3.14313,2.09447,-21.0655
3.14313,2.10752,-20.7859
3.14313,2.12056,-20.8283
3.14313,2.1336,-20.7843
3.14313,2.14665,-20.9419
3.14313,2.15969,-20.8988
3.14313,2.17273,-21.1217
3.14313,2.18578,-21.2857
3.14313,2.19882,-21.357
3.14313,2.21186,-21.4195
3.14313,2.22491,-21.5939
3.14313,2.23795,-21.6373
3.14313,2.25099,-21.8106
3.14313,2.26404,-21.8747
3.14313,2.27708,-21.9896
3.14313,2.29013,-22.1367
3.14313,2.30317,-22.1535
3.14313,2.31621,-22.2648
3.14313,2.32926,-22.5241
3.14313,2.3423,-22.9537
3.14313,2.35534,-23.348
3.14313,2.36839,-24.0671
3.15617,1.12926,-27.1951
3.15617,1.1423,-27.1951
3.15617,1.15534,-26.5257
3.15617,1.16839,-26.3514
3.15617,1.18143,-26.0255
3.15617,1.19447,-25.6464
3.15617,1.20752,-25.9295
3.15617,1.22056,-25.9147
3.15617,1.2336,-26.128
3.15617,1.24665,-26.2874
3.15617,1.25969,-26.7419
3.15617,1.27273,-27.4851
3.15617,1.28578,-27.9248
3.15617,1.29882,-28.7197
3.15617,1.31186,-29.9497
3.15617,1.32491,-30.6407
3.15617,1.33795,-31.6891
3.15617,1.35099,-33.5858
3.15617,1.36404,-34.4494
3.15617,1.37708,-34.8419
3.15617,1.39013,-35.7504
3.15617,1.40317,-35.8326
3.15617,1.41621,-35.8031
3.15617,1.42926,-34.8509
3.15617,1.4423,-35.0774
3.15617,1.45534,-34.2804
3.15617,1.46839,-35.3152
3.15617,1.48143,-34.8516
3.15617,1.49447,-35.4465
3.15617,1.50752,-35.8459
3.15617,1.52056,-37.0989
3.15617,1.5336,-37.8538
3.15617,1.54665,-40.102
3.15617,1.55969,-40.9559
3.15617,1.57273,-41.4748
3.15617,1.58578,-44.0097
3.15617,1.59882,-36.5068
3.15617,1.61186,-37.5233
3.15617,1.62491,-34.2499
3.15617,1.63795,-31.1084
3.15617,1.65099,-29.909
3.15617,1.66404,-29.014
3.15617,1.67708,-28.0592
3.15617,1.69013,-26.599
3.15617,1.70317,-27.9563
3.15617,1.71621,-25.5141
3.15617,1.72926,-23.887
3.15617,1.7423,-24.4787
3.15617,1.75534,-24.153
3.15617,1.76839,-24.3577
3.15617,1.78143,-24.8038
3.15617,1.79447,-24.1745
3.15617,1.80752,-24.1305
3.15617,1.82056,-25.1398
3.15617,1.8336,-26.3217
3.15617,1.84665,-26.4315
3.15617,1.85969,-27.8337
3.15617,1.87273,-29.0609
3.15617,1.88578,-30.7101
3.15617,1.89882,-32.8394
3.15617,1.91186,-32.3298
3.15617,1.92491,-31.9816
3.15617,1.93795,-31.9816
3.15617,1.95099,-28.7734
3.15617,1.96404,-27.118
3.15617,1.97708,-25.5527
3.15617,1.99013,-24.4395
3.15617,2.00317,-23.3772
3.15617,2.01621,-22.8759
3.15617,2.02926,-22.2781
3.15617,2.0423,-21.6368
3.15617,2.05534,-21.2697
3.15617,2.06839,-20.6778
3.15617,2.08143,-20.6639
3.15617,2.09447,-20.6076
3.15617,2.10752,-20.7658
3.15617,2.12056,-20.4979
3.15617,2.1336,-20.499
3.15617,2.14665,-20.6429
3.15617,2.15969,-20.7606
3.15617,2.17273,-21.0314
3.15617,2.18578,-21.2072
3.15617,2.19882,-21.4158
3.15617,2.21186,-21.44
3.15617,2.22491,-21.7364
3.15617,2.23795,-21.8334
3.15617,2.25099,-22.2069
3.15617,2.26404,-22.4059
3.15617,2.27708,-22.5765
3.15617,2.29013,-22.7639
3.15617,2.30317,-22.859
3.15617,2.31621,-23.0074
3.15617,2.32926,-23.203
3.15617,2.3423,-23.6918
3.15617,2.35534,-24.0107
3.15617,2.36839,-25.3011
3.16922,1.12926,-26.9092
3.16922,1.1423,-26.9092
3.16922,1.15534,-25.9352
3.16922,1.16839,-25.1547
3.16922,1.18143,-25.456
3.16922,1.19447,-25.0115
3.16922,1.20752,-25.5621
3.16922,1.22056,-25.4767
3.16922,1.2336,-25.8945
3.16922,1.24665,-26.3518
3.16922,1.25969,-26.1807
3.16922,1.27273,-27.0813
3.16922,1.28578,-27.6737
3.16922,1.29882,-28.8277
3.16922,1.31186,-29.1153
3.16922,1.32491,-29.7625
3.16922,1.33795,-32.2352
3.16922,1.35099,-33.2803
3.16922,1.36404,-34.9551
3.16922,1.37708,-36.6742
3.16922,1.39013,-37.0594
3.16922,1.40317,-38.2545
3.16922,1.41621,-37.8452
3.16922,1.42926,-39.5931
3.16922,1.4423,-39.2645
3.16922,1.45534,-34.9575
3.16922,1.46839,-36.3277
3.16922,1.48143,-35.1272
3.16922,1.49447,-35.4813
3.16922,1.50752,-35.3121
3.16922,1.52056,-36.502
3.16922,1.5336,-37.0035
3.16922,1.54665,-38.2092
3.16922,1.55969,-40.8588
3.16922,1.57273,-43.3193
3.16922,1.58578,-47.2941
3.16922,1.59882,-36.3466
3.16922,1.61186,-38.5137
3.16922,1.62491,-38.4846
3.16922,1.63795,-34.571
3.16922,1.65099,-32.6253
3.16922,1.66404,-30.3594
3.16922,1.67708,-29.8195
3.16922,1.69013,-28.5825
3.16922,1.70317,-28.5825
3.16922,1.71621,-26.6744
3.16922,1.72926,-25.967
3.16922,1.7423,-25.7403
3.16922,1.75534,-24.9657
3.16922,1.76839,-25.4782
3.16922,1.78143,-24.4449
3.16922,1.79447,-24.5483
3.16922,1.80752,-24.6877
3.16922,1.82056,-26.2219
3.16922,1.8336,-27.4701
3.16922,1.84665,-28.6049
3.16922,1.85969,-28.7419
3.16922,1.87273,-30.0815
3.16922,1.88578,-31.6207
3.16922,1.89882,-32.5992
3.16922,1.91186,-31.9708
3.16922,1.92491,-31.5111
3.16922,1.93795,-28.8049
3.16922,1.95099,-27.5835
3.16922,1.96404,-26.1459
3.16922,1.97708,-25.1807
3.16922,1.99013,-23.8944
3.16922,2.00317,-22.7344
3.16922,2.01621,-21.9718
3.16922,2.02926,-21.506
3.16922,2.0423,-21.0799
3.16922,2.05534,-20.5227
3.16922,2.06839,-20.4707
3.16922,2.08143,-20.2595
3.16922,2.09447,-20.3018
3.16922,2.10752,-20.1961
3.16922,2.12056,-20.2944
3.16922,2.1336,-20.3195
3.16922,2.14665,-20.4771
3.16922,2.15969,-20.7503
3.16922,2.17273,-21.0644
3.16922,2.18578,-21.1386
3.16922,2.19882,-21.5065
3.16922,2.21186,-21.8094
3.16922,2.22491,-22.0535
3.16922,2.23795,-22.3806
3.16922,2.25099,-22.7859
3.16922,2.26404,-23.0309
3.16922,2.27708,-23.1737
3.16922,2.29013,-23.6559
3.16922,2.30317,-23.9124
3.16922,2.31621,-23.7848
3.16922,2.32926,-24.4854
3.16922,2.3423,-25.2453
3.16922,2.35534,-25.2729
3.16922,2.36839,-26.6747
3.18226,1.12926,-26.5024
3.18226,1.1423,-26.5024
3.18226,1.15534,-25.595
3.18226,1.16839,-25.3102
3.18226,1.18143,-25.0658
3.18226,1.19447,-25.0538
3.18226,1.20752,-25.3574
3.18226,1.22056,-25.3933
3.18226,1.2336,-25.6083
3.18226,1.24665,-25.5893
3.18226,1.25969,-25.6699
3.18226,1.27273,-26.9848
3.18226,1.28578,-27.3853
3.18226,1.29882,-28.276
3.18226,1.31186,-28.717
3.18226,1.32491,-29.1397
3.18226,1.33795,-31.322
3.18226,1.35099,-32.9783
3.18226,1.36404,-32.9549
3.18226,1.37708,-35.9826
3.18226,1.39013,-36.6905
3.18226,1.40317,-40.1743
3.18226,1.41621,-39.5313
3.18226,1.42926,-41.4938
3.18226,1.4423,-41.5284
3.18226,1.45534,-37.4577
3.18226,1.46839,-37.3153
3.18226,1.48143,-36.4055
3.18226,1.49447,-37.1989
3.18226,1.50752,-35.7457
3.18226,1.52056,-37.0106
3.18226,1.5336,-36.0315
3.18226,1.54665,-38.0294
3.18226,1.55969,-38.3117
3.18226,1.57273,-41.3769
3.18226,1.58578,-42.4291
3.18226,1.59882,-40.0984
3.18226,1.61186,-43.8044
3.18226,1.62491,-38.2761
3.18226,1.63795,-35.9436
3.18226,1.65099,-35.727
3.18226,1.66404,-32.1475
3.18226,1.67708,-30.628
3.18226,1.69013,-29.3868
3.18226,1.70317,-28.0884
3.18226,1.71621,-27.7127
3.18226,1.72926,-26.6286
3.18226,1.7423,-26.2363
3.18226,1.75534,-25.9284
3.18226,1.76839,-26.2013
3.18226,1.78143,-25.5374
3.18226,1.79447,-25.5416
3.18226,1.80752,-25.5262
3.18226,1.82056,-26.6469
3.18226,1.8336,-28.2848
3.18226,1.84665,-29.0636
3.18226,1.85969,-29.8479
3.18226,1.87273,-30.0089
3.18226,1.88578,-31.9398
3.18226,1.89882,-32.3338
3.18226,1.91186,-31.2205
3.18226,1.92491,-30.5036
3.18226,1.93795,-27.929
3.18226,1.95099,-27.2618
3.18226,1.96404,-25.6241
3.18226,1.97708,-24.2682
3.18226,1.99013,-23.3227
3.18226,2.00317,-22.4143
3.18226,2.01621,-21.7833
3.18226,2.02926,-21.2269
3.18226,2.0423,-20.765
3.18226,2.05534,-20.616
3.18226,2.06839,-20.3678
3.18226,2.08143,-20.2105
3.18226,2.09447,-20.0912
3.18226,2.10752,-20.139
3.18226,2.12056,-20.3054
3.18226,2.1336,-20.5102
3.18226,2.14665,-20.6843
3.18226,2.15969,-21.1044
3.18226,2.17273,-21.1786
3.18226,2.18578,-21.6224
3.18226,2.19882,-21.9032
3.18226,2.21186,-22.5116
3.18226,2.22491,-22.7456
3.18226,2.23795,-23.1897
3.18226,2.25099,-23.6635
3.18226,2.26404,-24.1323
3.18226,2.27708,-24.2091
3.18226,2.29013,-24.8742
3.18226,2.30317,-25.2387
3.18226,2.31621,-25.0446
3.18226,2.32926,-25.5414
3.18226,2.3423,-26.8179
3.18226,2.35534,-26.4877
3.18226,2.36839,-27.91
3.1953,1.12926,-26.0471
3.1953,1.1423,-26.0471
3.1953,1.15534,-25.1462
3.1953,1.16839,-24.8403
3.1953,1.18143,-24.67
3.1953,1.19447,-24.8901
3.1953,1.20752,-25.2146
3.1953,1.22056,-25.4075
3.1953,1.2336,-25.2235
3.1953,1.24665,-25.6251
3.1953,1.25969,-25.8807
3.1953,1.27273,-26.9676
3.1953,1.28578,-27.2415
3.1953,1.29882,-27.9807
3.1953,1.31186,-28.8697
3.1953,1.32491,-29.7452
3.1953,1.33795,-32.3542
3.1953,1.35099,-32.8285
3.1953,1.36404,-33.9663
3.1953,1.37708,-37.1613
3.1953,1.39013,-37.0561
3.1953,1.40317,-42.3609
3.1953,1.41621,-41.1856
3.1953,1.42926,-41.1856
3.1953,1.4423,-44.405
3.1953,1.45534,-36.3879
3.1953,1.46839,-37.8693
3.1953,1.48143,-36.58
3.1953,1.49447,-36.6849
3.1953,1.50752,-35.2134
3.1953,1.52056,-36.9955
3.1953,1.5336,-37.1715
3.1953,1.54665,-36.955
3.1953,1.55969,-38.226
3.1953,1.57273,-38.9451
3.1953,1.58578,-44.2852
3.1953,1.59882,-43.9074
3.1953,1.61186,-42.4651
3.1953,1.62491,-39.5521
3.1953,1.63795,-37.4956
3.1953,1.65099,-34.6025
3.1953,1.66404,-33.9735
3.1953,1.67708,-31.9945
3.1953,1.69013,-30.1814
3.1953,1.70317,-29.9759
3.1953,1.71621,-28.3116
3.1953,1.72926,-27.2832
3.1953,1.7423,-28.98
3.1953,1.75534,-26.7178
3.1953,1.76839,-26.5135
3.1953,1.78143,-26.1821
3.1953,1.79447,-26.5236
3.1953,1.80752,-26.1337
3.1953,1.82056,-27.6696
3.1953,1.8336,-29.2288
3.1953,1.84665,-29.4087
3.1953,1.85969,-30.2163
3.1953,1.87273,-31.1299
3.1953,1.88578,-31.8605
3.1953,1.89882,-31.2358
3.1953,1.91186,-30.5913
3.1953,1.92491,-29.4255
3.1953,1.93795,-26.1481
3.1953,1.95099,-26.1902
3.1953,1.96404,-24.4261
3.1953,1.97708,-23.885
3.1953,1.99013,-22.8528
3.1953,2.00317,-22.1077
3.1953,2.01621,-21.1151
3.1953,2.02926,-21.083
3.1953,2.0423,-20.4655
3.1953,2.05534,-20.4655
3.1953,2.06839,-20.3383
3.1953,2.08143,-20.1744
3.1953,2.09447,-20.1391
3.1953,2.10752,-20.1639
3.1953,2.12056,-20.3538
3.1953,2.1336,-20.8664
3.1953,2.14665,-20.6029
3.1953,2.15969,-21.1526
3.1953,2.17273,-21.7564
3.1953,2.18578,-21.6611
3.1953,2.19882,-22.2369
3.1953,2.21186,-22.8175
3.1953,2.22491,-23.0082
3.1953,2.23795,-23.8207
3.1953,2.25099,-24.4085
3.1953,2.26404,-25.0275
3.1953,2.27708,-24.9645
3.1953,2.29013,-25.6142
3.1953,2.30317,-26.504
3.1953,2.31621,-26.4025
3.1953,2.32926,-26.4787
3.1953,2.3423,-27.9871
3.1953,2.35534,-28.0099
3.1953,2.36839,-29.8968
3.20835,1.12926,-26.1743
3.20835,1.1423,-26.1743
3.20835,1.15534,-25.3309
3.20835,1.16839,-25.1295
3.20835,1.18143,-24.9263
3.20835,1.19447,-24.9732
3.20835,1.20752,-25.197
3.20835,1.22056,-25.1387
3.20835,1.2336,-25.3215
3.20835,1.24665,-25.7643
3.20835,1.25969,-25.993
3.20835,1.27273,-26.7733
3.20835,1.28578,-27.3461
3.20835,1.29882,-27.8745
3.20835,1.31186,-28.7709
3.20835,1.32491,-29.4543
3.20835,1.33795,-31.5473
3.20835,1.35099,-32.4889
3.20835,1.36404,-33.3998
3.20835,1.37708,-35.305
3.20835,1.39013,-37.265
3.20835,1.40317,-40.3295
3.20835,1.41621,-42.2285
3.20835,1.42926,-41.0977
3.20835,1.4423,-45.1642
3.20835,1.45534,-38.5216
3.20835,1.46839,-39.3933
3.20835,1.48143,-35.7958
3.20835,1.49447,-36.6188
3.20835,1.50752,-36.0525
3.20835,1.52056,-36.4881
3.20835,1.5336,-36.4698
3.20835,1.54665,-37.033
3.20835,1.55969,-37.5227
3.20835,1.57273,-38.1716
3.20835,1.58578,-39.926
3.20835,1.59882,-41.9092
3.20835,1.61186,-44.2964
3.20835,1.62491,-48.8066
3.20835,1.63795,-41.9025
3.20835,1.65099,-38.3664
3.20835,1.66404,-38.5577
3.20835,1.67708,-35.6544
3.20835,1.69013,-32.8075
3.20835,1.70317,-31.3439
3.20835,1.71621,-30.4235
3.20835,1.72926,-29.1894
3.20835,1.7423,-28.9802
3.20835,1.75534,-28.3646
3.20835,1.76839,-28.2158
3.20835,1.78143,-27.6218
3.20835,1.79447,-27.4084
3.20835,1.80752,-27.3968
3.20835,1.82056,-29.044
3.20835,1.8336,-29.6122
3.20835,1.84665,-30.9153
3.20835,1.85969,-31.0694
3.20835,1.87273,-31.3733
3.20835,1.88578,-31.2973
3.20835,1.89882,-30.93
3.20835,1.91186,-29.855
3.20835,1.92491,-28.8122
3.20835,1.93795,-26.7901
3.20835,1.95099,-25.8113
3.20835,1.96404,-24.2028
3.20835,1.97708,-23.7352
3.20835,1.99013,-22.4224
3.20835,2.00317,-21.6491
3.20835,2.01621,-21.2369
3.20835,2.02926,-20.8912
3.20835,2.0423,-20.4872
3.20835,2.05534,-20.3845
3.20835,2.06839,-20.3794
3.20835,2.08143,-20.2865
3.20835,2.09447,-20.2469
3.20835,2.10752,-20.515
3.20835,2.12056,-20.6265
3.20835,2.1336,-21.1557
3.20835,2.14665,-21.313
3.20835,2.15969,-21.453
3.20835,2.17273,-22.1048
3.20835,2.18578,-22.4561
3.20835,2.19882,-22.9921
3.20835,2.21186,-23.9883
3.20835,2.22491,-24.1348
3.20835,2.23795,-25.3329
3.20835,2.25099,-25.6925
3.20835,2.26404,-26.4298
3.20835,2.27708,-26.239
3.20835,2.29013,-27.5598
3.20835,2.30317,-28.5644
3.20835,2.31621,-28.7362
3.20835,2.32926,-28.8914
3.20835,2.3423,-30.7114
3.20835,2.35534,-30.1138
3.20835,2.36839,-31.4767
3.22139,1.12926,-26.1714
3.22139,1.1423,-26.1714
3.22139,1.15534,-25.0863
3.22139,1.16839,-25.2938
3.22139,1.18143,-25.0374
3.22139,1.19447,-25.0187
3.22139,1.20752,-25.1935
3.22139,1.22056,-25.046
3.22139,1.2336,-25.3651
3.22139,1.24665,-25.3651
3.22139,1.25969,-26.0832
3.22139,1.27273,-26.9869
3.22139,1.28578,-26.9869
3.22139,1.29882,-27.6944
3.22139,1.31186,-28.2708
3.22139,1.32491,-28.4263
3.22139,1.33795,-28.4263
3.22139,1.35099,-30.8374
3.22139,1.36404,-31.2126
3.22139,1.37708,-33.5326
3.22139,1.39013,-33.9097
3.22139,1.40317,-42.9494
3.22139,1.41621,-41.3984
3.22139,1.42926,-38.0418
3.22139,1.4423,-47.1966
3.22139,1.45534,-41.4107
3.22139,1.46839,-45.0635
3.22139,1.48143,-45.0635
3.22139,1.49447,-37.4307
3.22139,1.50752,-34.7942
3.22139,1.52056,-38.0088
3.22139,1.5336,-37.4663
3.22139,1.54665,-37.7024
3.22139,1.55969,-36.8887
3.22139,1.57273,-37.1801
3.22139,1.58578,-36.9709
3.22139,1.59882,-37.8356
3.22139,1.61186,-40.1494
3.22139,1.62491,-40.1688
3.22139,1.63795,-43.5316
3.22139,1.65099,-42.7461
3.22139,1.66404,-45.8834
3.22139,1.67708,-41.4187
3.22139,1.69013,-32.6002
3.22139,1.70317,-32.6002
3.22139,1.71621,-33.2039
3.22139,1.72926,-29.7603
3.22139,1.7423,-29.7603
3.22139,1.75534,-29.8609
3.22139,1.76839,-30.1585
3.22139,1.78143,-28.1463
3.22139,1.79447,-26.7133
3.22139,1.80752,-27.1751
3.22139,1.82056,-29.2531
3.22139,1.8336,-31.0521
3.22139,1.84665,-29.5542
3.22139,1.85969,-30.8035
3.22139,1.87273,-30.7319
3.22139,1.88578,-30.0549
3.22139,1.89882,-30.1434
3.22139,1.91186,-29.1934
3.22139,1.92491,-29.5281
3.22139,1.93795,-27.7872
3.22139,1.95099,-25.6345
3.22139,1.96404,-25.6345
3.22139,1.97708,-23.5725
3.22139,1.99013,-22.7022
3.22139,2.00317,-21.9828
3.22139,2.01621,-21.9828
3.22139,2.02926,-21.1594
3.22139,2.0423,-20.3486
3.22139,2.05534,-20.3486
3.22139,2.06839,-20.5276
3.22139,2.08143,-20.4359
3.22139,2.09447,-20.0433
3.22139,2.10752,-19.9832
3.22139,2.12056,-20.7158
3.22139,2.1336,-20.7158
3.22139,2.14665,-21.4345
3.22139,2.15969,-21.663
3.22139,2.17273,-22.0119
3.22139,2.18578,-22.1471
3.22139,2.19882,-23.2203
3.22139,2.21186,-23.2203
3.22139,2.22491,-23.7781
3.22139,2.23795,-23.7781
3.22139,2.25099,-26.0733
3.22139,2.26404,-26.0733
3.22139,2.27708,-27.1994
3.22139,2.29013,-28.3941
3.22139,2.30317,-28.3941
3.22139,2.31621,-30.0326
3.22139,2.32926,-28.3952
3.22139,2.3423,-31.3629
3.22139,2.35534,-29.8456
3.22139,2.36839,-33.4079
3.23443,1.12926,-26.2171
3.23443,1.1423,-26.2171
3.23443,1.15534,-25.505
3.23443,1.16839,-25.3724
3.23443,1.18143,-25.2652
3.23443,1.19447,-25.002
3.23443,1.20752,-25.2363
3.23443,1.22056,-25.4871
3.23443,1.2336,-25.6968
3.23443,1.24665,-26.5523
3.23443,1.25969,-26.4671
3.23443,1.27273,-27.1958
3.23443,1.28578,-27.9297
3.23443,1.29882,-27.9915
3.23443,1.31186,-28.592
3.23443,1.32491,-28.9412
3.23443,1.33795,-29.4217
3.23443,1.35099,-30.6948
3.23443,1.36404,-31.0159
3.23443,1.37708,-32.9092
3.23443,1.39013,-34.2264
3.23443,1.40317,-37.669
3.23443,1.41621,-40.2014
3.23443,1.42926,-44.7306
3.23443,1.4423,-45.1768
3.23443,1.45534,-43.1662
3.23443,1.46839,-45.8922
3.23443,1.48143,-40.4002
3.23443,1.49447,-39.5829
3.23443,1.50752,-37.136
3.23443,1.52056,-37.6248
3.23443,1.5336,-37.0185
3.23443,1.54665,-36.5906
3.23443,1.55969,-36.5624
3.23443,1.57273,-36.0523
3.23443,1.58578,-36.0697
3.23443,1.59882,-36.4496
3.23443,1.61186,-38.7309
3.23443,1.62491,-41.7876
3.23443,1.63795,-42.765
3.23443,1.65099,-44.1837
3.23443,1.66404,-48.1844
3.23443,1.67708,-45.6891
3.23443,1.69013,-37.8283
3.23443,1.70317,-35.1704
3.23443,1.71621,-34.2896
3.23443,1.72926,-31.8036
3.23443,1.7423,-31.9761
3.23443,1.75534,-31.2359
3.23443,1.76839,-29.6289
3.23443,1.78143,-29.339
3.23443,1.79447,-28.7996
3.23443,1.80752,-27.8208
3.23443,1.82056,-30.0538
3.23443,1.8336,-30.6606
3.23443,1.84665,-30.4837
3.23443,1.85969,-30.5089
3.23443,1.87273,-30.089
3.23443,1.88578,-29.3513
3.23443,1.89882,-29.2927
3.23443,1.91186,-28.1186
3.23443,1.92491,-28.3891
3.23443,1.93795,-26.0188
3.23443,1.95099,-25.0231
3.23443,1.96404,-23.588
3.23443,1.97708,-23.0611
3.23443,1.99013,-22.3631
3.23443,2.00317,-21.5813
3.23443,2.01621,-21.006
3.23443,2.02926,-20.8333
3.23443,2.0423,-20.4574
3.23443,2.05534,-20.5388
3.23443,2.06839,-20.5916
3.23443,2.08143,-20.5331
3.23443,2.09447,-20.4033
3.23443,2.10752,-20.615
3.23443,2.12056,-20.9908
3.23443,2.1336,-21.716
3.23443,2.14665,-21.6629
3.23443,2.15969,-22.4693
3.23443,2.17273,-22.9079
3.23443,2.18578,-22.4479
3.23443,2.19882,-23.901
3.23443,2.21186,-23.901
3.23443,2.22491,-25.5084
3.23443,2.23795,-25.5084
3.23443,2.25099,-27.9324
3.23443,2.26404,-28.535
3.23443,2.27708,-28.3896
3.23443,2.29013,-31.224
3.23443,2.30317,-31.224
3.23443,2.31621,-31.6981
3.23443,2.32926,-30.9749
3.23443,2.3423,-30.9749
3.23443,2.35534,-32.1484
3.23443,2.36839,-34.093
3.24748,1.12926,-26.4897
3.24748,1.1423,-26.4897
3.24748,1.15534,-25.6843
3.24748,1.16839,-25.6896
3.24748,1.18143,-25.3395
3.24748,1.19447,-25.2389
3.24748,1.20752,-25.3192
3.24748,1.22056,-25.5831
3.24748,1.2336,-26.3582
3.24748,1.24665,-26.2762
3.24748,1.25969,-26.7477
3.24748,1.27273,-27.3116
3.24748,1.28578,-27.0791
3.24748,1.29882,-28.1013
3.24748,1.31186,-28.4208
3.24748,1.32491,-28.8682
3.24748,1.33795,-29.2369
3.24748,1.35099,-30.3341
3.24748,1.36404,-30.8092
3.24748,1.37708,-31.7023
3.24748,1.39013,-34.3087
3.24748,1.40317,-34.2671
3.24748,1.41621,-37.5726
3.24748,1.42926,-36.2054
3.24748,1.4423,-39.017
3.24748,1.45534,-44.4492
3.24748,1.46839,-43.6639
3.24748,1.48143,-53.0203
3.24748,1.49447,-43.7044
3.24748,1.50752,-40.8375
3.24748,1.52056,-40.9844
3.24748,1.5336,-40.218
3.24748,1.54665,-38.038
3.24748,1.55969,-37.6918
3.24748,1.57273,-36.4271
3.24748,1.58578,-37.0205
3.24748,1.59882,-38.4326
3.24748,1.61186,-37.868
3.24748,1.62491,-38.6379
3.24748,1.63795,-39.7902
3.24748,1.65099,-40.3267
3.24748,1.66404,-50.4238
3.24748,1.67708,-53.1374
3.24748,1.69013,-42.3123
3.24748,1.70317,-38.2306
3.24748,1.71621,-37.0596
3.24748,1.72926,-33.4518
3.24748,1.7423,-32.9122
3.24748,1.75534,-32.4591
3.24748,1.76839,-31.5139
3.24748,1.78143,-30.7365
3.24748,1.79447,-29.6075
3.24748,1.80752,-29.0725
3.24748,1.82056,-29.5384
3.24748,1.8336,-29.7896
3.24748,1.84665,-29.5372
3.24748,1.85969,-29.4718
3.24748,1.87273,-29.1663
3.24748,1.88578,-28.664
3.24748,1.89882,-28.2541
3.24748,1.91186,-27.5012
3.24748,1.92491,-26.8952
3.24748,1.93795,-25.9987
3.24748,1.95099,-24.6398
3.24748,1.96404,-24.0666
3.24748,1.97708,-23.2832
3.24748,1.99013,-22.3993
3.24748,2.00317,-21.8196
3.24748,2.01621,-21.0231
3.24748,2.02926,-20.7878
3.24748,2.0423,-20.3713
3.24748,2.05534,-20.3388
3.24748,2.06839,-20.5534
3.24748,2.08143,-20.4239
3.24748,2.09447,-20.6153
3.24748,2.10752,-20.6877
3.24748,2.12056,-21.1094
3.24748,2.1336,-21.4732
3.24748,2.14665,-21.8295
3.24748,2.15969,-22.3301
3.24748,2.17273,-23.335
3.24748,2.18578,-23.3748
3.24748,2.19882,-24.5568
3.24748,2.21186,-25.5205
3.24748,2.22491,-26.645
3.24748,2.23795,-28.2061
3.24748,2.25099,-29.9033
3.24748,2.26404,-30.7543
3.24748,2.27708,-31.6763
3.24748,2.29013,-32.8791
3.24748,2.30317,-34.579
3.24748,2.31621,-35.8222
3.24748,2.32926,-34.2646
3.24748,2.3423,-36.8143
3.24748,2.35534,-34.671
3.24748,2.36839,-33.6766
3.26052,1.12926,-26.7025
3.26052,1.1423,-26.5963
3.26052,1.15534,-25.8946
3.26052,1.16839,-26.0454
3.26052,1.18143,-25.6536
3.26052,1.19447,-25.5779
3.26052,1.20752,-25.6337
3.26052,1.22056,-26.6617
3.26052,1.2336,-26.5164
3.26052,1.24665,-27.203
3.26052,1.25969,-27.2305
3.26052,1.27273,-27.6604
3.26052,1.28578,-28.008
3.26052,1.29882,-28.2388
3.26052,1.31186,-28.8916
3.26052,1.32491,-29.2513
3.26052,1.33795,-29.822
3.26052,1.35099,-29.9707
3.26052,1.36404,-30.5654
3.26052,1.37708,-31.5243
3.26052,1.39013,-32.4661
3.26052,1.40317,-34.0411
3.26052,1.41621,-36.2848
3.26052,1.42926,-34.4093
3.26052,1.4423,-38.7989
3.26052,1.45534,-40.7834
3.26052,1.46839,-43.6462
3.26052,1.48143,-47.3913
3.26052,1.49447,-44.4664
3.26052,1.50752,-38.3528
3.26052,1.52056,-40.1836
3.26052,1.5336,-39.5244
3.26052,1.54665,-38.4518
3.26052,1.55969,-35.6903
3.26052,1.57273,-35.4305
3.26052,1.58578,-36.2045
3.26052,1.59882,-35.8558
3.26052,1.61186,-36.9247
3.26052,1.62491,-36.8089
3.26052,1.63795,-37.1382
3.26052,1.65099,-36.0976
3.26052,1.66404,-44.9377
3.26052,1.67708,-47.2883
3.26052,1.69013,-42.6846
3.26052,1.70317,-42.6846
3.26052,1.71621,-39.7221
3.26052,1.72926,-36.8441
3.26052,1.7423,-36.8441
3.26052,1.75534,-34.332
3.26052,1.76839,-31.7174
3.26052,1.78143,-31.4626
3.26052,1.79447,-28.5323
3.26052,1.80752,-29.239
3.26052,1.82056,-30.18
3.26052,1.8336,-29.7693
3.26052,1.84665,-28.8703
3.26052,1.85969,-29.5597
3.26052,1.87273,-28.5621
3.26052,1.88578,-27.769
3.26052,1.89882,-27.4406
3.26052,1.91186,-26.8612
3.26052,1.92491,-26.4934
3.26052,1.93795,-26.5779
3.26052,1.95099,-24.4771
3.26052,1.96404,-24.4771
3.26052,1.97708,-23.0623
3.26052,1.99013,-22.0696
3.26052,2.00317,-21.7125
3.26052,2.01621,-21.7125
3.26052,2.02926,-20.7547
3.26052,2.0423,-20.3544
3.26052,2.05534,-20.3544
3.26052,2.06839,-20.6972
3.26052,2.08143,-20.699
3.26052,2.09447,-20.4718
3.26052,2.10752,-20.4718
3.26052,2.12056,-21.3819
3.26052,2.1336,-21.3819
3.26052,2.14665,-22.1943
3.26052,2.15969,-22.9049
3.26052,2.17273,-24.1057
3.26052,2.18578,-23.6054
3.26052,2.19882,-25.3771
3.26052,2.21186,-25.3771
3.26052,2.22491,-27.0983
3.26052,2.23795,-27.0983
3.26052,2.25099,-30.7899
3.26052,2.26404,-33.1835
3.26052,2.27708,-34.1977
3.26052,2.29013,-35.2862
3.26052,2.30317,-35.2862
3.26052,2.31621,-34.1057
3.26052,2.32926,-34.7377
3.26052,2.3423,-34.7377
3.26052,2.35534,-34.671
3.26052,2.36839,-31.3034
3.27356,1.12926,-26.7025
3.27356,1.1423,-26.7956
3.27356,1.15534,-26.5612
3.27356,1.16839,-26.3045
3.27356,1.18143,-26.1149
3.27356,1.19447,-25.7773
3.27356,1.20752,-26.0506
3.27356,1.22056,-26.5957
3.27356,1.2336,-27.339
3.27356,1.24665,-28.4154
3.27356,1.25969,-28.0737
3.27356,1.27273,-28.4929
3.27356,1.28578,-28.9025
3.27356,1.29882,-28.6567
3.27356,1.31186,-29.1937
3.27356,1.32491,-29.8855
3.27356,1.33795,-29.8217
3.27356,1.35099,-29.7814
3.27356,1.36404,-30.8344
3.27356,1.37708,-31.1453
3.27356,1.39013,-32.1833
3.27356,1.40317,-33.167
3.27356,1.41621,-34.9843
3.27356,1.42926,-36.8074
3.27356,1.4423,-37.5556
3.27356,1.45534,-40.4708
3.27356,1.46839,-45.6408
3.27356,1.48143,-45.5011
3.27356,1.49447,-44.5431
3.27356,1.50752,-42.5664
3.27356,1.52056,-41.7013
3.27356,1.5336,-39.812
3.27356,1.54665,-37.5292
3.27356,1.55969,-37.0982
3.27356,1.57273,-35.4653
3.27356,1.58578,-35.4012
3.27356,1.59882,-34.3744
3.27356,1.61186,-36.1361
3.27356,1.62491,-36.5583
3.27356,1.63795,-36.8349
3.27356,1.65099,-38.4657
3.27356,1.66404,-42.2195
3.27356,1.67708,-45.4595
3.27356,1.69013,-45.7274
3.27356,1.70317,-47.5999
3.27356,1.71621,-40.5849
3.27356,1.72926,-36.9609
3.27356,1.7423,-35.4376
3.27356,1.75534,-33.6837
3.27356,1.76839,-33.0919
3.27356,1.78143,-31.3456
3.27356,1.79447,-29.844
3.27356,1.80752,-29.483
3.27356,1.82056,-29.1254
3.27356,1.8336,-28.7035
3.27356,1.84665,-28.3947
3.27356,1.85969,-28.0072
3.27356,1.87273,-27.3413
3.27356,1.88578,-27.1515
3.27356,1.89882,-26.6122
3.27356,1.91186,-25.8337
3.27356,1.92491,-25.6272
3.27356,1.93795,-24.5266
3.27356,1.95099,-23.9945
3.27356,1.96404,-23.2839
3.27356,1.97708,-22.7877
3.27356,1.99013,-22.0426
3.27356,2.00317,-21.6653
3.27356,2.01621,-21.0457
3.27356,2.02926,-20.7462
3.27356,2.0423,-20.4888
3.27356,2.05534,-20.515
3.27356,2.06839,-20.6433
3.27356,2.08143,-20.7896
3.27356,2.09447,-20.8769
3.27356,2.10752,-21.1509
3.27356,2.12056,-21.5836
3.27356,2.1336,-21.9472
3.27356,2.14665,-22.5141
3.27356,2.15969,-22.9858
3.27356,2.17273,-24.237
3.27356,2.18578,-24.6628
3.27356,2.19882,-26.3269
3.27356,2.21186,-27.9523
3.27356,2.22491,-29.4318
3.27356,2.23795,-32.1804
3.27356,2.25099,-32.8188
3.27356,2.26404,-34.1043
3.27356,2.27708,-35.5785
3.27356,2.29013,-37.9769
3.27356,2.30317,-38.8267
3.27356,2.31621,-35.8899
3.27356,2.32926,-34.9215
3.27356,2.3423,-33.9757
3.27356,2.35534,-32.7523
3.27356,2.36839,-30.7976
3.28661,1.12926,-27.289
3.28661,1.1423,-27.6927
3.28661,1.15534,-27.3072
3.28661,1.16839,-26.881
3.28661,1.18143,-27.0133
3.28661,1.19447,-26.4634
3.28661,1.20752,-26.5991
3.28661,1.22056,-27.9906
3.28661,1.2336,-28.2731
3.28661,1.24665,-29.6155
3.28661,1.25969,-29.2754
3.28661,1.27273,-29.3446
3.28661,1.28578,-29.9173
3.28661,1.29882,-29.9387
3.28661,1.31186,-29.8913
3.28661,1.32491,-30.0564
3.28661,1.33795,-30.2906
3.28661,1.35099,-30.4902
3.28661,1.36404,-31.036
3.28661,1.37708,-31.5369
3.28661,1.39013,-32.2084
3.28661,1.40317,-33.0392
3.28661,1.41621,-34.6551
3.28661,1.42926,-38.602
3.28661,1.4423,-37.9893
3.28661,1.45534,-42.7622
3.28661,1.46839,-47.2785
3.28661,1.48143,-49.5194
3.28661,1.49447,-47.9335
3.28661,1.50752,-40.8738
3.28661,1.52056,-40.1017
3.28661,1.5336,-37.011
3.28661,1.54665,-35.2094
3.28661,1.55969,-34.8222
3.28661,1.57273,-34.8175
3.28661,1.58578,-33.513
3.28661,1.59882,-33.9758
3.28661,1.61186,-35.5043
3.28661,1.62491,-35.6707
3.28661,1.63795,-35.138
3.28661,1.65099,-36.9004
3.28661,1.66404,-38.9865
3.28661,1.67708,-42.7556
3.28661,1.69013,-46.7007
3.28661,1.70317,-46.6638
3.28661,1.71621,-43.2652
3.28661,1.72926,-39.0153
3.28661,1.7423,-34.331
3.28661,1.75534,-35.0928
3.28661,1.76839,-32.5961
3.28661,1.78143,-31.7447
3.28661,1.79447,-30.1823
3.28661,1.80752,-29.3936
3.28661,1.82056,-29.2811
3.28661,1.8336,-28.4539
3.28661,1.84665,-28.0583
3.28661,1.85969,-27.7581
3.28661,1.87273,-26.9154
3.28661,1.88578,-26.7214
3.28661,1.89882,-25.9887
3.28661,1.91186,-25.2218
3.28661,1.92491,-24.8929
3.28661,1.93795,-23.2772
3.28661,1.95099,-23.613
3.28661,1.96404,-23.1664
3.28661,1.97708,-22.5258
3.28661,1.99013,-21.888
3.28661,2.00317,-21.4342
3.28661,2.01621,-21.2406
3.28661,2.02926,-20.7566
3.28661,2.0423,-20.6048
3.28661,2.05534,-20.8629
3.28661,2.06839,-20.8969
3.28661,2.08143,-21.2151
3.28661,2.09447,-21.1107
3.28661,2.10752,-21.611
3.28661,2.12056,-22.0399
3.28661,2.1336,-24.3141
3.28661,2.14665,-23.121
3.28661,2.15969,-24.5982
3.28661,2.17273,-24.8056
3.28661,2.18578,-25.762
3.28661,2.19882,-28.5357
3.28661,2.21186,-30.3728
3.28661,2.22491,-30.3722
3.28661,2.23795,-35.9056
3.28661,2.25099,-35.4524
3.28661,2.26404,-36.8127
3.28661,2.27708,-35.8552
3.28661,2.29013,-34.042
3.28661,2.30317,-33.0175
3.28661,2.31621,-32.941
3.28661,2.32926,-31.7494
3.28661,2.3423,-30.4094
3.28661,2.35534,-30.7389
3.28661,2.36839,-28.7381
3.29965,1.12926,-27.7928
3.29965,1.1423,-28.0534
3.29965,1.15534,-28.0633
3.29965,1.16839,-27.0155
3.29965,1.18143,-27.3207
3.29965,1.19447,-26.6863
3.29965,1.20752,-27.1766
3.29965,1.22056,-28.1353
3.29965,1.2336,-29.4208
3.29965,1.24665,-29.9273
3.29965,1.25969,-29.58
3.29965,1.27273,-29.913
3.29965,1.28578,-30.2465
3.29965,1.29882,-29.7404
3.29965,1.31186,-30.3777
3.29965,1.32491,-30.7425
3.29965,1.33795,-30.2628
3.29965,1.35099,-30.5136
3.29965,1.36404,-31.3337
3.29965,1.37708,-31.9565
3.29965,1.39013,-32.4749
3.29965,1.40317,-33.2715
3.29965,1.41621,-34.2421
3.29965,1.42926,-37.2663
3.29965,1.4423,-38.3474
3.29965,1.45534,-41.8898
3.29965,1.46839,-45.4204
3.29965,1.48143,-45.4204
3.29965,1.49447,-45.8893
3.29965,1.50752,-43.3267
3.29965,1.52056,-42.3259
3.29965,1.5336,-37.2211
3.29965,1.54665,-36.5783
3.29965,1.55969,-34.9607
3.29965,1.57273,-34.5099
3.29965,1.58578,-33.3804
3.29965,1.59882,-33.5681
3.29965,1.61186,-34.2279
3.29965,1.62491,-35.7891
3.29965,1.63795,-34.7817
3.29965,1.65099,-36.3093
3.29965,1.66404,-38.7911
3.29965,1.67708,-40.3907
3.29965,1.69013,-44.6121
3.29965,1.70317,-51.2728
3.29965,1.71621,-41.0792
3.29965,1.72926,-38.2549
3.29965,1.7423,-36.9366
3.29965,1.75534,-34.3718
3.29965,1.76839,-33.4112
3.29965,1.78143,-31.6028
3.29965,1.79447,-29.5605
3.29965,1.80752,-28.9934
3.29965,1.82056,-28.1491
3.29965,1.8336,-27.5314
3.29965,1.84665,-27.3416
3.29965,1.85969,-26.9077
3.29965,1.87273,-26.4866
3.29965,1.88578,-25.7708
3.29965,1.89882,-25.3999
3.29965,1.91186,-24.7683
3.29965,1.92491,-24.531
3.29965,1.93795,-23.9687
3.29965,1.95099,-23.306
3.29965,1.96404,-22.7383
3.29965,1.97708,-22.2462
3.29965,1.99013,-21.6651
3.29965,2.00317,-21.295
3.29965,2.01621,-21.0122
3.29965,2.02926,-20.8073
3.29965,2.0423,-20.6288
3.29965,2.05534,-20.7892
3.29965,2.06839,-20.9197
3.29965,2.08143,-21.1287
3.29965,2.09447,-21.3496
3.29965,2.10752,-21.7217
3.29965,2.12056,-22.3149
3.29965,2.1336,-23.5549
3.29965,2.14665,-23.584
3.29965,2.15969,-25.4894
3.29965,2.17273,-25.3938
3.29965,2.18578,-26.3166
3.29965,2.19882,-28.6147
3.29965,2.21186,-31.3054
3.29965,2.22491,-32.2333
3.29965,2.23795,-38.5919
3.29965,2.25099,-36.5079
3.29965,2.26404,-36.254
3.29965,2.27708,-35.3946
3.29965,2.29013,-32.6703
3.29965,2.30317,-33.0125
3.29965,2.31621,-30.9512
3.29965,2.32926,-30.478
3.29965,2.3423,-28.9474
3.29965,2.35534,-29.02
3.29965,2.36839,-27.6808
3.31269,1.12926,-28.4617
3.31269,1.1423,-30.3528
3.31269,1.15534,-28.635
3.31269,1.16839,-28.976
3.31269,1.18143,-28.6862
3.31269,1.19447,-27.3806
3.31269,1.20752,-27.8341
3.31269,1.22056,-28.1941
3.31269,1.2336,-29.3887
3.31269,1.24665,-29.3887
3.31269,1.25969,-31.2176
3.31269,1.27273,-31.1971
3.31269,1.28578,-31.1971
3.31269,1.29882,-31.8366
3.31269,1.31186,-31.4472
3.31269,1.32491,-31.7823
3.31269,1.33795,-30.8925
3.31269,1.35099,-31.0715
3.31269,1.36404,-31.8666
3.31269,1.37708,-31.8666
3.31269,1.39013,-32.4749
3.31269,1.40317,-32.5606
3.31269,1.41621,-33.6075
3.31269,1.42926,-33.6075
3.31269,1.4423,-36.8049
3.31269,1.45534,-38.1521
3.31269,1.46839,-40.5229
3.31269,1.48143,-40.5229
3.31269,1.49447,-44.4221
3.31269,1.50752,-44.4882
3.31269,1.52056,-42.132
3.31269,1.5336,-35.6818
3.31269,1.54665,-35.1444
3.31269,1.55969,-35.1444
3.31269,1.57273,-34.3456
3.31269,1.58578,-34.3456
3.31269,1.59882,-33.1248
3.31269,1.61186,-33.441
3.31269,1.62491,-34.9175
3.31269,1.63795,-34.0833
3.31269,1.65099,-33.6617
3.31269,1.66404,-36.0688
3.31269,1.67708,-37.411
3.31269,1.69013,-40.0593
3.31269,1.70317,-40.0593
3.31269,1.71621,-42.635
3.31269,1.72926,-43.5318
3.31269,1.7423,-43.5318
3.31269,1.75534,-38.4508
3.31269,1.76839,-33.8653
3.31269,1.78143,-31.8751
3.31269,1.79447,-30.0232
3.31269,1.80752,-28.6217
3.31269,1.82056,-27.9085
3.31269,1.8336,-27.1065
3.31269,1.84665,-26.7947
3.31269,1.85969,-25.8091
3.31269,1.87273,-25.5164
3.31269,1.88578,-25.2399
3.31269,1.89882,-24.7109
3.31269,1.91186,-24.3851
3.31269,1.92491,-23.9962
3.31269,1.93795,-23.5328
3.31269,1.95099,-22.8256
3.31269,1.96404,-23.1065
3.31269,1.97708,-22.16
3.31269,1.99013,-21.6404
3.31269,2.00317,-21.4041
3.31269,2.01621,-21.4041
3.31269,2.02926,-20.8954
3.31269,2.0423,-20.6204
3.31269,2.05534,-20.6204
3.31269,2.06839,-21.0852
3.31269,2.08143,-21.5306
3.31269,2.09447,-20.9311
3.31269,2.10752,-21.4868
3.31269,2.12056,-22.2866
3.31269,2.1336,-22.2866
3.31269,2.14665,-23.1745
3.31269,2.15969,-25.26
3.31269,2.17273,-25.8699
3.31269,2.18578,-25.5725
3.31269,2.19882,-28.5074
3.31269,2.21186,-28.5074
3.31269,2.22491,-32.0958
3.31269,2.23795,-30.7263
3.31269,2.25099,-35.7773
3.31269,2.26404,-33.4321
3.31269,2.27708,-34.3077
3.31269,2.29013,-31.5493
3.31269,2.30317,-31.5493
3.31269,2.31621,-29.4331
3.31269,2.32926,-29.167
3.31269,2.3423,-28.5117
3.31269,2.35534,-28.4998
3.31269,2.36839,-26.5025
3.32574,1.12926,-29.1672
3.32574,1.1423,-31.484
3.32574,1.15534,-30.0873
3.32574,1.16839,-30.3514
3.32574,1.18143,-29.5302
3.32574,1.19447,-28.4643
3.32574,1.20752,-29.3619
3.32574,1.22056,-30.8739
3.32574,1.2336,-31.3381
3.32574,1.24665,-32.4347
3.32574,1.25969,-32.5389
3.32574,1.27273,-32.5443
3.32574,1.28578,-32.1747
3.32574,1.29882,-32.4598
3.32574,1.31186,-32.2626
3.32574,1.32491,-32.0739
3.32574,1.33795,-31.6221
3.32574,1.35099,-32.1002
3.32574,1.36404,-31.7475
3.32574,1.37708,-32.3048
3.32574,1.39013,-32.7661
3.32574,1.40317,-32.6497
3.32574,1.41621,-34.489
3.32574,1.42926,-34.9026
3.32574,1.4423,-35.8085
3.32574,1.45534,-38.0119
3.32574,1.46839,-39.4111
3.32574,1.48143,-40.2744
3.32574,1.49447,-40.0476
3.32574,1.50752,-42.7121
3.32574,1.52056,-38.0954
3.32574,1.5336,-36.949
3.32574,1.54665,-33.9669
3.32574,1.55969,-34.5485
3.32574,1.57273,-33.3491
3.32574,1.58578,-32.8433
3.32574,1.59882,-32.6142
3.32574,1.61186,-32.2224
3.32574,1.62491,-33.0265
3.32574,1.63795,-33.0203
3.32574,1.65099,-33.3976
3.32574,1.66404,-35.094
3.32574,1.67708,-35.8344
3.32574,1.69013,-38.3737
3.32574,1.70317,-39.9416
3.32574,1.71621,-41.7954
3.32574,1.72926,-44.6247
3.32574,1.7423,-38.8962
3.32574,1.75534,-34.2964
3.32574,1.76839,-33.6196
3.32574,1.78143,-31.7788
3.32574,1.79447,-29.3047
3.32574,1.80752,-28.5698
3.32574,1.82056,-27.4138
3.32574,1.8336,-26.4601
3.32574,1.84665,-26.1095
3.32574,1.85969,-25.4347
3.32574,1.87273,-24.9648
3.32574,1.88578,-24.3092
3.32574,1.89882,-24.1518
3.32574,1.91186,-23.7524
3.32574,1.92491,-23.3542
3.32574,1.93795,-22.9603
3.32574,1.95099,-22.5487
3.32574,1.96404,-22.3893
3.32574,1.97708,-22.0203
3.32574,1.99013,-21.7943
3.32574,2.00317,-21.469
3.32574,2.01621,-21.1703
3.32574,2.02926,-20.9331
3.32574,2.0423,-20.8305
3.32574,2.05534,-20.8598
3.32574,2.06839,-21.1356
3.32574,2.08143,-21.2777
3.32574,2.09447,-21.5123
3.32574,2.10752,-21.8708
3.32574,2.12056,-22.639
3.32574,2.1336,-23.3516
3.32574,2.14665,-24.1685
3.32574,2.15969,-25.862
3.32574,2.17273,-26.5148
3.32574,2.18578,-27.2952
3.32574,2.19882,-29.2627
3.32574,2.21186,-32.7947
3.32574,2.22491,-33.8695
3.32574,2.23795,-38.8258
3.32574,2.25099,-35.3401
3.32574,2.26404,-35.2555
3.32574,2.27708,-33.0068
3.32574,2.29013,-30.4955
3.32574,2.30317,-29.1039
3.32574,2.31621,-28.1284
3.32574,2.32926,-27.6134
3.32574,2.3423,-26.5579
3.32574,2.35534,-26.4178
3.32574,2.36839,-25.4372
3.33878,1.12926,-30.0314
3.33878,1.1423,-32.7341
3.33878,1.15534,-31.2298
3.33878,1.16839,-31.1101
3.33878,1.18143,-30.7585
3.33878,1.19447,-29.8238
3.33878,1.20752,-30.8786
3.33878,1.22056,-32.4019
3.33878,1.2336,-32.8863
3.33878,1.24665,-34.4829
3.33878,1.25969,-33.4353
3.33878,1.27273,-33.488
3.33878,1.28578,-33.402
3.33878,1.29882,-32.6609
3.33878,1.31186,-32.5316
3.33878,1.32491,-32.2286
3.33878,1.33795,-32.0304
3.33878,1.35099,-32.05
3.33878,1.36404,-32.5381
3.33878,1.37708,-33.0355
3.33878,1.39013,-33.2429
3.33878,1.40317,-33.6265
3.33878,1.41621,-34.4529
3.33878,1.42926,-35.0235
3.33878,1.4423,-35.1265
3.33878,1.45534,-36.8932
3.33878,1.46839,-38.8422
3.33878,1.48143,-37.3493
3.33878,1.49447,-38.2748
3.33878,1.50752,-37.0595
3.33878,1.52056,-35.382
3.33878,1.5336,-33.8337
3.33878,1.54665,-33.0699
3.33878,1.55969,-32.6615
3.33878,1.57273,-32.0305
3.33878,1.58578,-31.168
3.33878,1.59882,-31.3424
3.33878,1.61186,-31.0682
3.33878,1.62491,-31.8545
3.33878,1.63795,-32.4493
3.33878,1.65099,-32.5512
3.33878,1.66404,-33.6569
3.33878,1.67708,-34.0624
3.33878,1.69013,-36.6502
3.33878,1.70317,-38.8727
3.33878,1.71621,-38.6047
3.33878,1.72926,-40.6129
3.33878,1.7423,-36.6089
3.33878,1.75534,-34.3097
3.33878,1.76839,-33.5895
3.33878,1.78143,-31.0256
3.33878,1.79447,-28.9969
3.33878,1.80752,-27.8507
3.33878,1.82056,-26.7397
3.33878,1.8336,-25.8468
3.33878,1.84665,-25.1454
3.33878,1.85969,-24.746
3.33878,1.87273,-24.2546
3.33878,1.88578,-23.6869
3.33878,1.89882,-23.5672
3.33878,1.91186,-23.1922
3.33878,1.92491,-22.9362
3.33878,1.93795,-22.6003
3.33878,1.95099,-22.2684
3.33878,1.96404,-22.0628
3.33878,1.97708,-21.9053
3.33878,1.99013,-21.6601
3.33878,2.00317,-21.4362
3.33878,2.01621,-21.3384
3.33878,2.02926,-21.0169
3.33878,2.0423,-20.9966
3.33878,2.05534,-21.7098
3.33878,2.06839,-21.5401
3.33878,2.08143,-21.9357
3.33878,2.09447,-22.1297
3.33878,2.10752,-22.5896
3.33878,2.12056,-23.3128
3.33878,2.1336,-26.2256
3.33878,2.14665,-25.3306
3.33878,2.15969,-28.05
3.33878,2.17273,-28.0034
3.33878,2.18578,-27.5953
3.33878,2.19882,-33.917
3.33878,2.21186,-33.917
3.33878,2.22491,-35.518
3.33878,2.23795,-34.1824
3.33878,2.25099,-33.1344
3.33878,2.26404,-31.0861
3.33878,2.27708,-30.4241
3.33878,2.29013,-27.6441
3.33878,2.30317,-27.6441
3.33878,2.31621,-27.283
3.33878,2.32926,-26.2904
3.33878,2.3423,-25.0912
3.33878,2.35534,-25.4447
3.33878,2.36839,-24.7804
3.35182,1.12926,-30.963
3.35182,1.1423,-34.0902
3.35182,1.15534,-31.8353
3.35182,1.16839,-31.5823
3.35182,1.18143,-31.9755
3.35182,1.19447,-31.0642
3.35182,1.20752,-31.7819
3.35182,1.22056,-33.7529
3.35182,1.2336,-34.4382
3.35182,1.24665,-35.7798
3.35182,1.25969,-34.3045
3.35182,1.27273,-33.9727
3.35182,1.28578,-33.9727
3.35182,1.29882,-32.9509
3.35182,1.31186,-32.9284
3.35182,1.32491,-31.7104
3.35182,1.33795,-32.0163
3.35182,1.35099,-32.6228
3.35182,1.36404,-31.4416
3.35182,1.37708,-32.7783
3.35182,1.39013,-33.1864
3.35182,1.40317,-33.633
3.35182,1.41621,-34.1119
3.35182,1.42926,-35.7775
3.35182,1.4423,-32.832
3.35182,1.45534,-35.9728
3.35182,1.46839,-35.4599
3.35182,1.48143,-35.7872
3.35182,1.49447,-35.5218
3.35182,1.50752,-35.2839
3.35182,1.52056,-34.7471
3.35182,1.5336,-32.7477
3.35182,1.54665,-31.128
3.35182,1.55969,-31.7207
3.35182,1.57273,-31.0706
3.35182,1.58578,-31.0706
3.35182,1.59882,-30.5473
3.35182,1.61186,-30.3749
3.35182,1.62491,-31.7134
3.35182,1.63795,-31.2949
3.35182,1.65099,-32.0814
3.35182,1.66404,-32.9581
3.35182,1.67708,-33.5736
3.35182,1.69013,-34.9131
3.35182,1.70317,-35.4475
3.35182,1.71621,-36.8876
3.35182,1.72926,-37.5831
3.35182,1.7423,-36.4969
3.35182,1.75534,-33.8466
3.35182,1.76839,-33.6848
3.35182,1.78143,-30.3614
3.35182,1.79447,-28.212
3.35182,1.80752,-27.6612
3.35182,1.82056,-26.1895
3.35182,1.8336,-25.5102
3.35182,1.84665,-25.5219
3.35182,1.85969,-24.6012
3.35182,1.87273,-23.9845
3.35182,1.88578,-23.3553
3.35182,1.89882,-23.5601
3.35182,1.91186,-22.9331
3.35182,1.92491,-22.7912
3.35182,1.93795,-22.7026
3.35182,1.95099,-22.2792
3.35182,1.96404,-22.2061
3.35182,1.97708,-21.835
3.35182,1.99013,-21.748
3.35182,2.00317,-21.5603
3.35182,2.01621,-21.569
3.35182,2.02926,-21.1917
3.35182,2.0423,-21.2983
3.35182,2.05534,-21.4899
3.35182,2.06839,-21.8175
3.35182,2.08143,-22.2618
3.35182,2.09447,-23.217
3.35182,2.10752,-22.8888
3.35182,2.12056,-23.9916
3.35182,2.1336,-24.6047
3.35182,2.14665,-25.8641
3.35182,2.15969,-28.1166
3.35182,2.17273,-29.0552
3.35182,2.18578,-30.1681
3.35182,2.19882,-33.4173
3.35182,2.21186,-36.8167
3.35182,2.22491,-36.1964
3.35182,2.23795,-34.5863
3.35182,2.25099,-31.1144
3.35182,2.26404,-30.0548
3.35182,2.27708,-28.597
3.35182,2.29013,-27.4453
3.35182,2.30317,-26.4909
3.35182,2.31621,-25.5921
3.35182,2.32926,-25.2864
3.35182,2.3423,-24.3816
3.35182,2.35534,-24.2871
3.35182,2.36839,-23.9803
3.36487,1.12926,-31.8149
3.36487,1.1423,-34.5359
3.36487,1.15534,-33.0574
3.36487,1.16839,-32.6982
3.36487,1.18143,-33.0728
3.36487,1.19447,-32.3004
3.36487,1.20752,-34.0213
3.36487,1.22056,-34.9358
3.36487,1.2336,-34.8367
3.36487,1.24665,-35.043
3.36487,1.25969,-34.1054
3.36487,1.27273,-33.8798
3.36487,1.28578,-32.171
3.36487,1.29882,-32.7999
3.36487,1.31186,-32.3849
3.36487,1.32491,-31.4425
3.36487,1.33795,-31.3818
3.36487,1.35099,-31.8539
3.36487,1.36404,-31.8269
3.36487,1.37708,-31.8041
3.36487,1.39013,-33.1539
3.36487,1.40317,-32.4184
3.36487,1.41621,-33.4242
3.36487,1.42926,-33.2798
3.36487,1.4423,-32.6775
3.36487,1.45534,-33.9858
3.36487,1.46839,-32.9307
3.36487,1.48143,-33.6427
3.36487,1.49447,-33.641
3.36487,1.50752,-33.2659
3.36487,1.52056,-32.6631
3.36487,1.5336,-31.4596
3.36487,1.54665,-30.6635
3.36487,1.55969,-31.3716
3.36487,1.57273,-30.1996
3.36487,1.58578,-30.0118
3.36487,1.59882,-29.5606
3.36487,1.61186,-29.584
3.36487,1.62491,-30.2821
3.36487,1.63795,-31.0697
3.36487,1.65099,-31.1881
3.36487,1.66404,-31.9364
3.36487,1.67708,-32.4966
3.36487,1.69013,-34.0374
3.36487,1.70317,-36.1962
3.36487,1.71621,-35.4539
3.36487,1.72926,-36.7432
3.36487,1.7423,-34.3327
3.36487,1.75534,-33.336
3.36487,1.76839,-32.1705
3.36487,1.78143,-30.1747
3.36487,1.79447,-28.2017
3.36487,1.80752,-27.4657
3.36487,1.82056,-26.1582
3.36487,1.8336,-25.332
3.36487,1.84665,-24.9837
3.36487,1.85969,-24.1731
3.36487,1.87273,-23.7557
3.36487,1.88578,-23.2749
3.36487,1.89882,-23.0764
3.36487,1.91186,-22.7388
3.36487,1.92491,-22.5482
3.36487,1.93795,-22.48
3.36487,1.95099,-22.0986
3.36487,1.96404,-22.2446
3.36487,1.97708,-21.9467
3.36487,1.99013,-21.6891
3.36487,2.00317,-21.7532
3.36487,2.01621,-21.7494
3.36487,2.02926,-21.5948
3.36487,2.0423,-21.6289
3.36487,2.05534,-22.1091
3.36487,2.06839,-22.1953
3.36487,2.08143,-22.8478
3.36487,2.09447,-23.0907
3.36487,2.10752,-23.1648
3.36487,2.12056,-24.3909
3.36487,2.1336,-25.6364
3.36487,2.14665,-25.8032
3.36487,2.15969,-28.4975
3.36487,2.17273,-30.9347
3.36487,2.18578,-32.0351
3.36487,2.19882,-36.3831
3.36487,2.21186,-37.1981
3.36487,2.22491,-36.9107
3.36487,2.23795,-34.0837
3.36487,2.25099,-30.8778
3.36487,2.26404,-28.2799
3.36487,2.27708,-27.7656
3.36487,2.29013,-25.7842
3.36487,2.30317,-24.8404
3.36487,2.31621,-24.6921
3.36487,2.32926,-24.3622
3.36487,2.3423,-23.7801
3.36487,2.35534,-23.5002
3.36487,2.36839,-23.2331
3.37791,1.12926,-32.3269
3.37791,1.1423,-34.1526
3.37791,1.15534,-32.8166
3.37791,1.16839,-32.2163
3.37791,1.18143,-33.8547
3.37791,1.19447,-33.5212
3.37791,1.20752,-34.1261
3.37791,1.22056,-35.9576
3.37791,1.2336,-36.2206
3.37791,1.24665,-35.7551
3.37791,1.25969,-33.2771
3.37791,1.27273,-33.5556
3.37791,1.28578,-32.5818
3.37791,1.29882,-32.4712
3.37791,1.31186,-31.824
3.37791,1.32491,-30.9315
3.37791,1.33795,-31.7377
3.37791,1.35099,-31.246
3.37791,1.36404,-30.3215
3.37791,1.37708,-31.2416
3.37791,1.39013,-31.245
3.37791,1.40317,-31.3255
3.37791,1.41621,-32.345
3.37791,1.42926,-31.7299
3.37791,1.4423,-31.25
3.37791,1.45534,-32.778
3.37791,1.46839,-31.302
3.37791,1.48143,-31.9449
3.37791,1.49447,-31.4081
3.37791,1.50752,-32.1642
3.37791,1.52056,-31.1275
3.37791,1.5336,-29.92
3.37791,1.54665,-30.079
3.37791,1.55969,-29.6952
3.37791,1.57273,-29.1765
3.37791,1.58578,-28.7939
3.37791,1.59882,-28.6794
3.37791,1.61186,-28.6415
3.37791,1.62491,-29.5059
3.37791,1.63795,-30.0334
3.37791,1.65099,-29.8966
3.37791,1.66404,-29.8302
3.37791,1.67708,-30.6489
3.37791,1.69013,-32.1901
3.37791,1.70317,-33.4111
3.37791,1.71621,-34.1941
3.37791,1.72926,-35.6751
3.37791,1.7423,-33.0706
3.37791,1.75534,-33.1307
3.37791,1.76839,-29.9326
3.37791,1.78143,-30.4311
3.37791,1.79447,-28.0053
3.37791,1.80752,-27.2456
3.37791,1.82056,-26.2633
3.37791,1.8336,-25.3566
3.37791,1.84665,-24.5674
3.37791,1.85969,-23.9384
3.37791,1.87273,-23.6772
3.37791,1.88578,-22.9004
3.37791,1.89882,-23.0013
3.37791,1.91186,-22.7006
3.37791,1.92491,-22.4749
3.37791,1.93795,-22.3515
3.37791,1.95099,-22.1288
3.37791,1.96404,-22.2044
3.37791,1.97708,-21.9989
3.37791,1.99013,-21.9224
3.37791,2.00317,-22.0235
3.37791,2.01621,-22.06
3.37791,2.02926,-21.6783
3.37791,2.0423,-21.9156
3.37791,2.05534,-22.0913
3.37791,2.06839,-22.908
3.37791,2.08143,-23.1435
3.37791,2.09447,-23.5656
3.37791,2.10752,-24.2183
3.37791,2.12056,-25.3177
3.37791,2.1336,-26.5291
3.37791,2.14665,-27.4892
3.37791,2.15969,-31.3667
3.37791,2.17273,-32.6791
3.37791,2.18578,-32.9356
3.37791,2.19882,-33.879
3.37791,2.21186,-28.1498
3.37791,2.22491,-36.8179
3.37791,2.23795,-36.8179
3.37791,2.25099,-29.8614
3.37791,2.26404,-28.0426
3.37791,2.27708,-26.6969
3.37791,2.29013,-25.3
3.37791,2.30317,-24.1677
3.37791,2.31621,-24.1789
3.37791,2.32926,-23.4886
3.37791,2.3423,-22.7403
3.37791,2.35534,-22.8981
3.37791,2.36839,-22.73
3.39095,1.12926,-32.5732
3.39095,1.1423,-33.9641
3.39095,1.15534,-32.6055
3.39095,1.16839,-32.4401
3.39095,1.18143,-34.1619
3.39095,1.19447,-34.6084
3.39095,1.20752,-35.497
3.39095,1.22056,-35.578
3.39095,1.2336,-34.9519
3.39095,1.24665,-33.727
3.39095,1.25969,-31.7117
3.39095,1.27273,-32.737
3.39095,1.28578,-30.7051
3.39095,1.29882,-30.7524
3.39095,1.31186,-30.5244
3.39095,1.32491,-28.8929
3.39095,1.33795,-29.4482
3.39095,1.35099,-30.4586
3.39095,1.36404,-29.4959
3.39095,1.37708,-30.1587
3.39095,1.39013,-30.239
3.39095,1.40317,-30.8149
3.39095,1.41621,-31.4668
3.39095,1.42926,-32.1102
3.39095,1.4423,-29.9342
3.39095,1.45534,-30.6746
3.39095,1.46839,-30.1583
3.39095,1.48143,-30.0595
3.39095,1.49447,-29.9139
3.39095,1.50752,-30.8351
3.39095,1.52056,-30.6676
3.39095,1.5336,-28.6423
3.39095,1.54665,-28.7669
3.39095,1.55969,-28.7348
3.39095,1.57273,-28.5304
3.39095,1.58578,-27.7796
3.39095,1.59882,-27.6803
3.39095,1.61186,-28.4768
3.39095,1.62491,-28.4007
3.39095,1.63795,-29.3994
3.39095,1.65099,-28.8114
3.39095,1.66404,-29.6883
3.39095,1.67708,-30.3247
3.39095,1.69013,-31.7104
3.39095,1.70317,-31.6265
3.39095,1.71621,-33.1689
3.39095,1.72926,-34.0354
3.39095,1.7423,-32.5398
3.39095,1.75534,-31.1109
3.39095,1.76839,-29.8804
3.39095,1.78143,-28.9299
3.39095,1.79447,-27.387
3.39095,1.80752,-27.2542
3.39095,1.82056,-25.9672
3.39095,1.8336,-24.8028
3.39095,1.84665,-24.885
3.39095,1.85969,-23.9583
3.39095,1.87273,-23.5847
3.39095,1.88578,-23.2576
3.39095,1.89882,-23.1314
3.39095,1.91186,-22.7795
3.39095,1.92491,-22.4756
3.39095,1.93795,-22.7461
3.39095,1.95099,-22.4628
3.39095,1.96404,-22.512
3.39095,1.97708,-22.4365
3.39095,1.99013,-22.3266
3.39095,2.00317,-22.5698
3.39095,2.01621,-22.7213
3.39095,2.02926,-22.3093
3.39095,2.0423,-22.7613
3.39095,2.05534,-23.1897
3.39095,2.06839,-23.5562
3.39095,2.08143,-24.517
3.39095,2.09447,-23.5531
3.39095,2.10752,-25.4272
3.39095,2.12056,-26.617
3.39095,2.1336,-27.8883
3.39095,2.14665,-29.2459
3.39095,2.15969,-35.3245
3.39095,2.17273,-37.9496
3.39095,2.18578,-37.7968
3.39095,2.19882,-38.7355
3.39095,2.21186,-34.8688
3.39095,2.22491,-32.7649
3.39095,2.23795,-28.8804
3.39095,2.25099,-28.0892
3.39095,2.26404,-26.2796
3.39095,2.27708,-25.9864
3.39095,2.29013,-24.1834
3.39095,2.30317,-23.4087
3.39095,2.31621,-23.0221
3.39095,2.32926,-23.1717
3.39095,2.3423,-22.4128
3.39095,2.35534,-22.5068
3.39095,2.36839,-22.2758
3.404,1.12926,-32.4123
3.404,1.1423,-32.8102
3.404,1.15534,-32.3961
3.404,1.16839,-32.667
3.404,1.18143,-34.13
3.404,1.19447,-34.4637
3.404,1.20752,-34.7151
3.404,1.22056,-35.1891
3.404,1.2336,-34.0008
3.404,1.24665,-32.5062
3.404,1.25969,-31.2536
3.404,1.27273,-30.6194
3.404,1.28578,-30.0693
3.404,1.29882,-29.6094
3.404,1.31186,-29.243
3.404,1.32491,-28.8712
3.404,1.33795,-28.699
3.404,1.35099,-29.0015
3.404,1.36404,-28.2064
3.404,1.37708,-28.7781
3.404,1.39013,-28.7861
3.404,1.40317,-28.9138
3.404,1.41621,-29.4997
3.404,1.42926,-29.3279
3.404,1.4423,-28.4104
3.404,1.45534,-29.4079
3.404,1.46839,-29.8444
3.404,1.48143,-29.0302
3.404,1.49447,-29.0019
3.404,1.50752,-29.1419
3.404,1.52056,-28.7907
3.404,1.5336,-28.1587
3.404,1.54665,-27.7932
3.404,1.55969,-27.9455
3.404,1.57273,-27.7271
3.404,1.58578,-27.2364
3.404,1.59882,-27.3186
3.404,1.61186,-27.6723
3.404,1.62491,-27.7138
3.404,1.63795,-28.3544
3.404,1.65099,-28.9999
3.404,1.66404,-28.9645
3.404,1.67708,-29.546
3.404,1.69013,-30.3329
3.404,1.70317,-31.2123
3.404,1.71621,-31.7714
3.404,1.72926,-31.864
3.404,1.7423,-31.5322
3.404,1.75534,-30.3375
3.404,1.76839,-29.6705
3.404,1.78143,-28.4087
3.404,1.79447,-27.5264
3.404,1.80752,-26.7465
3.404,1.82056,-25.8752
3.404,1.8336,-25.0712
3.404,1.84665,-24.8382
3.404,1.85969,-24.1422
3.404,1.87273,-23.6994
3.404,1.88578,-23.4047
3.404,1.89882,-23.4937
3.404,1.91186,-22.8875
3.404,1.92491,-22.5723
3.404,1.93795,-22.6645
3.404,1.95099,-22.4874
3.404,1.96404,-22.5747
3.404,1.97708,-22.5736
3.404,1.99013,-22.4387
3.404,2.00317,-22.9009
3.404,2.01621,-22.7451
3.404,2.02926,-22.6018
3.404,2.0423,-23.1362
3.404,2.05534,-22.7506
3.404,2.06839,-24.0897
3.404,2.08143,-24.222
3.404,2.09447,-24.9519
3.404,2.10752,-25.3415
3.404,2.12056,-27.6623
3.404,2.1336,-27.516
3.404,2.14665,-30.2304
3.404,2.15969,-33.9341
3.404,2.17273,-38.0107
3.404,2.18578,-37.9244
3.404,2.19882,-35.1657
3.404,2.21186,-40.4874
3.404,2.22491,-33.7264
3.404,2.23795,-30.4804
3.404,2.25099,-29.5002
3.404,2.26404,-27.0251
3.404,2.27708,-25.561
3.404,2.29013,-24.1687
3.404,2.30317,-24.7675
3.404,2.31621,-23.6667
3.404,2.32926,-23.1878
3.404,2.3423,-22.571
3.404,2.35534,-22.6156
3.404,2.36839,-22.1358
3.41704,1.12926,-31.8407
3.41704,1.1423,-31.5891
3.41704,1.15534,-31.0934
3.41704,1.16839,-31.8166
3.41704,1.18143,-33.8593
3.41704,1.19447,-33.9968
3.41704,1.20752,-34.2633
3.41704,1.22056,-34.5168
3.41704,1.2336,-33.1243
3.41704,1.24665,-30.2109
3.41704,1.25969,-30.0689
3.41704,1.27273,-30.5932
3.41704,1.28578,-30.5932
3.41704,1.29882,-29.6781
3.41704,1.31186,-28.3798
3.41704,1.32491,-27.8523
3.41704,1.33795,-27.7668
3.41704,1.35099,-29.3169
3.41704,1.36404,-27.1001
3.41704,1.37708,-27.9703
3.41704,1.39013,-27.7553
3.41704,1.40317,-28.3778
3.41704,1.41621,-29.4171
3.41704,1.42926,-28.6694
3.41704,1.4423,-27.7745
3.41704,1.45534,-28.3028
3.41704,1.46839,-28.3328
3.41704,1.48143,-28.3328
3.41704,1.49447,-28.0736
3.41704,1.50752,-28.4892
3.41704,1.52056,-28.5179
3.41704,1.5336,-27.6225
3.41704,1.54665,-27.2983
3.41704,1.55969,-28.0924
3.41704,1.57273,-27.2084
3.41704,1.58578,-27.2084
3.41704,1.59882,-27.7071
3.41704,1.61186,-27.4653
3.41704,1.62491,-27.3847
3.41704,1.63795,-28.5141
3.41704,1.65099,-28.9173
3.41704,1.66404,-28.6158
3.41704,1.67708,-29.2404
3.41704,1.69013,-30.2028
3.41704,1.70317,-29.6282
3.41704,1.71621,-31.6676
3.41704,1.72926,-31.3469
3.41704,1.7423,-30.3317
3.41704,1.75534,-31.0315
3.41704,1.76839,-28.9386
3.41704,1.78143,-28.0888
3.41704,1.79447,-26.6613
3.41704,1.80752,-26.3252
3.41704,1.82056,-25.6909
3.41704,1.8336,-25.01
3.41704,1.84665,-24.8176
3.41704,1.85969,-24.1257
3.41704,1.87273,-23.7834
3.41704,1.88578,-23.5627
3.41704,1.89882,-23.3609
3.41704,1.91186,-23.2906
3.41704,1.92491,-23.0483
3.41704,1.93795,-23.1036
3.41704,1.95099,-22.7514
3.41704,1.96404,-23.2069
3.41704,1.97708,-23.348
3.41704,1.99013,-23.2469
3.41704,2.00317,-23.634
3.41704,2.01621,-23.6054
3.41704,2.02926,-23.5869
3.41704,2.0423,-24.4436
3.41704,2.05534,-24.2262
3.41704,2.06839,-25.4846
3.41704,2.08143,-25.8537
3.41704,2.09447,-26.8168
3.41704,2.10752,-26.6039
3.41704,2.12056,-28.9474
3.41704,2.1336,-29.402
3.41704,2.14665,-33.5176
3.41704,2.15969,-36.7499
3.41704,2.17273,-37.1606
3.41704,2.18578,-42.0362
3.41704,2.19882,-38.2278
3.41704,2.21186,-32.8378
3.41704,2.22491,-31.547
3.41704,2.23795,-28.4447
3.41704,2.25099,-27.2064
3.41704,2.26404,-26.0044
3.41704,2.27708,-25.1532
3.41704,2.29013,-24.0091
3.41704,2.30317,-23.5703
3.41704,2.31621,-23.2431
3.41704,2.32926,-22.6874
3.41704,2.3423,-22.4216
3.41704,2.35534,-22.2744
3.41704,2.36839,-22.0806
3.43008,1.12926,-31.1386
3.43008,1.1423,-31.7668
3.43008,1.15534,-30.9571
3.43008,1.16839,-31.7031
3.43008,1.18143,-32.733
3.43008,1.19447,-33.4189
3.43008,1.20752,-32.9054
3.43008,1.22056,-33.7471
3.43008,1.2336,-32.1769
3.43008,1.24665,-32.1769
3.43008,1.25969,-29.6397
3.43008,1.27273,-29.4593
3.43008,1.28578,-29.4593
3.43008,1.29882,-28.7249
3.43008,1.31186,-27.4337
3.43008,1.32491,-26.5611
3.43008,1.33795,-26.5611
3.43008,1.35099,-28.0912
3.43008,1.36404,-26.4939
3.43008,1.37708,-27.0667
3.43008,1.39013,-26.5858
3.43008,1.40317,-26.5858
3.43008,1.41621,-28.248
3.43008,1.42926,-28.1412
3.43008,1.4423,-26.7961
3.43008,1.45534,-27.0281
3.43008,1.46839,-27.3529
3.43008,1.48143,-27.3529
3.43008,1.49447,-27.5106
3.43008,1.50752,-27.9423
3.43008,1.52056,-27.6019
3.43008,1.5336,-26.4121
3.43008,1.54665,-26.6604
3.43008,1.55969,-26.6604
3.43008,1.57273,-26.7293
3.43008,1.58578,-26.7293
3.43008,1.59882,-27.7071
3.43008,1.61186,-26.7171
3.43008,1.62491,-26.5764
3.43008,1.63795,-27.6884
3.43008,1.65099,-28.4236
3.43008,1.66404,-27.6881
3.43008,1.67708,-28.2718
3.43008,1.69013,-28.4883
3.43008,1.70317,-28.4883
3.43008,1.71621,-29.7737
3.43008,1.72926,-30.6431
3.43008,1.7423,-28.4756
3.43008,1.75534,-28.7739
3.43008,1.76839,-28.0539
3.43008,1.78143,-27.6897
3.43008,1.79447,-26.4255
3.43008,1.80752,-25.8589
3.43008,1.82056,-25.6579
3.43008,1.8336,-24.7643
3.43008,1.84665,-25.1232
3.43008,1.85969,-24.226
3.43008,1.87273,-24.1537
3.43008,1.88578,-24.1537
3.43008,1.89882,-23.4805
3.43008,1.91186,-23.5184
3.43008,1.92491,-22.9844
3.43008,1.93795,-22.4862
3.43008,1.95099,-23.3809
3.43008,1.96404,-23.3809
3.43008,1.97708,-23.9862
3.43008,1.99013,-23.8793
3.43008,2.00317,-25.1878
3.43008,2.01621,-25.1878
3.43008,2.02926,-24.2446
3.43008,2.0423,-25.4107
3.43008,2.05534,-24.5604
3.43008,2.06839,-28.0642
3.43008,2.08143,-27.6589
3.43008,2.09447,-27.6589
3.43008,2.10752,-28.0251
3.43008,2.12056,-31.3543
3.43008,2.1336,-31.3543
3.43008,2.14665,-37.048
3.43008,2.15969,-35.1807
3.43008,2.17273,-41.2323
3.43008,2.18578,-47.7205
3.43008,2.19882,-47.7205
3.43008,2.21186,-32.9494
3.43008,2.22491,-31.0349
3.43008,2.23795,-31.0349
3.43008,2.25099,-26.8904
3.43008,2.26404,-25.587
3.43008,2.27708,-24.9187
3.43008,2.29013,-23.8439
3.43008,2.30317,-23.8439
3.43008,2.31621,-23.1805
3.43008,2.32926,-22.8382
3.43008,2.3423,-22.8382
3.43008,2.35534,-22.3027
3.43008,2.36839,-22.0154
3.44313,1.12926,-30.7533
3.44313,1.1423,-31.2688
3.44313,1.15534,-31.0588
3.44313,1.16839,-31.3861
3.44313,1.18143,-32.1744
3.44313,1.19447,-32.7376
3.44313,1.20752,-32.1857
3.44313,1.22056,-32.2754
3.44313,1.2336,-31.3814
3.44313,1.24665,-30.3285
3.44313,1.25969,-29.2649
3.44313,1.27273,-28.6807
3.44313,1.28578,-28.1108
3.44313,1.29882,-27.7267
3.44313,1.31186,-27.0125
3.44313,1.32491,-26.9153
3.44313,1.33795,-26.6733
3.44313,1.35099,-26.7356
3.44313,1.36404,-26.1624
3.44313,1.37708,-26.3424
3.44313,1.39013,-26.3727
3.44313,1.40317,-26.913
3.44313,1.41621,-26.9437
3.44313,1.42926,-26.7166
3.44313,1.4423,-26.5424
3.44313,1.45534,-26.8772
3.44313,1.46839,-26.8783
3.44313,1.48143,-26.8403
3.44313,1.49447,-26.9833
3.44313,1.50752,-27.0944
3.44313,1.52056,-26.7089
3.44313,1.5336,-26.5262
3.44313,1.54665,-26.281
3.44313,1.55969,-26.4979
3.44313,1.57273,-26.4907
3.44313,1.58578,-26.2716
3.44313,1.59882,-27.1159
3.44313,1.61186,-26.3249
3.44313,1.62491,-26.5073
3.44313,1.63795,-26.9107
3.44313,1.65099,-27.1673
3.44313,1.66404,-27.275
3.44313,1.67708,-27.8333
3.44313,1.69013,-28.3459
3.44313,1.70317,-28.7365
3.44313,1.71621,-28.9345
3.44313,1.72926,-28.9894
3.44313,1.7423,-28.8888
3.44313,1.75534,-28.7269
3.44313,1.76839,-27.9817
3.44313,1.78143,-27.4415
3.44313,1.79447,-26.4988
3.44313,1.80752,-25.8907
3.44313,1.82056,-25.7451
3.44313,1.8336,-25.0876
3.44313,1.84665,-25.1389
3.44313,1.85969,-24.61
3.44313,1.87273,-24.3541
3.44313,1.88578,-24.2949
3.44313,1.89882,-24.3366
3.44313,1.91186,-24.1219
3.44313,1.92491,-23.9275
3.44313,1.93795,-24.2063
3.44313,1.95099,-24.3869
3.44313,1.96404,-24.4695
3.44313,1.97708,-24.8234
3.44313,1.99013,-25.2471
3.44313,2.00317,-25.6734
3.44313,2.01621,-25.5305
3.44313,2.02926,-25.9016
3.44313,2.0423,-26.484
3.44313,2.05534,-26.8167
3.44313,2.06839,-28.3432
3.44313,2.08143,-29.0413
3.44313,2.09447,-29.3814
3.44313,2.10752,-30.6635
3.44313,2.12056,-33.3607
3.44313,2.1336,-34.5058
3.44313,2.14665,-37.5546
3.44313,2.15969,-37.7115
3.44313,2.17273,-36.4111
3.44313,2.18578,-36.3001
3.44313,2.19882,-33.2894
3.44313,2.21186,-30.6
3.44313,2.22491,-29.312
3.44313,2.23795,-28.1655
3.44313,2.25099,-26.7143
3.44313,2.26404,-25.6409
3.44313,2.27708,-24.8568
3.44313,2.29013,-24.0085
3.44313,2.30317,-23.5923
3.44313,2.31621,-22.9793
3.44313,2.32926,-22.6672
3.44313,2.3423,-22.3706
3.44313,2.35534,-22.2125
3.44313,2.36839,-22.0851
3.45617,1.12926,-30.537
3.45617,1.1423,-31.2264
3.45617,1.15534,-31.0353
3.45617,1.16839,-31.1935
3.45617,1.18143,-31.7668
3.45617,1.19447,-32.3689
3.45617,1.20752,-32.1296
3.45617,1.22056,-31.1805
3.45617,1.2336,-30.317
3.45617,1.24665,-28.0863
3.45617,1.25969,-28.4994
3.45617,1.27273,-28.3433
3.45617,1.28578,-26.1992
3.45617,1.29882,-26.8556
3.45617,1.31186,-26.4708
3.45617,1.32491,-25.9374
3.45617,1.33795,-26.0052
3.45617,1.35099,-26.061
3.45617,1.36404,-25.4465
3.45617,1.37708,-26.0427
3.45617,1.39013,-25.6364
3.45617,1.40317,-25.9253
3.45617,1.41621,-26.3185
3.45617,1.42926,-26.8062
3.45617,1.4423,-26.1819
3.45617,1.45534,-26.4874
3.45617,1.46839,-26.3682
3.45617,1.48143,-26.3784
3.45617,1.49447,-26.5599
3.45617,1.50752,-26.3732
3.45617,1.52056,-26.2601
3.45617,1.5336,-26.1469
3.45617,1.54665,-26.0741
3.45617,1.55969,-26.2525
3.45617,1.57273,-26.1138
3.45617,1.58578,-25.8152
3.45617,1.59882,-25.8921
3.45617,1.61186,-26.1302
3.45617,1.62491,-26.1192
3.45617,1.63795,-26.7101
3.45617,1.65099,-27.1351
3.45617,1.66404,-26.9292
3.45617,1.67708,-27.295
3.45617,1.69013,-27.807
3.45617,1.70317,-27.5806
3.45617,1.71621,-28.097
3.45617,1.72926,-28.3734
3.45617,1.7423,-28.2174
3.45617,1.75534,-27.7885
3.45617,1.76839,-27.2387
3.45617,1.78143,-26.9478
3.45617,1.79447,-26.3317
3.45617,1.80752,-25.9481
3.45617,1.82056,-25.7449
3.45617,1.8336,-25.2992
3.45617,1.84665,-25.1352
3.45617,1.85969,-25.0402
3.45617,1.87273,-25.0919
3.45617,1.88578,-25.1834
3.45617,1.89882,-25.3206
3.45617,1.91186,-24.7964
3.45617,1.92491,-24.2311
3.45617,1.93795,-25.5773
3.45617,1.95099,-25.2603
3.45617,1.96404,-26.3713
3.45617,1.97708,-26.622
3.45617,1.99013,-26.7207
3.45617,2.00317,-27.7839
3.45617,2.01621,-27.934
3.45617,2.02926,-27.3602
3.45617,2.0423,-28.2725
3.45617,2.05534,-29.6397
3.45617,2.06839,-31.3906
3.45617,2.08143,-32.4278
3.45617,2.09447,-32.2107
3.45617,2.10752,-35.014
3.45617,2.12056,-35.857
3.45617,2.1336,-38.0673
3.45617,2.14665,-38.0262
3.45617,2.15969,-34.6177
3.45617,2.17273,-34.474
3.45617,2.18578,-34.0676
3.45617,2.19882,-29.6225
3.45617,2.21186,-29.9624
3.45617,2.22491,-28.0021
3.45617,2.23795,-26.4495
3.45617,2.25099,-25.8013
3.45617,2.26404,-25.5175
3.45617,2.27708,-24.6502
3.45617,2.29013,-23.9785
3.45617,2.30317,-23.4961
3.45617,2.31621,-23.1604
3.45617,2.32926,-22.8631
3.45617,2.3423,-22.5633
3.45617,2.35534,-22.4579
3.45617,2.36839,-22.4737
3.46922,1.12926,-30.4211
3.46922,1.1423,-31.5165
3.46922,1.15534,-31.1056
3.46922,1.16839,-31.4157
3.46922,1.18143,-31.608
3.46922,1.19447,-32.1373
3.46922,1.20752,-31.4463
3.46922,1.22056,-31.0135
3.46922,1.2336,-30.6856
3.46922,1.24665,-29.1912
3.46922,1.25969,-29.1354
3.46922,1.27273,-28.108
3.46922,1.28578,-27.05
3.46922,1.29882,-26.7771
3.46922,1.31186,-26.2251
3.46922,1.32491,-25.9686
3.46922,1.33795,-25.5548
3.46922,1.35099,-25.6247
3.46922,1.36404,-25.3872
3.46922,1.37708,-25.621
3.46922,1.39013,-25.3426
3.46922,1.40317,-26.0219
3.46922,1.41621,-26.0886
3.46922,1.42926,-26.269
3.46922,1.4423,-25.7927
3.46922,1.45534,-26.3047
3.46922,1.46839,-25.992
3.46922,1.48143,-26.768
3.46922,1.49447,-26.4156
3.46922,1.50752,-26.2989
3.46922,1.52056,-26.3731
3.46922,1.5336,-26.2987
3.46922,1.54665,-26.1358
3.46922,1.55969,-26.1085
3.46922,1.57273,-26.1478
3.46922,1.58578,-25.858
3.46922,1.59882,-26.1262
3.46922,1.61186,-26.1907
3.46922,1.62491,-26.0512
3.46922,1.63795,-26.3706
3.46922,1.65099,-26.7339
3.46922,1.66404,-26.8357
3.46922,1.67708,-27.1802
3.46922,1.69013,-27.3477
3.46922,1.70317,-27.8193
3.46922,1.71621,-27.5348
3.46922,1.72926,-28.0997
3.46922,1.7423,-28.0997
3.46922,1.75534,-27.5623
3.46922,1.76839,-27.0214
3.46922,1.78143,-26.718
3.46922,1.79447,-26.0826
3.46922,1.80752,-25.7633
3.46922,1.82056,-25.8357
3.46922,1.8336,-25.5981
3.46922,1.84665,-25.663
3.46922,1.85969,-25.3536
3.46922,1.87273,-25.1829
3.46922,1.88578,-25.2549
3.46922,1.89882,-25.2703
3.46922,1.91186,-25.4569
3.46922,1.92491,-25.3024
3.46922,1.93795,-25.3721
3.46922,1.95099,-26.6571
3.46922,1.96404,-27.3706
3.46922,1.97708,-27.2069
3.46922,1.99013,-28.6555
3.46922,2.00317,-29.4366
3.46922,2.01621,-29.4366
3.46922,2.02926,-29.6452
3.46922,2.0423,-30.5325
3.46922,2.05534,-31.2467
3.46922,2.06839,-33.9091
3.46922,2.08143,-35.0372
3.46922,2.09447,-34.9202
3.46922,2.10752,-36.1146
3.46922,2.12056,-37.9671
3.46922,2.1336,-37.9671
3.46922,2.14665,-35.3463
3.46922,2.15969,-32.0591
3.46922,2.17273,-32.4094
3.46922,2.18578,-30.9441
3.46922,2.19882,-28.9931
3.46922,2.21186,-28.2461
3.46922,2.22491,-27.6058
3.46922,2.23795,-26.2657
3.46922,2.25099,-25.8933
3.46922,2.26404,-25.2804
3.46922,2.27708,-24.5443
3.46922,2.29013,-23.9283
3.46922,2.30317,-23.3379
3.46922,2.31621,-23.3402
3.46922,2.32926,-23.0496
3.46922,2.3423,-22.6207
3.46922,2.35534,-22.5842
3.46922,2.36839,-22.6829
3.48226,1.12926,-30.5692
3.48226,1.1423,-31.8889
3.48226,1.15534,-31.9357
3.48226,1.16839,-32.0225
3.48226,1.18143,-31.7044
3.48226,1.19447,-32.6102
3.48226,1.20752,-32.1411
3.48226,1.22056,-31.3891
3.48226,1.2336,-30.6732
3.48226,1.24665,-29.8398
3.48226,1.25969,-28.742
3.48226,1.27273,-28.3956
3.48226,1.28578,-27.9508
3.48226,1.29882,-26.8313
3.48226,1.31186,-26.4767
3.48226,1.32491,-26.4533
3.48226,1.33795,-25.9399
3.48226,1.35099,-25.5708
3.48226,1.36404,-25.4432
3.48226,1.37708,-25.6132
3.48226,1.39013,-25.35
3.48226,1.40317,-26.1068
3.48226,1.41621,-25.8115
3.48226,1.42926,-25.6371
3.48226,1.4423,-25.6491
3.48226,1.45534,-25.8601
3.48226,1.46839,-25.8954
3.48226,1.48143,-25.9728
3.48226,1.49447,-26.2434
3.48226,1.50752,-26.0667
3.48226,1.52056,-25.8703
3.48226,1.5336,-26.0608
3.48226,1.54665,-26.1188
3.48226,1.55969,-26.3358
3.48226,1.57273,-26.1206
3.48226,1.58578,-25.6908
3.48226,1.59882,-25.8357
3.48226,1.61186,-25.8516
3.48226,1.62491,-25.8897
3.48226,1.63795,-26.245
3.48226,1.65099,-26.5176
3.48226,1.66404,-26.5664
3.48226,1.67708,-26.8168
3.48226,1.69013,-27.0004
3.48226,1.70317,-27.3201
3.48226,1.71621,-27.2018
3.48226,1.72926,-27.3975
3.48226,1.7423,-27.3246
3.48226,1.75534,-27.2987
3.48226,1.76839,-27.0703
3.48226,1.78143,-26.6686
3.48226,1.79447,-26.3327
3.48226,1.80752,-26.0491
3.48226,1.82056,-26.0978
3.48226,1.8336,-26.0849
3.48226,1.84665,-25.9602
3.48226,1.85969,-26.0205
3.48226,1.87273,-26.3379
3.48226,1.88578,-26.2239
3.48226,1.89882,-26.3867
3.48226,1.91186,-26.9519
3.48226,1.92491,-26.6297
3.48226,1.93795,-26.8424
3.48226,1.95099,-27.394
3.48226,1.96404,-28.1864
3.48226,1.97708,-29.4048
3.48226,1.99013,-29.7329
3.48226,2.00317,-30.7652
3.48226,2.01621,-31.0046
3.48226,2.02926,-31.9882
3.48226,2.0423,-33.1202
3.48226,2.05534,-34.4485
3.48226,2.06839,-35.9364
3.48226,2.08143,-35.9816
3.48226,2.09447,-36.493
3.48226,2.10752,-37.4883
3.48226,2.12056,-36.4618
3.48226,2.1336,-35.4627
3.48226,2.14665,-34.1159
3.48226,2.15969,-31.9809
3.48226,2.17273,-30.9352
3.48226,2.18578,-30.3803
3.48226,2.19882,-29.0592
3.48226,2.21186,-28.3889
3.48226,2.22491,-27.296
3.48226,2.23795,-26.7076
3.48226,2.25099,-26.0539
3.48226,2.26404,-25.3036
3.48226,2.27708,-24.9745
3.48226,2.29013,-24.4526
3.48226,2.30317,-24.0462
3.48226,2.31621,-23.6935
3.48226,2.32926,-23.4741
3.48226,2.3423,-23.1563
3.48226,2.35534,-23.0374
3.48226,2.36839,-23.0291
3.4953,1.12926,-30.8912
3.4953,1.1423,-32.2342
3.4953,1.15534,-31.9333
3.4953,1.16839,-32.4541
3.4953,1.18143,-32.3797
3.4953,1.19447,-32.7682
3.4953,1.20752,-32.8477
3.4953,1.22056,-32.3172
3.4953,1.2336,-32.1501
3.4953,1.24665,-30.1103
3.4953,1.25969,-29.3031
3.4953,1.27273,-28.6042
3.4953,1.28578,-27.5771
3.4953,1.29882,-27.225
3.4953,1.31186,-26.6489
3.4953,1.32491,-26.4964
3.4953,1.33795,-25.7022
3.4953,1.35099,-25.5768
3.4953,1.36404,-25.7429
3.4953,1.37708,-25.4565
3.4953,1.39013,-25.4994
3.4953,1.40317,-26.0273
3.4953,1.41621,-25.9875
3.4953,1.42926,-25.8256
3.4953,1.4423,-25.7489
3.4953,1.45534,-26.1738
3.4953,1.46839,-26.2723
3.4953,1.48143,-26.5252
3.4953,1.49447,-26.4666
3.4953,1.50752,-26.3763
3.4953,1.52056,-26.1226
3.4953,1.5336,-26.3199
3.4953,1.54665,-26.4228
3.4953,1.55969,-25.9988
3.4953,1.57273,-26.493
3.4953,1.58578,-25.9191
3.4953,1.59882,-25.9959
3.4953,1.61186,-26.2441
3.4953,1.62491,-25.8469
3.4953,1.63795,-26.2002
3.4953,1.65099,-26.3137
3.4953,1.66404,-26.4943
3.4953,1.67708,-26.5742
3.4953,1.69013,-26.6293
3.4953,1.70317,-26.789
3.4953,1.71621,-26.8507
3.4953,1.72926,-26.9423
3.4953,1.7423,-26.8389
3.4953,1.75534,-26.9004
3.4953,1.76839,-26.7974
3.4953,1.78143,-26.7541
3.4953,1.79447,-26.4925
3.4953,1.80752,-26.1121
3.4953,1.82056,-26.6017
3.4953,1.8336,-26.6681
3.4953,1.84665,-26.8044
3.4953,1.85969,-26.2395
3.4953,1.87273,-27.145
3.4953,1.88578,-27.6229
3.4953,1.89882,-27.7739
3.4953,1.91186,-27.8788
3.4953,1.92491,-27.774
3.4953,1.93795,-29.9545
3.4953,1.95099,-29.8103
3.4953,1.96404,-30.7198
3.4953,1.97708,-31.4927
3.4953,1.99013,-32.9917
3.4953,2.00317,-34.4986
3.4953,2.01621,-35.3149
3.4953,2.02926,-35.3206
3.4953,2.0423,-35.3593
3.4953,2.05534,-38.8856
3.4953,2.06839,-38.776
3.4953,2.08143,-37.7118
3.4953,2.09447,-37.4252
3.4953,2.10752,-36.8066
3.4953,2.12056,-34.6556
3.4953,2.1336,-33.3689
3.4953,2.14665,-32.1312
3.4953,2.15969,-30.4147
3.4953,2.17273,-29.8592
3.4953,2.18578,-29.344
3.4953,2.19882,-28.3556
3.4953,2.21186,-27.7622
3.4953,2.22491,-27.1288
3.4953,2.23795,-26.4601
3.4953,2.25099,-26.0193
3.4953,2.26404,-25.6627
3.4953,2.27708,-25.3657
3.4953,2.29013,-24.881
3.4953,2.30317,-24.4793
3.4953,2.31621,-24.4133
3.4953,2.32926,-24.0575
3.4953,2.3423,-23.8071
3.4953,2.35534,-23.6333
3.4953,2.36839,-23.6337
3.50835,1.12926,-31.4387
3.50835,1.1423,-32.7605
3.50835,1.15534,-32.9883
3.50835,1.16839,-33.2534
3.50835,1.18143,-32.806
3.50835,1.19447,-33.7793
3.50835,1.20752,-33.9438
3.50835,1.22056,-32.5174
3.50835,1.2336,-32.6627
3.50835,1.24665,-30.6992
3.50835,1.25969,-30.4866
3.50835,1.27273,-29.6391
3.50835,1.28578,-28.4416
3.50835,1.29882,-27.7039
3.50835,1.31186,-27.2587
3.50835,1.32491,-27.027
3.50835,1.33795,-26.1562
3.50835,1.35099,-25.844
3.50835,1.36404,-25.9868
3.50835,1.37708,-26.0286
3.50835,1.39013,-25.7136
3.50835,1.40317,-26.4201
3.50835,1.41621,-26.4553
3.50835,1.42926,-25.8843
3.50835,1.4423,-26.5987
3.50835,1.45534,-26.4563
3.50835,1.46839,-26.3504
3.50835,1.48143,-26.6436
3.50835,1.49447,-27.0951
3.50835,1.50752,-26.7096
3.50835,1.52056,-26.1672
3.50835,1.5336,-27.0227
3.50835,1.54665,-26.9558
3.50835,1.55969,-26.6093
3.50835,1.57273,-26.7586
3.50835,1.58578,-26.2806
3.50835,1.59882,-26.3561
3.50835,1.61186,-26.6551
3.50835,1.62491,-26.2287
3.50835,1.63795,-26.4578
3.50835,1.65099,-26.604
3.50835,1.66404,-26.5994
3.50835,1.67708,-26.6938
3.50835,1.69013,-26.6099
3.50835,1.70317,-26.5487
3.50835,1.71621,-26.5798
3.50835,1.72926,-26.7871
3.50835,1.7423,-26.8684
3.50835,1.75534,-26.6288
3.50835,1.76839,-26.6245
3.50835,1.78143,-26.7427
3.50835,1.79447,-26.293
3.50835,1.80752,-26.1057
3.50835,1.82056,-26.9881
3.50835,1.8336,-27.0073
3.50835,1.84665,-28.1421
3.50835,1.85969,-26.933
3.50835,1.87273,-27.6778
3.50835,1.88578,-29.9188
3.50835,1.89882,-29.4342
3.50835,1.91186,-28.9688
3.50835,1.92491,-29.1681
3.50835,1.93795,-29.1681
3.50835,1.95099,-31.2808
3.50835,1.96404,-31.2808
3.50835,1.97708,-35.757
3.50835,1.99013,-34.0503
3.50835,2.00317,-50.8896
3.50835,2.01621,-50.8896
3.50835,2.02926,-38.4268
3.50835,2.0423,-39.9755
3.50835,2.05534,-39.5487
3.50835,2.06839,-35.5408
3.50835,2.08143,-35.9931
3.50835,2.09447,-35.8126
3.50835,2.10752,-35.9886
3.50835,2.12056,-32.7517
3.50835,2.1336,-32.7517
3.50835,2.14665,-31.1599
3.50835,2.15969,-28.1002
3.50835,2.17273,-29.381
3.50835,2.18578,-29.1458
3.50835,2.19882,-28.003
3.50835,2.21186,-28.3163
3.50835,2.22491,-27.2077
3.50835,2.23795,-26.0999
3.50835,2.25099,-26.4859
3.50835,2.26404,-26.1896
3.50835,2.27708,-25.6576
3.50835,2.29013,-25.0193
3.50835,2.30317,-25.0193
3.50835,2.31621,-25.2047
3.50835,2.32926,-24.7658
3.50835,2.3423,-23.8328
3.50835,2.35534,-24.5676
3.50835,2.36839,-24.2957
3.52139,1.12926,-32.1764
3.52139,1.1423,-33.29
3.52139,1.15534,-34.7482
3.52139,1.16839,-34.4158
3.52139,1.18143,-34.0949
3.52139,1.19447,-35.0831
3.52139,1.20752,-34.5948
3.52139,1.22056,-34.5459
3.52139,1.2336,-33.7664
3.52139,1.24665,-32.1873
3.52139,1.25969,-31.0333
3.52139,1.27273,-31.0788
3.52139,1.28578,-28.5845
3.52139,1.29882,-28.7473
3.52139,1.31186,-27.8383
3.52139,1.32491,-27.5722
3.52139,1.33795,-26.7787
3.52139,1.35099,-26.4556
3.52139,1.36404,-26.6665
3.52139,1.37708,-26.6127
3.52139,1.39013,-26.2254
3.52139,1.40317,-27.367
3.52139,1.41621,-26.7625
3.52139,1.42926,-26.7683
3.52139,1.4423,-27.148
3.52139,1.45534,-27.3749
3.52139,1.46839,-27.4913
3.52139,1.48143,-27.7276
3.52139,1.49447,-27.8052
3.52139,1.50752,-27.2969
3.52139,1.52056,-26.9599
3.52139,1.5336,-27.7475
3.52139,1.54665,-27.6388
3.52139,1.55969,-27.033
3.52139,1.57273,-27.237
3.52139,1.58578,-26.563
3.52139,1.59882,-26.5001
3.52139,1.61186,-26.791
3.52139,1.62491,-26.5261
3.52139,1.63795,-26.5841
3.52139,1.65099,-26.6238
3.52139,1.66404,-26.6812
3.52139,1.67708,-26.6061
3.52139,1.69013,-26.4553
3.52139,1.70317,-26.6238
3.52139,1.71621,-26.537
3.52139,1.72926,-26.7943
3.52139,1.7423,-26.6684
3.52139,1.75534,-26.8794
3.52139,1.76839,-26.9968
3.52139,1.78143,-26.9951
3.52139,1.79447,-27.072
3.52139,1.80752,-26.9556
3.52139,1.82056,-27.2935
3.52139,1.8336,-28.1354
3.52139,1.84665,-28.5384
3.52139,1.85969,-28.2711
3.52139,1.87273,-29.5096
3.52139,1.88578,-29.9987
3.52139,1.89882,-30.8293
3.52139,1.91186,-31.4433
3.52139,1.92491,-31.4695
3.52139,1.93795,-33.2635
3.52139,1.95099,-34.6693
3.52139,1.96404,-37.742
3.52139,1.97708,-40.1709
3.52139,1.99013,-39.4364
3.52139,2.00317,-41.1904
3.52139,2.01621,-43.0612
3.52139,2.02926,-40.1701
3.52139,2.0423,-38.4666
3.52139,2.05534,-39.1739
3.52139,2.06839,-33.9493
3.52139,2.08143,-34.437
3.52139,2.09447,-33.9984
3.52139,2.10752,-32.6002
3.52139,2.12056,-31.2482
3.52139,2.1336,-30.5529
3.52139,2.14665,-29.7618
3.52139,2.15969,-28.673
3.52139,2.17273,-28.6594
3.52139,2.18578,-28.3596
3.52139,2.19882,-27.7217
3.52139,2.21186,-27.5089
3.52139,2.22491,-27.303
3.52139,2.23795,-26.8075
3.52139,2.25099,-26.5892
3.52139,2.26404,-26.3695
3.52139,2.27708,-26.1717
3.52139,2.29013,-25.8611
3.52139,2.30317,-25.7393
3.52139,2.31621,-25.1707
3.52139,2.32926,-25.1575
3.52139,2.3423,-24.9166
3.52139,2.35534,-24.908
3.52139,2.36839,-24.7902
3.53443,1.12926,-32.8438
3.53443,1.1423,-37.8888
3.53443,1.15534,-35.6768
3.53443,1.16839,-35.5298
3.53443,1.18143,-35.543
3.53443,1.19447,-37.7611
3.53443,1.20752,-37.1287
3.53443,1.22056,-37.6675
3.53443,1.2336,-38.0584
3.53443,1.24665,-38.0584
3.53443,1.25969,-34.0423
3.53443,1.27273,-32.1795
3.53443,1.28578,-32.1795
3.53443,1.29882,-30.1166
3.53443,1.31186,-29.2381
3.53443,1.32491,-29.6168
3.53443,1.33795,-28.7929
3.53443,1.35099,-27.4472
3.53443,1.36404,-27.8583
3.53443,1.37708,-27.9519
3.53443,1.39013,-27.4418
3.53443,1.40317,-28.6069
3.53443,1.41621,-28.1577
3.53443,1.42926,-26.9335
3.53443,1.4423,-29.6278
3.53443,1.45534,-27.6476
3.53443,1.46839,-27.9888
3.53443,1.48143,-27.9888
3.53443,1.49447,-29.0868
3.53443,1.50752,-28.0764
3.53443,1.52056,-27.4127
3.53443,1.5336,-29.074
3.53443,1.54665,-28.9931
3.53443,1.55969,-28.1279
3.53443,1.57273,-28.1554
3.53443,1.58578,-26.8564
3.53443,1.59882,-26.8564
3.53443,1.61186,-27.5935
3.53443,1.62491,-26.5812
3.53443,1.63795,-26.8082
3.53443,1.65099,-26.7011
3.53443,1.66404,-26.82
3.53443,1.67708,-26.82
3.53443,1.69013,-26.3559
3.53443,1.70317,-26.3559
3.53443,1.71621,-26.5361
3.53443,1.72926,-26.7085
3.53443,1.7423,-26.7085
3.53443,1.75534,-26.5565
3.53443,1.76839,-26.5565
3.53443,1.78143,-27.171
3.53443,1.79447,-27.5854
3.53443,1.80752,-27.1723
3.53443,1.82056,-27.6978
3.53443,1.8336,-28.851
3.53443,1.84665,-30.021
3.53443,1.85969,-29.046
3.53443,1.87273,-30.7218
3.53443,1.88578,-30.7218
3.53443,1.89882,-33.219
3.53443,1.91186,-34.1849
3.53443,1.92491,-33.9211
3.53443,1.93795,-29.5885
3.53443,1.95099,-37.4132
3.53443,1.96404,-37.4132
3.53443,1.97708,-40.4988
3.53443,1.99013,-43.4189
3.53443,2.00317,-43.4189
3.53443,2.01621,-43.0612
3.53443,2.02926,-41.2596
3.53443,2.0423,-40.2618
3.53443,2.05534,-35.4916
3.53443,2.06839,-30.887
3.53443,2.08143,-32.1046
3.53443,2.09447,-32.1904
3.53443,2.10752,-31.2287
3.53443,2.12056,-30.251
3.53443,2.1336,-30.251
3.53443,2.14665,-28.9947
3.53443,2.15969,-27.4348
3.53443,2.17273,-28.2257
3.53443,2.18578,-28.2107
3.53443,2.19882,-28.2107
3.53443,2.21186,-27.7451
3.53443,2.22491,-27.7621
3.53443,2.23795,-27.7621
3.53443,2.25099,-27.7028
3.53443,2.26404,-27.338
3.53443,2.27708,-26.3834
3.53443,2.29013,-27.1346
3.53443,2.30317,-27.1346
3.53443,2.31621,-26.389
3.53443,2.32926,-26.4543
3.53443,2.3423,-26.4543
3.53443,2.35534,-26.3908
3.53443,2.36839,-25.6164
3.54748,1.12926,-33.6388
3.54748,1.1423,-36.5476
3.54748,1.15534,-36.6624
3.54748,1.16839,-36.9285
3.54748,1.18143,-37.8751
3.54748,1.19447,-40.256
3.54748,1.20752,-42.0345
3.54748,1.22056,-43.5023
3.54748,1.2336,-41.1634
3.54748,1.24665,-40.3889
3.54748,1.25969,-37.4243
3.54748,1.27273,-35.3811
3.54748,1.28578,-33.7653
3.54748,1.29882,-31.6006
3.54748,1.31186,-30.5649
3.54748,1.32491,-29.7356
3.54748,1.33795,-29.5995
3.54748,1.35099,-28.8803
3.54748,1.36404,-29.0468
3.54748,1.37708,-28.7527
3.54748,1.39013,-28.6333
3.54748,1.40317,-29.0261
3.54748,1.41621,-29.0346
3.54748,1.42926,-29.2851
3.54748,1.4423,-29.6838
3.54748,1.45534,-29.9428
3.54748,1.46839,-30.1061
3.54748,1.48143,-30.5896
3.54748,1.49447,-30.3056
3.54748,1.50752,-29.8367
3.54748,1.52056,-29.1496
3.54748,1.5336,-29.2651
3.54748,1.54665,-29.2106
3.54748,1.55969,-28.548
3.54748,1.57273,-28.5633
3.54748,1.58578,-27.9531
3.54748,1.59882,-27.9285
3.54748,1.61186,-27.6831
3.54748,1.62491,-27.4873
3.54748,1.63795,-27.1015
3.54748,1.65099,-26.9699
3.54748,1.66404,-27.0232
3.54748,1.67708,-26.8704
3.54748,1.69013,-26.7362
3.54748,1.70317,-26.7717
3.54748,1.71621,-26.7747
3.54748,1.72926,-26.8555
3.54748,1.7423,-27.1408
3.54748,1.75534,-27.2336
3.54748,1.76839,-27.5664
3.54748,1.78143,-27.8236
3.54748,1.79447,-28.0436
3.54748,1.80752,-28.1301
3.54748,1.82056,-28.7435
3.54748,1.8336,-29.2938
3.54748,1.84665,-29.946
3.54748,1.85969,-30.624
3.54748,1.87273,-31.8001
3.54748,1.88578,-33.2948
3.54748,1.89882,-32.9046
3.54748,1.91186,-35.7151
3.54748,1.92491,-36.8159
3.54748,1.93795,-40.9355
3.54748,1.95099,-41.6137
3.54748,1.96404,-48.3767
3.54748,1.97708,-41.8253
3.54748,1.99013,-40.1155
3.54748,2.00317,-36.9329
3.54748,2.01621,-35.7837
3.54748,2.02926,-35.3386
3.54748,2.0423,-33.859
3.54748,2.05534,-32.6969
3.54748,2.06839,-31.1113
3.54748,2.08143,-30.7948
3.54748,2.09447,-31.049
3.54748,2.10752,-30.2637
3.54748,2.12056,-29.6831
3.54748,2.1336,-29.6886
3.54748,2.14665,-29.0122
3.54748,2.15969,-28.7091
3.54748,2.17273,-28.4112
3.54748,2.18578,-28.3265
3.54748,2.19882,-28.2711
3.54748,2.21186,-28.1312
3.54748,2.22491,-28.2804
3.54748,2.23795,-28.102
3.54748,2.25099,-28.2431
3.54748,2.26404,-28.1411
3.54748,2.27708,-27.7723
3.54748,2.29013,-27.976
3.54748,2.30317,-27.6661
3.54748,2.31621,-27.548
3.54748,2.32926,-27.1879
3.54748,2.3423,-27.0019
3.54748,2.35534,-26.785
3.54748,2.36839,-26.2314
3.56052,1.12926,-34.6212
3.56052,1.1423,-39.4053
3.56052,1.15534,-38.2272
3.56052,1.16839,-38.1386
3.56052,1.18143,-38.381
3.56052,1.19447,-41.5289
3.56052,1.20752,-40.268
3.56052,1.22056,-44.1333
3.56052,1.2336,-41.5544
3.56052,1.24665,-41.9842
3.56052,1.25969,-34.3098
3.56052,1.27273,-34.902
3.56052,1.28578,-37.2735
3.56052,1.29882,-37.2735
3.56052,1.31186,-31.2377
3.56052,1.32491,-30.6667
3.56052,1.33795,-30.1973
3.56052,1.35099,-29.5359
3.56052,1.36404,-30.9498
3.56052,1.37708,-31.7072
3.56052,1.39013,-30.7809
3.56052,1.40317,-30.8966
3.56052,1.41621,-31.6818
3.56052,1.42926,-27.9533
3.56052,1.4423,-33.3907
3.56052,1.45534,-31.7208
3.56052,1.46839,-31.7014
3.56052,1.48143,-31.7014
3.56052,1.49447,-32.3054
3.56052,1.50752,-30.9989
3.56052,1.52056,-30.8408
3.56052,1.5336,-31.2532
3.56052,1.54665,-31.0206
3.56052,1.55969,-29.5886
3.56052,1.57273,-29.6336
3.56052,1.58578,-27.5164
3.56052,1.59882,-28.3505
3.56052,1.61186,-28.1713
3.56052,1.62491,-27.2475
3.56052,1.63795,-27.2427
3.56052,1.65099,-27.1043
3.56052,1.66404,-27.2408
3.56052,1.67708,-26.8583
3.56052,1.69013,-26.9599
3.56052,1.70317,-28.1138
3.56052,1.71621,-27.0162
3.56052,1.72926,-27.013
3.56052,1.7423,-27.013
3.56052,1.75534,-26.9798
3.56052,1.76839,-28.1633
3.56052,1.78143,-28.1996
3.56052,1.79447,-28.8584
3.56052,1.80752,-28.4981
3.56052,1.82056,-29.765
3.56052,1.8336,-30.819
3.56052,1.84665,-32.0458
3.56052,1.85969,-31.6743
3.56052,1.87273,-34.3503
3.56052,1.88578,-34.3503
3.56052,1.89882,-38.2226
3.56052,1.91186,-38.4844
3.56052,1.92491,-35.8404
3.56052,1.93795,-37.3869
3.56052,1.95099,-40.0905
3.56052,1.96404,-40.0905
3.56052,1.97708,-37.8795
3.56052,1.99013,-35.4789
3.56052,2.00317,-31.5623
3.56052,2.01621,-31.5623
3.56052,2.02926,-32.9466
3.56052,2.0423,-32.3064
3.56052,2.05534,-31.0066
3.56052,2.06839,-29.1854
3.56052,2.08143,-28.495
3.56052,2.09447,-29.7871
3.56052,2.10752,-29.6298
3.56052,2.12056,-28.8456
3.56052,2.1336,-29.0405
3.56052,2.14665,-28.6756
3.56052,2.15969,-28.1742
3.56052,2.17273,-28.4932
3.56052,2.18578,-28.4504
3.56052,2.19882,-28.3313
3.56052,2.21186,-28.5183
3.56052,2.22491,-28.6834
3.56052,2.23795,-28.3879
3.56052,2.25099,-28.907
3.56052,2.26404,-28.8286
3.56052,2.27708,-28.7698
3.56052,2.29013,-29.2128
3.56052,2.30317,-27.9397
3.56052,2.31621,-27.7565
3.56052,2.32926,-27.4533
3.56052,2.3423,-26.9593
3.56052,2.35534,-26.9194
3.56052,2.36839,-26.67
3.57356,1.12926,-35.7474
3.57356,1.1423,-38.9859
3.57356,1.15534,-39.8391
3.57356,1.16839,-40.5505
3.57356,1.18143,-39.9756
3.57356,1.19447,-44.2251
3.57356,1.20752,-45.0139
3.57356,1.22056,-45.6431
3.57356,1.2336,-42.1964
3.57356,1.24665,-43.1172
3.57356,1.25969,-37.7265
3.57356,1.27273,-36.4982
3.57356,1.28578,-36.3959
3.57356,1.29882,-32.9976
3.57356,1.31186,-33.0834
3.57356,1.32491,-32.0436
3.57356,1.33795,-29.242
3.57356,1.35099,-32.0293
3.57356,1.36404,-33.2654
3.57356,1.37708,-31.2829
3.57356,1.39013,-31.9839
3.57356,1.40317,-32.9823
3.57356,1.41621,-34.5806
3.57356,1.42926,-30.9309
3.57356,1.4423,-38.4515
3.57356,1.45534,-34.2471
3.57356,1.46839,-33.5681
3.57356,1.48143,-33.5681
3.57356,1.49447,-35.3205
3.57356,1.50752,-36.0473
3.57356,1.52056,-30.8682
3.57356,1.5336,-32.5359
3.57356,1.54665,-32.5244
3.57356,1.55969,-30.5544
3.57356,1.57273,-30.6664
3.57356,1.58578,-27.9865
3.57356,1.59882,-27.9865
3.57356,1.61186,-29.2406
3.57356,1.62491,-27.6332
3.57356,1.63795,-27.4841
3.57356,1.65099,-27.4835
3.57356,1.66404,-27.8069
3.57356,1.67708,-27.32
3.57356,1.69013,-26.9985
3.57356,1.70317,-26.9985
3.57356,1.71621,-27.3195
3.57356,1.72926,-27.4338
3.57356,1.7423,-27.1045
3.57356,1.75534,-27.4657
3.57356,1.76839,-29.2221
3.57356,1.78143,-29.415
3.57356,1.79447,-29.284
3.57356,1.80752,-29.0615
3.57356,1.82056,-29.8926
3.57356,1.8336,-33.3421
3.57356,1.84665,-32.5545
3.57356,1.85969,-33.2651
3.57356,1.87273,-35.4923
3.57356,1.88578,-36.8396
3.57356,1.89882,-40.3911
3.57356,1.91186,-38.871
3.57356,1.92491,-41.1809
3.57356,1.93795,-41.1809
3.57356,1.95099,-35.8696
3.57356,1.96404,-34.2841
3.57356,1.97708,-33.8577
3.57356,1.99013,-33.0324
3.57356,2.00317,-31.3308
3.57356,2.01621,-31.3308
3.57356,2.02926,-30.7572
3.57356,2.0423,-31.0313
3.57356,2.05534,-29.6598
3.57356,2.06839,-28.3922
3.57356,2.08143,-28.0378
3.57356,2.09447,-28.9258
3.57356,2.10752,-28.8927
3.57356,2.12056,-28.2035
3.57356,2.1336,-28.2035
3.57356,2.14665,-28.4963
3.57356,2.15969,-27.6934
3.57356,2.17273,-28.9487
3.57356,2.18578,-28.9054
3.57356,2.19882,-28.9054
3.57356,2.21186,-29.1844
3.57356,2.22491,-30.1853
3.57356,2.23795,-30.1853
3.57356,2.25099,-28.907
3.57356,2.26404,-30.8355
3.57356,2.27708,-30.118
3.57356,2.29013,-30.9978
3.57356,2.30317,-30.9978
3.57356,2.31621,-29.2225
3.57356,2.32926,-28.631
3.57356,2.3423,-28.631
3.57356,2.35534,-28.7674
3.57356,2.36839,-28.7674
3.58661,1.12926,-37.0867
3.58661,1.1423,-40.6107
3.58661,1.15534,-40.1307
3.58661,1.16839,-41.8927
3.58661,1.18143,-40.8337
3.58661,1.19447,-41.0312
3.58661,1.20752,-39.1517
3.58661,1.22056,-41.404
3.58661,1.2336,-38.2398
3.58661,1.24665,-38.5939
3.58661,1.25969,-37.4051
3.58661,1.27273,-34.9441
3.58661,1.28578,-36.1489
3.58661,1.29882,-34.9704
3.58661,1.31186,-34.202
3.58661,1.32491,-33.7047
3.58661,1.33795,-34.4194
3.58661,1.35099,-33.1466
3.58661,1.36404,-34.9068
3.58661,1.37708,-33.7571
3.58661,1.39013,-34.8862
3.58661,1.40317,-35.6115
3.58661,1.41621,-37.984
3.58661,1.42926,-35.9548
3.58661,1.4423,-40.7277
3.58661,1.45534,-37.4186
3.58661,1.46839,-37.6651
3.58661,1.48143,-36.4886
3.58661,1.49447,-35.6721
3.58661,1.50752,-33.4048
3.58661,1.52056,-31.7682
3.58661,1.5336,-32.048
3.58661,1.54665,-31.4383
3.58661,1.55969,-30.365
3.58661,1.57273,-30.9618
3.58661,1.58578,-28.8431
3.58661,1.59882,-28.6908
3.58661,1.61186,-28.8733
3.58661,1.62491,-28.7022
3.58661,1.63795,-27.7462
3.58661,1.65099,-27.9135
3.58661,1.66404,-28.3144
3.58661,1.67708,-27.9372
3.58661,1.69013,-27.7106
3.58661,1.70317,-28.0362
3.58661,1.71621,-28.1843
3.58661,1.72926,-28.2204
3.58661,1.7423,-28.964
3.58661,1.75534,-28.8894
3.58661,1.76839,-30.208
3.58661,1.78143,-29.9968
3.58661,1.79447,-30.5573
3.58661,1.80752,-30.943
3.58661,1.82056,-31.7278
3.58661,1.8336,-33.5813
3.58661,1.84665,-35.0499
3.58661,1.85969,-35.8583
3.58661,1.87273,-38.311
3.58661,1.88578,-39.4755
3.58661,1.89882,-39.2923
3.58661,1.91186,-38.1419
3.58661,1.92491,-37.563
3.58661,1.93795,-33.7446
3.58661,1.95099,-33.7731
3.58661,1.96404,-32.2153
3.58661,1.97708,-31.4837
3.58661,1.99013,-30.7461
3.58661,2.00317,-29.4902
3.58661,2.01621,-28.7305
3.58661,2.02926,-28.983
3.58661,2.0423,-28.1816
3.58661,2.05534,-27.9301
3.58661,2.06839,-27.9037
3.58661,2.08143,-27.8921
3.58661,2.09447,-28.0591
3.58661,2.10752,-28.3747
3.58661,2.12056,-28.3546
3.58661,2.1336,-28.7575
3.58661,2.14665,-28.9616
3.58661,2.15969,-29.0532
3.58661,2.17273,-29.6982
3.58661,2.18578,-29.9586
3.58661,2.19882,-30.187
3.58661,2.21186,-30.652
3.58661,2.22491,-30.9331
3.58661,2.23795,-31.0823
3.58661,2.25099,-31.1737
3.58661,2.26404,-30.9923
3.58661,2.27708,-30.8563
3.58661,2.29013,-30.4554
3.58661,2.30317,-29.8884
3.58661,2.31621,-29.7377
3.58661,2.32926,-29.5646
3.58661,2.3423,-28.6647
3.58661,2.35534,-28.6269
3.58661,2.36839,-28.2045
3.59965,1.12926,-38.4553
3.59965,1.1423,-42.3172
3.59965,1.15534,-40.9739
3.59965,1.16839,-43.3795
3.59965,1.18143,-40.2571
3.59965,1.19447,-38.3195
3.59965,1.20752,-35.9687
3.59965,1.22056,-36.2138
3.59965,1.2336,-34.3428
3.59965,1.24665,-34.1807
3.59965,1.25969,-33.5775
3.59965,1.27273,-32.8181
3.59965,1.28578,-33.2084
3.59965,1.29882,-33.2142
3.59965,1.31186,-33.2617
3.59965,1.32491,-33.3165
3.59965,1.33795,-33.108
3.59965,1.35099,-33.0991
3.59965,1.36404,-34.857
3.59965,1.37708,-34.3653
3.59965,1.39013,-37.6587
3.59965,1.40317,-36.9906
3.59965,1.41621,-40.9682
3.59965,1.42926,-36.8507
3.59965,1.4423,-46.4646
3.59965,1.45534,-42.4083
3.59965,1.46839,-39.3732
3.59965,1.48143,-42.1133
3.59965,1.49447,-38.0713
3.59965,1.50752,-36.9239
3.59965,1.52056,-33.2346
3.59965,1.5336,-34.0953
3.59965,1.54665,-32.863
3.59965,1.55969,-31.5719
3.59965,1.57273,-31.94
3.59965,1.58578,-29.4091
3.59965,1.59882,-29.4054
3.59965,1.61186,-31.1076
3.59965,1.62491,-28.741
3.59965,1.63795,-28.3763
3.59965,1.65099,-28.5118
3.59965,1.66404,-29.2656
3.59965,1.67708,-28.5005
3.59965,1.69013,-28.4232
3.59965,1.70317,-29.2651
3.59965,1.71621,-28.73
3.59965,1.72926,-28.5349
3.59965,1.7423,-29.8228
3.59965,1.75534,-29.6376
3.59965,1.76839,-31.0477
3.59965,1.78143,-31.1303
3.59965,1.79447,-32.3232
3.59965,1.80752,-31.9051
3.59965,1.82056,-34.5986
3.59965,1.8336,-35.5029
3.59965,1.84665,-37.116
3.59965,1.85969,-36.6434
3.59965,1.87273,-39.2109
3.59965,1.88578,-39.2928
3.59965,1.89882,-37.946
3.59965,1.91186,-35.9684
3.59965,1.92491,-37.4632
3.59965,1.93795,-33.5483
3.59965,1.95099,-32.2049
3.59965,1.96404,-29.8661
3.59965,1.97708,-29.8456
3.59965,1.99013,-29.2337
3.59965,2.00317,-28.8234
3.59965,2.01621,-27.898
3.59965,2.02926,-28.2356
3.59965,2.0423,-27.4923
3.59965,2.05534,-27.9153
3.59965,2.06839,-27.4557
3.59965,2.08143,-27.5249
3.59965,2.09447,-27.9367
3.59965,2.10752,-28.2325
3.59965,2.12056,-28.475
3.59965,2.1336,-28.8869
3.59965,2.14665,-29.1917
3.59965,2.15969,-29.6139
3.59965,2.17273,-30.9513
3.59965,2.18578,-30.6857
3.59965,2.19882,-31.694
3.59965,2.21186,-31.4789
3.59965,2.22491,-32.5061
3.59965,2.23795,-32.3327
3.59965,2.25099,-32.8966
3.59965,2.26404,-32.6791
3.59965,2.27708,-31.9356
3.59965,2.29013,-31.258
3.59965,2.30317,-31.258
3.59965,2.31621,-30.6256
3.59965,2.32926,-30.1297
3.59965,2.3423,-29.2989
3.59965,2.35534,-29.4506
3.59965,2.36839,-28.8706
3.61269,1.12926,-39.7414
3.61269,1.1423,-43.8912
3.61269,1.15534,-40.3899
3.61269,1.16839,-42.0248
3.61269,1.18143,-38.8211
3.61269,1.19447,-37.4544
3.61269,1.20752,-35.8425
3.61269,1.22056,-34.4332
3.61269,1.2336,-33.7506
3.61269,1.24665,-33.7936
3.61269,1.25969,-33.4362
3.61269,1.27273,-32.8922
3.61269,1.28578,-33.0044
3.61269,1.29882,-32.897
3.61269,1.31186,-31.988
3.61269,1.32491,-33.5069
3.61269,1.33795,-33.4441
3.61269,1.35099,-34.4273
3.61269,1.36404,-34.1136
3.61269,1.37708,-35.1657
3.61269,1.39013,-36.9925
3.61269,1.40317,-38.7785
3.61269,1.41621,-39.687
3.61269,1.42926,-39.938
3.61269,1.4423,-36.7828
3.61269,1.45534,-39.4903
3.61269,1.46839,-38.6523
3.61269,1.48143,-38.2894
3.61269,1.49447,-37.4317
3.61269,1.50752,-36.387
3.61269,1.52056,-33.5726
3.61269,1.5336,-33.4264
3.61269,1.54665,-32.4336
3.61269,1.55969,-30.5002
3.61269,1.57273,-31.2434
3.61269,1.58578,-30.2961
3.61269,1.59882,-30.4003
3.61269,1.61186,-31.0939
3.61269,1.62491,-29.3237
3.61269,1.63795,-29.4699
3.61269,1.65099,-29.4984
3.61269,1.66404,-29.9893
3.61269,1.67708,-29.6175
3.61269,1.69013,-29.3117
3.61269,1.70317,-29.6987
3.61269,1.71621,-29.948
3.61269,1.72926,-30.1539
3.61269,1.7423,-29.8985
3.61269,1.75534,-30.4547
3.61269,1.76839,-31.3282
3.61269,1.78143,-31.7081
3.61269,1.79447,-32.8673
3.61269,1.80752,-32.6449
3.61269,1.82056,-33.992
3.61269,1.8336,-34.7962
3.61269,1.84665,-36.5451
3.61269,1.85969,-36.0368
3.61269,1.87273,-37.1726
3.61269,1.88578,-37.0512
3.61269,1.89882,-36.7859
3.61269,1.91186,-34.8688
3.61269,1.92491,-34.5246
3.61269,1.93795,-32.8184
3.61269,1.95099,-31.2358
3.61269,1.96404,-30.4082
3.61269,1.97708,-28.8666
3.61269,1.99013,-28.6539
3.61269,2.00317,-27.8957
3.61269,2.01621,-28.0806
3.61269,2.02926,-27.6704
3.61269,2.0423,-27.1192
3.61269,2.05534,-27.4303
3.61269,2.06839,-27.2113
3.61269,2.08143,-27.4952
3.61269,2.09447,-27.9569
3.61269,2.10752,-28.0695
3.61269,2.12056,-28.5936
3.61269,2.1336,-28.9002
3.61269,2.14665,-29.5936
3.61269,2.15969,-30.143
3.61269,2.17273,-31.0685
3.61269,2.18578,-31.4766
3.61269,2.19882,-31.815
3.61269,2.21186,-32.4218
3.61269,2.22491,-32.661
3.61269,2.23795,-32.7306
3.61269,2.25099,-32.6537
3.61269,2.26404,-32.3401
3.61269,2.27708,-32.052
3.61269,2.29013,-31.4617
3.61269,2.30317,-30.7452
3.61269,2.31621,-30.4841
3.61269,2.32926,-30.3205
3.61269,2.3423,-29.7192
3.61269,2.35534,-29.64
3.61269,2.36839,-29.2082
3.62574,1.12926,-41.2191
3.62574,1.1423,-46.2298
3.62574,1.15534,-41.9577
3.62574,1.16839,-42.7482
3.62574,1.18143,-38.7727
3.62574,1.19447,-36.2135
3.62574,1.20752,-34.7424
3.62574,1.22056,-33.4292
3.62574,1.2336,-32.2743
3.62574,1.24665,-32.2237
3.62574,1.25969,-31.3174
3.62574,1.27273,-31.9278
3.62574,1.28578,-31.4762
3.62574,1.29882,-31.9212
3.62574,1.31186,-31.6948
3.62574,1.32491,-32.0092
3.62574,1.33795,-33.1835
3.62574,1.35099,-33.417
3.62574,1.36404,-33.7529
3.62574,1.37708,-33.4653
3.62574,1.39013,-34.5052
3.62574,1.40317,-34.8816
3.62574,1.41621,-34.9609
3.62574,1.42926,-36.5907
3.62574,1.4423,-34.2143
3.62574,1.45534,-35.7199
3.62574,1.46839,-34.2988
3.62574,1.48143,-33.9581
3.62574,1.49447,-33.4854
3.62574,1.50752,-34.5191
3.62574,1.52056,-32.968
3.62574,1.5336,-33.2004
3.62574,1.54665,-33.1953
3.62574,1.55969,-32.8846
3.62574,1.57273,-32.7795
3.62574,1.58578,-31.0322
3.62574,1.59882,-31.6231
3.62574,1.61186,-32.0477
3.62574,1.62491,-31.4159
3.62574,1.63795,-30.6069
3.62574,1.65099,-31.2448
3.62574,1.66404,-32.0506
3.62574,1.67708,-31.2101
3.62574,1.69013,-31.2336
3.62574,1.70317,-31.53
3.62574,1.71621,-30.9782
3.62574,1.72926,-31.7705
3.62574,1.7423,-32.4773
3.62574,1.75534,-31.6712
3.62574,1.76839,-33.2636
3.62574,1.78143,-33.2698
3.62574,1.79447,-33.6842
3.62574,1.80752,-33.8371
3.62574,1.82056,-34.4819
3.62574,1.8336,-35.1569
3.62574,1.84665,-36.2045
3.62574,1.85969,-36.5933
3.62574,1.87273,-36.5661
3.62574,1.88578,-34.968
3.62574,1.89882,-34.1962
3.62574,1.91186,-32.317
3.62574,1.92491,-33.3286
3.62574,1.93795,-31.8134
3.62574,1.95099,-30.1233
3.62574,1.96404,-29.402
3.62574,1.97708,-28.8224
3.62574,1.99013,-28.1324
3.62574,2.00317,-27.4097
3.62574,2.01621,-27.3844
3.62574,2.02926,-27.3498
3.62574,2.0423,-26.1567
3.62574,2.05534,-27.2282
3.62574,2.06839,-27.1751
3.62574,2.08143,-27.4122
3.62574,2.09447,-27.7585
3.62574,2.10752,-28.0026
3.62574,2.12056,-28.9235
3.62574,2.1336,-29.1502
3.62574,2.14665,-30.1401
3.62574,2.15969,-30.2183
3.62574,2.17273,-31.8044
3.62574,2.18578,-32.146
3.62574,2.19882,-31.79
3.62574,2.21186,-32.353
3.62574,2.22491,-33.4417
3.62574,2.23795,-32.0463
3.62574,2.25099,-33.1281
3.62574,2.26404,-32.7937
3.62574,2.27708,-32.6471
3.62574,2.29013,-31.1443
3.62574,2.30317,-30.5205
3.62574,2.31621,-30.6905
3.62574,2.32926,-30.4146
3.62574,2.3423,-29.6983
3.62574,2.35534,-29.8414
3.62574,2.36839,-29.5142
3.63878,1.12926,-43.2706
3.63878,1.1423,-41.4829
3.63878,1.15534,-41.6108
3.63878,1.16839,-39.702
3.63878,1.18143,-36.9756
3.63878,1.19447,-35.3458
3.63878,1.20752,-33.056
3.63878,1.22056,-32.0429
3.63878,1.2336,-31.3935
3.63878,1.24665,-31.5236
3.63878,1.25969,-30.6209
3.63878,1.27273,-30.5911
3.63878,1.28578,-30.6988
3.63878,1.29882,-30.8328
3.63878,1.31186,-30.5557
3.63878,1.32491,-30.7239
3.63878,1.33795,-31.5862
3.63878,1.35099,-32.255
3.63878,1.36404,-31.4918
3.63878,1.37708,-32.2499
3.63878,1.39013,-32.5134
3.63878,1.40317,-33.3725
3.63878,1.41621,-32.4687
3.63878,1.42926,-32.8325
3.63878,1.4423,-32.277
3.63878,1.45534,-33.1233
3.63878,1.46839,-33.3448
3.63878,1.48143,-32.2736
3.63878,1.49447,-33.0728
3.63878,1.50752,-33.1553
3.63878,1.52056,-32.2148
3.63878,1.5336,-32.5497
3.63878,1.54665,-32.5683
3.63878,1.55969,-32.6057
3.63878,1.57273,-33.1491
3.63878,1.58578,-31.9179
3.63878,1.59882,-32.9061
3.63878,1.61186,-33.6521
3.63878,1.62491,-32.272
3.63878,1.63795,-32.4398
3.63878,1.65099,-32.6352
3.63878,1.66404,-32.9465
3.63878,1.67708,-33.3275
3.63878,1.69013,-32.3509
3.63878,1.70317,-33.4677
3.63878,1.71621,-33.0004
3.63878,1.72926,-32.8241
3.63878,1.7423,-34.0445
3.63878,1.75534,-33.0378
3.63878,1.76839,-34.3116
3.63878,1.78143,-34.5755
3.63878,1.79447,-35.0967
3.63878,1.80752,-35.4162
3.63878,1.82056,-35.3436
3.63878,1.8336,-35.517
3.63878,1.84665,-35.1061
3.63878,1.85969,-34.7598
3.63878,1.87273,-33.6347
3.63878,1.88578,-31.3561
3.63878,1.89882,-31.9184
3.63878,1.91186,-31.8332
3.63878,1.92491,-31.0521
3.63878,1.93795,-29.3955
3.63878,1.95099,-29.0777
3.63878,1.96404,-27.9765
3.63878,1.97708,-27.9826
3.63878,1.99013,-27.8246
3.63878,2.00317,-27.2907
3.63878,2.01621,-27.1073
3.63878,2.02926,-27.1808
3.63878,2.0423,-26.6461
3.63878,2.05534,-27.4733
3.63878,2.06839,-27.4651
3.63878,2.08143,-27.9505
3.63878,2.09447,-28.3809
3.63878,2.10752,-28.9975
3.63878,2.12056,-29.5427
3.63878,2.1336,-30.3852
3.63878,2.14665,-31.1081
3.63878,2.15969,-31.4391
3.63878,2.17273,-32.2719
3.63878,2.18578,-32.5279
3.63878,2.19882,-32.854
3.63878,2.21186,-32.4022
3.63878,2.22491,-32.6336
3.63878,2.23795,-31.9414
3.63878,2.25099,-31.8475
3.63878,2.26404,-31.5893
3.63878,2.27708,-31.5648
3.63878,2.29013,-30.7842
3.63878,2.30317,-30.3408
3.63878,2.31621,-30.1297
3.63878,2.32926,-30.2791
3.63878,2.3423,-29.6925
3.63878,2.35534,-29.7959
3.63878,2.36839,-29.4698
3.65182,1.12926,-45.9138
3.65182,1.1423,-48.2709
3.65182,1.15534,-43.601
3.65182,1.16839,-41.6747
3.65182,1.18143,-37.896
3.65182,1.19447,-34.5932
3.65182,1.20752,-32.9961
3.65182,1.22056,-32.3764
3.65182,1.2336,-30.6277
3.65182,1.24665,-30.7424
3.65182,1.25969,-29.8655
3.65182,1.27273,-29.8402
3.65182,1.28578,-29.3937
3.65182,1.29882,-29.7001
3.65182,1.31186,-29.4561
3.65182,1.32491,-29.8198
3.65182,1.33795,-29.5193
3.65182,1.35099,-30.4772
3.65182,1.36404,-29.8893
3.65182,1.37708,-30.1252
3.65182,1.39013,-30.2917
3.65182,1.40317,-30.2673
3.65182,1.41621,-30.2495
3.65182,1.42926,-31.7676
3.65182,1.4423,-30.0141
3.65182,1.45534,-31.0918
3.65182,1.46839,-30.6578
3.65182,1.48143,-30.4516
3.65182,1.49447,-30.4095
3.65182,1.50752,-31.7468
3.65182,1.52056,-30.8675
3.65182,1.5336,-31.9203
3.65182,1.54665,-31.5825
3.65182,1.55969,-32.5039
3.65182,1.57273,-33.4366
3.65182,1.58578,-32.1453
3.65182,1.59882,-33.1659
3.65182,1.61186,-34.5553
3.65182,1.62491,-33.3842
3.65182,1.63795,-34.9024
3.65182,1.65099,-34.5535
3.65182,1.66404,-36.8968
3.65182,1.67708,-35.1201
3.65182,1.69013,-34.6394
3.65182,1.70317,-33.8635
3.65182,1.71621,-34.5374
3.65182,1.72926,-34.5504
3.65182,1.7423,-33.6336
3.65182,1.75534,-33.7178
3.65182,1.76839,-34.234
3.65182,1.78143,-34.8327
3.65182,1.79447,-34.3347
3.65182,1.80752,-35.448
3.65182,1.82056,-34.812
3.65182,1.8336,-34.3311
3.65182,1.84665,-33.7604
3.65182,1.85969,-34.5871
3.65182,1.87273,-34.2101
3.65182,1.88578,-33.045
3.65182,1.89882,-31.8932
3.65182,1.91186,-31.4177
3.65182,1.92491,-30.9606
3.65182,1.93795,-30.2334
3.65182,1.95099,-29.139
3.65182,1.96404,-28.6349
3.65182,1.97708,-28.121
3.65182,1.99013,-27.7707
3.65182,2.00317,-27.3639
3.65182,2.01621,-27.1425
3.65182,2.02926,-27.1359
3.65182,2.0423,-26.9039
3.65182,2.05534,-27.3688
3.65182,2.06839,-27.4199
3.65182,2.08143,-27.8114
3.65182,2.09447,-28.165
3.65182,2.10752,-28.7562
3.65182,2.12056,-29.3587
3.65182,2.1336,-29.7149
3.65182,2.14665,-30.6241
3.65182,2.15969,-30.945
3.65182,2.17273,-31.7398
3.65182,2.18578,-32.1128
3.65182,2.19882,-32.458
3.65182,2.21186,-32.1676
3.65182,2.22491,-31.6651
3.65182,2.23795,-31.8341
3.65182,2.25099,-31.1598
3.65182,2.26404,-31.4044
3.65182,2.27708,-30.844
3.65182,2.29013,-30.2981
3.65182,2.30317,-29.9857
3.65182,2.31621,-30.101
3.65182,2.32926,-29.8941
3.65182,2.3423,-29.5608
3.65182,2.35534,-29.6672
3.65182,2.36839,-29.5566
3.66487,1.12926,-48.7058
3.66487,1.1423,-50.6932
3.66487,1.15534,-45.2462
3.66487,1.16839,-41.5017
3.66487,1.18143,-37.466
3.66487,1.19447,-35.249
3.66487,1.20752,-33.2056
3.66487,1.22056,-33.2707
3.66487,1.2336,-30.6456
3.66487,1.24665,-30.675
3.66487,1.25969,-29.5774
3.66487,1.27273,-29.5337
3.66487,1.28578,-28.7262
3.66487,1.29882,-29.3007
3.66487,1.31186,-29.2051
3.66487,1.32491,-28.8635
3.66487,1.33795,-29.2904
3.66487,1.35099,-29.1404
3.66487,1.36404,-29.3014
3.66487,1.37708,-29.1732
3.66487,1.39013,-29.4722
3.66487,1.40317,-29.4674
3.66487,1.41621,-29.6978
3.66487,1.42926,-30.3757
3.66487,1.4423,-28.9867
3.66487,1.45534,-29.5668
3.66487,1.46839,-29.4371
3.66487,1.48143,-29.5454
3.66487,1.49447,-30.2729
3.66487,1.50752,-29.9161
3.66487,1.52056,-30.1336
3.66487,1.5336,-30.5398
3.66487,1.54665,-30.9025
3.66487,1.55969,-32.0252
3.66487,1.57273,-32.9605
3.66487,1.58578,-32.3525
3.66487,1.59882,-34.9592
3.66487,1.61186,-36.4636
3.66487,1.62491,-36.5707
3.66487,1.63795,-37.8589
3.66487,1.65099,-38.8757
3.66487,1.66404,-40.082
3.66487,1.67708,-39.1041
3.66487,1.69013,-37.803
3.66487,1.70317,-36.7467
3.66487,1.71621,-35.7383
3.66487,1.72926,-35.3747
3.66487,1.7423,-34.6235
3.66487,1.75534,-34.5544
3.66487,1.76839,-34.1168
3.66487,1.78143,-34.2103
3.66487,1.79447,-33.3478
3.66487,1.80752,-34.497
3.66487,1.82056,-33.5114
3.66487,1.8336,-32.7168
3.66487,1.84665,-32.2782
3.66487,1.85969,-32.7496
3.66487,1.87273,-32.0384
3.66487,1.88578,-31.2825
3.66487,1.89882,-31.2078
3.66487,1.91186,-30.4437
3.66487,1.92491,-29.9982
3.66487,1.93795,-28.9251
3.66487,1.95099,-28.9805
3.66487,1.96404,-28.1958
3.66487,1.97708,-27.965
3.66487,1.99013,-27.7793
3.66487,2.00317,-27.5285
3.66487,2.01621,-27.4456
3.66487,2.02926,-27.4315
3.66487,2.0423,-27.2654
3.66487,2.05534,-27.8454
3.66487,2.06839,-27.9328
3.66487,2.08143,-28.4382
3.66487,2.09447,-28.2673
3.66487,2.10752,-29.265
3.66487,2.12056,-29.859
3.66487,2.1336,-30.2546
3.66487,2.14665,-30.811
3.66487,2.15969,-30.8222
3.66487,2.17273,-31.0414
3.66487,2.18578,-31.0745
3.66487,2.19882,-30.8008
3.66487,2.21186,-30.7813
3.66487,2.22491,-30.2509
3.66487,2.23795,-30.2805
3.66487,2.25099,-30.0417
3.66487,2.26404,-30.015
3.66487,2.27708,-29.9944
3.66487,2.29013,-29.3261
3.66487,2.30317,-29.1117
3.66487,2.31621,-29.2792
3.66487,2.32926,-29.4441
3.66487,2.3423,-28.9248
3.66487,2.35534,-29.4207
3.66487,2.36839,-29.3809
3.67791,1.12926,-47.1374
3.67791,1.1423,-42.9915
3.67791,1.15534,-47.4321
3.67791,1.16839,-41.3415
3.67791,1.18143,-38.2235
3.67791,1.19447,-34.3869
3.67791,1.20752,-32.9185
3.67791,1.22056,-32.005
3.67791,1.2336,-30.6178
3.67791,1.24665,-30.2272
3.67791,1.25969,-29.489
3.67791,1.27273,-29.4344
3.67791,1.28578,-28.716
3.67791,1.29882,-28.79
3.67791,1.31186,-28.8754
3.67791,1.32491,-28.7677
3.67791,1.33795,-28.6082
3.67791,1.35099,-29.0444
3.67791,1.36404,-28.7159
3.67791,1.37708,-28.9523
3.67791,1.39013,-28.7913
3.67791,1.40317,-28.8726
3.67791,1.41621,-28.7945
3.67791,1.42926,-28.599
3.67791,1.4423,-28.7282
3.67791,1.45534,-29.4281
3.67791,1.46839,-28.7841
3.67791,1.48143,-28.9259
3.67791,1.49447,-29.4941
3.67791,1.50752,-29.5639
3.67791,1.52056,-29.6145
3.67791,1.5336,-30.2681
3.67791,1.54665,-30.8831
3.67791,1.55969,-31.6216
3.67791,1.57273,-32.346
3.67791,1.58578,-32.8927
3.67791,1.59882,-34.9338
3.67791,1.61186,-36.8445
3.67791,1.62491,-38.2744
3.67791,1.63795,-38.8142
3.67791,1.65099,-41.6163
3.67791,1.66404,-43.4633
3.67791,1.67708,-39.3784
3.67791,1.69013,-39.611
3.67791,1.70317,-37.2755
3.67791,1.71621,-36.2823
3.67791,1.72926,-35.9339
3.67791,1.7423,-34.3992
3.67791,1.75534,-34.4122
3.67791,1.76839,-33.3367
3.67791,1.78143,-33.3092
3.67791,1.79447,-32.8012
3.67791,1.80752,-34.1367
3.67791,1.82056,-33.0042
3.67791,1.8336,-31.612
3.67791,1.84665,-30.9372
3.67791,1.85969,-32.0192
3.67791,1.87273,-31.1868
3.67791,1.88578,-30.3884
3.67791,1.89882,-29.9805
3.67791,1.91186,-29.5092
3.67791,1.92491,-29.3092
3.67791,1.93795,-28.8195
3.67791,1.95099,-28.4006
3.67791,1.96404,-27.9837
3.67791,1.97708,-27.894
3.67791,1.99013,-27.8278
3.67791,2.00317,-27.6254
3.67791,2.01621,-27.6229
3.67791,2.02926,-27.5943
3.67791,2.0423,-27.6548
3.67791,2.05534,-28.0294
3.67791,2.06839,-28.4142
3.67791,2.08143,-28.6197
3.67791,2.09447,-29.1493
3.67791,2.10752,-29.7396
3.67791,2.12056,-30.0946
3.67791,2.1336,-30.6322
3.67791,2.14665,-30.6402
3.67791,2.15969,-30.7527
3.67791,2.17273,-30.676
3.67791,2.18578,-30.7778
3.67791,2.19882,-30.424
3.67791,2.21186,-30.1337
3.67791,2.22491,-29.5781
3.67791,2.23795,-29.7079
3.67791,2.25099,-29.4974
3.67791,2.26404,-29.2464
3.67791,2.27708,-29.3949
3.67791,2.29013,-29.0216
3.67791,2.30317,-28.9386
3.67791,2.31621,-29.0072
3.67791,2.32926,-29.1232
3.67791,2.3423,-28.8252
3.67791,2.35534,-29.4553
3.67791,2.36839,-29.1926
3.69095,1.12926,-43.0827
3.69095,1.1423,-44.2211
3.69095,1.15534,-47.0522
3.69095,1.16839,-41.6641
3.69095,1.18143,-38.5521
3.69095,1.19447,-35.6388
3.69095,1.20752,-34.1983
3.69095,1.22056,-31.9978
3.69095,1.2336,-31.5214
3.69095,1.24665,-30.2879
3.69095,1.25969,-29.8962
3.69095,1.27273,-29.6114
3.69095,1.28578,-28.8556
3.69095,1.29882,-28.8088
3.69095,1.31186,-28.8855
3.69095,1.32491,-28.66
3.69095,1.33795,-28.3367
3.69095,1.35099,-28.4562
3.69095,1.36404,-28.4434
3.69095,1.37708,-28.5659
3.69095,1.39013,-28.4571
3.69095,1.40317,-28.9007
3.69095,1.41621,-28.5072
3.69095,1.42926,-29.0733
3.69095,1.4423,-28.633
3.69095,1.45534,-29.0038
3.69095,1.46839,-28.4015
3.69095,1.48143,-28.5687
3.69095,1.49447,-28.7393
3.69095,1.50752,-29.0741
3.69095,1.52056,-29.1626
3.69095,1.5336,-29.8497
3.69095,1.54665,-30.2309
3.69095,1.55969,-31.5208
3.69095,1.57273,-32.4378
3.69095,1.58578,-33.1656
3.69095,1.59882,-35.6574
3.69095,1.61186,-36.2931
3.69095,1.62491,-38.8027
3.69095,1.63795,-42.9465
3.69095,1.65099,-45.2873
3.69095,1.66404,-41.1275
3.69095,1.67708,-39.3553
3.69095,1.69013,-37.1334
3.69095,1.70317,-35.7008
3.69095,1.71621,-34.6119
3.69095,1.72926,-34.1511
3.69095,1.7423,-32.4244
3.69095,1.75534,-32.6271
3.69095,1.76839,-31.9787
3.69095,1.78143,-31.9778
3.69095,1.79447,-31.3683
3.69095,1.80752,-31.6859
3.69095,1.82056,-30.9303
3.69095,1.8336,-30.2611
3.69095,1.84665,-30.0243
3.69095,1.85969,-30.6883
3.69095,1.87273,-29.8242
3.69095,1.88578,-29.4054
3.69095,1.89882,-29.07
3.69095,1.91186,-29.1719
3.69095,1.92491,-28.911
3.69095,1.93795,-28.4395
3.69095,1.95099,-28.4504
3.69095,1.96404,-28.1137
3.69095,1.97708,-27.8647
3.69095,1.99013,-27.8413
3.69095,2.00317,-27.8306
3.69095,2.01621,-27.9545
3.69095,2.02926,-27.9903
3.69095,2.0423,-27.8461
3.69095,2.05534,-28.5915
3.69095,2.06839,-28.4592
3.69095,2.08143,-28.928
3.69095,2.09447,-29.3517
3.69095,2.10752,-29.7303
3.69095,2.12056,-29.9707
3.69095,2.1336,-30.3625
3.69095,2.14665,-30.3496
3.69095,2.15969,-30.1303
3.69095,2.17273,-29.7709
3.69095,2.18578,-29.7751
3.69095,2.19882,-29.0604
3.69095,2.21186,-29.1232
3.69095,2.22491,-28.6555
3.69095,2.23795,-28.336
3.69095,2.25099,-28.2708
3.69095,2.26404,-28.2681
3.69095,2.27708,-28.5766
3.69095,2.29013,-28.2583
3.69095,2.30317,-28.1512
3.69095,2.31621,-28.2956
3.69095,2.32926,-28.6399
3.69095,2.3423,-28.3483
3.69095,2.35534,-28.9937
3.69095,2.36839,-28.8952
3.704,1.12926,-39.7614
3.704,1.1423,-39.7455
3.704,1.15534,-45.6933
3.704,1.16839,-47.295
3.704,1.18143,-40.794
3.704,1.19447,-37.7779
3.704,1.20752,-35.8027
3.704,1.22056,-33.3626
3.704,1.2336,-32.0232
3.704,1.24665,-31.4662
3.704,1.25969,-30.4671
3.704,1.27273,-30.4318
3.704,1.28578,-29.4016
3.704,1.29882,-29.3453
3.704,1.31186,-29.325
3.704,1.32491,-29.0664
3.704,1.33795,-28.305
3.704,1.35099,-28.6499
3.704,1.36404,-28.8577
3.704,1.37708,-28.5526
3.704,1.39013,-28.5533
3.704,1.40317,-28.3636
3.704,1.41621,-27.9431
3.704,1.42926,-28.5597
3.704,1.4423,-28.5311
3.704,1.45534,-28.4313
3.704,1.46839,-28.4697
3.704,1.48143,-28.6836
3.704,1.49447,-28.8451
3.704,1.50752,-28.9091
3.704,1.52056,-29.0161
3.704,1.5336,-29.7699
3.704,1.54665,-29.6611
3.704,1.55969,-30.7197
3.704,1.57273,-31.5088
3.704,1.58578,-32.6148
3.704,1.59882,-33.6041
3.704,1.61186,-35.1506
3.704,1.62491,-37.2211
3.704,1.63795,-39.957
3.704,1.65099,-41.8455
3.704,1.66404,-37.9854
3.704,1.67708,-36.6896
3.704,1.69013,-36.2618
3.704,1.70317,-34.0536
3.704,1.71621,-33.07
3.704,1.72926,-33.2218
3.704,1.7423,-32.1318
3.704,1.75534,-32.151
3.704,1.76839,-30.8688
3.704,1.78143,-31.2013
3.704,1.79447,-30.5337
3.704,1.80752,-31.3411
3.704,1.82056,-30.6489
3.704,1.8336,-29.5813
3.704,1.84665,-29.5174
3.704,1.85969,-29.6801
3.704,1.87273,-29.1536
3.704,1.88578,-28.9254
3.704,1.89882,-29.0384
3.704,1.91186,-28.67
3.704,1.92491,-28.6208
3.704,1.93795,-28.136
3.704,1.95099,-28.0565
3.704,1.96404,-27.8361
3.704,1.97708,-27.7979
3.704,1.99013,-27.7371
3.704,2.00317,-27.5642
3.704,2.01621,-27.6138
3.704,2.02926,-27.9749
3.704,2.0423,-28.0567
3.704,2.05534,-28.4198
3.704,2.06839,-28.6059
3.704,2.08143,-28.8936
3.704,2.09447,-29.3853
3.704,2.10752,-29.8258
3.704,2.12056,-29.9579
3.704,2.1336,-30.2617
3.704,2.14665,-30.0794
3.704,2.15969,-29.7337
3.704,2.17273,-29.4439
3.704,2.18578,-29.2976
3.704,2.19882,-29.1205
3.704,2.21186,-28.6487
3.704,2.22491,-27.9554
3.704,2.23795,-27.9227
3.704,2.25099,-27.6455
3.704,2.26404,-27.853
3.704,2.27708,-27.6852
3.704,2.29013,-27.8909
3.704,2.30317,-27.8508
3.704,2.31621,-27.6417
3.704,2.32926,-28.2671
3.704,2.3423,-28.2554
3.704,2.35534,-29.1342
3.704,2.36839,-28.7272
3.71704,1.12926,-37.2029
3.71704,1.1423,-37.9378
3.71704,1.15534,-42.1956
3.71704,1.16839,-45.609
3.71704,1.18143,-39.849
3.71704,1.19447,-38.2307
3.71704,1.20752,-35.9529
3.71704,1.22056,-33.5462
3.71704,1.2336,-32.9105
3.71704,1.24665,-31.8514
3.71704,1.25969,-30.7945
3.71704,1.27273,-30.6651
3.71704,1.28578,-30.3324
3.71704,1.29882,-29.8366
3.71704,1.31186,-30.0225
3.71704,1.32491,-29.7876
3.71704,1.33795,-29.322
3.71704,1.35099,-29.2783
3.71704,1.36404,-29.2969
3.71704,1.37708,-29.7794
3.71704,1.39013,-29.2704
3.71704,1.40317,-29.2155
3.71704,1.41621,-28.6814
3.71704,1.42926,-29.3479
3.71704,1.4423,-29.2686
3.71704,1.45534,-28.9359
3.71704,1.46839,-28.9124
3.71704,1.48143,-29.2008
3.71704,1.49447,-29.0972
3.71704,1.50752,-29.0204
3.71704,1.52056,-28.7688
3.71704,1.5336,-29.3781
3.71704,1.54665,-30.0494
3.71704,1.55969,-30.8807
3.71704,1.57273,-31.447
3.71704,1.58578,-32.0046
3.71704,1.59882,-34.4958
3.71704,1.61186,-32.0951
3.71704,1.62491,-32.3301
3.71704,1.63795,-35.7088
3.71704,1.65099,-35.5993
3.71704,1.66404,-33.4858
3.71704,1.67708,-33.2166
3.71704,1.69013,-32.8086
3.71704,1.70317,-32.4418
3.71704,1.71621,-32.1081
3.71704,1.72926,-31.3311
3.71704,1.7423,-29.9661
3.71704,1.75534,-30.6587
3.71704,1.76839,-29.4478
3.71704,1.78143,-29.7234
3.71704,1.79447,-29.0345
3.71704,1.80752,-29.5312
3.71704,1.82056,-29.2558
3.71704,1.8336,-28.3701
3.71704,1.84665,-27.9841
3.71704,1.85969,-29.3558
3.71704,1.87273,-28.1494
3.71704,1.88578,-27.8674
3.71704,1.89882,-27.3952
3.71704,1.91186,-27.8812
3.71704,1.92491,-27.896
3.71704,1.93795,-27.6827
3.71704,1.95099,-27.6654
3.71704,1.96404,-27.9678
3.71704,1.97708,-27.0602
3.71704,1.99013,-27.706
3.71704,2.00317,-27.3335
3.71704,2.01621,-27.8318
3.71704,2.02926,-28.2466
3.71704,2.0423,-28.3545
3.71704,2.05534,-28.8471
3.71704,2.06839,-28.7476
3.71704,2.08143,-29.0946
3.71704,2.09447,-29.5468
3.71704,2.10752,-29.9687
3.71704,2.12056,-29.7737
3.71704,2.1336,-29.9557
3.71704,2.14665,-29.4997
3.71704,2.15969,-28.5809
3.71704,2.17273,-28.5583
3.71704,2.18578,-28.2973
3.71704,2.19882,-28.159
3.71704,2.21186,-27.8123
3.71704,2.22491,-27.3347
3.71704,2.23795,-27.1717
3.71704,2.25099,-26.9779
3.71704,2.26404,-27.1662
3.71704,2.27708,-27.2781
3.71704,2.29013,-27.3661
3.71704,2.30317,-27.453
3.71704,2.31621,-27.564
3.71704,2.32926,-27.9916
3.71704,2.3423,-28.4628
3.71704,2.35534,-28.7977
3.71704,2.36839,-28.4186
3.73008,1.12926,-35.3155
3.73008,1.1423,-35.1384
3.73008,1.15534,-39.5406
3.73008,1.16839,-40.8053
3.73008,1.18143,-42.1022
3.73008,1.19447,-39.6792
3.73008,1.20752,-38.805
3.73008,1.22056,-36.904
3.73008,1.2336,-34.7458
3.73008,1.24665,-33.5464
3.73008,1.25969,-32.4383
3.73008,1.27273,-32.2553
3.73008,1.28578,-31.374
3.73008,1.29882,-30.6284
3.73008,1.31186,-30.9644
3.73008,1.32491,-31.2932
3.73008,1.33795,-29.9663
3.73008,1.35099,-29.7592
3.73008,1.36404,-30.7536
3.73008,1.37708,-29.7853
3.73008,1.39013,-29.5721
3.73008,1.40317,-29.2576
3.73008,1.41621,-29.1546
3.73008,1.42926,-29.2562
3.73008,1.4423,-29.7433
3.73008,1.45534,-29.1244
3.73008,1.46839,-29.1556
3.73008,1.48143,-28.6668
3.73008,1.49447,-28.8403
3.73008,1.50752,-28.824
3.73008,1.52056,-28.5274
3.73008,1.5336,-29.0286
3.73008,1.54665,-28.9544
3.73008,1.55969,-29.8713
3.73008,1.57273,-29.0271
3.73008,1.58578,-30.3481
3.73008,1.59882,-30.8304
3.73008,1.61186,-30.5132
3.73008,1.62491,-32.4366
3.73008,1.63795,-33.9968
3.73008,1.65099,-33.4384
3.73008,1.66404,-32.4886
3.73008,1.67708,-31.6493
3.73008,1.69013,-31.4154
3.73008,1.70317,-31.8868
3.73008,1.71621,-30.8352
3.73008,1.72926,-30.2908
3.73008,1.7423,-30.4119
3.73008,1.75534,-30.0641
3.73008,1.76839,-29.08
3.73008,1.78143,-28.8997
3.73008,1.79447,-28.85
3.73008,1.80752,-28.7989
3.73008,1.82056,-28.617
3.73008,1.8336,-27.3985
3.73008,1.84665,-27.8152
3.73008,1.85969,-28.1728
3.73008,1.87273,-27.3159
3.73008,1.88578,-27.4652
3.73008,1.89882,-26.9598
3.73008,1.91186,-27.1713
3.73008,1.92491,-27.3182
3.73008,1.93795,-26.9192
3.73008,1.95099,-27.1665
3.73008,1.96404,-27.0359
3.73008,1.97708,-26.8689
3.73008,1.99013,-27.2293
3.73008,2.00317,-27.1445
3.73008,2.01621,-27.6197
3.73008,2.02926,-27.7827
3.73008,2.0423,-27.9961
3.73008,2.05534,-28.5151
3.73008,2.06839,-28.5466
3.73008,2.08143,-28.7467
3.73008,2.09447,-29.4554
3.73008,2.10752,-29.4337
3.73008,2.12056,-29.496
3.73008,2.1336,-29.7015
3.73008,2.14665,-29.0971
3.73008,2.15969,-28.9394
3.73008,2.17273,-28.2686
3.73008,2.18578,-27.8311
3.73008,2.19882,-27.479
3.73008,2.21186,-27.2444
3.73008,2.22491,-26.775
3.73008,2.23795,-26.7161
3.73008,2.25099,-26.6028
3.73008,2.26404,-26.5153
3.73008,2.27708,-26.5589
3.73008,2.29013,-26.6063
3.73008,2.30317,-26.8262
3.73008,2.31621,-26.9117
3.73008,2.32926,-27.2099
3.73008,2.3423,-27.3445
3.73008,2.35534,-27.7468
3.73008,2.36839,-28.1865
3.74313,1.12926,-33.8273
3.74313,1.1423,-33.5736
3.74313,1.15534,-36.8731
3.74313,1.16839,-39.5151
3.74313,1.18143,-40.5432
3.74313,1.19447,-40.2801
3.74313,1.20752,-39.1656
3.74313,1.22056,-36.5184
3.74313,1.2336,-36.6123
3.74313,1.24665,-34.397
3.74313,1.25969,-34.511
3.74313,1.27273,-33.7599
3.74313,1.28578,-32.8346
3.74313,1.29882,-33.001
3.74313,1.31186,-32.1988
3.74313,1.32491,-32.2999
3.74313,1.33795,-31.718
3.74313,1.35099,-31.6404
3.74313,1.36404,-31.7567
3.74313,1.37708,-31.6065
3.74313,1.39013,-31.8438
3.74313,1.40317,-31.5968
3.74313,1.41621,-30.5292
3.74313,1.42926,-30.5849
3.74313,1.4423,-30.8356
3.74313,1.45534,-30.2728
3.74313,1.46839,-29.7344
3.74313,1.48143,-29.5591
3.74313,1.49447,-29.0916
3.74313,1.50752,-28.8069
3.74313,1.52056,-28.5915
3.74313,1.5336,-28.4007
3.74313,1.54665,-28.5932
3.74313,1.55969,-29.0327
3.74313,1.57273,-29.1291
3.74313,1.58578,-29.0194
3.74313,1.59882,-29.8649
3.74313,1.61186,-29.924
3.74313,1.62491,-30.024
3.74313,1.63795,-30.8974
3.74313,1.65099,-30.4675
3.74313,1.66404,-30.7566
3.74313,1.67708,-29.8939
3.74313,1.69013,-29.9537
3.74313,1.70317,-29.805
3.74313,1.71621,-29.1412
3.74313,1.72926,-29.3681
3.74313,1.7423,-28.3047
3.74313,1.75534,-28.7878
3.74313,1.76839,-27.9449
3.74313,1.78143,-27.7609
3.74313,1.79447,-27.5878
3.74313,1.80752,-27.4588
3.74313,1.82056,-26.9407
3.74313,1.8336,-26.7308
3.74313,1.84665,-26.6376
3.74313,1.85969,-26.5678
3.74313,1.87273,-26.4486
3.74313,1.88578,-26.5201
3.74313,1.89882,-26.1621
3.74313,1.91186,-26.4291
3.74313,1.92491,-26.2334
3.74313,1.93795,-26.4006
3.74313,1.95099,-26.338
3.74313,1.96404,-26.4043
3.74313,1.97708,-26.5487
3.74313,1.99013,-26.8641
3.74313,2.00317,-27.0565
3.74313,2.01621,-27.3592
3.74313,2.02926,-27.946
3.74313,2.0423,-28.0036
3.74313,2.05534,-28.4782
3.74313,2.06839,-28.7402
3.74313,2.08143,-28.981
3.74313,2.09447,-29.4816
3.74313,2.10752,-29.5564
3.74313,2.12056,-29.1426
3.74313,2.1336,-29.1642
3.74313,2.14665,-28.7169
3.74313,2.15969,-28.3151
3.74313,2.17273,-27.3989
3.74313,2.18578,-27.1958
3.74313,2.19882,-27.3455
3.74313,2.21186,-26.649
3.74313,2.22491,-26.2201
3.74313,2.23795,-26.2941
3.74313,2.25099,-26.2759
3.74313,2.26404,-26.2859
3.74313,2.27708,-26.3111
3.74313,2.29013,-26.6846
3.74313,2.30317,-26.6427
3.74313,2.31621,-26.5528
3.74313,2.32926,-27.1096
3.74313,2.3423,-27.3779
3.74313,2.35534,-28.066
3.74313,2.36839,-28.1448
3.75617,1.12926,-32.4752
3.75617,1.1423,-32.4922
3.75617,1.15534,-34.9321
3.75617,1.16839,-37.3933
3.75617,1.18143,-39.7109
3.75617,1.19447,-39.3077
3.75617,1.20752,-40.2728
3.75617,1.22056,-38.0002
3.75617,1.2336,-37.5946
3.75617,1.24665,-36.1263
3.75617,1.25969,-35.4427
3.75617,1.27273,-34.9595
3.75617,1.28578,-34.5437
3.75617,1.29882,-33.8621
3.75617,1.31186,-33.934
3.75617,1.32491,-34.5141
3.75617,1.33795,-32.9897
3.75617,1.35099,-32.778
3.75617,1.36404,-34.7081
3.75617,1.37708,-33.0345
3.75617,1.39013,-33.6585
3.75617,1.40317,-33.3894
3.75617,1.41621,-31.4716
3.75617,1.42926,-32.3929
3.75617,1.4423,-32.0605
3.75617,1.45534,-31.0532
3.75617,1.46839,-30.3713
3.75617,1.48143,-29.4889
3.75617,1.49447,-28.8388
3.75617,1.50752,-29.0475
3.75617,1.52056,-28.499
3.75617,1.5336,-27.7914
3.75617,1.54665,-27.7727
3.75617,1.55969,-28.3101
3.75617,1.57273,-27.7544
3.75617,1.58578,-28.3032
3.75617,1.59882,-28.6135
3.75617,1.61186,-28.4846
3.75617,1.62491,-27.8874
3.75617,1.63795,-29.2953
3.75617,1.65099,-28.7274
3.75617,1.66404,-28.8988
3.75617,1.67708,-27.9301
3.75617,1.69013,-28.4688
3.75617,1.70317,-28.0592
3.75617,1.71621,-27.8337
3.75617,1.72926,-27.7948
3.75617,1.7423,-27.4961
3.75617,1.75534,-27.8047
3.75617,1.76839,-27.0323
3.75617,1.78143,-26.9074
3.75617,1.79447,-26.6855
3.75617,1.80752,-26.8523
3.75617,1.82056,-26.2504
3.75617,1.8336,-25.8702
3.75617,1.84665,-25.8135
3.75617,1.85969,-25.8241
3.75617,1.87273,-25.7626
3.75617,1.88578,-25.9033
3.75617,1.89882,-25.6274
3.75617,1.91186,-25.7923
3.75617,1.92491,-25.9006
3.75617,1.93795,-26.1309
3.75617,1.95099,-26.3938
3.75617,1.96404,-26.6472
3.75617,1.97708,-26.2048
3.75617,1.99013,-26.7912
3.75617,2.00317,-27.1549
3.75617,2.01621,-27.8437
3.75617,2.02926,-28.0094
3.75617,2.0423,-28.3134
3.75617,2.05534,-28.6453
3.75617,2.06839,-28.7027
3.75617,2.08143,-28.7353
3.75617,2.09447,-29.1074
3.75617,2.10752,-29.4315
3.75617,2.12056,-28.8171
3.75617,2.1336,-28.8071
3.75617,2.14665,-28.378
3.75617,2.15969,-28.094
3.75617,2.17273,-27.37
3.75617,2.18578,-27.0341
3.75617,2.19882,-26.951
3.75617,2.21186,-26.3479
3.75617,2.22491,-26.2653
3.75617,2.23795,-26.2579
3.75617,2.25099,-26.2589
3.75617,2.26404,-26.2178
3.75617,2.27708,-26.266
3.75617,2.29013,-26.5529
3.75617,2.30317,-26.7931
3.75617,2.31621,-26.8989
3.75617,2.32926,-27.2902
3.75617,2.3423,-27.5692
3.75617,2.35534,-28.0171
3.75617,2.36839,-28.0806
3.76922,1.12926,-31.3674
3.76922,1.1423,-30.2805
3.76922,1.15534,-33.1479
3.76922,1.16839,-34.5914
3.76922,1.18143,-36.3122
3.76922,1.19447,-37.0845
3.76922,1.20752,-39.6734
3.76922,1.22056,-39.324
3.76922,1.2336,-39.3836
3.76922,1.24665,-38.3317
3.76922,1.25969,-36.0372
3.76922,1.27273,-36.4134
3.76922,1.28578,-36.4134
3.76922,1.29882,-35.2996
3.76922,1.31186,-37.153
3.76922,1.32491,-35.4201
3.76922,1.33795,-35.4201
3.76922,1.35099,-35.6221
3.76922,1.36404,-39.694
3.76922,1.37708,-36.902
3.76922,1.39013,-37.7414
3.76922,1.40317,-37.7414
3.76922,1.41621,-32.3032
3.76922,1.42926,-34.0742
3.76922,1.4423,-32.5961
3.76922,1.45534,-31.2769
3.76922,1.46839,-30.3137
3.76922,1.48143,-30.3137
3.76922,1.49447,-29.0679
3.76922,1.50752,-28.6237
3.76922,1.52056,-27.7053
3.76922,1.5336,-26.6576
3.76922,1.54665,-26.2748
3.76922,1.55969,-28.1423
3.76922,1.57273,-26.4012
3.76922,1.58578,-26.4012
3.76922,1.59882,-28.6135
3.76922,1.61186,-26.8701
3.76922,1.62491,-27.1576
3.76922,1.63795,-27.4717
3.76922,1.65099,-26.9216
3.76922,1.66404,-26.3978
3.76922,1.67708,-26.2177
3.76922,1.69013,-27.7006
3.76922,1.70317,-27.7006
3.76922,1.71621,-26.2782
3.76922,1.72926,-27.0757
3.76922,1.7423,-27.0757
3.76922,1.75534,-27.688
3.76922,1.76839,-26.5812
3.76922,1.78143,-26.5565
3.76922,1.79447,-26.2176
3.76922,1.80752,-26.5646
3.76922,1.82056,-26.048
3.76922,1.8336,-25.8124
3.76922,1.84665,-25.3747
3.76922,1.85969,-27.1063
3.76922,1.87273,-25.1859
3.76922,1.88578,-26.0583
3.76922,1.89882,-25.2042
3.76922,1.91186,-24.813
3.76922,1.92491,-25.0489
3.76922,1.93795,-26.0066
3.76922,1.95099,-25.2268
3.76922,1.96404,-25.2268
3.76922,1.97708,-25.9147
3.76922,1.99013,-25.8925
3.76922,2.00317,-25.789
3.76922,2.01621,-25.789
3.76922,2.02926,-27.3137
3.76922,2.0423,-27.5533
3.76922,2.05534,-27.9454
3.76922,2.06839,-27.8791
3.76922,2.08143,-27.8715
3.76922,2.09447,-27.8415
3.76922,2.10752,-27.8415
3.76922,2.12056,-28.0163
3.76922,2.1336,-27.5327
3.76922,2.14665,-27.2226
3.76922,2.15969,-27.3812
3.76922,2.17273,-26.5411
3.76922,2.18578,-26.1851
3.76922,2.19882,-26.1851
3.76922,2.21186,-25.7367
3.76922,2.22491,-25.5584
3.76922,2.23795,-25.5584
3.76922,2.25099,-25.8147
3.76922,2.26404,-25.8105
3.76922,2.27708,-26.027
3.76922,2.29013,-26.027
3.76922,2.30317,-26.4192
3.76922,2.31621,-26.381
3.76922,2.32926,-26.9995
3.76922,2.3423,-26.9995
3.76922,2.35534,-28.1534
3.76922,2.36839,-28.0787
3.78226,1.12926,-30.3015
3.78226,1.1423,-29.4249
3.78226,1.15534,-31.1273
3.78226,1.16839,-32.4815
3.78226,1.18143,-33.6287
3.78226,1.19447,-35.2702
3.78226,1.20752,-36.3339
3.78226,1.22056,-36.1401
3.78226,1.2336,-37.9596
3.78226,1.24665,-39.0202
3.78226,1.25969,-39.2171
3.78226,1.27273,-38.8695
3.78226,1.28578,-39.2546
3.78226,1.29882,-39.557
3.78226,1.31186,-40.5454
3.78226,1.32491,-40.1658
3.78226,1.33795,-40.1964
3.78226,1.35099,-42.0736
3.78226,1.36404,-43.4818
3.78226,1.37708,-39.5795
3.78226,1.39013,-41.2993
3.78226,1.40317,-39.9393
3.78226,1.41621,-37.0126
3.78226,1.42926,-35.4756
3.78226,1.4423,-33.6909
3.78226,1.45534,-31.1859
3.78226,1.46839,-30.3886
3.78226,1.48143,-30.0324
3.78226,1.49447,-28.5849
3.78226,1.50752,-27.841
3.78226,1.52056,-26.9375
3.78226,1.5336,-26.0825
3.78226,1.54665,-25.4971
3.78226,1.55969,-25.9674
3.78226,1.57273,-25.2269
3.78226,1.58578,-25.7802
3.78226,1.59882,-25.3813
3.78226,1.61186,-25.3935
3.78226,1.62491,-25.5922
3.78226,1.63795,-25.7978
3.78226,1.65099,-26.1049
3.78226,1.66404,-25.9103
3.78226,1.67708,-25.6997
3.78226,1.69013,-26.2745
3.78226,1.70317,-25.8835
3.78226,1.71621,-26.6566
3.78226,1.72926,-26.4224
3.78226,1.7423,-26.5245
3.78226,1.75534,-26.6332
3.78226,1.76839,-26.4387
3.78226,1.78143,-26.2885
3.78226,1.79447,-26.0271
3.78226,1.80752,-26.0008
3.78226,1.82056,-25.79
3.78226,1.8336,-25.5186
3.78226,1.84665,-25.0946
3.78226,1.85969,-25.124
3.78226,1.87273,-24.8813
3.78226,1.88578,-24.8703
3.78226,1.89882,-24.634
3.78226,1.91186,-24.7003
3.78226,1.92491,-24.8123
3.78226,1.93795,-24.7443
3.78226,1.95099,-25.1609
3.78226,1.96404,-24.959
3.78226,1.97708,-25.1517
3.78226,1.99013,-25.5025
3.78226,2.00317,-25.8059
3.78226,2.01621,-26.1894
3.78226,2.02926,-26.7867
3.78226,2.0423,-27.2182
3.78226,2.05534,-27.5857
3.78226,2.06839,-27.7241
3.78226,2.08143,-27.8142
3.78226,2.09447,-28.0944
3.78226,2.10752,-28.0627
3.78226,2.12056,-27.5747
3.78226,2.1336,-27.7466
3.78226,2.14665,-27.2886
3.78226,2.15969,-26.7067
3.78226,2.17273,-26.4373
3.78226,2.18578,-26.1558
3.78226,2.19882,-25.9385
3.78226,2.21186,-25.6551
3.78226,2.22491,-25.5207
3.78226,2.23795,-25.507
3.78226,2.25099,-25.5644
3.78226,2.26404,-25.6805
3.78226,2.27708,-25.8792
3.78226,2.29013,-25.8826
3.78226,2.30317,-26.2067
3.78226,2.31621,-26.3412
3.78226,2.32926,-26.6928
3.78226,2.3423,-27.055
3.78226,2.35534,-27.7558
3.78226,2.36839,-28.051
3.7953,1.12926,-29.404
3.7953,1.1423,-29.006
3.7953,1.15534,-30.8321
3.7953,1.16839,-31.9112
3.7953,1.18143,-32.5631
3.7953,1.19447,-33.6702
3.7953,1.20752,-35.4845
3.7953,1.22056,-37.018
3.7953,1.2336,-37.8286
3.7953,1.24665,-39.2721
3.7953,1.25969,-39.2553
3.7953,1.27273,-39.9689
3.7953,1.28578,-40.3164
3.7953,1.29882,-41.7698
3.7953,1.31186,-43.3111
3.7953,1.32491,-41.7192
3.7953,1.33795,-51.044
3.7953,1.35099,-43.4716
3.7953,1.36404,-37.5763
3.7953,1.37708,-38.3056
3.7953,1.39013,-36.7355
3.7953,1.40317,-34.2188
3.7953,1.41621,-33.8351
3.7953,1.42926,-32.0159
3.7953,1.4423,-30.5132
3.7953,1.45534,-29.4494
3.7953,1.46839,-27.9691
3.7953,1.48143,-27.2211
3.7953,1.49447,-26.7314
3.7953,1.50752,-26.28
3.7953,1.52056,-26.0304
3.7953,1.5336,-24.6114
3.7953,1.54665,-24.4155
3.7953,1.55969,-24.477
3.7953,1.57273,-24.1647
3.7953,1.58578,-24.1473
3.7953,1.59882,-24.6466
3.7953,1.61186,-24.1151
3.7953,1.62491,-24.1544
3.7953,1.63795,-24.9659
3.7953,1.65099,-24.9572
3.7953,1.66404,-24.506
3.7953,1.67708,-24.9088
3.7953,1.69013,-25.3518
3.7953,1.70317,-25.8247
3.7953,1.71621,-25.8463
3.7953,1.72926,-25.8683
3.7953,1.7423,-26.3196
3.7953,1.75534,-26.3598
3.7953,1.76839,-26.3336
3.7953,1.78143,-25.9631
3.7953,1.79447,-25.798
3.7953,1.80752,-25.7304
3.7953,1.82056,-25.4204
3.7953,1.8336,-25.1102
3.7953,1.84665,-24.8113
3.7953,1.85969,-24.5087
3.7953,1.87273,-24.3731
3.7953,1.88578,-24.4013
3.7953,1.89882,-24.1478
3.7953,1.91186,-24.3796
3.7953,1.92491,-24.3971
3.7953,1.93795,-24.4785
3.7953,1.95099,-24.6187
3.7953,1.96404,-25.0971
3.7953,1.97708,-25.1904
3.7953,1.99013,-25.6057
3.7953,2.00317,-25.7316
3.7953,2.01621,-27.363
3.7953,2.02926,-26.8819
3.7953,2.0423,-27.6949
3.7953,2.05534,-27.7253
3.7953,2.06839,-27.7871
3.7953,2.08143,-27.4186
3.7953,2.09447,-27.6565
3.7953,2.10752,-27.9366
3.7953,2.12056,-27.0323
3.7953,2.1336,-26.7399
3.7953,2.14665,-26.6823
3.7953,2.15969,-26.1867
3.7953,2.17273,-25.9142
3.7953,2.18578,-25.7446
3.7953,2.19882,-25.8587
3.7953,2.21186,-25.5558
3.7953,2.22491,-25.3927
3.7953,2.23795,-25.8818
3.7953,2.25099,-26.0554
3.7953,2.26404,-25.9939
3.7953,2.27708,-26.3937
3.7953,2.29013,-27.0472
3.7953,2.30317,-26.9885
3.7953,2.31621,-27.2978
3.7953,2.32926,-27.3259
3.7953,2.3423,-28.2924
3.7953,2.35534,-28.7198
3.7953,2.36839,-28.6291
3.80835,1.12926,-28.7634
3.80835,1.1423,-28.3801
3.80835,1.15534,-29.5425
3.80835,1.16839,-31.2931
3.80835,1.18143,-31.5648
3.80835,1.19447,-33.0629
3.80835,1.20752,-33.7073
3.80835,1.22056,-36.2056
3.80835,1.2336,-36.1083
3.80835,1.24665,-36.824
3.80835,1.25969,-39.8366
3.80835,1.27273,-39.5857
3.80835,1.28578,-39.7775
3.80835,1.29882,-40.4415
3.80835,1.31186,-41.5144
3.80835,1.32491,-43.265
3.80835,1.33795,-41.4214
3.80835,1.35099,-41.2944
3.80835,1.36404,-38.5785
3.80835,1.37708,-36.2008
3.80835,1.39013,-34.4102
3.80835,1.40317,-33.9717
3.80835,1.41621,-33.1175
3.80835,1.42926,-31.433
3.80835,1.4423,-29.1033
3.80835,1.45534,-28.8389
3.80835,1.46839,-27.9745
3.80835,1.48143,-26.2132
3.80835,1.49447,-25.8708
3.80835,1.50752,-25.4956
3.80835,1.52056,-25.0415
3.80835,1.5336,-24.0412
3.80835,1.54665,-23.8664
3.80835,1.55969,-24.2909
3.80835,1.57273,-23.7306
3.80835,1.58578,-23.5356
3.80835,1.59882,-23.5356
3.80835,1.61186,-23.379
3.80835,1.62491,-23.8134
3.80835,1.63795,-23.9558
3.80835,1.65099,-24.2265
3.80835,1.66404,-24.1469
3.80835,1.67708,-24.3203
3.80835,1.69013,-24.7579
3.80835,1.70317,-25.4125
3.80835,1.71621,-25.6956
3.80835,1.72926,-25.8169
3.80835,1.7423,-26.167
3.80835,1.75534,-26.3237
3.80835,1.76839,-26.3812
3.80835,1.78143,-26.2051
3.80835,1.79447,-25.7082
3.80835,1.80752,-25.9404
3.80835,1.82056,-25.6354
3.80835,1.8336,-25.2204
3.80835,1.84665,-24.8441
3.80835,1.85969,-24.4359
3.80835,1.87273,-24.1761
3.80835,1.88578,-24.0878
3.80835,1.89882,-24.0678
3.80835,1.91186,-24.0857
3.80835,1.92491,-24.0447
3.80835,1.93795,-24.6059
3.80835,1.95099,-24.8015
3.80835,1.96404,-25.2402
3.80835,1.97708,-24.8492
3.80835,1.99013,-25.4435
3.80835,2.00317,-26.0859
3.80835,2.01621,-26.7813
3.80835,2.02926,-26.8578
3.80835,2.0423,-27.574
3.80835,2.05534,-27.5558
3.80835,2.06839,-27.3853
3.80835,2.08143,-27.6566
3.80835,2.09447,-27.4857
3.80835,2.10752,-27.1823
3.80835,2.12056,-26.8493
3.80835,2.1336,-27.3279
3.80835,2.14665,-26.4618
3.80835,2.15969,-26.4455
3.80835,2.17273,-25.7573
3.80835,2.18578,-25.6714
3.80835,2.19882,-26.0074
3.80835,2.21186,-25.7724
3.80835,2.22491,-25.6797
3.80835,2.23795,-26.1609
3.80835,2.25099,-26.3595
3.80835,2.26404,-26.1871
3.80835,2.27708,-26.659
3.80835,2.29013,-27.6996
3.80835,2.30317,-27.4682
3.80835,2.31621,-27.4597
3.80835,2.32926,-27.8517
3.80835,2.3423,-28.6337
3.80835,2.35534,-29.0881
3.80835,2.36839,-29.295
3.82139,1.12926,-28.1754
3.82139,1.1423,-28.283
3.82139,1.15534,-29.0144
3.82139,1.16839,-30.631
3.82139,1.18143,-31.4314
3.82139,1.19447,-31.855
3.82139,1.20752,-33.4749
3.82139,1.22056,-34.0545
3.82139,1.2336,-34.8292
3.82139,1.24665,-37.0289
3.82139,1.25969,-37.0334
3.82139,1.27273,-39.1237
3.82139,1.28578,-38.2885
3.82139,1.29882,-40.7451
3.82139,1.31186,-39.7608
3.82139,1.32491,-40.8765
3.82139,1.33795,-40.7996
3.82139,1.35099,-40.4048
3.82139,1.36404,-35.5137
3.82139,1.37708,-35.3269
3.82139,1.39013,-34.0144
3.82139,1.40317,-32.4347
3.82139,1.41621,-31.3917
3.82139,1.42926,-30.1034
3.82139,1.4423,-28.3506
3.82139,1.45534,-27.9649
3.82139,1.46839,-26.7631
3.82139,1.48143,-25.9685
3.82139,1.49447,-25.3165
3.82139,1.50752,-24.7638
3.82139,1.52056,-24.2725
3.82139,1.5336,-23.7198
3.82139,1.54665,-23.4098
3.82139,1.55969,-23.3764
3.82139,1.57273,-23.0212
3.82139,1.58578,-22.9447
3.82139,1.59882,-22.9665
3.82139,1.61186,-22.9004
3.82139,1.62491,-23.1592
3.82139,1.63795,-23.3692
3.82139,1.65099,-23.5821
3.82139,1.66404,-23.8054
3.82139,1.67708,-24.0071
3.82139,1.69013,-24.5722
3.82139,1.70317,-24.852
3.82139,1.71621,-25.3229
3.82139,1.72926,-25.5863
3.82139,1.7423,-26.0221
3.82139,1.75534,-26.1783
3.82139,1.76839,-26.3841
3.82139,1.78143,-26.3147
3.82139,1.79447,-26.0324
3.82139,1.80752,-25.8892
3.82139,1.82056,-25.6353
3.82139,1.8336,-25.2443
3.82139,1.84665,-24.8914
3.82139,1.85969,-24.4485
3.82139,1.87273,-24.101
3.82139,1.88578,-23.9923
3.82139,1.89882,-23.8094
3.82139,1.91186,-23.7677
3.82139,1.92491,-23.782
3.82139,1.93795,-23.8366
3.82139,1.95099,-24.0169
3.82139,1.96404,-24.2983
3.82139,1.97708,-24.3721
3.82139,1.99013,-25.0223
3.82139,2.00317,-25.2269
3.82139,2.01621,-25.9846
3.82139,2.02926,-26.1433
3.82139,2.0423,-26.7297
3.82139,2.05534,-26.6929
3.82139,2.06839,-27.0072
3.82139,2.08143,-26.8899
3.82139,2.09447,-26.8644
3.82139,2.10752,-26.7351
3.82139,2.12056,-26.328
3.82139,2.1336,-26.3934
3.82139,2.14665,-25.824
3.82139,2.15969,-25.8341
3.82139,2.17273,-25.4193
3.82139,2.18578,-25.2773
3.82139,2.19882,-25.245
3.82139,2.21186,-25.3423
3.82139,2.22491,-25.4536
3.82139,2.23795,-25.4518
3.82139,2.25099,-25.837
3.82139,2.26404,-26.2435
3.82139,2.27708,-26.4292
3.82139,2.29013,-26.7944
3.82139,2.30317,-27.0421
3.82139,2.31621,-27.7091
3.82139,2.32926,-27.9792
3.82139,2.3423,-28.5453
3.82139,2.35534,-29.0529
3.82139,2.36839,-29.5019
3.83443,1.12926,-27.752
3.83443,1.1423,-27.8066
3.83443,1.15534,-28.6962
3.83443,1.16839,-30.5291
3.83443,1.18143,-31.2279
3.83443,1.19447,-33.108
3.83443,1.20752,-32.1316
3.83443,1.22056,-33.9715
3.83443,1.2336,-35.4878
3.83443,1.24665,-35.4604
3.83443,1.25969,-37.1116
3.83443,1.27273,-38.0725
3.83443,1.28578,-37.2113
3.83443,1.29882,-38.0439
3.83443,1.31186,-37.4251
3.83443,1.32491,-35.307
3.83443,1.33795,-36.3804
3.83443,1.35099,-34.8945
3.83443,1.36404,-32.1207
3.83443,1.37708,-31.8584
3.83443,1.39013,-30.9084
3.83443,1.40317,-28.6182
3.83443,1.41621,-29.5099
3.83443,1.42926,-29.0392
3.83443,1.4423,-26.9892
3.83443,1.45534,-26.1936
3.83443,1.46839,-26.1415
3.83443,1.48143,-25.7009
3.83443,1.49447,-25.185
3.83443,1.50752,-24.224
3.83443,1.52056,-23.7039
3.83443,1.5336,-23.4521
3.83443,1.54665,-22.8106
3.83443,1.55969,-22.8463
3.83443,1.57273,-22.7495
3.83443,1.58578,-22.4685
3.83443,1.59882,-22.3791
3.83443,1.61186,-22.5589
3.83443,1.62491,-22.6855
3.83443,1.63795,-23.0206
3.83443,1.65099,-23.0649
3.83443,1.66404,-23.5137
3.83443,1.67708,-23.7642
3.83443,1.69013,-24.4114
3.83443,1.70317,-24.7763
3.83443,1.71621,-25.2688
3.83443,1.72926,-25.522
3.83443,1.7423,-26.4552
3.83443,1.75534,-26.4477
3.83443,1.76839,-26.9138
3.83443,1.78143,-26.6258
3.83443,1.79447,-26.1378
3.83443,1.80752,-26.2171
3.83443,1.82056,-25.9218
3.83443,1.8336,-25.4572
3.83443,1.84665,-25.0419
3.83443,1.85969,-23.9833
3.83443,1.87273,-24.1024
3.83443,1.88578,-23.8816
3.83443,1.89882,-23.5832
3.83443,1.91186,-23.4333
3.83443,1.92491,-23.4187
3.83443,1.93795,-23.3137
3.83443,1.95099,-23.5832
3.83443,1.96404,-23.7104
3.83443,1.97708,-23.985
3.83443,1.99013,-24.344
3.83443,2.00317,-24.4633
3.83443,2.01621,-24.7669
3.83443,2.02926,-25.5073
3.83443,2.0423,-25.9036
3.83443,2.05534,-26.0234
3.83443,2.06839,-26.3218
3.83443,2.08143,-26.1094
3.83443,2.09447,-26.2842
3.83443,2.10752,-26.067
3.83443,2.12056,-25.7378
3.83443,2.1336,-25.6754
3.83443,2.14665,-25.4275
3.83443,2.15969,-25.1354
3.83443,2.17273,-25.1247
3.83443,2.18578,-25.071
3.83443,2.19882,-24.8763
3.83443,2.21186,-24.9259
3.83443,2.22491,-25.1859
3.83443,2.23795,-25.7195
3.83443,2.25099,-25.7628
3.83443,2.26404,-25.9802
3.83443,2.27708,-26.556
3.83443,2.29013,-26.6159
3.83443,2.30317,-27.4351
3.83443,2.31621,-27.8573
3.83443,2.32926,-28.8285
3.83443,2.3423,-29.0832
3.83443,2.35534,-29.9914
3.83443,2.36839,-30.3174
3.84748,1.12926,-27.5531
3.84748,1.1423,-28.0607
3.84748,1.15534,-28.9738
3.84748,1.16839,-29.8777
3.84748,1.18143,-30.8048
3.84748,1.19447,-31.7729
3.84748,1.20752,-32.6947
3.84748,1.22056,-33.5441
3.84748,1.2336,-34.6721
3.84748,1.24665,-36.046
3.84748,1.25969,-37.5353
3.84748,1.27273,-38.2158
3.84748,1.28578,-37.9803
3.84748,1.29882,-38.2004
3.84748,1.31186,-36.333
3.84748,1.32491,-35.6088
3.84748,1.33795,-34.7187
3.84748,1.35099,-32.9565
3.84748,1.36404,-30.8811
3.84748,1.37708,-30.6025
3.84748,1.39013,-29.6908
3.84748,1.40317,-28.5248
3.84748,1.41621,-28.5604
3.84748,1.42926,-27.6744
3.84748,1.4423,-26.3167
3.84748,1.45534,-25.9453
3.84748,1.46839,-25.2754
3.84748,1.48143,-24.6526
3.84748,1.49447,-24.1922
3.84748,1.50752,-24.1042
3.84748,1.52056,-23.4322
3.84748,1.5336,-23.2043
3.84748,1.54665,-22.905
3.84748,1.55969,-22.6995
3.84748,1.57273,-22.6901
3.84748,1.58578,-22.4799
3.84748,1.59882,-22.4302
3.84748,1.61186,-22.728
3.84748,1.62491,-23.2034
3.84748,1.63795,-22.9879
3.84748,1.65099,-23.2525
3.84748,1.66404,-23.65
3.84748,1.67708,-24.1098
3.84748,1.69013,-24.4815
3.84748,1.70317,-25.0288
3.84748,1.71621,-25.4605
3.84748,1.72926,-25.9918
3.84748,1.7423,-26.6404
3.84748,1.75534,-26.8275
3.84748,1.76839,-27.2354
3.84748,1.78143,-27.1087
3.84748,1.79447,-26.633
3.84748,1.80752,-26.359
3.84748,1.82056,-26.0361
3.84748,1.8336,-25.5924
3.84748,1.84665,-25.1454
3.84748,1.85969,-24.2993
3.84748,1.87273,-24.1512
3.84748,1.88578,-23.8325
3.84748,1.89882,-23.5183
3.84748,1.91186,-23.5289
3.84748,1.92491,-23.2962
3.84748,1.93795,-23.898
3.84748,1.95099,-23.8223
3.84748,1.96404,-23.9138
3.84748,1.97708,-23.9993
3.84748,1.99013,-24.4549
3.84748,2.00317,-25.0275
3.84748,2.01621,-25.4038
3.84748,2.02926,-25.8818
3.84748,2.0423,-25.9121
3.84748,2.05534,-25.9099
3.84748,2.06839,-26.2866
3.84748,2.08143,-26.045
3.84748,2.09447,-26.1276
3.84748,2.10752,-26.1282
3.84748,2.12056,-25.5557
3.84748,2.1336,-25.5306
3.84748,2.14665,-25.3582
3.84748,2.15969,-25.4507
3.84748,2.17273,-24.8973
3.84748,2.18578,-25.0264
3.84748,2.19882,-25.0698
3.84748,2.21186,-25.2249
3.84748,2.22491,-25.3424
3.84748,2.23795,-25.3579
3.84748,2.25099,-26.0491
3.84748,2.26404,-26.2261
3.84748,2.27708,-27.2476
3.84748,2.29013,-27.5247
3.84748,2.30317,-28.1208
3.84748,2.31621,-28.9736
3.84748,2.32926,-29.3314
3.84748,2.3423,-30.4717
3.84748,2.35534,-30.8389
3.84748,2.36839,-31.3093
3.86052,1.12926,-27.574
3.86052,1.1423,-28.0663
3.86052,1.15534,-29.1607
3.86052,1.16839,-30.2368
3.86052,1.18143,-30.6183
3.86052,1.19447,-31.8986
3.86052,1.20752,-32.3694
3.86052,1.22056,-33.4375
3.86052,1.2336,-34.642
3.86052,1.24665,-34.8903
3.86052,1.25969,-36.2871
3.86052,1.27273,-38.0695
3.86052,1.28578,-36.7976
3.86052,1.29882,-36.7403
3.86052,1.31186,-35.4107
3.86052,1.32491,-34.5941
3.86052,1.33795,-33.0941
3.86052,1.35099,-31.6869
3.86052,1.36404,-29.6373
3.86052,1.37708,-29.2343
3.86052,1.39013,-29.0966
3.86052,1.40317,-27.9639
3.86052,1.41621,-27.38
3.86052,1.42926,-26.3607
3.86052,1.4423,-25.7242
3.86052,1.45534,-25.5342
3.86052,1.46839,-24.9104
3.86052,1.48143,-24.313
3.86052,1.49447,-23.934
3.86052,1.50752,-23.6713
3.86052,1.52056,-23.1809
3.86052,1.5336,-23.1327
3.86052,1.54665,-22.944
3.86052,1.55969,-22.7215
3.86052,1.57273,-22.8356
3.86052,1.58578,-22.6549
3.86052,1.59882,-22.6224
3.86052,1.61186,-22.9269
3.86052,1.62491,-22.8804
3.86052,1.63795,-23.1552
3.86052,1.65099,-23.4337
3.86052,1.66404,-24.3892
3.86052,1.67708,-24.2919
3.86052,1.69013,-24.8431
3.86052,1.70317,-25.3235
3.86052,1.71621,-25.8223
3.86052,1.72926,-26.3924
3.86052,1.7423,-26.8669
3.86052,1.75534,-27.2237
3.86052,1.76839,-27.6603
3.86052,1.78143,-27.6264
3.86052,1.79447,-27.1669
3.86052,1.80752,-27.0369
3.86052,1.82056,-26.3596
3.86052,1.8336,-25.7685
3.86052,1.84665,-25.2455
3.86052,1.85969,-24.7093
3.86052,1.87273,-24.3749
3.86052,1.88578,-23.8162
3.86052,1.89882,-23.541
3.86052,1.91186,-23.2613
3.86052,1.92491,-23.1145
3.86052,1.93795,-23.2027
3.86052,1.95099,-23.371
3.86052,1.96404,-23.5976
3.86052,1.97708,-23.7685
3.86052,1.99013,-24.0504
3.86052,2.00317,-24.2988
3.86052,2.01621,-24.7566
3.86052,2.02926,-24.9778
3.86052,2.0423,-25.2853
3.86052,2.05534,-25.6171
3.86052,2.06839,-25.8435
3.86052,2.08143,-25.6131
3.86052,2.09447,-25.6184
3.86052,2.10752,-25.4996
3.86052,2.12056,-25.1481
3.86052,2.1336,-24.9954
3.86052,2.14665,-24.7913
3.86052,2.15969,-25.0055
3.86052,2.17273,-24.6773
3.86052,2.18578,-24.6084
3.86052,2.19882,-24.6439
3.86052,2.21186,-24.8051
3.86052,2.22491,-25.0086
3.86052,2.23795,-25.4519
3.86052,2.25099,-25.6007
3.86052,2.26404,-26.1729
3.86052,2.27708,-26.5952
3.86052,2.29013,-27.3739
3.86052,2.30317,-27.8145
3.86052,2.31621,-28.5841
3.86052,2.32926,-29.4652
3.86052,2.3423,-29.5025
3.86052,2.35534,-31.0119
3.86052,2.36839,-31.6086
3.87356,1.12926,-27.7847
3.87356,1.1423,-28.2285
3.87356,1.15534,-29.8253
3.87356,1.16839,-30.999
3.87356,1.18143,-31.9064
3.87356,1.19447,-32.9578
3.87356,1.20752,-33.3521
3.87356,1.22056,-35.282
3.87356,1.2336,-35.948
3.87356,1.24665,-37.377
3.87356,1.25969,-37.8094
3.87356,1.27273,-39.9708
3.87356,1.28578,-39.9708
3.87356,1.29882,-38.0328
3.87356,1.31186,-34.3927
3.87356,1.32491,-34.4956
3.87356,1.33795,-34.4956
3.87356,1.35099,-31.2377
3.87356,1.36404,-29.4337
3.87356,1.37708,-28.9459
3.87356,1.39013,-28.3831
3.87356,1.40317,-26.9733
3.87356,1.41621,-27.1386
3.87356,1.42926,-27.2697
3.87356,1.4423,-25.698
3.87356,1.45534,-24.8789
3.87356,1.46839,-24.8293
3.87356,1.48143,-24.8293
3.87356,1.49447,-23.9881
3.87356,1.50752,-23.9881
3.87356,1.52056,-23.2017
3.87356,1.5336,-23.6584
3.87356,1.54665,-23.6354
3.87356,1.55969,-22.9165
3.87356,1.57273,-23.4263
3.87356,1.58578,-22.9931
3.87356,1.59882,-22.9931
3.87356,1.61186,-23.7239
3.87356,1.62491,-23.0495
3.87356,1.63795,-23.3144
3.87356,1.65099,-23.5124
3.87356,1.66404,-24.8467
3.87356,1.67708,-25.2388
3.87356,1.69013,-25.3794
3.87356,1.70317,-25.3794
3.87356,1.71621,-26.2089
3.87356,1.72926,-26.838
3.87356,1.7423,-28.8651
3.87356,1.75534,-27.7066
3.87356,1.76839,-28.4769
3.87356,1.78143,-28.3556
3.87356,1.79447,-26.9594
3.87356,1.80752,-27.1474
3.87356,1.82056,-26.5996
3.87356,1.8336,-25.9242
3.87356,1.84665,-25.7881
3.87356,1.85969,-24.1708
3.87356,1.87273,-24.1392
3.87356,1.88578,-23.859
3.87356,1.89882,-23.6929
3.87356,1.91186,-23.53
3.87356,1.92491,-23.2771
3.87356,1.93795,-23.55
3.87356,1.95099,-23.4128
3.87356,1.96404,-23.4128
3.87356,1.97708,-23.675
3.87356,1.99013,-24.1704
3.87356,2.00317,-24.3982
3.87356,2.01621,-24.3982
3.87356,2.02926,-25.3461
3.87356,2.0423,-25.4708
3.87356,2.05534,-25.4885
3.87356,2.06839,-25.5892
3.87356,2.08143,-25.5207
3.87356,2.09447,-25.6624
3.87356,2.10752,-25.4071
3.87356,2.12056,-25.0534
3.87356,2.1336,-25.0505
3.87356,2.14665,-24.7091
3.87356,2.15969,-24.9307
3.87356,2.17273,-24.7268
3.87356,2.18578,-24.5418
3.87356,2.19882,-24.6429
3.87356,2.21186,-24.5372
3.87356,2.22491,-24.9339
3.87356,2.23795,-25.3981
3.87356,2.25099,-25.7809
3.87356,2.26404,-26.0202
3.87356,2.27708,-27.0026
3.87356,2.29013,-27.0026
3.87356,2.30317,-28.5098
3.87356,2.31621,-29.2432
3.87356,2.32926,-29.6556
3.87356,2.3423,-30.2847
3.87356,2.35534,-31.8632
3.87356,2.36839,-32.5357
3.88661,1.12926,-28.1859
3.88661,1.1423,-28.6593
3.88661,1.15534,-29.9318
3.88661,1.16839,-30.6828
3.88661,1.18143,-31.6543
3.88661,1.19447,-32.527
3.88661,1.20752,-33.0003
3.88661,1.22056,-34.469
3.88661,1.2336,-35.7077
3.88661,1.24665,-37.4365
3.88661,1.25969,-37.5819
3.88661,1.27273,-39.6447
3.88661,1.28578,-37.8211
3.88661,1.29882,-36.856
3.88661,1.31186,-35.1646
3.88661,1.32491,-33.407
3.88661,1.33795,-31.5876
3.88661,1.35099,-30.727
3.88661,1.36404,-28.9898
3.88661,1.37708,-28.3089
3.88661,1.39013,-27.5881
3.88661,1.40317,-26.1496
3.88661,1.41621,-26.3274
3.88661,1.42926,-25.6677
3.88661,1.4423,-25.4813
3.88661,1.45534,-24.999
3.88661,1.46839,-24.6935
3.88661,1.48143,-24.1213
3.88661,1.49447,-24.1484
3.88661,1.50752,-23.8943
3.88661,1.52056,-23.4966
3.88661,1.5336,-23.8464
3.88661,1.54665,-23.7275
3.88661,1.55969,-23.4108
3.88661,1.57273,-23.8269
3.88661,1.58578,-23.88
3.88661,1.59882,-24.0066
3.88661,1.61186,-24.2109
3.88661,1.62491,-24.1477
3.88661,1.63795,-24.1293
3.88661,1.65099,-24.7354
3.88661,1.66404,-25.561
3.88661,1.67708,-26.1488
3.88661,1.69013,-25.8742
3.88661,1.70317,-27.014
3.88661,1.71621,-27.4874
3.88661,1.72926,-27.8864
3.88661,1.7423,-28.5301
3.88661,1.75534,-28.6633
3.88661,1.76839,-29.2021
3.88661,1.78143,-28.3914
3.88661,1.79447,-27.4895
3.88661,1.80752,-27.6803
3.88661,1.82056,-26.9855
3.88661,1.8336,-26.2417
3.88661,1.84665,-25.8119
3.88661,1.85969,-24.7374
3.88661,1.87273,-24.5407
3.88661,1.88578,-24.155
3.88661,1.89882,-23.9845
3.88661,1.91186,-23.7407
3.88661,1.92491,-23.7651
3.88661,1.93795,-23.9838
3.88661,1.95099,-24.0094
3.88661,1.96404,-24.3334
3.88661,1.97708,-24.0666
3.88661,1.99013,-24.4148
3.88661,2.00317,-24.8998
3.88661,2.01621,-25.3532
3.88661,2.02926,-25.2582
3.88661,2.0423,-25.4397
3.88661,2.05534,-25.8313
3.88661,2.06839,-25.5778
3.88661,2.08143,-25.5273
3.88661,2.09447,-25.7415
3.88661,2.10752,-25.3408
3.88661,2.12056,-24.8281
3.88661,2.1336,-25.1636
3.88661,2.14665,-24.8843
3.88661,2.15969,-25.0788
3.88661,2.17273,-24.6449
3.88661,2.18578,-24.582
3.88661,2.19882,-25.0737
3.88661,2.21186,-24.825
3.88661,2.22491,-25.1014
3.88661,2.23795,-25.8816
3.88661,2.25099,-25.8755
3.88661,2.26404,-26.6534
3.88661,2.27708,-27.267
3.88661,2.29013,-28.2832
3.88661,2.30317,-28.7601
3.88661,2.31621,-29.6182
3.88661,2.32926,-31.0468
3.88661,2.3423,-32.0514
3.88661,2.35534,-33.5854
3.88661,2.36839,-33.8277
3.89965,1.12926,-28.6938
3.89965,1.1423,-28.7331
3.89965,1.15534,-30.0577
3.89965,1.16839,-31.2767
3.89965,1.18143,-31.4908
3.89965,1.19447,-32.8091
3.89965,1.20752,-33.2692
3.89965,1.22056,-34.5988
3.89965,1.2336,-35.4966
3.89965,1.24665,-37.2548
3.89965,1.25969,-38.5578
3.89965,1.27273,-41.671
3.89965,1.28578,-40.099
3.89965,1.29882,-39.2625
3.89965,1.31186,-36.509
3.89965,1.32491,-35.3071
3.89965,1.33795,-33.1785
3.89965,1.35099,-30.77
3.89965,1.36404,-29.596
3.89965,1.37708,-28.5844
3.89965,1.39013,-27.5149
3.89965,1.40317,-27.4236
3.89965,1.41621,-26.3206
3.89965,1.42926,-25.8965
3.89965,1.4423,-25.5847
3.89965,1.45534,-25.0577
3.89965,1.46839,-25.0183
3.89965,1.48143,-24.4832
3.89965,1.49447,-24.3781
3.89965,1.50752,-24.1859
3.89965,1.52056,-24.0726
3.89965,1.5336,-24.3381
3.89965,1.54665,-24.4128
3.89965,1.55969,-24.1652
3.89965,1.57273,-24.5562
3.89965,1.58578,-24.5611
3.89965,1.59882,-24.6058
3.89965,1.61186,-25.1528
3.89965,1.62491,-24.7254
3.89965,1.63795,-25.032
3.89965,1.65099,-25.2771
3.89965,1.66404,-26.4588
3.89965,1.67708,-26.4012
3.89965,1.69013,-27.0315
3.89965,1.70317,-27.6717
3.89965,1.71621,-28.2447
3.89965,1.72926,-28.4811
3.89965,1.7423,-28.7339
3.89965,1.75534,-29.7555
3.89965,1.76839,-30.0497
3.89965,1.78143,-29.6448
3.89965,1.79447,-28.8594
3.89965,1.80752,-28.3947
3.89965,1.82056,-27.685
3.89965,1.8336,-27.4256
3.89965,1.84665,-26.33
3.89965,1.85969,-25.5401
3.89965,1.87273,-25.1134
3.89965,1.88578,-24.5111
3.89965,1.89882,-24.2369
3.89965,1.91186,-23.9738
3.89965,1.92491,-23.8283
3.89965,1.93795,-23.9477
3.89965,1.95099,-23.7509
3.89965,1.96404,-23.9833
3.89965,1.97708,-24.2873
3.89965,1.99013,-24.2823
3.89965,2.00317,-24.7485
3.89965,2.01621,-24.6946
3.89965,2.02926,-25.0519
3.89965,2.0423,-25.1355
3.89965,2.05534,-25.367
3.89965,2.06839,-25.3582
3.89965,2.08143,-25.2152
3.89965,2.09447,-25.1467
3.89965,2.10752,-24.9786
3.89965,2.12056,-24.6101
3.89965,2.1336,-24.6221
3.89965,2.14665,-24.4423
3.89965,2.15969,-24.6345
3.89965,2.17273,-24.3932
3.89965,2.18578,-24.4268
3.89965,2.19882,-24.4951
3.89965,2.21186,-24.9123
3.89965,2.22491,-24.934
3.89965,2.23795,-25.4912
3.89965,2.25099,-25.6686
3.89965,2.26404,-26.3084
3.89965,2.27708,-27.1787
3.89965,2.29013,-27.8159
3.89965,2.30317,-28.6389
3.89965,2.31621,-28.9605
3.89965,2.32926,-30.606
3.89965,2.3423,-31.8067
3.89965,2.35534,-33.2754
3.89965,2.36839,-33.874
3.91269,1.12926,-29.1765
3.91269,1.1423,-29.165
3.91269,1.15534,-30.3161
3.91269,1.16839,-31.1198
3.91269,1.18143,-31.9657
3.91269,1.19447,-32.9433
3.91269,1.20752,-33.5059
3.91269,1.22056,-34.614
3.91269,1.2336,-36.162
3.91269,1.24665,-36.8878
3.91269,1.25969,-37.8482
3.91269,1.27273,-40.8293
3.91269,1.28578,-41.8002
3.91269,1.29882,-43.0782
3.91269,1.31186,-39.1818
3.91269,1.32491,-36.7836
3.91269,1.33795,-34.6591
3.91269,1.35099,-31.8754
3.91269,1.36404,-31.243
3.91269,1.37708,-29.4476
3.91269,1.39013,-29.036
3.91269,1.40317,-27.886
3.91269,1.41621,-26.8043
3.91269,1.42926,-26.4346
3.91269,1.4423,-26.422
3.91269,1.45534,-25.555
3.91269,1.46839,-25.7707
3.91269,1.48143,-24.8758
3.91269,1.49447,-25.2183
3.91269,1.50752,-24.8275
3.91269,1.52056,-24.7899
3.91269,1.5336,-25.3502
3.91269,1.54665,-25.5048
3.91269,1.55969,-24.5184
3.91269,1.57273,-25.38
3.91269,1.58578,-25.1125
3.91269,1.59882,-24.2078
3.91269,1.61186,-26.6601
3.91269,1.62491,-25.7901
3.91269,1.63795,-25.8175
3.91269,1.65099,-26.4341
3.91269,1.66404,-26.5566
3.91269,1.67708,-27.8635
3.91269,1.69013,-27.4889
3.91269,1.70317,-28.0538
3.91269,1.71621,-29.3521
3.91269,1.72926,-30.2208
3.91269,1.7423,-31.6793
3.91269,1.75534,-30.9555
3.91269,1.76839,-31.7886
3.91269,1.78143,-30.6321
3.91269,1.79447,-29.7708
3.91269,1.80752,-29.4475
3.91269,1.82056,-28.822
3.91269,1.8336,-28.3836
3.91269,1.84665,-27.6803
3.91269,1.85969,-25.9493
3.91269,1.87273,-26.5294
3.91269,1.88578,-25.0665
3.91269,1.89882,-24.9261
3.91269,1.91186,-24.1382
3.91269,1.92491,-24.08
3.91269,1.93795,-23.7313
3.91269,1.95099,-24.0222
3.91269,1.96404,-23.7141
3.91269,1.97708,-23.9645
3.91269,1.99013,-24.1746
3.91269,2.00317,-24.2087
3.91269,2.01621,-24.2567
3.91269,2.02926,-24.5513
3.91269,2.0423,-24.7805
3.91269,2.05534,-24.8265
3.91269,2.06839,-24.9393
3.91269,2.08143,-24.7925
3.91269,2.09447,-24.7284
3.91269,2.10752,-24.682
3.91269,2.12056,-24.4389
3.91269,2.1336,-24.214
3.91269,2.14665,-24.2468
3.91269,2.15969,-24.4179
3.91269,2.17273,-24.2838
3.91269,2.18578,-24.1695
3.91269,2.19882,-24.4501
3.91269,2.21186,-24.4718
3.91269,2.22491,-24.8785
3.91269,2.23795,-25.1491
3.91269,2.25099,-25.5572
3.91269,2.26404,-25.9228
3.91269,2.27708,-26.7326
3.91269,2.29013,-27.9507
3.91269,2.30317,-28.1254
3.91269,2.31621,-29.354
3.91269,2.32926,-30.075
3.91269,2.3423,-30.6226
3.91269,2.35534,-32.3209
3.91269,2.36839,-34.1058
3.92574,1.12926,-29.4893
3.92574,1.1423,-29.4593
3.92574,1.15534,-30.0329
3.92574,1.16839,-30.4951
3.92574,1.18143,-31.2521
3.92574,1.19447,-32.3669
3.92574,1.20752,-32.5718
3.92574,1.22056,-33.8871
3.92574,1.2336,-34.7957
3.92574,1.24665,-36.9404
3.92574,1.25969,-37.6827
3.92574,1.27273,-40.636
3.92574,1.28578,-44.5433
3.92574,1.29882,-41.2277
3.92574,1.31186,-38.3285
3.92574,1.32491,-36.9448
3.92574,1.33795,-32.5339
3.92574,1.35099,-32.3431
3.92574,1.36404,-31.1768
3.92574,1.37708,-29.5816
3.92574,1.39013,-29.6171
3.92574,1.40317,-27.6748
3.92574,1.41621,-27.2207
3.92574,1.42926,-26.7533
3.92574,1.4423,-26.9465
3.92574,1.45534,-26.8436
3.92574,1.46839,-26.2229
3.92574,1.48143,-26.2843
3.92574,1.49447,-26.1456
3.92574,1.50752,-26.2321
3.92574,1.52056,-26.1881
3.92574,1.5336,-26.916
3.92574,1.54665,-26.5846
3.92574,1.55969,-26.2851
3.92574,1.57273,-26.9035
3.92574,1.58578,-27.0853
3.92574,1.59882,-27.9568
3.92574,1.61186,-28.5064
3.92574,1.62491,-28.2418
3.92574,1.63795,-28.3194
3.92574,1.65099,-28.5495
3.92574,1.66404,-29.7086
3.92574,1.67708,-30.1433
3.92574,1.69013,-29.6774
3.92574,1.70317,-31.8006
3.92574,1.71621,-31.6113
3.92574,1.72926,-31.2616
3.92574,1.7423,-32.4257
3.92574,1.75534,-32.6109
3.92574,1.76839,-32.2538
3.92574,1.78143,-31.4791
3.92574,1.79447,-30.5207
3.92574,1.80752,-30.0783
3.92574,1.82056,-29.5441
3.92574,1.8336,-28.9582
3.92574,1.84665,-28.7389
3.92574,1.85969,-27.1261
3.92574,1.87273,-26.9193
3.92574,1.88578,-26.1916
3.92574,1.89882,-25.9361
3.92574,1.91186,-25.1678
3.92574,1.92491,-24.7842
3.92574,1.93795,-25.1262
3.92574,1.95099,-24.86
3.92574,1.96404,-25.1155
3.92574,1.97708,-25.1012
3.92574,1.99013,-24.9051
3.92574,2.00317,-25.2415
3.92574,2.01621,-25.4858
3.92574,2.02926,-25.0122
3.92574,2.0423,-25.3124
3.92574,2.05534,-24.9803
3.92574,2.06839,-25.2285
3.92574,2.08143,-24.9205
3.92574,2.09447,-25.2188
3.92574,2.10752,-25.0208
3.92574,2.12056,-24.6576
3.92574,2.1336,-24.5434
3.92574,2.14665,-24.533
3.92574,2.15969,-24.8728
3.92574,2.17273,-24.4626
3.92574,2.18578,-24.5619
3.92574,2.19882,-24.917
3.92574,2.21186,-25.0071
3.92574,2.22491,-25.2921
3.92574,2.23795,-25.9496
3.92574,2.25099,-26.4666
3.92574,2.26404,-26.8526
3.92574,2.27708,-27.6298
3.92574,2.29013,-28.3632
3.92574,2.30317,-29.1807
3.92574,2.31621,-30.2256
3.92574,2.32926,-31.2152
3.92574,2.3423,-33.0109
3.92574,2.35534,-34.5393
3.92574,2.36839,-34.9931
3.93878,1.12926,-29.6594
3.93878,1.1423,-29.0635
3.93878,1.15534,-29.7327
3.93878,1.16839,-29.8538
3.93878,1.18143,-29.8798
3.93878,1.19447,-31.493
3.93878,1.20752,-30.108
3.93878,1.22056,-33.4821
3.93878,1.2336,-31.7661
3.93878,1.24665,-33.776
3.93878,1.25969,-33.776
3.93878,1.27273,-35.7354
3.93878,1.28578,-35.7354
3.93878,1.29882,-38.9749
3.93878,1.31186,-39.5821
3.93878,1.32491,-40.2977
3.93878,1.33795,-40.2977
3.93878,1.35099,-34.3218
3.93878,1.36404,-33.9785
3.93878,1.37708,-30.9587
3.93878,1.39013,-31.9612
3.93878,1.40317,-31.9612
3.93878,1.41621,-28.3295
3.93878,1.42926,-28.8814
3.93878,1.4423,-28.6953
3.93878,1.45534,-27.0369
3.93878,1.46839,-27.947
3.93878,1.48143,-27.947
3.93878,1.49447,-27.2406
3.93878,1.50752,-26.5814
3.93878,1.52056,-27.2741
3.93878,1.5336,-29.0981
3.93878,1.54665,-28.0785
3.93878,1.55969,-25.7991
3.93878,1.57273,-28.8737
3.93878,1.58578,-27.4502
3.93878,1.59882,-27.4502
3.93878,1.61186,-30.673
3.93878,1.62491,-30.5446
3.93878,1.63795,-28.0405
3.93878,1.65099,-29.3503
3.93878,1.66404,-32.6309
3.93878,1.67708,-32.4037
3.93878,1.69013,-31.5322
3.93878,1.70317,-31.5322
3.93878,1.71621,-32.9867
3.93878,1.72926,-33.787
3.93878,1.7423,-33.787
3.93878,1.75534,-35.3372
3.93878,1.76839,-36.2077
3.93878,1.78143,-32.973
3.93878,1.79447,-32.0288
3.93878,1.80752,-31.8706
3.93878,1.82056,-31.2847
3.93878,1.8336,-31.3974
3.93878,1.84665,-30.278
3.93878,1.85969,-27.8311
3.93878,1.87273,-28.6719
3.93878,1.88578,-26.4907
3.93878,1.89882,-26.9747
3.93878,1.91186,-25.8398
3.93878,1.92491,-25.2792
3.93878,1.93795,-24.5303
3.93878,1.95099,-25.2326
3.93878,1.96404,-24.7728
3.93878,1.97708,-24.7464
3.93878,1.99013,-24.742
3.93878,2.00317,-24.8261
3.93878,2.01621,-24.6962
3.93878,2.02926,-24.9121
3.93878,2.0423,-24.9114
3.93878,2.05534,-24.9905
3.93878,2.06839,-25.0574
3.93878,2.08143,-24.7859
3.93878,2.09447,-24.7459
3.93878,2.10752,-24.6419
3.93878,2.12056,-24.4666
3.93878,2.1336,-24.3041
3.93878,2.14665,-24.2547
3.93878,2.15969,-24.5738
3.93878,2.17273,-24.3507
3.93878,2.18578,-24.3013
3.93878,2.19882,-24.4257
3.93878,2.21186,-24.6123
3.93878,2.22491,-25.3124
3.93878,2.23795,-25.4886
3.93878,2.25099,-26.0357
3.93878,2.26404,-26.6718
3.93878,2.27708,-27.3704
3.93878,2.29013,-26.9764
3.93878,2.30317,-28.4797
3.93878,2.31621,-29.6347
3.93878,2.32926,-30.9138
3.93878,2.3423,-32.9243
3.93878,2.35534,-33.7272
3.93878,2.36839,-34.9626
3.95182,1.12926,-29.5617
3.95182,1.1423,-28.894
3.95182,1.15534,-28.9822
3.95182,1.16839,-29.2962
3.95182,1.18143,-29.3449
3.95182,1.19447,-29.5047
3.95182,1.20752,-29.5911
3.95182,1.22056,-30.3781
3.95182,1.2336,-30.9442
3.95182,1.24665,-31.8654
3.95182,1.25969,-32.8309
3.95182,1.27273,-34.3308
3.95182,1.28578,-35.7464
3.95182,1.29882,-37.4943
3.95182,1.31186,-39.8018
3.95182,1.32491,-42.2969
3.95182,1.33795,-40.9995
3.95182,1.35099,-37.6766
3.95182,1.36404,-35.3919
3.95182,1.37708,-33.5086
3.95182,1.39013,-32.1411
3.95182,1.40317,-31.3452
3.95182,1.41621,-30.1379
3.95182,1.42926,-29.7216
3.95182,1.4423,-29.3081
3.95182,1.45534,-28.9297
3.95182,1.46839,-28.7815
3.95182,1.48143,-28.9391
3.95182,1.49447,-28.9377
3.95182,1.50752,-28.9817
3.95182,1.52056,-29.1562
3.95182,1.5336,-29.4093
3.95182,1.54665,-29.8111
3.95182,1.55969,-29.7274
3.95182,1.57273,-30.2339
3.95182,1.58578,-31.0675
3.95182,1.59882,-30.4668
3.95182,1.61186,-31.793
3.95182,1.62491,-32.3604
3.95182,1.63795,-32.1044
3.95182,1.65099,-32.5746
3.95182,1.66404,-33.0876
3.95182,1.67708,-33.4792
3.95182,1.69013,-33.7786
3.95182,1.70317,-34.2787
3.95182,1.71621,-34.9629
3.95182,1.72926,-35.5158
3.95182,1.7423,-36.4414
3.95182,1.75534,-36.5344
3.95182,1.76839,-37.1195
3.95182,1.78143,-35.8652
3.95182,1.79447,-34.9865
3.95182,1.80752,-34.425
3.95182,1.82056,-33.342
3.95182,1.8336,-32.6271
3.95182,1.84665,-31.4845
3.95182,1.85969,-30.322
3.95182,1.87273,-29.494
3.95182,1.88578,-28.6167
3.95182,1.89882,-28.0567
3.95182,1.91186,-27.2999
3.95182,1.92491,-26.765
3.95182,1.93795,-26.369
3.95182,1.95099,-25.9761
3.95182,1.96404,-25.7024
3.95182,1.97708,-25.3694
3.95182,1.99013,-25.245
3.95182,2.00317,-25.1486
3.95182,2.01621,-25.0402
3.95182,2.02926,-24.8146
3.95182,2.0423,-24.891
3.95182,2.05534,-24.7962
3.95182,2.06839,-24.7464
3.95182,2.08143,-24.5692
3.95182,2.09447,-24.586
3.95182,2.10752,-24.5234
3.95182,2.12056,-24.358
3.95182,2.1336,-24.1919
3.95182,2.14665,-24.3873
3.95182,2.15969,-24.303
3.95182,2.17273,-24.374
3.95182,2.18578,-24.5399
3.95182,2.19882,-24.7114
3.95182,2.21186,-25.0446
3.95182,2.22491,-25.4005
3.95182,2.23795,-25.8219
3.95182,2.25099,-26.2827
3.95182,2.26404,-26.9271
3.95182,2.27708,-27.7174
3.95182,2.29013,-28.3497
3.95182,2.30317,-29.2355
3.95182,2.31621,-30.2325
3.95182,2.32926,-31.6081
3.95182,2.3423,-32.1271
3.95182,2.35534,-34.1571
3.95182,2.36839,-35.3285
3.96487,1.12926,-29.3466
3.96487,1.1423,-29.3466
3.96487,1.15534,-28.9822
3.96487,1.16839,-29.2962
3.96487,1.18143,-29.3449
3.96487,1.19447,-29.5047
3.96487,1.20752,-29.5911
3.96487,1.22056,-30.3781
3.96487,1.2336,-30.9442
3.96487,1.24665,-31.8654
3.96487,1.25969,-32.8309
3.96487,1.27273,-34.3308
3.96487,1.28578,-35.7464
3.96487,1.29882,-37.4943
3.96487,1.31186,-39.8018
3.96487,1.32491,-42.2969
3.96487,1.33795,-40.9995
3.96487,1.35099,-37.6766
3.96487,1.36404,-35.3919
3.96487,1.37708,-33.5086
3.96487,1.39013,-32.1411
3.96487,1.40317,-31.3452
3.96487,1.41621,-30.1379
3.96487,1.42926,-29.7216
3.96487,1.4423,-29.3081
3.96487,1.45534,-28.9297
3.96487,1.46839,-28.7815
3.96487,1.48143,-28.9391
3.96487,1.49447,-28.9377
3.96487,1.50752,-28.9817
3.96487,1.52056,-29.1562
3.96487,1.5336,-29.4093
3.96487,1.54665,-29.8111
3.96487,1.55969,-29.7274
3.96487,1.57273,-30.2339
3.96487,1.58578,-31.0675
3.96487,1.59882,-30.4668
3.96487,1.61186,-31.793
3.96487,1.62491,-32.3604
3.96487,1.63795,-32.1044
3.96487,1.65099,-32.5746
3.96487,1.66404,-33.0876
3.96487,1.67708,-33.4792
3.96487,1.69013,-33.7786
3.96487,1.70317,-34.2787
3.96487,1.71621,-34.9629
3.96487,1.72926,-35.5158
3.96487,1.7423,-36.4414
3.96487,1.75534,-36.5344
3.96487,1.76839,-37.1195
3.96487,1.78143,-35.8652
3.96487,1.79447,-34.9865
3.96487,1.80752,-34.425
3.96487,1.82056,-33.342
3.96487,1.8336,-32.6271
3.96487,1.84665,-31.4845
3.96487,1.85969,-30.322
3.96487,1.87273,-29.494
3.96487,1.88578,-28.6167
3.96487,1.89882,-28.0567
3.96487,1.91186,-27.2999
3.96487,1.92491,-26.765
3.96487,1.93795,-26.369
3.96487,1.95099,-25.9761
3.96487,1.96404,-25.7024
3.96487,1.97708,-25.3694
3.96487,1.99013,-25.245
3.96487,2.00317,-25.1486
3.96487,2.01621,-25.0402
3.96487,2.02926,-24.8146
3.96487,2.0423,-24.891
3.96487,2.05534,-24.7962
3.96487,2.06839,-24.7464
3.96487,2.08143,-24.5692
3.96487,2.09447,-24.586
3.96487,2.10752,-24.5234
3.96487,2.12056,-24.358
3.96487,2.1336,-24.1919
3.96487,2.14665,-24.3873
3.96487,2.15969,-24.303
3.96487,2.17273,-24.374
3.96487,2.18578,-24.5399
3.96487,2.19882,-24.7114
3.96487,2.21186,-25.0446
3.96487,2.22491,-25.4005
3.96487,2.23795,-25.8219
3.96487,2.25099,-26.2827
3.96487,2.26404,-26.9271
3.96487,2.27708,-27.7174
3.96487,2.29013,-28.3497
3.96487,2.30317,-29.2355
3.96487,2.31621,-30.2325
3.96487,2.32926,-31.6081
3.96487,2.3423,-32.1271
3.96487,2.35534,-34.1571
3.96487,2.36839,-35.3285


==> figures/AZF-1/heatmap_vs_MRT-BD-1_dB.csv <==
x,y,z
2.66509,1.13063,-3.4943
2.66509,1.14367,-4.85274
2.66509,1.15672,-6.19327
2.66509,1.16976,-7.25505
2.66509,1.1828,-8.74941
2.66509,1.19585,-10.064
2.66509,1.20889,-11.1588
2.66509,1.22193,-8.38212
2.66509,1.23498,-9.13416
2.66509,1.24802,-9.08687
2.66509,1.26107,-6.92176
2.66509,1.27411,-5.30563
2.66509,1.28715,-2.24053
2.66509,1.3002,1.26202
2.66509,1.31324,2.44511
2.66509,1.32628,3.48643
2.66509,1.33933,5.49386
2.66509,1.35237,6.6183
2.66509,1.36541,2.69744
2.66509,1.37846,3.00896
2.66509,1.3915,3.56957
2.66509,1.40454,3.43583
2.66509,1.41759,3.28482
2.66509,1.43063,4.0423
2.66509,1.44367,4.21987
2.66509,1.45672,4.00425
2.66509,1.46976,4.24473
2.66509,1.4828,4.60316
2.66509,1.49585,5.29432
2.66509,1.50889,6.99441
2.66509,1.52193,7.62361
2.66509,1.53498,7.44023
2.66509,1.54802,13.543
2.66509,1.56107,13.3918
2.66509,1.57411,13.1675
2.66509,1.58715,12.9753
2.66509,1.6002,15.1557
2.66509,1.61324,17.6974
2.66509,1.62628,17.6151
2.66509,1.63933,17.4097
2.66509,1.65237,17.0056
2.66509,1.66541,16.5624
2.66509,1.67846,10.3801
2.66509,1.6915,8.83939
2.66509,1.70454,7.138
2.66509,1.71759,5.218
2.66509,1.73063,3.75415
2.66509,1.74367,1.41973
2.66509,1.75672,1.4346
2.66509,1.76976,0.71317
2.66509,1.7828,0.44145
2.66509,1.79585,0.662403
2.66509,1.80889,0.986464
2.66509,1.82193,0.83054
2.66509,1.83498,1.69169
2.66509,1.84802,2.16266
2.66509,1.86107,2.7536
2.66509,1.87411,3.34842
2.66509,1.88715,3.80195
2.66509,1.9002,3.86178
2.66509,1.91324,4.12767
2.66509,1.92628,4.75589
2.66509,1.93933,4.64115
2.66509,1.95237,5.21181
2.66509,1.96541,5.85019
2.66509,1.97846,6.21295
2.66509,1.9915,6.79706
2.66509,2.00454,8.79069
2.66509,2.01759,9.91697
2.66509,2.03063,10.2532
2.66509,2.04367,12.3002
2.66509,2.05672,1.60804
2.66509,2.06976,3.56343
2.66509,2.0828,5.85493
2.66509,2.09585,4.77134
2.66509,2.10889,4.28085
2.66509,2.12193,3.153
2.66509,2.13498,2.24323
2.66509,2.14802,1.54414
2.66509,2.16107,2.29568
2.66509,2.17411,2.00808
2.66509,2.18715,1.87523
2.66509,2.2002,1.55117
2.66509,2.21324,1.73004
2.66509,2.22628,2.1208
2.66509,2.23933,1.53397
2.66509,2.25237,2.91897
2.66509,2.26541,4.2934
2.66509,2.27846,4.92484
2.66509,2.2915,6.81301
2.66509,2.30454,7.08655
2.66509,2.31759,8.18926
2.66509,2.33063,8.73411
2.66509,2.34367,8.73411
2.66509,2.35672,8.73411
2.66509,2.36976,8.73411
2.67814,1.13063,-3.4943
2.67814,1.14367,-4.85274
2.67814,1.15672,-6.19327
2.67814,1.16976,-7.25505
2.67814,1.1828,-8.74941
2.67814,1.19585,-10.064
2.67814,1.20889,-11.1588
2.67814,1.22193,-11.6837
2.67814,1.23498,-11.0591
2.67814,1.24802,-11.0118
2.67814,1.26107,-8.84665
2.67814,1.27411,-8.34253
2.67814,1.28715,-2.24053
2.67814,1.3002,1.26202
2.67814,1.31324,2.68814
2.67814,1.32628,3.72947
2.67814,1.33933,5.49386
2.67814,1.35237,6.6183
2.67814,1.36541,5.40214
2.67814,1.37846,6.14078
2.67814,1.3915,3.56957
2.67814,1.40454,3.43583
2.67814,1.41759,3.40502
2.67814,1.43063,4.1625
2.67814,1.44367,4.34007
2.67814,1.45672,4.80432
2.67814,1.46976,5.0448
2.67814,1.4828,5.3553
2.67814,1.49585,5.29432
2.67814,1.50889,6.99441
2.67814,1.52193,7.83599
2.67814,1.53498,7.6526
2.67814,1.54802,13.7784
2.67814,1.56107,13.6271
2.67814,1.57411,13.5139
2.67814,1.58715,12.9753
2.67814,1.6002,15.1557
2.67814,1.61324,22.7407
2.67814,1.62628,22.6584
2.67814,1.63933,22.453
2.67814,1.65237,22.049
2.67814,1.66541,11.0252
2.67814,1.67846,10.3801
2.67814,1.6915,8.83939
2.67814,1.70454,7.138
2.67814,1.71759,5.218
2.67814,1.73063,3.75415
2.67814,1.74367,1.41973
2.67814,1.75672,1.4346
2.67814,1.76976,0.71317
2.67814,1.7828,0.44145
2.67814,1.79585,0.662403
2.67814,1.80889,0.986464
2.67814,1.82193,0.83054
2.67814,1.83498,1.69169
2.67814,1.84802,2.16266
2.67814,1.86107,2.7536
2.67814,1.87411,3.34842
2.67814,1.88715,3.80195
2.67814,1.9002,3.86178
2.67814,1.91324,4.12767
2.67814,1.92628,4.75589
2.67814,1.93933,4.64115
2.67814,1.95237,5.21181
2.67814,1.96541,5.85019
2.67814,1.97846,6.21295
2.67814,1.9915,6.79706
2.67814,2.00454,8.79069
2.67814,2.01759,9.91697
2.67814,2.03063,10.2532
2.67814,2.04367,12.3002
2.67814,2.05672,1.60804
2.67814,2.06976,3.56343
2.67814,2.0828,5.85493
2.67814,2.09585,4.77134
2.67814,2.10889,4.28085
2.67814,2.12193,3.153
2.67814,2.13498,2.24323
2.67814,2.14802,1.54414
2.67814,2.16107,2.29568
2.67814,2.17411,2.00808
2.67814,2.18715,1.87523
2.67814,2.2002,1.55117
2.67814,2.21324,1.73004
2.67814,2.22628,2.1208
2.67814,2.23933,1.53397
2.67814,2.25237,2.91897
2.67814,2.26541,4.2934
2.67814,2.27846,4.92484
2.67814,2.2915,6.81301
2.67814,2.30454,7.08655
2.67814,2.31759,8.18926
2.67814,2.33063,8.73411
2.67814,2.34367,8.73411
2.67814,2.35672,8.73411
2.67814,2.36976,10.1307
2.69118,1.13063,-3.4943
2.69118,1.14367,-4.85274
2.69118,1.15672,-6.19327
2.69118,1.16976,-7.25505
2.69118,1.1828,-8.74941
2.69118,1.19585,-10.064
2.69118,1.20889,-11.1588
2.69118,1.22193,-11.6837
2.69118,1.23498,-12.3581
2.69118,1.24802,-12.2664
2.69118,1.26107,-10.1013
2.69118,1.27411,-9.59716
2.69118,1.28715,-7.87264
2.69118,1.3002,1.53562
2.69118,1.31324,2.31696
2.69118,1.32628,3.35828
2.69118,1.33933,7.47329
2.69118,1.35237,8.59774
2.69118,1.36541,4.44398
2.69118,1.37846,5.18262
2.69118,1.3915,5.74323
2.69118,1.40454,3.78278
2.69118,1.41759,4.09356
2.69118,1.43063,4.85104
2.69118,1.44367,5.02862
2.69118,1.45672,5.60276
2.69118,1.46976,5.84325
2.69118,1.4828,6.15374
2.69118,1.49585,6.31256
2.69118,1.50889,8.68457
2.69118,1.52193,8.81912
2.69118,1.53498,8.63573
2.69118,1.54802,13.4365
2.69118,1.56107,13.2853
2.69118,1.57411,13.1721
2.69118,1.58715,12.9799
2.69118,1.6002,27.0157
2.69118,1.61324,26.8168
2.69118,1.62628,26.7345
2.69118,1.63933,26.5291
2.69118,1.65237,13.2121
2.69118,1.66541,11.0252
2.69118,1.67846,10.3801
2.69118,1.6915,8.83939
2.69118,1.70454,7.138
2.69118,1.71759,5.218
2.69118,1.73063,3.75415
2.69118,1.74367,1.41973
2.69118,1.75672,1.4346
2.69118,1.76976,0.71317
2.69118,1.7828,0.44145
2.69118,1.79585,0.662403
2.69118,1.80889,0.986464
2.69118,1.82193,0.83054
2.69118,1.83498,1.69169
2.69118,1.84802,2.16266
2.69118,1.86107,2.7536
2.69118,1.87411,3.34842
2.69118,1.88715,3.80195
2.69118,1.9002,3.86178
2.69118,1.91324,4.12767
2.69118,1.92628,4.75589
2.69118,1.93933,4.64115
2.69118,1.95237,5.21181
2.69118,1.96541,5.85019
2.69118,1.97846,6.21295
2.69118,1.9915,6.79706
2.69118,2.00454,8.79069
2.69118,2.01759,9.91697
2.69118,2.03063,10.2532
2.69118,2.04367,12.3002
2.69118,2.05672,1.60804
2.69118,2.06976,3.56343
2.69118,2.0828,5.85493
2.69118,2.09585,4.77134
2.69118,2.10889,4.28085
2.69118,2.12193,3.153
2.69118,2.13498,2.24323
2.69118,2.14802,1.54414
2.69118,2.16107,2.29568
2.69118,2.17411,2.00808
2.69118,2.18715,1.87523
2.69118,2.2002,1.55117
2.69118,2.21324,1.73004
2.69118,2.22628,2.1208
2.69118,2.23933,1.53397
2.69118,2.25237,2.91897
2.69118,2.26541,4.2934
2.69118,2.27846,4.92484
2.69118,2.2915,6.81301
2.69118,2.30454,7.08655
2.69118,2.31759,8.18926
2.69118,2.33063,8.73411
2.69118,2.34367,8.73411
2.69118,2.35672,8.73411
2.69118,2.36976,10.1307
2.70423,1.13063,-3.4943
2.70423,1.14367,-4.85274
2.70423,1.15672,-6.19327
2.70423,1.16976,-7.25505
2.70423,1.1828,-8.74941
2.70423,1.19585,-10.064
2.70423,1.20889,-11.1588
2.70423,1.22193,-11.6837
2.70423,1.23498,-12.3581
2.70423,1.24802,-11.9567
2.70423,1.26107,-11.2469
2.70423,1.27411,-10.7428
2.70423,1.28715,-5.77211
2.70423,1.3002,-1.57687
2.70423,1.31324,1.93622
2.70423,1.32628,2.97754
2.70423,1.33933,5.29614
2.70423,1.35237,8.59774
2.70423,1.36541,9.52373
2.70423,1.37846,12.64
2.70423,1.3915,12.4896
2.70423,1.40454,11.7727
2.70423,1.41759,5.57311
2.70423,1.43063,6.33059
2.70423,1.44367,9.66634
2.70423,1.45672,9.41106
2.70423,1.46976,7.00571
2.70423,1.4828,7.3162
2.70423,1.49585,9.74045
2.70423,1.50889,10.1531
2.70423,1.52193,9.34938
2.70423,1.53498,9.166
2.70423,1.54802,13.03
2.70423,1.56107,13.2853
2.70423,1.57411,14.1244
2.70423,1.58715,15.0279
2.70423,1.6002,14.2874
2.70423,1.61324,21.3887
2.70423,1.62628,21.3064
2.70423,1.63933,13.6162
2.70423,1.65237,13.2121
2.70423,1.66541,11.0252
2.70423,1.67846,10.3801
2.70423,1.6915,8.83939
2.70423,1.70454,7.138
2.70423,1.71759,5.218
2.70423,1.73063,3.75415
2.70423,1.74367,1.41973
2.70423,1.75672,1.4346
2.70423,1.76976,0.71317
2.70423,1.7828,0.44145
2.70423,1.79585,0.662403
2.70423,1.80889,0.986464
2.70423,1.82193,0.83054
2.70423,1.83498,1.69169
2.70423,1.84802,2.16266
2.70423,1.86107,2.7536
2.70423,1.87411,3.34842
2.70423,1.88715,3.80195
2.70423,1.9002,3.86178
2.70423,1.91324,4.12767
2.70423,1.92628,4.75589
2.70423,1.93933,4.64115
2.70423,1.95237,5.21181
2.70423,1.96541,5.85019
2.70423,1.97846,6.21295
2.70423,1.9915,6.79706
2.70423,2.00454,8.79069
2.70423,2.01759,9.91697
2.70423,2.03063,10.2532
2.70423,2.04367,12.3002
2.70423,2.05672,1.60804
2.70423,2.06976,3.56343
2.70423,2.0828,5.85493
2.70423,2.09585,4.77134
2.70423,2.10889,4.28085
2.70423,2.12193,3.153
2.70423,2.13498,2.24323
2.70423,2.14802,1.54414
2.70423,2.16107,2.29568
2.70423,2.17411,2.00808
2.70423,2.18715,1.87523
2.70423,2.2002,1.55117
2.70423,2.21324,1.73004
2.70423,2.22628,2.1208
2.70423,2.23933,1.53397
2.70423,2.25237,2.91897
2.70423,2.26541,4.2934
2.70423,2.27846,4.92484
2.70423,2.2915,6.81301
2.70423,2.30454,7.08655
2.70423,2.31759,8.18926
2.70423,2.33063,8.73411
2.70423,2.34367,8.73411
2.70423,2.35672,10.1307
2.70423,2.36976,10.1307
2.71727,1.13063,-3.4943
2.71727,1.14367,-4.85274
2.71727,1.15672,-6.19327
2.71727,1.16976,-7.25505
2.71727,1.1828,-8.74941
2.71727,1.19585,-10.064
2.71727,1.20889,-11.1588
2.71727,1.22193,-11.6837
2.71727,1.23498,-12.3581
2.71727,1.24802,-11.9567
2.71727,1.26107,-9.19205
2.71727,1.27411,-8.38943
2.71727,1.28715,-5.77211
2.71727,1.3002,-1.57687
2.71727,1.31324,0.216745
2.71727,1.32628,2.51948
2.71727,1.33933,5.29614
2.71727,1.35237,7.85977
2.71727,1.36541,10.7702
2.71727,1.37846,12.64
2.71727,1.3915,12.4896
2.71727,1.40454,11.7727
2.71727,1.41759,11.5922
2.71727,1.43063,10.6275
2.71727,1.44367,9.66634
2.71727,1.45672,9.41106
2.71727,1.46976,9.55036
2.71727,1.4828,9.5133
2.71727,1.49585,9.74045
2.71727,1.50889,10.1531
2.71727,1.52193,11.0256
2.71727,1.53498,12.1327
2.71727,1.54802,13.03
2.71727,1.56107,13.2731
2.71727,1.57411,14.1244
2.71727,1.58715,15.0279
2.71727,1.6002,14.2874
2.71727,1.61324,14.5068
2.71727,1.62628,14.1306
2.71727,1.63933,13.6162
2.71727,1.65237,13.2121
2.71727,1.66541,11.0252
2.71727,1.67846,10.3801
2.71727,1.6915,8.83939
2.71727,1.70454,7.138
2.71727,1.71759,5.218
2.71727,1.73063,3.75415
2.71727,1.74367,1.41973
2.71727,1.75672,1.4346
2.71727,1.76976,0.71317
2.71727,1.7828,0.44145
2.71727,1.79585,0.662403
2.71727,1.80889,0.986464
2.71727,1.82193,0.83054
2.71727,1.83498,1.69169
2.71727,1.84802,2.16266
2.71727,1.86107,2.7536
2.71727,1.87411,3.34842
2.71727,1.88715,3.80195
2.71727,1.9002,3.86178
2.71727,1.91324,4.12767
2.71727,1.92628,4.75589
2.71727,1.93933,4.64115
2.71727,1.95237,5.21181
2.71727,1.96541,5.85019
2.71727,1.97846,6.21295
2.71727,1.9915,6.79706
2.71727,2.00454,8.79069
2.71727,2.01759,9.91697
2.71727,2.03063,10.2532
2.71727,2.04367,12.3002
2.71727,2.05672,1.60804
2.71727,2.06976,3.56343
2.71727,2.0828,5.85493
2.71727,2.09585,4.77134
2.71727,2.10889,4.28085
2.71727,2.12193,3.153
2.71727,2.13498,2.24323
2.71727,2.14802,1.54414
2.71727,2.16107,2.29568
2.71727,2.17411,2.00808
2.71727,2.18715,1.87523
2.71727,2.2002,1.55117
2.71727,2.21324,1.73004
2.71727,2.22628,2.1208
2.71727,2.23933,1.53397
2.71727,2.25237,2.91897
2.71727,2.26541,4.2934
2.71727,2.27846,4.92484
2.71727,2.2915,6.81301
2.71727,2.30454,7.08655
2.71727,2.31759,8.18926
2.71727,2.33063,8.73411
2.71727,2.34367,8.73411
2.71727,2.35672,10.1307
2.71727,2.36976,10.1307
2.73031,1.13063,-2.86398
2.73031,1.14367,-4.09802
2.73031,1.15672,-5.54299
2.73031,1.16976,-7.14869
2.73031,1.1828,-7.73562
2.73031,1.19585,-9.09746
2.73031,1.20889,-10.9601
2.73031,1.22193,-10.5646
2.73031,1.23498,-11.7545
2.73031,1.24802,-11.492
2.73031,1.26107,-9.59012
2.73031,1.27411,-8.37622
2.73031,1.28715,-5.38442
2.73031,1.3002,-3.08817
2.73031,1.31324,-0.613044
2.73031,1.32628,2.21991
2.73031,1.33933,5.98379
2.73031,1.35237,7.33431
2.73031,1.36541,9.59148
2.73031,1.37846,12.3836
2.73031,1.3915,13.4059
2.73031,1.40454,12.8926
2.73031,1.41759,12.1961
2.73031,1.43063,11.9959
2.73031,1.44367,10.958
2.73031,1.45672,10.8567
2.73031,1.46976,10.74
2.73031,1.4828,10.214
2.73031,1.49585,11.0506
2.73031,1.50889,11.5752
2.73031,1.52193,11.7398
2.73031,1.53498,15.1035
2.73031,1.54802,15.4837
2.73031,1.56107,16.9656
2.73031,1.57411,15.2997
2.73031,1.58715,15.7699
2.73031,1.6002,15.3852
2.73031,1.61324,14.8345
2.73031,1.62628,14.3275
2.73031,1.63933,13.0611
2.73031,1.65237,12.0347
2.73031,1.66541,10.6372
2.73031,1.67846,10.365
2.73031,1.6915,7.91184
2.73031,1.70454,7.22857
2.73031,1.71759,5.73308
2.73031,1.73063,5.51428
2.73031,1.74367,2.69094
2.73031,1.75672,1.75986
2.73031,1.76976,1.11779
2.73031,1.7828,0.473133
2.73031,1.79585,0.215441
2.73031,1.80889,1.1616
2.73031,1.82193,1.72634
2.73031,1.83498,1.28106
2.73031,1.84802,2.33487
2.73031,1.86107,3.37146
2.73031,1.87411,3.67692
2.73031,1.88715,3.02351
2.73031,1.9002,1.63277
2.73031,1.91324,3.09604
2.73031,1.92628,3.28118
2.73031,1.93933,3.61105
2.73031,1.95237,1.46709
2.73031,1.96541,2.58196
2.73031,1.97846,3.63975
2.73031,1.9915,4.71884
2.73031,2.00454,3.69734
2.73031,2.01759,8.28406
2.73031,2.03063,8.76087
2.73031,2.04367,10.2401
2.73031,2.05672,1.64147
2.73031,2.06976,3.54739
2.73031,2.0828,5.41241
2.73031,2.09585,1.33084
2.73031,2.10889,4.14274
2.73031,2.12193,2.29365
2.73031,2.13498,3.42092
2.73031,2.14802,2.01168
2.73031,2.16107,2.41171
2.73031,2.17411,2.87767
2.73031,2.18715,2.94565
2.73031,2.2002,2.49429
2.73031,2.21324,2.54291
2.73031,2.22628,3.59226
2.73031,2.23933,1.01999
2.73031,2.25237,4.36801
2.73031,2.26541,5.41805
2.73031,2.27846,5.17543
2.73031,2.2915,6.71983
2.73031,2.30454,6.83069
2.73031,2.31759,7.94839
2.73031,2.33063,9.35952
2.73031,2.34367,9.98458
2.73031,2.35672,10.1307
2.73031,2.36976,10.1307
2.74336,1.13063,-1.74554
2.74336,1.14367,-2.71516
2.74336,1.15672,-4.31813
2.74336,1.16976,-6.25503
2.74336,1.1828,-7.16478
2.74336,1.19585,-8.76307
2.74336,1.20889,-9.99045
2.74336,1.22193,-10.3682
2.74336,1.23498,-10.9968
2.74336,1.24802,-11.1958
2.74336,1.26107,-10.2198
2.74336,1.27411,-8.63361
2.74336,1.28715,-6.51167
2.74336,1.3002,-4.84126
2.74336,1.31324,-2.38993
2.74336,1.32628,-0.445435
2.74336,1.33933,2.59891
2.74336,1.35237,3.33331
2.74336,1.36541,5.97047
2.74336,1.37846,8.66983
2.74336,1.3915,10.2133
2.74336,1.40454,13.3486
2.74336,1.41759,13.3923
2.74336,1.43063,13.9047
2.74336,1.44367,12.7232
2.74336,1.45672,12.4847
2.74336,1.46976,12.9312
2.74336,1.4828,10.9978
2.74336,1.49585,11.9918
2.74336,1.50889,12.0678
2.74336,1.52193,12.8292
2.74336,1.53498,15.5601
2.74336,1.54802,15.1129
2.74336,1.56107,17.8608
2.74336,1.57411,15.8247
2.74336,1.58715,16.1521
2.74336,1.6002,15.6182
2.74336,1.61324,15.9281
2.74336,1.62628,14.1946
2.74336,1.63933,14.1791
2.74336,1.65237,12.6432
2.74336,1.66541,12.1409
2.74336,1.67846,11.0262
2.74336,1.6915,8.43415
2.74336,1.70454,7.29659
2.74336,1.71759,6.21868
2.74336,1.73063,4.00506
2.74336,1.74367,2.41307
2.74336,1.75672,3.53409
2.74336,1.76976,1.57532
2.74336,1.7828,1.12491
2.74336,1.79585,0.789925
2.74336,1.80889,1.32112
2.74336,1.82193,1.40013
2.74336,1.83498,1.25424
2.74336,1.84802,1.94365
2.74336,1.86107,2.41599
2.74336,1.87411,2.85949
2.74336,1.88715,2.8611
2.74336,1.9002,3.18161
2.74336,1.91324,2.62341
2.74336,1.92628,3.78696
2.74336,1.93933,4.55615
2.74336,1.95237,3.2041
2.74336,1.96541,4.14578
2.74336,1.97846,3.91902
2.74336,1.9915,5.15409
2.74336,2.00454,4.03987
2.74336,2.01759,5.89743
2.74336,2.03063,6.57172
2.74336,2.04367,5.32544
2.74336,2.05672,4.74376
2.74336,2.06976,5.06993
2.74336,2.0828,4.48578
2.74336,2.09585,4.22633
2.74336,2.10889,3.89773
2.74336,2.12193,3.42621
2.74336,2.13498,3.51343
2.74336,2.14802,3.27529
2.74336,2.16107,2.84812
2.74336,2.17411,2.94209
2.74336,2.18715,3.36015
2.74336,2.2002,3.07873
2.74336,2.21324,3.24994
2.74336,2.22628,3.53156
2.74336,2.23933,3.36835
2.74336,2.25237,4.76892
2.74336,2.26541,5.55737
2.74336,2.27846,5.74164
2.74336,2.2915,6.7484
2.74336,2.30454,7.14285
2.74336,2.31759,8.21991
2.74336,2.33063,9.36064
2.74336,2.34367,9.52543
2.74336,2.35672,10.2024
2.74336,2.36976,11.1836
2.7564,1.13063,-1.98905
2.7564,1.14367,-2.97356
2.7564,1.15672,-4.5438
2.7564,1.16976,-6.10138
2.7564,1.1828,-7.40156
2.7564,1.19585,-8.74657
2.7564,1.20889,-9.6731
2.7564,1.22193,-10.2725
2.7564,1.23498,-10.7638
2.7564,1.24802,-10.7357
2.7564,1.26107,-10.6416
2.7564,1.27411,-9.0569
2.7564,1.28715,-7.52038
2.7564,1.3002,-6.44517
2.7564,1.31324,-3.67016
2.7564,1.32628,-2.83751
2.7564,1.33933,-0.18807
2.7564,1.35237,1.26885
2.7564,1.36541,3.02255
2.7564,1.37846,6.08702
2.7564,1.3915,7.22647
2.7564,1.40454,11.4051
2.7564,1.41759,12.3558
2.7564,1.43063,13.5394
2.7564,1.44367,13.8122
2.7564,1.45672,14.5547
2.7564,1.46976,14.2322
2.7564,1.4828,13.5192
2.7564,1.49585,14.0262
2.7564,1.50889,13.5751
2.7564,1.52193,13.6018
2.7564,1.53498,15.7609
2.7564,1.54802,15.2648
2.7564,1.56107,15.0264
2.7564,1.57411,14.272
2.7564,1.58715,20.232
2.7564,1.6002,12.5468
2.7564,1.61324,13.9267
2.7564,1.62628,13.8249
2.7564,1.63933,12.6744
2.7564,1.65237,12.2
2.7564,1.66541,11.554
2.7564,1.67846,11.5315
2.7564,1.6915,8.36862
2.7564,1.70454,7.59393
2.7564,1.71759,6.02207
2.7564,1.73063,7.39181
2.7564,1.74367,4.21906
2.7564,1.75672,2.59063
2.7564,1.76976,2.29496
2.7564,1.7828,1.02788
2.7564,1.79585,1.56741
2.7564,1.80889,0.2543
2.7564,1.82193,1.20019
2.7564,1.83498,0.842253
2.7564,1.84802,0.120385
2.7564,1.86107,2.85626
2.7564,1.87411,1.38288
2.7564,1.88715,1.0103
2.7564,1.9002,1.39671
2.7564,1.91324,1.94074
2.7564,1.92628,3.39715
2.7564,1.93933,2.92265
2.7564,1.95237,7.17542
2.7564,1.96541,3.52688
2.7564,1.97846,4.74702
2.7564,1.9915,5.10915
2.7564,2.00454,2.81783
2.7564,2.01759,6.62237
2.7564,2.03063,5.20251
2.7564,2.04367,5.04989
2.7564,2.05672,2.67926
2.7564,2.06976,3.69874
2.7564,2.0828,5.04346
2.7564,2.09585,2.86811
2.7564,2.10889,3.97255
2.7564,2.12193,1.80964
2.7564,2.13498,2.98516
2.7564,2.14802,1.10602
2.7564,2.16107,2.96522
2.7564,2.17411,2.56522
2.7564,2.18715,3.47171
2.7564,2.2002,2.21904
2.7564,2.21324,2.67867
2.7564,2.22628,4.78237
2.7564,2.23933,3.20507
2.7564,2.25237,6.59618
2.7564,2.26541,7.33859
2.7564,2.27846,6.45078
2.7564,2.2915,11.0815
2.7564,2.30454,13.406
2.7564,2.31759,10.5523
2.7564,2.33063,14.2009
2.7564,2.34367,23.6042
2.7564,2.35672,12.606
2.7564,2.36976,14.0939
2.76944,1.13063,-2.22539
2.76944,1.14367,-3.17501
2.76944,1.15672,-4.74575
2.76944,1.16976,-5.82535
2.76944,1.1828,-7.69807
2.76944,1.19585,-8.87576
2.76944,1.20889,-9.4181
2.76944,1.22193,-10.9431
2.76944,1.23498,-11.2641
2.76944,1.24802,-11.0258
2.76944,1.26107,-12.1348
2.76944,1.27411,-10.2415
2.76944,1.28715,-8.69065
2.76944,1.3002,-8.14644
2.76944,1.31324,-6.13736
2.76944,1.32628,-4.72282
2.76944,1.33933,-0.179042
2.76944,1.35237,-0.979317
2.76944,1.36541,0.44623
2.76944,1.37846,2.74473
2.76944,1.3915,4.61065
2.76944,1.40454,9.29347
2.76944,1.41759,11.7844
2.76944,1.43063,9.0939
2.76944,1.44367,11.9983
2.76944,1.45672,13.4619
2.76944,1.46976,12.1871
2.76944,1.4828,12.9414
2.76944,1.49585,13.9981
2.76944,1.50889,14.0708
2.76944,1.52193,14.1779
2.76944,1.53498,15.4762
2.76944,1.54802,12.8754
2.76944,1.56107,17.5271
2.76944,1.57411,15.2458
2.76944,1.58715,13.1247
2.76944,1.6002,12.1121
2.76944,1.61324,13.7178
2.76944,1.62628,13.2848
2.76944,1.63933,11.3772
2.76944,1.65237,10.4589
2.76944,1.66541,12.5267
2.76944,1.67846,11.1341
2.76944,1.6915,9.0769
2.76944,1.70454,8.52835
2.76944,1.71759,7.30425
2.76944,1.73063,5.74661
2.76944,1.74367,3.6949
2.76944,1.75672,2.98568
2.76944,1.76976,2.23378
2.76944,1.7828,1.66018
2.76944,1.79585,0.584573
2.76944,1.80889,-0.302293
2.76944,1.82193,-0.998048
2.76944,1.83498,-2.76819
2.76944,1.84802,-2.40281
2.76944,1.86107,-0.67091
2.76944,1.87411,-1.40781
2.76944,1.88715,-3.93687
2.76944,1.9002,-2.36066
2.76944,1.91324,-0.287507
2.76944,1.92628,1.62698
2.76944,1.93933,4.03021
2.76944,1.95237,0.42429
2.76944,1.96541,1.53934
2.76944,1.97846,2.79723
2.76944,1.9915,2.61891
2.76944,2.00454,1.90647
2.76944,2.01759,0.719191
2.76944,2.03063,3.18673
2.76944,2.04367,3.65138
2.76944,2.05672,1.43119
2.76944,2.06976,2.71029
2.76944,2.0828,4.12014
2.76944,2.09585,0.858223
2.76944,2.10889,3.28278
2.76944,2.12193,1.85264
2.76944,2.13498,0.944773
2.76944,2.14802,0.860278
2.76944,2.16107,0.85047
2.76944,2.17411,2.57936
2.76944,2.18715,2.59139
2.76944,2.2002,1.89951
2.76944,2.21324,2.02707
2.76944,2.22628,2.79831
2.76944,2.23933,2.30789
2.76944,2.25237,5.30381
2.76944,2.26541,7.36861
2.76944,2.27846,7.10129
2.76944,2.2915,7.54851
2.76944,2.30454,8.96051
2.76944,2.31759,14.171
2.76944,2.33063,13.7864
2.76944,2.34367,17.2723
2.76944,2.35672,16.1502
2.76944,2.36976,12.646
2.78249,1.13063,-2.86522
2.78249,1.14367,-3.97688
2.78249,1.15672,-5.53172
2.78249,1.16976,-6.62272
2.78249,1.1828,-8.30164
2.78249,1.19585,-9.09268
2.78249,1.20889,-9.97904
2.78249,1.22193,-11.3117
2.78249,1.23498,-11.6387
2.78249,1.24802,-11.6494
2.78249,1.26107,-12.8282
2.78249,1.27411,-11.5642
2.78249,1.28715,-10.5003
2.78249,1.3002,-9.69829
2.78249,1.31324,-7.93986
2.78249,1.32628,-6.77202
2.78249,1.33933,-2.70665
2.78249,1.35237,-3.07101
2.78249,1.36541,-1.96687
2.78249,1.37846,0.69032
2.78249,1.3915,1.65607
2.78249,1.40454,4.72418
2.78249,1.41759,7.12086
2.78249,1.43063,6.96049
2.78249,1.44367,8.28537
2.78249,1.45672,11.3334
2.78249,1.46976,11.5364
2.78249,1.4828,11.2067
2.78249,1.49585,12.5954
2.78249,1.50889,13.7085
2.78249,1.52193,13.586
2.78249,1.53498,13.6441
2.78249,1.54802,13.4095
2.78249,1.56107,15.5882
2.78249,1.57411,14.4891
2.78249,1.58715,15.4819
2.78249,1.6002,17.1632
2.78249,1.61324,14.8426
2.78249,1.62628,14.5683
2.78249,1.63933,13.8715
2.78249,1.65237,16.7612
2.78249,1.66541,13.6241
2.78249,1.67846,12.0163
2.78249,1.6915,10.0901
2.78249,1.70454,7.84287
2.78249,1.71759,7.16145
2.78249,1.73063,5.57825
2.78249,1.74367,4.14766
2.78249,1.75672,2.8447
2.78249,1.76976,3.46513
2.78249,1.7828,0.984627
2.78249,1.79585,-0.229905
2.78249,1.80889,-0.835406
2.78249,1.82193,-3.67539
2.78249,1.83498,-4.85357
2.78249,1.84802,-0.416145
2.78249,1.86107,-3.15254
2.78249,1.87411,-4.58074
2.78249,1.88715,-7.29954
2.78249,1.9002,-3.8923
2.78249,1.91324,-2.35685
2.78249,1.92628,-0.0124627
2.78249,1.93933,0.385219
2.78249,1.95237,1.13421
2.78249,1.96541,2.40823
2.78249,1.97846,4.90988
2.78249,1.9915,3.68134
2.78249,2.00454,2.73057
2.78249,2.01759,5.35714
2.78249,2.03063,5.64525
2.78249,2.04367,5.04371
2.78249,2.05672,3.49165
2.78249,2.06976,4.55006
2.78249,2.0828,5.25415
2.78249,2.09585,2.50006
2.78249,2.10889,3.38417
2.78249,2.12193,2.09238
2.78249,2.13498,2.31407
2.78249,2.14802,1.19392
2.78249,2.16107,2.15125
2.78249,2.17411,2.48747
2.78249,2.18715,2.99127
2.78249,2.2002,2.1282
2.78249,2.21324,2.43798
2.78249,2.22628,4.37521
2.78249,2.23933,3.79945
2.78249,2.25237,5.735
2.78249,2.26541,7.21038
2.78249,2.27846,6.04356
2.78249,2.2915,7.57625
2.78249,2.30454,7.66378
2.78249,2.31759,17.4516
2.78249,2.33063,16.4612
2.78249,2.34367,15.9767
2.78249,2.35672,21.3962
2.78249,2.36976,9.56029
2.79553,1.13063,-3.92632
2.79553,1.14367,-4.784
2.79553,1.15672,-6.60073
2.79553,1.16976,-7.56345
2.79553,1.1828,-9.56932
2.79553,1.19585,-10.6746
2.79553,1.20889,-11.2554
2.79553,1.22193,-12.4754
2.79553,1.23498,-12.994
2.79553,1.24802,-12.99
2.79553,1.26107,-13.9772
2.79553,1.27411,-12.7919
2.79553,1.28715,-11.9824
2.79553,1.3002,-11.5687
2.79553,1.31324,-10.0561
2.79553,1.32628,-9.38874
2.79553,1.33933,-5.15524
2.79553,1.35237,-5.65576
2.79553,1.36541,-4.7266
2.79553,1.37846,-2.1627
2.79553,1.3915,-1.33329
2.79553,1.40454,0.870345
2.79553,1.41759,2.85022
2.79553,1.43063,2.74679
2.79553,1.44367,4.90118
2.79553,1.45672,7.3315
2.79553,1.46976,7.98088
2.79553,1.4828,9.06125
2.79553,1.49585,11.244
2.79553,1.50889,11.0411
2.79553,1.52193,11.3237
2.79553,1.53498,11.8289
2.79553,1.54802,12.912
2.79553,1.56107,14.9292
2.79553,1.57411,13.4936
2.79553,1.58715,13.3021
2.79553,1.6002,13.7635
2.79553,1.61324,15.4373
2.79553,1.62628,15.3181
2.79553,1.63933,13.8196
2.79553,1.65237,12.187
2.79553,1.66541,13.9637
2.79553,1.67846,11.8522
2.79553,1.6915,9.90786
2.79553,1.70454,8.45655
2.79553,1.71759,6.56174
2.79553,1.73063,6.34307
2.79553,1.74367,4.872
2.79553,1.75672,3.339
2.79553,1.76976,2.1897
2.79553,1.7828,1.06595
2.79553,1.79585,-0.74463
2.79553,1.80889,-1.99631
2.79553,1.82193,-4.37098
2.79553,1.83498,-6.6398
2.79553,1.84802,-9.83369
2.79553,1.86107,-7.53734
2.79553,1.87411,-7.9072
2.79553,1.88715,-7.99506
2.79553,1.9002,-8.2208
2.79553,1.91324,-5.33797
2.79553,1.92628,-3.29796
2.79553,1.93933,-2.07321
2.79553,1.95237,0.318465
2.79553,1.96541,4.7646
2.79553,1.97846,4.24651
2.79553,1.9915,5.25443
2.79553,2.00454,4.7046
2.79553,2.01759,6.13694
2.79553,2.03063,6.40349
2.79553,2.04367,6.77577
2.79553,2.05672,4.53592
2.79553,2.06976,5.98482
2.79553,2.0828,6.09385
2.79553,2.09585,4.95698
2.79553,2.10889,3.77924
2.79553,2.12193,2.54305
2.79553,2.13498,3.55712
2.79553,2.14802,2.06713
2.79553,2.16107,1.45646
2.79553,2.17411,2.20947
2.79553,2.18715,2.76017
2.79553,2.2002,3.11462
2.79553,2.21324,1.63903
2.79553,2.22628,3.83728
2.79553,2.23933,3.10458
2.79553,2.25237,4.83712
2.79553,2.26541,6.55575
2.79553,2.27846,6.96186
2.79553,2.2915,9.34686
2.79553,2.30454,15.8983
2.79553,2.31759,17.4019
2.79553,2.33063,20.3492
2.79553,2.34367,12.3865
2.79553,2.35672,11.8415
2.79553,2.36976,8.82539
2.80857,1.13063,-4.72992
2.80857,1.14367,-5.91089
2.80857,1.15672,-7.39366
2.80857,1.16976,-8.26772
2.80857,1.1828,-10.1609
2.80857,1.19585,-11.2578
2.80857,1.20889,-11.8243
2.80857,1.22193,-13.2293
2.80857,1.23498,-13.7748
2.80857,1.24802,-13.8732
2.80857,1.26107,-14.8201
2.80857,1.27411,-14.3232
2.80857,1.28715,-13.0292
2.80857,1.3002,-13.7483
2.80857,1.31324,-11.4464
2.80857,1.32628,-10.7945
2.80857,1.33933,-6.89923
2.80857,1.35237,-6.56581
2.80857,1.36541,-5.75808
2.80857,1.37846,-4.16114
2.80857,1.3915,-3.06779
2.80857,1.40454,-1.82112
2.80857,1.41759,0.467878
2.80857,1.43063,0.727208
2.80857,1.44367,1.35773
2.80857,1.45672,4.49519
2.80857,1.46976,5.88723
2.80857,1.4828,7.96615
2.80857,1.49585,7.67098
2.80857,1.50889,10.1097
2.80857,1.52193,9.15365
2.80857,1.53498,10.1696
2.80857,1.54802,10.781
2.80857,1.56107,13.7375
2.80857,1.57411,15.3352
2.80857,1.58715,15.78
2.80857,1.6002,16.9388
2.80857,1.61324,16.7446
2.80857,1.62628,16.7096
2.80857,1.63933,13.9973
2.80857,1.65237,14.0253
2.80857,1.66541,12.5398
2.80857,1.67846,11.2738
2.80857,1.6915,10.3425
2.80857,1.70454,7.04679
2.80857,1.71759,6.01492
2.80857,1.73063,5.23749
2.80857,1.74367,3.33621
2.80857,1.75672,1.8704
2.80857,1.76976,1.85356
2.80857,1.7828,-0.233089
2.80857,1.79585,-1.65527
2.80857,1.80889,-2.90729
2.80857,1.82193,-5.43945
2.80857,1.83498,-5.45761
2.80857,1.84802,-15.1803
2.80857,1.86107,-10.3631
2.80857,1.87411,-10.1177
2.80857,1.88715,-8.14041
2.80857,1.9002,-3.54599
2.80857,1.91324,-3.21923
2.80857,1.92628,-2.40655
2.80857,1.93933,-0.175648
2.80857,1.95237,1.5257
2.80857,1.96541,3.10577
2.80857,1.97846,5.81667
2.80857,1.9915,6.57337
2.80857,2.00454,5.97899
2.80857,2.01759,7.00022
2.80857,2.03063,8.26135
2.80857,2.04367,7.58115
2.80857,2.05672,6.98467
2.80857,2.06976,6.62636
2.80857,2.0828,8.90557
2.80857,2.09585,4.34574
2.80857,2.10889,4.43003
2.80857,2.12193,2.93439
2.80857,2.13498,2.98403
2.80857,2.14802,1.29067
2.80857,2.16107,0.583843
2.80857,2.17411,1.40844
2.80857,2.18715,2.72125
2.80857,2.2002,3.23467
2.80857,2.21324,3.63083
2.80857,2.22628,4.26058
2.80857,2.23933,3.83517
2.80857,2.25237,4.61021
2.80857,2.26541,6.08408
2.80857,2.27846,6.20537
2.80857,2.2915,7.86499
2.80857,2.30454,18.3877
2.80857,2.31759,23.2543
2.80857,2.33063,17.1606
2.80857,2.34367,9.10891
2.80857,2.35672,10.4308
2.80857,2.36976,6.78453
2.82162,1.13063,-5.84457
2.82162,1.14367,-6.54914
2.82162,1.15672,-8.02471
2.82162,1.16976,-9.48351
2.82162,1.1828,-11.0066
2.82162,1.19585,-12.156
2.82162,1.20889,-12.8554
2.82162,1.22193,-14.3359
2.82162,1.23498,-14.595
2.82162,1.24802,-14.9265
2.82162,1.26107,-15.9656
2.82162,1.27411,-15.4549
2.82162,1.28715,-14.8131
2.82162,1.3002,-15.5005
2.82162,1.31324,-13.8274
2.82162,1.32628,-13.0841
2.82162,1.33933,-10.4421
2.82162,1.35237,-9.09288
2.82162,1.36541,-8.28327
2.82162,1.37846,-6.7539
2.82162,1.3915,-5.89211
2.82162,1.40454,-4.56347
2.82162,1.41759,-3.17405
2.82162,1.43063,-2.78316
2.82162,1.44367,-1.70859
2.82162,1.45672,0.719805
2.82162,1.46976,1.32386
2.82162,1.4828,3.26596
2.82162,1.49585,3.77178
2.82162,1.50889,5.95628
2.82162,1.52193,5.67302
2.82162,1.53498,6.30131
2.82162,1.54802,6.41135
2.82162,1.56107,12.3504
2.82162,1.57411,9.76542
2.82162,1.58715,10.1257
2.82162,1.6002,12.4237
2.82162,1.61324,15.5753
2.82162,1.62628,17.3712
2.82162,1.63933,16.4099
2.82162,1.65237,14.2269
2.82162,1.66541,16.2728
2.82162,1.67846,11.8907
2.82162,1.6915,11.2122
2.82162,1.70454,7.15982
2.82162,1.71759,5.37819
2.82162,1.73063,7.15968
2.82162,1.74367,4.69795
2.82162,1.75672,2.51855
2.82162,1.76976,1.2259
2.82162,1.7828,-0.186051
2.82162,1.79585,-2.22475
2.82162,1.80889,-3.37049
2.82162,1.82193,-4.6049
2.82162,1.83498,-6.6574
2.82162,1.84802,-6.4339
2.82162,1.86107,-10.7263
2.82162,1.87411,-8.07508
2.82162,1.88715,-5.29377
2.82162,1.9002,-5.09786
2.82162,1.91324,-1.92084
2.82162,1.92628,-1.24901
2.82162,1.93933,-0.141414
2.82162,1.95237,3.88174
2.82162,1.96541,5.44275
2.82162,1.97846,5.82285
2.82162,1.9915,8.03732
2.82162,2.00454,8.72739
2.82162,2.01759,9.09104
2.82162,2.03063,10.3232
2.82162,2.04367,12.0621
2.82162,2.05672,10.8121
2.82162,2.06976,9.22335
2.82162,2.0828,10.8632
2.82162,2.09585,7.76089
2.82162,2.10889,5.98023
2.82162,2.12193,2.88106
2.82162,2.13498,3.47152
2.82162,2.14802,0.419402
2.82162,2.16107,0.274156
2.82162,2.17411,0.0376921
2.82162,2.18715,0.70439
2.82162,2.2002,0.190677
2.82162,2.21324,-2.37044
2.82162,2.22628,2.15235
2.82162,2.23933,0.94277
2.82162,2.25237,3.48218
2.82162,2.26541,3.36057
2.82162,2.27846,3.64857
2.82162,2.2915,4.41624
2.82162,2.30454,4.41624
2.82162,2.31759,22.4228
2.82162,2.33063,20.6597
2.82162,2.34367,20.6597
2.82162,2.35672,14.9389
2.82162,2.36976,5.76048
2.83466,1.13063,-6.94804
2.83466,1.14367,-7.97747
2.83466,1.15672,-9.39442
2.83466,1.16976,-10.6835
2.83466,1.1828,-12.207
2.83466,1.19585,-13.4107
2.83466,1.20889,-14.0934
2.83466,1.22193,-15.2084
2.83466,1.23498,-16.0055
2.83466,1.24802,-15.8012
2.83466,1.26107,-16.8825
2.83466,1.27411,-16.3806
2.83466,1.28715,-16.0566
2.83466,1.3002,-16.4787
2.83466,1.31324,-15.1222
2.83466,1.32628,-14.9418
2.83466,1.33933,-10.93
2.83466,1.35237,-10.527
2.83466,1.36541,-10.2283
2.83466,1.37846,-9.28637
2.83466,1.3915,-8.14423
2.83466,1.40454,-7.1066
2.83466,1.41759,-5.58989
2.83466,1.43063,-5.98817
2.83466,1.44367,-4.52955
2.83466,1.45672,-2.64481
2.83466,1.46976,-2.00381
2.83466,1.4828,-0.486641
2.83466,1.49585,0.970803
2.83466,1.50889,2.78737
2.83466,1.52193,3.18374
2.83466,1.53498,3.35958
2.83466,1.54802,5.92281
2.83466,1.56107,9.24143
2.83466,1.57411,9.25562
2.83466,1.58715,10.0156
2.83466,1.6002,12.9647
2.83466,1.61324,17.0845
2.83466,1.62628,17.4402
2.83466,1.63933,14.772
2.83466,1.65237,17.04
2.83466,1.66541,12.3345
2.83466,1.67846,10.0909
2.83466,1.6915,8.80574
2.83466,1.70454,5.26201
2.83466,1.71759,4.97673
2.83466,1.73063,5.31906
2.83466,1.74367,3.1634
2.83466,1.75672,1.34247
2.83466,1.76976,0.677201
2.83466,1.7828,-0.920541
2.83466,1.79585,-2.71611
2.83466,1.80889,-3.62662
2.83466,1.82193,-5.63009
2.83466,1.83498,-5.08959
2.83466,1.84802,-6.15135
2.83466,1.86107,-6.82669
2.83466,1.87411,-4.87453
2.83466,1.88715,-2.66708
2.83466,1.9002,-1.47734
2.83466,1.91324,1.32208
2.83466,1.92628,0.0885182
2.83466,1.93933,2.61302
2.83466,1.95237,4.01704
2.83466,1.96541,5.64452
2.83466,1.97846,7.73995
2.83466,1.9915,9.83522
2.83466,2.00454,9.99081
2.83466,2.01759,10.622
2.83466,2.03063,13.6217
2.83466,2.04367,14.0286
2.83466,2.05672,11.4085
2.83466,2.06976,12.1166
2.83466,2.0828,10.2465
2.83466,2.09585,5.72777
2.83466,2.10889,5.90642
2.83466,2.12193,2.79325
2.83466,2.13498,3.03563
2.83466,2.14802,0.639881
2.83466,2.16107,-0.499887
2.83466,2.17411,-0.186168
2.83466,2.18715,-0.456997
2.83466,2.2002,-0.806069
2.83466,2.21324,-1.00319
2.83466,2.22628,0.627465
2.83466,2.23933,7.39015e-05
2.83466,2.25237,1.07587
2.83466,2.26541,2.25627
2.83466,2.27846,3.34819
2.83466,2.2915,4.60574
2.83466,2.30454,8.58791
2.83466,2.31759,15.0058
2.83466,2.33063,15.3873
2.83466,2.34367,9.45061
2.83466,2.35672,8.43415
2.83466,2.36976,6.3395
2.8477,1.13063,-8.0072
2.8477,1.14367,-9.14563
2.8477,1.15672,-10.0649
2.8477,1.16976,-11.1253
2.8477,1.1828,-13.124
2.8477,1.19585,-14.1035
2.8477,1.20889,-14.6444
2.8477,1.22193,-15.9084
2.8477,1.23498,-16.3417
2.8477,1.24802,-16.125
2.8477,1.26107,-16.9328
2.8477,1.27411,-16.8959
2.8477,1.28715,-16.5063
2.8477,1.3002,-17.0808
2.8477,1.31324,-15.5926
2.8477,1.32628,-15.9151
2.8477,1.33933,-11.3707
2.8477,1.35237,-11.2084
2.8477,1.36541,-11.3134
2.8477,1.37846,-9.64289
2.8477,1.3915,-9.32656
2.8477,1.40454,-8.85935
2.8477,1.41759,-7.35691
2.8477,1.43063,-8.60539
2.8477,1.44367,-6.37671
2.8477,1.45672,-5.56746
2.8477,1.46976,-4.27785
2.8477,1.4828,-3.28696
2.8477,1.49585,-1.6052
2.8477,1.50889,0.439019
2.8477,1.52193,0.172031
2.8477,1.53498,-0.976935
2.8477,1.54802,0.318593
2.8477,1.56107,6.93067
2.8477,1.57411,7.37747
2.8477,1.58715,5.8283
2.8477,1.6002,8.02474
2.8477,1.61324,11.138
2.8477,1.62628,16.0595
2.8477,1.63933,17.3277
2.8477,1.65237,18.2705
2.8477,1.66541,11.1608
2.8477,1.67846,8.64608
2.8477,1.6915,9.52764
2.8477,1.70454,4.14584
2.8477,1.71759,3.61127
2.8477,1.73063,6.95755
2.8477,1.74367,0.770066
2.8477,1.75672,-0.621408
2.8477,1.76976,-1.02609
2.8477,1.7828,-2.30768
2.8477,1.79585,-3.68199
2.8477,1.80889,-4.61466
2.8477,1.82193,-5.32278
2.8477,1.83498,-2.5281
2.8477,1.84802,-3.54381
2.8477,1.86107,-5.81923
2.8477,1.87411,-2.14695
2.8477,1.88715,-0.864695
2.8477,1.9002,0.860157
2.8477,1.91324,1.69509
2.8477,1.92628,1.34076
2.8477,1.93933,2.81275
2.8477,1.95237,6.77303
2.8477,1.96541,8.2783
2.8477,1.97846,8.20036
2.8477,1.9915,9.69715
2.8477,2.00454,15.6774
2.8477,2.01759,13.1661
2.8477,2.03063,22.5361
2.8477,2.04367,16.9641
2.8477,2.05672,15.0393
2.8477,2.06976,14.0062
2.8477,2.0828,16.0669
2.8477,2.09585,10.3835
2.8477,2.10889,9.91558
2.8477,2.12193,3.26025
2.8477,2.13498,5.68314
2.8477,2.14802,0.444466
2.8477,2.16107,-0.377329
2.8477,2.17411,-1.63879
2.8477,2.18715,-1.37384
2.8477,2.2002,-1.3647
2.8477,2.21324,-5.44859
2.8477,2.22628,-0.160434
2.8477,2.23933,-0.268592
2.8477,2.25237,0.132334
2.8477,2.26541,-1.17115
2.8477,2.27846,0.400663
2.8477,2.2915,2.56822
2.8477,2.30454,9.52824
2.8477,2.31759,13.5689
2.8477,2.33063,11.9792
2.8477,2.34367,10.1881
2.8477,2.35672,11.8219
2.8477,2.36976,6.39926
2.86075,1.13063,-9.03381
2.86075,1.14367,-9.9153
2.86075,1.15672,-10.9115
2.86075,1.16976,-12.1973
2.86075,1.1828,-13.9185
2.86075,1.19585,-14.7183
2.86075,1.20889,-15.2982
2.86075,1.22193,-17.4122
2.86075,1.23498,-17.0047
2.86075,1.24802,-17.0248
2.86075,1.26107,-17.2053
2.86075,1.27411,-17.6976
2.86075,1.28715,-17.001
2.86075,1.3002,-17.2873
2.86075,1.31324,-16.735
2.86075,1.32628,-16.2555
2.86075,1.33933,-12.9541
2.86075,1.35237,-12.095
2.86075,1.36541,-13.542
2.86075,1.37846,-12.1996
2.86075,1.3915,-11.8671
2.86075,1.40454,-10.915
2.86075,1.41759,-9.16943
2.86075,1.43063,-10.0385
2.86075,1.44367,-8.67498
2.86075,1.45672,-8.44218
2.86075,1.46976,-8.27878
2.86075,1.4828,-7.40289
2.86075,1.49585,-5.75605
2.86075,1.50889,-3.94595
2.86075,1.52193,-4.61308
2.86075,1.53498,-8.17097
2.86075,1.54802,2.5692
2.86075,1.56107,3.19007
2.86075,1.57411,3.21496
2.86075,1.58715,2.52951
2.86075,1.6002,2.93204
2.86075,1.61324,8.55647
2.86075,1.62628,12.7284
2.86075,1.63933,14.6341
2.86075,1.65237,33.4535
2.86075,1.66541,6.30166
2.86075,1.67846,7.34571
2.86075,1.6915,9.57962
2.86075,1.70454,1.27141
2.86075,1.71759,2.00362
2.86075,1.73063,5.32693
2.86075,1.74367,2.53487
2.86075,1.75672,-1.54112
2.86075,1.76976,-1.66848
2.86075,1.7828,-2.8346
2.86075,1.79585,-4.5216
2.86075,1.80889,-4.19459
2.86075,1.82193,-4.45722
2.86075,1.83498,-2.96891
2.86075,1.84802,-2.96392
2.86075,1.86107,-4.60436
2.86075,1.87411,-1.68817
2.86075,1.88715,0.166229
2.86075,1.9002,1.76641
2.86075,1.91324,2.71163
2.86075,1.92628,2.19731
2.86075,1.93933,3.25845
2.86075,1.95237,7.707
2.86075,1.96541,8.59673
2.86075,1.97846,9.68084
2.86075,1.9915,11.3513
2.86075,2.00454,14.6031
2.86075,2.01759,18.951
2.86075,2.03063,23.242
2.86075,2.04367,21.015
2.86075,2.05672,15.2563
2.86075,2.06976,12.1596
2.86075,2.0828,11.9065
2.86075,2.09585,6.78478
2.86075,2.10889,6.18503
2.86075,2.12193,2.80178
2.86075,2.13498,1.75309
2.86075,2.14802,-0.301546
2.86075,2.16107,-1.5979
2.86075,2.17411,-2.42714
2.86075,2.18715,-3.04263
2.86075,2.2002,-4.93396
2.86075,2.21324,-6.41138
2.86075,2.22628,-4.22638
2.86075,2.23933,-4.22423
2.86075,2.25237,-3.16638
2.86075,2.26541,-4.48058
2.86075,2.27846,-1.27945
2.86075,2.2915,0.445332
2.86075,2.30454,3.3806
2.86075,2.31759,7.742
2.86075,2.33063,9.32952
2.86075,2.34367,7.61028
2.86075,2.35672,12.285
2.86075,2.36976,6.80044
2.87379,1.13063,-9.94652
2.87379,1.14367,-11.0046
2.87379,1.15672,-12.187
2.87379,1.16976,-13.3062
2.87379,1.1828,-14.8215
2.87379,1.19585,-15.8733
2.87379,1.20889,-16.2492
2.87379,1.22193,-17.3012
2.87379,1.23498,-17.6104
2.87379,1.24802,-17.3082
2.87379,1.26107,-17.4414
2.87379,1.27411,-17.61
2.87379,1.28715,-16.7948
2.87379,1.3002,-16.6864
2.87379,1.31324,-16.2504
2.87379,1.32628,-15.8322
2.87379,1.33933,-13.5309
2.87379,1.35237,-12.8956
2.87379,1.36541,-12.9232
2.87379,1.37846,-12.5058
2.87379,1.3915,-11.6138
2.87379,1.40454,-11.1809
2.87379,1.41759,-11.0333
2.87379,1.43063,-10.3539
2.87379,1.44367,-10.2474
2.87379,1.45672,-10.1405
2.87379,1.46976,-10.1361
2.87379,1.4828,-8.83586
2.87379,1.49585,-9.1175
2.87379,1.50889,-6.69938
2.87379,1.52193,-7.66974
2.87379,1.53498,-8.74845
2.87379,1.54802,-7.96363
2.87379,1.56107,-3.36773
2.87379,1.57411,-1.79931
2.87379,1.58715,-1.80555
2.87379,1.6002,0.735913
2.87379,1.61324,1.87868
2.87379,1.62628,6.47319
2.87379,1.63933,11.3035
2.87379,1.65237,10.1973
2.87379,1.66541,2.80877
2.87379,1.67846,3.96516
2.87379,1.6915,4.30537
2.87379,1.70454,0.0679392
2.87379,1.71759,0.126066
2.87379,1.73063,0.662961
2.87379,1.74367,-0.56543
2.87379,1.75672,-2.67693
2.87379,1.76976,-3.3315
2.87379,1.7828,-4.62534
2.87379,1.79585,-5.02315
2.87379,1.80889,-4.46565
2.87379,1.82193,-4.54862
2.87379,1.83498,-3.47891
2.87379,1.84802,-3.1794
2.87379,1.86107,-2.93038
2.87379,1.87411,-1.04145
2.87379,1.88715,-0.0267152
2.87379,1.9002,1.02573
2.87379,1.91324,3.08288
2.87379,1.92628,2.21601
2.87379,1.93933,3.90997
2.87379,1.95237,5.76745
2.87379,1.96541,7.8704
2.87379,1.97846,8.09331
2.87379,1.9915,10.5899
2.87379,2.00454,12.0826
2.87379,2.01759,11.9126
2.87379,2.03063,17.8978
2.87379,2.04367,17.4984
2.87379,2.05672,14.6259
2.87379,2.06976,15.1957
2.87379,2.0828,16.5262
2.87379,2.09585,15.436
2.87379,2.10889,8.99961
2.87379,2.12193,6.73629
2.87379,2.13498,4.96227
2.87379,2.14802,1.03133
2.87379,2.16107,0.448918
2.87379,2.17411,-1.95549
2.87379,2.18715,-2.50962
2.87379,2.2002,-4.18319
2.87379,2.21324,-5.74711
2.87379,2.22628,-4.92629
2.87379,2.23933,-5.35627
2.87379,2.25237,-4.38978
2.87379,2.26541,-4.91863
2.87379,2.27846,-1.6456
2.87379,2.2915,0.372544
2.87379,2.30454,3.27759
2.87379,2.31759,7.23499
2.87379,2.33063,9.92431
2.87379,2.34367,9.11145
2.87379,2.35672,10.3246
2.87379,2.36976,6.61417
2.88683,1.13063,-11.1347
2.88683,1.14367,-12.3018
2.88683,1.15672,-12.9276
2.88683,1.16976,-14.2385
2.88683,1.1828,-15.7092
2.88683,1.19585,-16.6223
2.88683,1.20889,-16.7032
2.88683,1.22193,-17.632
2.88683,1.23498,-17.6948
2.88683,1.24802,-17.7343
2.88683,1.26107,-17.7702
2.88683,1.27411,-17.7434
2.88683,1.28715,-16.7216
2.88683,1.3002,-16.5577
2.88683,1.31324,-15.8308
2.88683,1.32628,-15.3756
2.88683,1.33933,-13.7001
2.88683,1.35237,-13.0798
2.88683,1.36541,-12.7184
2.88683,1.37846,-12.1846
2.88683,1.3915,-11.9002
2.88683,1.40454,-11.6267
2.88683,1.41759,-10.8959
2.88683,1.43063,-10.4159
2.88683,1.44367,-9.8161
2.88683,1.45672,-9.56627
2.88683,1.46976,-9.89432
2.88683,1.4828,-10.0842
2.88683,1.49585,-9.9316
2.88683,1.50889,-10.1831
2.88683,1.52193,-14.4227
2.88683,1.53498,-9.68477
2.88683,1.54802,-15.6401
2.88683,1.56107,-8.33364
2.88683,1.57411,-6.9784
2.88683,1.58715,-7.1117
2.88683,1.6002,-4.13606
2.88683,1.61324,-1.9568
2.88683,1.62628,2.40012
2.88683,1.63933,4.6268
2.88683,1.65237,1.5529
2.88683,1.66541,-2.45386
2.88683,1.67846,-1.58037
2.88683,1.6915,-0.374099
2.88683,1.70454,-4.20829
2.88683,1.71759,-3.46319
2.88683,1.73063,-1.2508
2.88683,1.74367,-3.90818
2.88683,1.75672,-5.68466
2.88683,1.76976,-5.33997
2.88683,1.7828,-6.04843
2.88683,1.79585,-4.92883
2.88683,1.80889,-3.55606
2.88683,1.82193,-3.21946
2.88683,1.83498,-1.7562
2.88683,1.84802,-1.25264
2.88683,1.86107,-0.0202016
2.88683,1.87411,0.457548
2.88683,1.88715,2.10792
2.88683,1.9002,1.13058
2.88683,1.91324,3.87143
2.88683,1.92628,4.57544
2.88683,1.93933,5.85342
2.88683,1.95237,7.02777
2.88683,1.96541,8.87958
2.88683,1.97846,8.89294
2.88683,1.9915,10.4815
2.88683,2.00454,11.6316
2.88683,2.01759,13.2407
2.88683,2.03063,14.7899
2.88683,2.04367,15.6369
2.88683,2.05672,12.851
2.88683,2.06976,11.2884
2.88683,2.0828,12.7568
2.88683,2.09585,9.55948
2.88683,2.10889,7.59785
2.88683,2.12193,4.32018
2.88683,2.13498,2.81802
2.88683,2.14802,0.534584
2.88683,2.16107,-0.856328
2.88683,2.17411,-2.94711
2.88683,2.18715,-4.25078
2.88683,2.2002,-6.31838
2.88683,2.21324,-9.43614
2.88683,2.22628,-7.95032
2.88683,2.23933,-8.32059
2.88683,2.25237,-7.15971
2.88683,2.26541,-5.18873
2.88683,2.27846,-2.50312
2.88683,2.2915,-1.45718
2.88683,2.30454,2.30539
2.88683,2.31759,7.92211
2.88683,2.33063,6.75006
2.88683,2.34367,8.44685
2.88683,2.35672,9.21093
2.88683,2.36976,8.82754
2.89988,1.13063,-11.6515
2.89988,1.14367,-12.6496
2.89988,1.15672,-13.6808
2.89988,1.16976,-14.854
2.89988,1.1828,-16.1029
2.89988,1.19585,-17.0596
2.89988,1.20889,-17.1567
2.89988,1.22193,-17.8493
2.89988,1.23498,-17.3696
2.89988,1.24802,-17.5857
2.89988,1.26107,-17.3483
2.89988,1.27411,-17.5254
2.89988,1.28715,-16.1405
2.89988,1.3002,-15.5054
2.89988,1.31324,-15.0242
2.89988,1.32628,-14.4239
2.89988,1.33933,-12.8946
2.89988,1.35237,-12.5046
2.89988,1.36541,-11.7797
2.89988,1.37846,-11.5718
2.89988,1.3915,-11.3322
2.89988,1.40454,-10.8672
2.89988,1.41759,-9.64217
2.89988,1.43063,-9.04516
2.89988,1.44367,-8.318
2.89988,1.45672,-8.15444
2.89988,1.46976,-8.26384
2.89988,1.4828,-8.16836
2.89988,1.49585,-8.0082
2.89988,1.50889,-10.6738
2.89988,1.52193,-8.59399
2.89988,1.53498,-6.53492
2.89988,1.54802,-9.09894
2.89988,1.56107,-7.50477
2.89988,1.57411,-5.21336
2.89988,1.58715,-15.395
2.89988,1.6002,-11.7262
2.89988,1.61324,-9.53451
2.89988,1.62628,-5.34295
2.89988,1.63933,-0.837011
2.89988,1.65237,-2.53362
2.89988,1.66541,-9.09689
2.89988,1.67846,-5.6839
2.89988,1.6915,-3.42391
2.89988,1.70454,-6.75463
2.89988,1.71759,-5.8457
2.89988,1.73063,-2.57671
2.89988,1.74367,-5.28631
2.89988,1.75672,-5.98377
2.89988,1.76976,-3.41176
2.89988,1.7828,-5.60113
2.89988,1.79585,-4.6865
2.89988,1.80889,-3.05219
2.89988,1.82193,-2.1085
2.89988,1.83498,-1.28178
2.89988,1.84802,0.0273228
2.89988,1.86107,-0.455249
2.89988,1.87411,1.26389
2.89988,1.88715,2.5174
2.89988,1.9002,2.86078
2.89988,1.91324,3.95139
2.89988,1.92628,5.0326
2.89988,1.93933,5.0015
2.89988,1.95237,8.24015
2.89988,1.96541,8.32571
2.89988,1.97846,9.03329
2.89988,1.9915,10.7152
2.89988,2.00454,11.53
2.89988,2.01759,13.6787
2.89988,2.03063,14.095
2.89988,2.04367,15.5211
2.89988,2.05672,10.0053
2.89988,2.06976,10.2714
2.89988,2.0828,12.0915
2.89988,2.09585,7.83666
2.89988,2.10889,6.25067
2.89988,2.12193,3.69116
2.89988,2.13498,0.0801609
2.89988,2.14802,-0.316545
2.89988,2.16107,-1.44387
2.89988,2.17411,-3.42658
2.89988,2.18715,-6.60611
2.89988,2.2002,-9.18248
2.89988,2.21324,-11.7987
2.89988,2.22628,-10.7653
2.89988,2.23933,-10.6954
2.89988,2.25237,-9.69124
2.89988,2.26541,-8.8142
2.89988,2.27846,-4.00036
2.89988,2.2915,-2.53404
2.89988,2.30454,1.58733
2.89988,2.31759,6.68433
2.89988,2.33063,6.36128
2.89988,2.34367,10.2485
2.89988,2.35672,14.6537
2.89988,2.36976,9.07095
2.91292,1.13063,-11.9313
2.91292,1.14367,-13.4139
2.91292,1.15672,-14.4993
2.91292,1.16976,-15.2055
2.91292,1.1828,-16.092
2.91292,1.19585,-16.9343
2.91292,1.20889,-17.2624
2.91292,1.22193,-17.5474
2.91292,1.23498,-17.1685
2.91292,1.24802,-17.0516
2.91292,1.26107,-16.3059
2.91292,1.27411,-16.2188
2.91292,1.28715,-15.3859
2.91292,1.3002,-14.6317
2.91292,1.31324,-14.2483
2.91292,1.32628,-13.8646
2.91292,1.33933,-12.2066
2.91292,1.35237,-11.7875
2.91292,1.36541,-11.0175
2.91292,1.37846,-10.6117
2.91292,1.3915,-10.4751
2.91292,1.40454,-9.27715
2.91292,1.41759,-8.88874
2.91292,1.43063,-7.74549
2.91292,1.44367,-6.72935
2.91292,1.45672,-6.3864
2.91292,1.46976,-6.15713
2.91292,1.4828,-5.39502
2.91292,1.49585,-7.73684
2.91292,1.50889,-8.01393
2.91292,1.52193,-6.4208
2.91292,1.53498,-3.3225
2.91292,1.54802,-4.85398
2.91292,1.56107,-5.6123
2.91292,1.57411,-8.17587
2.91292,1.58715,-11.3978
2.91292,1.6002,-11.5066
2.91292,1.61324,-7.75287
2.91292,1.62628,-4.69418
2.91292,1.63933,-5.6087
2.91292,1.65237,-13.1575
2.91292,1.66541,-16.0341
2.91292,1.67846,-10.1022
2.91292,1.6915,-12.4326
2.91292,1.70454,-9.28344
2.91292,1.71759,-8.28654
2.91292,1.73063,-7.30364
2.91292,1.74367,-6.55317
2.91292,1.75672,-6.11758
2.91292,1.76976,-4.99708
2.91292,1.7828,-5.65018
2.91292,1.79585,-3.9504
2.91292,1.80889,-2.92216
2.91292,1.82193,-1.66757
2.91292,1.83498,-0.691133
2.91292,1.84802,-0.709788
2.91292,1.86107,1.28578
2.91292,1.87411,2.25822
2.91292,1.88715,2.82279
2.91292,1.9002,3.82838
2.91292,1.91324,4.37831
2.91292,1.92628,5.06643
2.91292,1.93933,6.58111
2.91292,1.95237,7.17609
2.91292,1.96541,8.43398
2.91292,1.97846,8.29795
2.91292,1.9915,9.6636
2.91292,2.00454,9.54116
2.91292,2.01759,10.7836
2.91292,2.03063,12.166
2.91292,2.04367,14.4554
2.91292,2.05672,11.793
2.91292,2.06976,12.2558
2.91292,2.0828,12.4503
2.91292,2.09585,8.69965
2.91292,2.10889,8.85351
2.91292,2.12193,4.64321
2.91292,2.13498,3.0539
2.91292,2.14802,0.689884
2.91292,2.16107,-1.35189
2.91292,2.17411,-3.74748
2.91292,2.18715,-5.39845
2.91292,2.2002,-8.31716
2.91292,2.21324,-13.7006
2.91292,2.22628,-12.0094
2.91292,2.23933,-13.1997
2.91292,2.25237,-11.1175
2.91292,2.26541,-8.40405
2.91292,2.27846,-5.40977
2.91292,2.2915,-0.49918
2.91292,2.30454,3.70698
2.91292,2.31759,6.03706
2.91292,2.33063,5.87274
2.91292,2.34367,13.4803
2.91292,2.35672,16.0514
2.91292,2.36976,14.8729
2.92596,1.13063,-12.1844
2.92596,1.14367,-13.5238
2.92596,1.15672,-14.1205
2.92596,1.16976,-15.2337
2.92596,1.1828,-15.5065
2.92596,1.19585,-16.379
2.92596,1.20889,-16.681
2.92596,1.22193,-16.8291
2.92596,1.23498,-17.0642
2.92596,1.24802,-16.6553
2.92596,1.26107,-16.0678
2.92596,1.27411,-15.802
2.92596,1.28715,-14.9571
2.92596,1.3002,-14.3372
2.92596,1.31324,-13.8888
2.92596,1.32628,-13.0406
2.92596,1.33933,-12.1955
2.92596,1.35237,-11.4429
2.92596,1.36541,-10.7961
2.92596,1.37846,-10.1642
2.92596,1.3915,-9.5588
2.92596,1.40454,-8.58154
2.92596,1.41759,-7.96798
2.92596,1.43063,-6.88657
2.92596,1.44367,-5.92955
2.92596,1.45672,-5.3587
2.92596,1.46976,-4.53543
2.92596,1.4828,-4.1398
2.92596,1.49585,-3.98075
2.92596,1.50889,-4.17208
2.92596,1.52193,-3.05748
2.92596,1.53498,-2.06555
2.92596,1.54802,-3.28769
2.92596,1.56107,-4.24298
2.92596,1.57411,-4.65387
2.92596,1.58715,-4.82334
2.92596,1.6002,-4.80637
2.92596,1.61324,-2.17053
2.92596,1.62628,-8.15898
2.92596,1.63933,-6.05544
2.92596,1.65237,-8.83326
2.92596,1.66541,-5.19643
2.92596,1.67846,-6.36176
2.92596,1.6915,-9.34978
2.92596,1.70454,-6.36942
2.92596,1.71759,-6.56967
2.92596,1.73063,-7.64071
2.92596,1.74367,-6.95519
2.92596,1.75672,-5.8229
2.92596,1.76976,-5.27321
2.92596,1.7828,-4.75801
2.92596,1.79585,-4.52452
2.92596,1.80889,-3.16059
2.92596,1.82193,-2.02977
2.92596,1.83498,-1.01683
2.92596,1.84802,-0.242471
2.92596,1.86107,0.853981
2.92596,1.87411,1.71517
2.92596,1.88715,2.62746
2.92596,1.9002,3.06932
2.92596,1.91324,4.31894
2.92596,1.92628,5.01701
2.92596,1.93933,6.64847
2.92596,1.95237,7.73653
2.92596,1.96541,8.20763
2.92596,1.97846,8.79352
2.92596,1.9915,9.15137
2.92596,2.00454,9.23126
2.92596,2.01759,10.2081
2.92596,2.03063,10.6853
2.92596,2.04367,10.986
2.92596,2.05672,9.25319
2.92596,2.06976,9.62643
2.92596,2.0828,9.41929
2.92596,2.09585,6.60536
2.92596,2.10889,6.00142
2.92596,2.12193,4.64325
2.92596,2.13498,2.12416
2.92596,2.14802,0.228421
2.92596,2.16107,-1.42419
2.92596,2.17411,-3.63562
2.92596,2.18715,-4.65734
2.92596,2.2002,-7.94875
2.92596,2.21324,-11.392
2.92596,2.22628,-11.9021
2.92596,2.23933,-16.9026
2.92596,2.25237,-13.7089
2.92596,2.26541,-10.5603
2.92596,2.27846,-7.07133
2.92596,2.2915,-5.73543
2.92596,2.30454,-4.27982
2.92596,2.31759,1.93766
2.92596,2.33063,3.89297
2.92596,2.34367,7.16859
2.92596,2.35672,11.4652
2.92596,2.36976,13.4473
2.93901,1.13063,-12.0275
2.93901,1.14367,-13.1086
2.93901,1.15672,-13.7853
2.93901,1.16976,-14.8463
2.93901,1.1828,-14.9509
2.93901,1.19585,-15.5854
2.93901,1.20889,-16.1096
2.93901,1.22193,-16.1545
2.93901,1.23498,-15.8071
2.93901,1.24802,-16.0114
2.93901,1.26107,-15.3143
2.93901,1.27411,-15.2014
2.93901,1.28715,-14.434
2.93901,1.3002,-13.668
2.93901,1.31324,-13.4125
2.93901,1.32628,-12.7549
2.93901,1.33933,-11.4518
2.93901,1.35237,-10.7642
2.93901,1.36541,-9.94853
2.93901,1.37846,-9.20956
2.93901,1.3915,-8.32511
2.93901,1.40454,-7.44407
2.93901,1.41759,-6.47271
2.93901,1.43063,-5.31961
2.93901,1.44367,-4.27273
2.93901,1.45672,-3.54988
2.93901,1.46976,-2.7549
2.93901,1.4828,-2.20946
2.93901,1.49585,-1.79438
2.93901,1.50889,-1.47014
2.93901,1.52193,-1.91734
2.93901,1.53498,-0.103873
2.93901,1.54802,-1.02037
2.93901,1.56107,-0.489534
2.93901,1.57411,-1.1998
2.93901,1.58715,-0.691379
2.93901,1.6002,-0.852144
2.93901,1.61324,-0.471026
2.93901,1.62628,-1.47367
2.93901,1.63933,-3.14704
2.93901,1.65237,-2.71861
2.93901,1.66541,-2.93731
2.93901,1.67846,-3.65356
2.93901,1.6915,-3.72815
2.93901,1.70454,-4.14126
2.93901,1.71759,-4.91982
2.93901,1.73063,-5.69717
2.93901,1.74367,-4.69813
2.93901,1.75672,-3.4585
2.93901,1.76976,-3.23311
2.93901,1.7828,-3.10099
2.93901,1.79585,-2.85086
2.93901,1.80889,-1.8443
2.93901,1.82193,-0.961139
2.93901,1.83498,0.0480125
2.93901,1.84802,0.617569
2.93901,1.86107,1.51312
2.93901,1.87411,2.52357
2.93901,1.88715,2.96601
2.93901,1.9002,3.92864
2.93901,1.91324,4.48241
2.93901,1.92628,5.11328
2.93901,1.93933,5.83572
2.93901,1.95237,6.92886
2.93901,1.96541,7.37156
2.93901,1.97846,7.85738
2.93901,1.9915,8.39784
2.93901,2.00454,8.94187
2.93901,2.01759,9.60307
2.93901,2.03063,10.1452
2.93901,2.04367,11.3276
2.93901,2.05672,10.2854
2.93901,2.06976,10.2944
2.93901,2.0828,11.271
2.93901,2.09585,9.10636
2.93901,2.10889,8.27507
2.93901,2.12193,5.85115
2.93901,2.13498,2.48259
2.93901,2.14802,1.07373
2.93901,2.16107,-2.01027
2.93901,2.17411,-4.83575
2.93901,2.18715,-5.93051
2.93901,2.2002,-10.7156
2.93901,2.21324,-16.294
2.93901,2.22628,-16.1762
2.93901,2.23933,-17.0273
2.93901,2.25237,-12.1251
2.93901,2.26541,-9.70473
2.93901,2.27846,-6.53879
2.93901,2.2915,-4.13205
2.93901,2.30454,-1.54773
2.93901,2.31759,2.04065
2.93901,2.33063,4.28808
2.93901,2.34367,8.2205
2.93901,2.35672,11.2677
2.93901,2.36976,17.2699
2.95205,1.13063,-11.4269
2.95205,1.14367,-12.711
2.95205,1.15672,-12.9101
2.95205,1.16976,-14.0973
2.95205,1.1828,-14.2324
2.95205,1.19585,-14.779
2.95205,1.20889,-15.139
2.95205,1.22193,-15.4529
2.95205,1.23498,-15.1468
2.95205,1.24802,-15.2468
2.95205,1.26107,-14.7928
2.95205,1.27411,-14.3079
2.95205,1.28715,-13.8268
2.95205,1.3002,-13.3558
2.95205,1.31324,-13.164
2.95205,1.32628,-12.5504
2.95205,1.33933,-11.0071
2.95205,1.35237,-10.6528
2.95205,1.36541,-10.0531
2.95205,1.37846,-8.56031
2.95205,1.3915,-7.96774
2.95205,1.40454,-7.54881
2.95205,1.41759,-5.76261
2.95205,1.43063,-4.1488
2.95205,1.44367,-3.65091
2.95205,1.45672,-2.06235
2.95205,1.46976,-1.60426
2.95205,1.4828,-0.558222
2.95205,1.49585,-0.404833
2.95205,1.50889,-0.078485
2.95205,1.52193,0.409984
2.95205,1.53498,1.42084
2.95205,1.54802,0.804244
2.95205,1.56107,-0.0063138
2.95205,1.57411,0.307399
2.95205,1.58715,0.660651
2.95205,1.6002,-0.359655
2.95205,1.61324,0.507918
2.95205,1.62628,-0.630185
2.95205,1.63933,-0.700291
2.95205,1.65237,-1.40525
2.95205,1.66541,-0.9386
2.95205,1.67846,-0.682311
2.95205,1.6915,-1.00005
2.95205,1.70454,-0.797069
2.95205,1.71759,-1.786
2.95205,1.73063,-4.10699
2.95205,1.74367,-1.59772
2.95205,1.75672,-2.47817
2.95205,1.76976,-2.21421
2.95205,1.7828,-1.90791
2.95205,1.79585,-1.67959
2.95205,1.80889,-0.444345
2.95205,1.82193,-0.396826
2.95205,1.83498,0.671375
2.95205,1.84802,1.13223
2.95205,1.86107,2.05
2.95205,1.87411,2.83929
2.95205,1.88715,3.1158
2.95205,1.9002,3.6806
2.95205,1.91324,4.62446
2.95205,1.92628,5.01182
2.95205,1.93933,5.44927
2.95205,1.95237,6.24792
2.95205,1.96541,6.63108
2.95205,1.97846,6.91674
2.95205,1.9915,7.54556
2.95205,2.00454,7.16754
2.95205,2.01759,7.94733
2.95205,2.03063,8.78544
2.95205,2.04367,9.81337
2.95205,2.05672,9.59516
2.95205,2.06976,9.86083
2.95205,2.0828,10.3316
2.95205,2.09585,6.98205
2.95205,2.10889,6.94808
2.95205,2.12193,5.32698
2.95205,2.13498,2.19662
2.95205,2.14802,-0.268517
2.95205,2.16107,-3.04214
2.95205,2.17411,-6.17083
2.95205,2.18715,-8.66459
2.95205,2.2002,-11.9681
2.95205,2.21324,-16.4804
2.95205,2.22628,-15.7214
2.95205,2.23933,-20.6709
2.95205,2.25237,-10.2102
2.95205,2.26541,-7.25414
2.95205,2.27846,-4.18126
2.95205,2.2915,-2.33395
2.95205,2.30454,-0.712968
2.95205,2.31759,1.62727
2.95205,2.33063,4.13053
2.95205,2.34367,6.03543
2.95205,2.35672,9.93578
2.95205,2.36976,13.3699
2.96509,1.13063,-11.1803
2.96509,1.14367,-11.6878
2.96509,1.15672,-11.9636
2.96509,1.16976,-12.9975
2.96509,1.1828,-13.2295
2.96509,1.19585,-13.4662
2.96509,1.20889,-14.4146
2.96509,1.22193,-14.4682
2.96509,1.23498,-14.0882
2.96509,1.24802,-14.8856
2.96509,1.26107,-14.1855
2.96509,1.27411,-13.9836
2.96509,1.28715,-13.7554
2.96509,1.3002,-13.3083
2.96509,1.31324,-13.004
2.96509,1.32628,-12.8866
2.96509,1.33933,-11.3173
2.96509,1.35237,-10.394
2.96509,1.36541,-10.0191
2.96509,1.37846,-8.64563
2.96509,1.3915,-7.87763
2.96509,1.40454,-5.22782
2.96509,1.41759,-4.94077
2.96509,1.43063,-3.69033
2.96509,1.44367,-2.73626
2.96509,1.45672,-1.70566
2.96509,1.46976,-0.911789
2.96509,1.4828,-0.854841
2.96509,1.49585,0.722468
2.96509,1.50889,0.309722
2.96509,1.52193,1.27427
2.96509,1.53498,3.12646
2.96509,1.54802,1.14882
2.96509,1.56107,0.698324
2.96509,1.57411,1.05678
2.96509,1.58715,0.937231
2.96509,1.6002,2.00883
2.96509,1.61324,2.12771
2.96509,1.62628,0.856682
2.96509,1.63933,0.792467
2.96509,1.65237,-1.10949
2.96509,1.66541,1.30343
2.96509,1.67846,1.07891
2.96509,1.6915,0.954544
2.96509,1.70454,1.44486
2.96509,1.71759,0.527836
2.96509,1.73063,-5.41711
2.96509,1.74367,-1.41904
2.96509,1.75672,0.203276
2.96509,1.76976,0.396146
2.96509,1.7828,-0.442563
2.96509,1.79585,-0.246571
2.96509,1.80889,0.0728826
2.96509,1.82193,0.713399
2.96509,1.83498,1.94946
2.96509,1.84802,1.67061
2.96509,1.86107,2.42246
2.96509,1.87411,3.54352
2.96509,1.88715,3.42414
2.96509,1.9002,4.28805
2.96509,1.91324,4.8542
2.96509,1.92628,5.44469
2.96509,1.93933,5.69893
2.96509,1.95237,6.15867
2.96509,1.96541,6.86338
2.96509,1.97846,7.30112
2.96509,1.9915,7.76704
2.96509,2.00454,6.27309
2.96509,2.01759,8.98106
2.96509,2.03063,8.79535
2.96509,2.04367,9.65243
2.96509,2.05672,8.16961
2.96509,2.06976,9.72422
2.96509,2.0828,14.2823
2.96509,2.09585,6.78382
2.96509,2.10889,8.79752
2.96509,2.12193,6.75528
2.96509,2.13498,6.75528
2.96509,2.14802,-0.398506
2.96509,2.16107,-1.52817
2.96509,2.17411,-8.10732
2.96509,2.18715,-8.81206
2.96509,2.2002,-14.8132
2.96509,2.21324,-15.3889
2.96509,2.22628,-16.7105
2.96509,2.23933,-16.5207
2.96509,2.25237,-7.30701
2.96509,2.26541,-4.06609
2.96509,2.27846,-2.1861
2.96509,2.2915,-0.0740617
2.96509,2.30454,-0.0740617
2.96509,2.31759,1.66445
2.96509,2.33063,4.01774
2.96509,2.34367,4.01774
2.96509,2.35672,8.42718
2.96509,2.36976,12.3273
2.97814,1.13063,-10.5175
2.97814,1.14367,-11.0666
2.97814,1.15672,-11.1348
2.97814,1.16976,-12.4546
2.97814,1.1828,-12.6261
2.97814,1.19585,-12.9437
2.97814,1.20889,-13.3827
2.97814,1.22193,-13.2197
2.97814,1.23498,-13.5442
2.97814,1.24802,-14.0373
2.97814,1.26107,-13.8997
2.97814,1.27411,-13.7156
2.97814,1.28715,-14.1
2.97814,1.3002,-13.3201
2.97814,1.31324,-13.4494
2.97814,1.32628,-12.7393
2.97814,1.33933,-11.3526
2.97814,1.35237,-10.3138
2.97814,1.36541,-10.1024
2.97814,1.37846,-8.51658
2.97814,1.3915,-7.49903
2.97814,1.40454,-6.79864
2.97814,1.41759,-4.83189
2.97814,1.43063,-3.16359
2.97814,1.44367,-2.44782
2.97814,1.45672,-0.91511
2.97814,1.46976,0.299398
2.97814,1.4828,0.650796
2.97814,1.49585,1.63457
2.97814,1.50889,1.79994
2.97814,1.52193,2.82845
2.97814,1.53498,4.06665
2.97814,1.54802,4.11525
2.97814,1.56107,2.93766
2.97814,1.57411,3.18161
2.97814,1.58715,3.66136
2.97814,1.6002,3.3208
2.97814,1.61324,3.62756
2.97814,1.62628,2.93983
2.97814,1.63933,2.67418
2.97814,1.65237,2.09099
2.97814,1.66541,2.5718
2.97814,1.67846,2.25929
2.97814,1.6915,2.44948
2.97814,1.70454,2.28895
2.97814,1.71759,1.99164
2.97814,1.73063,0.21117
2.97814,1.74367,1.04812
2.97814,1.75672,1.58955
2.97814,1.76976,2.18056
2.97814,1.7828,1.25386
2.97814,1.79585,1.55459
2.97814,1.80889,1.85517
2.97814,1.82193,2.31563
2.97814,1.83498,2.43809
2.97814,1.84802,2.58768
2.97814,1.86107,3.12294
2.97814,1.87411,3.94034
2.97814,1.88715,3.88882
2.97814,1.9002,4.21655
2.97814,1.91324,4.88923
2.97814,1.92628,5.0606
2.97814,1.93933,5.38103
2.97814,1.95237,5.52435
2.97814,1.96541,6.38856
2.97814,1.97846,6.10098
2.97814,1.9915,6.28956
2.97814,2.00454,6.04976
2.97814,2.01759,6.89827
2.97814,2.03063,7.70328
2.97814,2.04367,9.05628
2.97814,2.05672,8.30594
2.97814,2.06976,10.017
2.97814,2.0828,11.4811
2.97814,2.09585,10.162
2.97814,2.10889,8.37397
2.97814,2.12193,7.10525
2.97814,2.13498,3.19151
2.97814,2.14802,-0.400638
2.97814,2.16107,-3.69605
2.97814,2.17411,-11.389
2.97814,2.18715,-11.4815
2.97814,2.2002,-12.6385
2.97814,2.21324,-6.62705
2.97814,2.22628,-8.03689
2.97814,2.23933,-8.08382
2.97814,2.25237,-3.41446
2.97814,2.26541,-3.1301
2.97814,2.27846,0.0371499
2.97814,2.2915,1.60319
2.97814,2.30454,1.60319
2.97814,2.31759,3.80277
2.97814,2.33063,5.26848
2.97814,2.34367,5.26848
2.97814,2.35672,8.74751
2.97814,2.36976,12.5752
2.99118,1.13063,-8.8994
2.99118,1.14367,-10.0298
2.99118,1.15672,-9.97897
2.99118,1.16976,-11.2595
2.99118,1.1828,-11.3237
2.99118,1.19585,-11.2869
2.99118,1.20889,-12.4247
2.99118,1.22193,-12.5189
2.99118,1.23498,-12.6715
2.99118,1.24802,-13.7212
2.99118,1.26107,-13.4135
2.99118,1.27411,-13.323
2.99118,1.28715,-13.3124
2.99118,1.3002,-13.5545
2.99118,1.31324,-13.5841
2.99118,1.32628,-13.5383
2.99118,1.33933,-11.0227
2.99118,1.35237,-10.0554
2.99118,1.36541,-10.5682
2.99118,1.37846,-8.75118
2.99118,1.3915,-6.77081
2.99118,1.40454,-6.11615
2.99118,1.41759,-4.85891
2.99118,1.43063,-2.92205
2.99118,1.44367,-2.20771
2.99118,1.45672,-0.307594
2.99118,1.46976,0.147868
2.99118,1.4828,2.48984
2.99118,1.49585,2.93841
2.99118,1.50889,3.51895
2.99118,1.52193,3.68846
2.99118,1.53498,4.50759
2.99118,1.54802,4.20026
2.99118,1.56107,3.24539
2.99118,1.57411,3.71556
2.99118,1.58715,5.10291
2.99118,1.6002,4.15276
2.99118,1.61324,4.21325
2.99118,1.62628,3.57581
2.99118,1.63933,3.46258
2.99118,1.65237,3.26243
2.99118,1.66541,4.0572
2.99118,1.67846,3.6765
2.99118,1.6915,3.00818
2.99118,1.70454,3.48337
2.99118,1.71759,2.90711
2.99118,1.73063,2.02189
2.99118,1.74367,2.81466
2.99118,1.75672,3.32812
2.99118,1.76976,3.82145
2.99118,1.7828,2.7766
2.99118,1.79585,2.83357
2.99118,1.80889,3.09034
2.99118,1.82193,3.32758
2.99118,1.83498,3.64755
2.99118,1.84802,3.64241
2.99118,1.86107,4.10201
2.99118,1.87411,4.71139
2.99118,1.88715,5.00667
2.99118,1.9002,5.30882
2.99118,1.91324,5.31419
2.99118,1.92628,6.28817
2.99118,1.93933,6.46211
2.99118,1.95237,6.71554
2.99118,1.96541,6.9646
2.99118,1.97846,7.06218
2.99118,1.9915,7.48666
2.99118,2.00454,5.73579
2.99118,2.01759,9.94779
2.99118,2.03063,8.15499
2.99118,2.04367,10.9067
2.99118,2.05672,11.5775
2.99118,2.06976,13.5304
2.99118,2.0828,15.6421
2.99118,2.09585,9.94295
2.99118,2.10889,9.27252
2.99118,2.12193,7.30823
2.99118,2.13498,0.565414
2.99118,2.14802,-2.01655
2.99118,2.16107,-9.26024
2.99118,2.17411,-8.59367
2.99118,2.18715,-9.87934
2.99118,2.2002,-8.96663
2.99118,2.21324,-5.15149
2.99118,2.22628,-4.755
2.99118,2.23933,-2.8213
2.99118,2.25237,-1.11434
2.99118,2.26541,-0.321771
2.99118,2.27846,0.802047
2.99118,2.2915,2.42993
2.99118,2.30454,3.74488
2.99118,2.31759,4.22441
2.99118,2.33063,6.32467
2.99118,2.34367,7.81368
2.99118,2.35672,8.8659
2.99118,2.36976,11.0222
3.00423,1.13063,-7.85075
3.00423,1.14367,-8.46128
3.00423,1.15672,-8.73729
3.00423,1.16976,-9.76424
3.00423,1.1828,-9.95039
3.00423,1.19585,-9.7088
3.00423,1.20889,-11.2551
3.00423,1.22193,-11.3284
3.00423,1.23498,-11.5527
3.00423,1.24802,-12.4099
3.00423,1.26107,-12.8987
3.00423,1.27411,-13.2087
3.00423,1.28715,-13.5567
3.00423,1.3002,-13.3685
3.00423,1.31324,-13.7001
3.00423,1.32628,-14.1004
3.00423,1.33933,-11.1311
3.00423,1.35237,-11.2192
3.00423,1.36541,-11.2061
3.00423,1.37846,-10.0805
3.00423,1.3915,-9.25463
3.00423,1.40454,-8.37282
3.00423,1.41759,-5.72188
3.00423,1.43063,-4.95764
3.00423,1.44367,-3.28488
3.00423,1.45672,-1.53438
3.00423,1.46976,0.94538
3.00423,1.4828,1.81537
3.00423,1.49585,3.33893
3.00423,1.50889,4.20678
3.00423,1.52193,4.44641
3.00423,1.53498,6.15574
3.00423,1.54802,6.45
3.00423,1.56107,4.01632
3.00423,1.57411,4.55031
3.00423,1.58715,6.48735
3.00423,1.6002,5.48321
3.00423,1.61324,5.24072
3.00423,1.62628,4.80263
3.00423,1.63933,4.37127
3.00423,1.65237,4.40275
3.00423,1.66541,4.68074
3.00423,1.67846,4.51006
3.00423,1.6915,4.31365
3.00423,1.70454,4.72048
3.00423,1.71759,4.37049
3.00423,1.73063,4.18149
3.00423,1.74367,4.33305
3.00423,1.75672,4.62222
3.00423,1.76976,4.66757
3.00423,1.7828,4.6526
3.00423,1.79585,4.15086
3.00423,1.80889,4.3313
3.00423,1.82193,4.57405
3.00423,1.83498,4.78067
3.00423,1.84802,4.34808
3.00423,1.86107,4.74933
3.00423,1.87411,5.26608
3.00423,1.88715,4.55423
3.00423,1.9002,5.56427
3.00423,1.91324,5.69928
3.00423,1.92628,6.05315
3.00423,1.93933,6.74208
3.00423,1.95237,5.95491
3.00423,1.96541,6.5827
3.00423,1.97846,6.30975
3.00423,1.9915,6.98301
3.00423,2.00454,6.89218
3.00423,2.01759,7.5135
3.00423,2.03063,8.49109
3.00423,2.04367,8.89856
3.00423,2.05672,8.67739
3.00423,2.06976,9.27608
3.00423,2.0828,10.3676
3.00423,2.09585,12.2055
3.00423,2.10889,8.76553
3.00423,2.12193,8.17536
3.00423,2.13498,6.45055
3.00423,2.14802,1.09152
3.00423,2.16107,-2.68888
3.00423,2.17411,-5.45292
3.00423,2.18715,-5.29852
3.00423,2.2002,-2.01314
3.00423,2.21324,-0.439995
3.00423,2.22628,-0.675277
3.00423,2.23933,1.38337
3.00423,2.25237,1.40031
3.00423,2.26541,2.92114
3.00423,2.27846,3.50635
3.00423,2.2915,4.71205
3.00423,2.30454,5.89649
3.00423,2.31759,6.32671
3.00423,2.33063,8.02562
3.00423,2.34367,9.50586
3.00423,2.35672,10.1219
3.00423,2.36976,11.0839
3.01727,1.13063,-6.30358
3.01727,1.14367,-6.91474
3.01727,1.15672,-7.70759
3.01727,1.16976,-8.39905
3.01727,1.1828,-8.12173
3.01727,1.19585,-8.5249
3.01727,1.20889,-9.87074
3.01727,1.22193,-9.78898
3.01727,1.23498,-10.4158
3.01727,1.24802,-11.118
3.01727,1.26107,-11.8237
3.01727,1.27411,-12.1762
3.01727,1.28715,-12.8147
3.01727,1.3002,-13.2653
3.01727,1.31324,-13.5771
3.01727,1.32628,-14.2597
3.01727,1.33933,-11.4949
3.01727,1.35237,-11.5442
3.01727,1.36541,-12.7497
3.01727,1.37846,-11.2259
3.01727,1.3915,-11.8389
3.01727,1.40454,-8.84085
3.01727,1.41759,-5.48302
3.01727,1.43063,-8.77179
3.01727,1.44367,-6.30436
3.01727,1.45672,-3.51736
3.01727,1.46976,-1.38645
3.01727,1.4828,-1.06794
3.01727,1.49585,1.91364
3.01727,1.50889,3.77746
3.01727,1.52193,4.70943
3.01727,1.53498,5.25907
3.01727,1.54802,4.5139
3.01727,1.56107,4.85133
3.01727,1.57411,5.52759
3.01727,1.58715,5.94032
3.01727,1.6002,5.76932
3.01727,1.61324,5.59409
3.01727,1.62628,4.73653
3.01727,1.63933,4.7612
3.01727,1.65237,4.50095
3.01727,1.66541,4.95642
3.01727,1.67846,4.85372
3.01727,1.6915,5.00496
3.01727,1.70454,5.01111
3.01727,1.71759,4.752
3.01727,1.73063,4.52359
3.01727,1.74367,4.97149
3.01727,1.75672,4.84753
3.01727,1.76976,4.71353
3.01727,1.7828,4.91169
3.01727,1.79585,4.81079
3.01727,1.80889,4.85636
3.01727,1.82193,5.13037
3.01727,1.83498,5.40208
3.01727,1.84802,4.91497
3.01727,1.86107,5.06184
3.01727,1.87411,5.20816
3.01727,1.88715,5.03385
3.01727,1.9002,5.70347
3.01727,1.91324,5.82002
3.01727,1.92628,5.26394
3.01727,1.93933,5.26057
3.01727,1.95237,5.20928
3.01727,1.96541,5.41103
3.01727,1.97846,6.35123
3.01727,1.9915,6.09788
3.01727,2.00454,4.92532
3.01727,2.01759,6.00858
3.01727,2.03063,6.90223
3.01727,2.04367,8.14553
3.01727,2.05672,6.25737
3.01727,2.06976,5.97663
3.01727,2.0828,7.27179
3.01727,2.09585,8.186
3.01727,2.10889,5.67467
3.01727,2.12193,4.87026
3.01727,2.13498,0.805073
3.01727,2.14802,-0.274332
3.01727,2.16107,-0.735666
3.01727,2.17411,-1.70712
3.01727,2.18715,-0.64666
3.01727,2.2002,0.382179
3.01727,2.21324,1.23859
3.01727,2.22628,1.91303
3.01727,2.23933,2.70941
3.01727,2.25237,3.02538
3.01727,2.26541,3.97269
3.01727,2.27846,4.606
3.01727,2.2915,7.01637
3.01727,2.30454,6.41457
3.01727,2.31759,6.00577
3.01727,2.33063,8.53338
3.01727,2.34367,8.95692
3.01727,2.35672,10.5361
3.01727,2.36976,10.2188
3.03031,1.13063,-5.34466
3.03031,1.14367,-5.20596
3.03031,1.15672,-5.30768
3.03031,1.16976,-6.62844
3.03031,1.1828,-6.40694
3.03031,1.19585,-7.08774
3.03031,1.20889,-8.56126
3.03031,1.22193,-8.1909
3.03031,1.23498,-9.37265
3.03031,1.24802,-10.4996
3.03031,1.26107,-10.4576
3.03031,1.27411,-11.603
3.03031,1.28715,-12.5512
3.03031,1.3002,-13.0207
3.03031,1.31324,-12.9397
3.03031,1.32628,-13.7676
3.03031,1.33933,-13.3561
3.03031,1.35237,-14.6258
3.03031,1.36541,-13.7862
3.03031,1.37846,-14.4046
3.03031,1.3915,-15.4856
3.03031,1.40454,-15.6048
3.03031,1.41759,-9.85312
3.03031,1.43063,-10.0631
3.03031,1.44367,-8.53087
3.03031,1.45672,-4.79138
3.03031,1.46976,-3.38314
3.03031,1.4828,-0.882934
3.03031,1.49585,0.916432
3.03031,1.50889,3.06345
3.03031,1.52193,4.67887
3.03031,1.53498,7.82711
3.03031,1.54802,5.88793
3.03031,1.56107,3.05815
3.03031,1.57411,6.10654
3.03031,1.58715,8.31686
3.03031,1.6002,4.99554
3.03031,1.61324,6.22652
3.03031,1.62628,5.98084
3.03031,1.63933,5.44542
3.03031,1.65237,5.20614
3.03031,1.66541,5.82667
3.03031,1.67846,4.91279
3.03031,1.6915,6.02409
3.03031,1.70454,5.87748
3.03031,1.71759,5.64703
3.03031,1.73063,5.50795
3.03031,1.74367,5.9547
3.03031,1.75672,6.20026
3.03031,1.76976,6.51376
3.03031,1.7828,6.31315
3.03031,1.79585,5.74824
3.03031,1.80889,6.19304
3.03031,1.82193,6.30167
3.03031,1.83498,6.22606
3.03031,1.84802,5.40965
3.03031,1.86107,5.77719
3.03031,1.87411,6.56723
3.03031,1.88715,5.24532
3.03031,1.9002,5.17689
3.03031,1.91324,5.9826
3.03031,1.92628,6.19631
3.03031,1.93933,5.23285
3.03031,1.95237,5.26204
3.03031,1.96541,4.66713
3.03031,1.97846,7.76789
3.03031,1.9915,6.56935
3.03031,2.00454,5.59503
3.03031,2.01759,6.54299
3.03031,2.03063,7.14648
3.03031,2.04367,9.48765
3.03031,2.05672,7.74842
3.03031,2.06976,4.61599
3.03031,2.0828,3.81884
3.03031,2.09585,9.52324
3.03031,2.10889,0.623261
3.03031,2.12193,0.766443
3.03031,2.13498,0.766443
3.03031,2.14802,2.02919
3.03031,2.16107,-2.80866
3.03031,2.17411,0.260064
3.03031,2.18715,-0.752864
3.03031,2.2002,-0.255301
3.03031,2.21324,3.77298
3.03031,2.22628,1.8683
3.03031,2.23933,1.8683
3.03031,2.25237,4.72944
3.03031,2.26541,3.11908
3.03031,2.27846,6.32205
3.03031,2.2915,7.35479
3.03031,2.30454,7.35479
3.03031,2.31759,6.63828
3.03031,2.33063,10.4546
3.03031,2.34367,10.4546
3.03031,2.35672,10.0447
3.03031,2.36976,10.5084
3.04336,1.13063,-4.35842
3.04336,1.14367,-3.81805
3.04336,1.15672,-3.68194
3.04336,1.16976,-4.94104
3.04336,1.1828,-4.51553
3.04336,1.19585,-5.77706
3.04336,1.20889,-6.412
3.04336,1.22193,-6.66335
3.04336,1.23498,-7.98731
3.04336,1.24802,-9.00231
3.04336,1.26107,-9.22553
3.04336,1.27411,-10.5628
3.04336,1.28715,-11.1229
3.04336,1.3002,-11.1381
3.04336,1.31324,-11.566
3.04336,1.32628,-12.0133
3.04336,1.33933,-10.998
3.04336,1.35237,-11.2663
3.04336,1.36541,-12.7045
3.04336,1.37846,-13.0791
3.04336,1.3915,-14.006
3.04336,1.40454,-15.8519
3.04336,1.41759,-14.3629
3.04336,1.43063,-19.6434
3.04336,1.44367,-17.2179
3.04336,1.45672,-9.95426
3.04336,1.46976,-7.16411
3.04336,1.4828,-5.99025
3.04336,1.49585,-2.64942
3.04336,1.50889,0.857488
3.04336,1.52193,3.05997
3.04336,1.53498,6.18143
3.04336,1.54802,7.82297
3.04336,1.56107,6.30311
3.04336,1.57411,8.28498
3.04336,1.58715,8.33599
3.04336,1.6002,6.95627
3.04336,1.61324,7.61407
3.04336,1.62628,6.46379
3.04336,1.63933,6.08657
3.04336,1.65237,6.4707
3.04336,1.66541,6.14903
3.04336,1.67846,5.54404
3.04336,1.6915,6.11858
3.04336,1.70454,5.67053
3.04336,1.71759,5.65592
3.04336,1.73063,5.92816
3.04336,1.74367,5.9254
3.04336,1.75672,5.99248
3.04336,1.76976,6.18574
3.04336,1.7828,6.11713
3.04336,1.79585,6.24732
3.04336,1.80889,6.5037
3.04336,1.82193,6.5208
3.04336,1.83498,6.3939
3.04336,1.84802,5.95161
3.04336,1.86107,6.21046
3.04336,1.87411,6.0072
3.04336,1.88715,5.76451
3.04336,1.9002,5.97779
3.04336,1.91324,5.61707
3.04336,1.92628,6.33083
3.04336,1.93933,5.2661
3.04336,1.95237,5.06083
3.04336,1.96541,4.98335
3.04336,1.97846,6.01776
3.04336,1.9915,5.55622
3.04336,2.00454,4.033
3.04336,2.01759,5.60071
3.04336,2.03063,5.55088
3.04336,2.04367,6.02922
3.04336,2.05672,4.68161
3.04336,2.06976,4.31941
3.04336,2.0828,3.50271
3.04336,2.09585,3.22746
3.04336,2.10889,1.50674
3.04336,2.12193,0.954655
3.04336,2.13498,1.05911
3.04336,2.14802,1.24143
3.04336,2.16107,0.47865
3.04336,2.17411,1.08654
3.04336,2.18715,2.21191
3.04336,2.2002,2.17041
3.04336,2.21324,3.82337
3.04336,2.22628,3.75488
3.04336,2.23933,4.36177
3.04336,2.25237,4.96635
3.04336,2.26541,4.94257
3.04336,2.27846,6.5552
3.04336,2.2915,7.0474
3.04336,2.30454,8.25706
3.04336,2.31759,7.75903
3.04336,2.33063,9.12688
3.04336,2.34367,9.20097
3.04336,2.35672,10.0405
3.04336,2.36976,10.1892
3.0564,1.13063,-3.8109
3.0564,1.14367,-3.17082
3.0564,1.15672,-2.91209
3.0564,1.16976,-3.60924
3.0564,1.1828,-3.9483
3.0564,1.19585,-4.72105
3.0564,1.20889,-5.62189
3.0564,1.22193,-6.2966
3.0564,1.23498,-6.53694
3.0564,1.24802,-7.68379
3.0564,1.26107,-7.94
3.0564,1.27411,-8.89432
3.0564,1.28715,-9.46407
3.0564,1.3002,-9.68393
3.0564,1.31324,-10.2617
3.0564,1.32628,-11.0404
3.0564,1.33933,-11.2498
3.0564,1.35237,-12.0308
3.0564,1.36541,-11.8293
3.0564,1.37846,-12.5681
3.0564,1.3915,-12.2112
3.0564,1.40454,-14.0818
3.0564,1.41759,-15.4522
3.0564,1.43063,-13.4916
3.0564,1.44367,-18.901
3.0564,1.45672,-15.7576
3.0564,1.46976,-10.2116
3.0564,1.4828,-5.50225
3.0564,1.49585,-2.67456
3.0564,1.50889,-0.723986
3.0564,1.52193,2.0443
3.0564,1.53498,5.88499
3.0564,1.54802,9.05248
3.0564,1.56107,7.5912
3.0564,1.57411,6.40008
3.0564,1.58715,12.1055
3.0564,1.6002,7.5151
3.0564,1.61324,8.85801
3.0564,1.62628,7.43347
3.0564,1.63933,6.40278
3.0564,1.65237,6.74521
3.0564,1.66541,5.91363
3.0564,1.67846,4.92026
3.0564,1.6915,6.20893
3.0564,1.70454,5.60525
3.0564,1.71759,5.97736
3.0564,1.73063,6.73911
3.0564,1.74367,6.06066
3.0564,1.75672,5.89256
3.0564,1.76976,6.02271
3.0564,1.7828,5.89553
3.0564,1.79585,6.14337
3.0564,1.80889,6.68521
3.0564,1.82193,6.51868
3.0564,1.83498,5.89569
3.0564,1.84802,5.65531
3.0564,1.86107,5.99007
3.0564,1.87411,5.98336
3.0564,1.88715,5.50386
3.0564,1.9002,5.47856
3.0564,1.91324,6.31948
3.0564,1.92628,6.02041
3.0564,1.93933,7.34863
3.0564,1.95237,4.96509
3.0564,1.96541,4.44281
3.0564,1.97846,5.09658
3.0564,1.9915,6.0916
3.0564,2.00454,3.55721
3.0564,2.01759,5.10628
3.0564,2.03063,4.73793
3.0564,2.04367,5.90124
3.0564,2.05672,1.79515
3.0564,2.06976,1.81967
3.0564,2.0828,1.35498
3.0564,2.09585,0.337592
3.0564,2.10889,0.375415
3.0564,2.12193,1.0108
3.0564,2.13498,0.782804
3.0564,2.14802,0.464438
3.0564,2.16107,1.2813
3.0564,2.17411,1.70982
3.0564,2.18715,2.14621
3.0564,2.2002,3.49553
3.0564,2.21324,3.54074
3.0564,2.22628,3.41969
3.0564,2.23933,4.39919
3.0564,2.25237,5.32538
3.0564,2.26541,4.80939
3.0564,2.27846,6.80941
3.0564,2.2915,8.08255
3.0564,2.30454,6.66466
3.0564,2.31759,8.06017
3.0564,2.33063,8.67335
3.0564,2.34367,9.056
3.0564,2.35672,8.68131
3.0564,2.36976,8.74949
3.06944,1.13063,-4.07646
3.06944,1.14367,-2.23303
3.06944,1.15672,-2.12103
3.06944,1.16976,-2.55273
3.06944,1.1828,-2.50489
3.06944,1.19585,-2.9928
3.06944,1.20889,-3.75839
3.06944,1.22193,-4.40486
3.06944,1.23498,-5.42899
3.06944,1.24802,-5.16115
3.06944,1.26107,-6.20425
3.06944,1.27411,-7.26689
3.06944,1.28715,-7.58102
3.06944,1.3002,-8.1738
3.06944,1.31324,-10.346
3.06944,1.32628,-9.86272
3.06944,1.33933,-10.7388
3.06944,1.35237,-12.8103
3.06944,1.36541,-10.3829
3.06944,1.37846,-10.8062
3.06944,1.3915,-11.8105
3.06944,1.40454,-11.7936
3.06944,1.41759,-12.2559
3.06944,1.43063,-11.3582
3.06944,1.44367,-10.1168
3.06944,1.45672,-15.8253
3.06944,1.46976,-13.239
3.06944,1.4828,-8.89543
3.06944,1.49585,-4.8519
3.06944,1.50889,-1.28566
3.06944,1.52193,0.98633
3.06944,1.53498,4.33044
3.06944,1.54802,8.93722
3.06944,1.56107,7.66556
3.06944,1.57411,9.56435
3.06944,1.58715,11.7193
3.06944,1.6002,8.92526
3.06944,1.61324,8.08015
3.06944,1.62628,6.83779
3.06944,1.63933,6.45561
3.06944,1.65237,6.55002
3.06944,1.66541,6.22328
3.06944,1.67846,4.747
3.06944,1.6915,5.81296
3.06944,1.70454,5.24556
3.06944,1.71759,4.74723
3.06944,1.73063,6.31236
3.06944,1.74367,5.35581
3.06944,1.75672,5.40644
3.06944,1.76976,5.30327
3.06944,1.7828,5.85906
3.06944,1.79585,5.52766
3.06944,1.80889,6.01068
3.06944,1.82193,5.93362
3.06944,1.83498,5.59613
3.06944,1.84802,5.68196
3.06944,1.86107,5.86993
3.06944,1.87411,5.68042
3.06944,1.88715,5.1381
3.06944,1.9002,4.50643
3.06944,1.91324,5.48145
3.06944,1.92628,4.7009
3.06944,1.93933,4.05779
3.06944,1.95237,4.24794
3.06944,1.96541,3.90372
3.06944,1.97846,4.33137
3.06944,1.9915,3.52955
3.06944,2.00454,2.79085
3.06944,2.01759,3.33067
3.06944,2.03063,3.0516
3.06944,2.04367,3.49134
3.06944,2.05672,1.13221
3.06944,2.06976,1.72411
3.06944,2.0828,1.36149
3.06944,2.09585,0.119947
3.06944,2.10889,1.66175
3.06944,2.12193,0.403485
3.06944,2.13498,0.453674
3.06944,2.14802,0.465121
3.06944,2.16107,1.30461
3.06944,2.17411,1.48277
3.06944,2.18715,2.20539
3.06944,2.2002,2.49267
3.06944,2.21324,3.18072
3.06944,2.22628,3.50196
3.06944,2.23933,4.17689
3.06944,2.25237,4.68662
3.06944,2.26541,5.16779
3.06944,2.27846,6.29681
3.06944,2.2915,5.97168
3.06944,2.30454,6.46287
3.06944,2.31759,7.38519
3.06944,2.33063,8.28181
3.06944,2.34367,7.24068
3.06944,2.35672,7.85536
3.06944,2.36976,6.34883
3.08249,1.13063,-3.8968
3.08249,1.14367,-2.61393
3.08249,1.15672,-1.9201
3.08249,1.16976,-1.93272
3.08249,1.1828,-1.84436
3.08249,1.19585,-2.47306
3.08249,1.20889,-3.07425
3.08249,1.22193,-3.38534
3.08249,1.23498,-4.67387
3.08249,1.24802,-5.02836
3.08249,1.26107,-4.99995
3.08249,1.27411,-6.54277
3.08249,1.28715,-6.66281
3.08249,1.3002,-7.71969
3.08249,1.31324,-8.97874
3.08249,1.32628,-8.47691
3.08249,1.33933,-8.42687
3.08249,1.35237,-13.05
3.08249,1.36541,-9.6276
3.08249,1.37846,-10.0314
3.08249,1.3915,-10.2873
3.08249,1.40454,-11.655
3.08249,1.41759,-12.4484
3.08249,1.43063,-9.55467
3.08249,1.44367,-8.09933
3.08249,1.45672,-9.23222
3.08249,1.46976,-11.0244
3.08249,1.4828,-9.84916
3.08249,1.49585,-6.09884
3.08249,1.50889,-6.35019
3.08249,1.52193,-1.90626
3.08249,1.53498,0.753674
3.08249,1.54802,7.41174
3.08249,1.56107,7.50928
3.08249,1.57411,8.76848
3.08249,1.58715,9.96226
3.08249,1.6002,9.84781
3.08249,1.61324,7.77381
3.08249,1.62628,6.48142
3.08249,1.63933,5.99746
3.08249,1.65237,6.09461
3.08249,1.66541,4.89892
3.08249,1.67846,4.54059
3.08249,1.6915,4.82267
3.08249,1.70454,4.03886
3.08249,1.71759,4.68796
3.08249,1.73063,5.45008
3.08249,1.74367,4.57557
3.08249,1.75672,4.34215
3.08249,1.76976,4.54532
3.08249,1.7828,4.69756
3.08249,1.79585,4.88797
3.08249,1.80889,5.48572
3.08249,1.82193,5.35407
3.08249,1.83498,4.32558
3.08249,1.84802,5.03098
3.08249,1.86107,5.76286
3.08249,1.87411,5.3145
3.08249,1.88715,5.09496
3.08249,1.9002,4.74628
3.08249,1.91324,5.66517
3.08249,1.92628,5.31953
3.08249,1.93933,8.6348
3.08249,1.95237,5.31079
3.08249,1.96541,5.31685
3.08249,1.97846,5.14634
3.08249,1.9915,5.33672
3.08249,2.00454,3.5425
3.08249,2.01759,4.86212
3.08249,2.03063,3.23537
3.08249,2.04367,2.85606
3.08249,2.05672,4.17412
3.08249,2.06976,1.82638
3.08249,2.0828,2.54936
3.08249,2.09585,1.05898
3.08249,2.10889,-0.0538098
3.08249,2.12193,1.88127
3.08249,2.13498,2.04069
3.08249,2.14802,1.48169
3.08249,2.16107,1.95531
3.08249,2.17411,2.35465
3.08249,2.18715,1.91767
3.08249,2.2002,1.85438
3.08249,2.21324,3.19473
3.08249,2.22628,3.66252
3.08249,2.23933,3.73574
3.08249,2.25237,4.59707
3.08249,2.26541,4.9531
3.08249,2.27846,6.12472
3.08249,2.2915,5.843
3.08249,2.30454,6.53264
3.08249,2.31759,6.55584
3.08249,2.33063,7.23554
3.08249,2.34367,6.41896
3.08249,2.35672,6.94932
3.08249,2.36976,5.26343
3.09553,1.13063,-4.79454
3.09553,1.14367,-4.48607
3.09553,1.15672,-3.35851
3.09553,1.16976,-3.64095
3.09553,1.1828,-2.99342
3.09553,1.19585,-2.92357
3.09553,1.20889,-3.37125
3.09553,1.22193,-3.7558
3.09553,1.23498,-4.06858
3.09553,1.24802,-4.20809
3.09553,1.26107,-4.97251
3.09553,1.27411,-5.18772
3.09553,1.28715,-6.02591
3.09553,1.3002,-6.54766
3.09553,1.31324,-7.7577
3.09553,1.32628,-7.91305
3.09553,1.33933,-9.02298
3.09553,1.35237,-9.98114
3.09553,1.36541,-9.50956
3.09553,1.37846,-9.23757
3.09553,1.3915,-9.38057
3.09553,1.40454,-9.51718
3.09553,1.41759,-9.05416
3.09553,1.43063,-9.13255
3.09553,1.44367,-7.87792
3.09553,1.45672,-8.53877
3.09553,1.46976,-9.13434
3.09553,1.4828,-7.74954
3.09553,1.49585,-8.80589
3.09553,1.50889,-5.39894
3.09553,1.52193,-2.77757
3.09553,1.53498,1.51637
3.09553,1.54802,6.06084
3.09553,1.56107,10.6459
3.09553,1.57411,11.5609
3.09553,1.58715,10.9168
3.09553,1.6002,8.22602
3.09553,1.61324,8.24915
3.09553,1.62628,6.0355
3.09553,1.63933,5.74513
3.09553,1.65237,4.94926
3.09553,1.66541,4.59452
3.09553,1.67846,3.795
3.09553,1.6915,4.26754
3.09553,1.70454,4.07054
3.09553,1.71759,3.52696
3.09553,1.73063,4.35909
3.09553,1.74367,3.93108
3.09553,1.75672,3.67992
3.09553,1.76976,3.71065
3.09553,1.7828,3.65436
3.09553,1.79585,4.0393
3.09553,1.80889,3.96902
3.09553,1.82193,4.04797
3.09553,1.83498,3.70188
3.09553,1.84802,3.86609
3.09553,1.86107,4.31997
3.09553,1.87411,4.15856
3.09553,1.88715,3.75111
3.09553,1.9002,5.27573
3.09553,1.91324,4.93427
3.09553,1.92628,5.56622
3.09553,1.93933,5.11693
3.09553,1.95237,5.22989
3.09553,1.96541,5.14568
3.09553,1.97846,3.95984
3.09553,1.9915,4.01033
3.09553,2.00454,3.4445
3.09553,2.01759,2.91838
3.09553,2.03063,2.7112
3.09553,2.04367,2.54656
3.09553,2.05672,2.08259
3.09553,2.06976,1.87362
3.09553,2.0828,2.09901
3.09553,2.09585,1.45861
3.09553,2.10889,1.80823
3.09553,2.12193,1.37114
3.09553,2.13498,1.62502
3.09553,2.14802,1.60396
3.09553,2.16107,1.51802
3.09553,2.17411,2.00059
3.09553,2.18715,2.22869
3.09553,2.2002,2.10631
3.09553,2.21324,2.63317
3.09553,2.22628,3.0886
3.09553,2.23933,3.49199
3.09553,2.25237,4.15239
3.09553,2.26541,4.31419
3.09553,2.27846,5.05037
3.09553,2.2915,4.65135
3.09553,2.30454,5.20367
3.09553,2.31759,5.03473
3.09553,2.33063,5.57497
3.09553,2.34367,5.12819
3.09553,2.35672,4.89735
3.09553,2.36976,4.01195
3.10857,1.13063,-5.24138
3.10857,1.14367,-4.67165
3.10857,1.15672,-3.38406
3.10857,1.16976,-3.17568
3.10857,1.1828,-3.23248
3.10857,1.19585,-2.49289
3.10857,1.20889,-3.22168
3.10857,1.22193,-3.90278
3.10857,1.23498,-4.05883
3.10857,1.24802,-3.89857
3.10857,1.26107,-4.56634
3.10857,1.27411,-5.83394
3.10857,1.28715,-5.93996
3.10857,1.3002,-6.49121
3.10857,1.31324,-7.62264
3.10857,1.32628,-7.42849
3.10857,1.33933,-8.19368
3.10857,1.35237,-9.99187
3.10857,1.36541,-9.56438
3.10857,1.37846,-9.45166
3.10857,1.3915,-8.21934
3.10857,1.40454,-8.12239
3.10857,1.41759,-8.27984
3.10857,1.43063,-7.69689
3.10857,1.44367,-6.60875
3.10857,1.45672,-7.16064
3.10857,1.46976,-7.24269
3.10857,1.4828,-6.11345
3.10857,1.49585,-8.41897
3.10857,1.50889,-7.84523
3.10857,1.52193,-5.16926
3.10857,1.53498,-2.97088
3.10857,1.54802,2.04667
3.10857,1.56107,8.77168
3.10857,1.57411,7.77394
3.10857,1.58715,3.31455
3.10857,1.6002,9.51253
3.10857,1.61324,4.79568
3.10857,1.62628,5.19677
3.10857,1.63933,4.99118
3.10857,1.65237,5.49273
3.10857,1.66541,3.1575
3.10857,1.67846,2.41275
3.10857,1.6915,4.03115
3.10857,1.70454,2.04434
3.10857,1.71759,3.04914
3.10857,1.73063,4.56899
3.10857,1.74367,3.09457
3.10857,1.75672,2.68089
3.10857,1.76976,3.45462
3.10857,1.7828,3.00816
3.10857,1.79585,3.30398
3.10857,1.80889,3.99088
3.10857,1.82193,3.98839
3.10857,1.83498,2.55141
3.10857,1.84802,3.30053
3.10857,1.86107,3.93984
3.10857,1.87411,2.64283
3.10857,1.88715,4.36803
3.10857,1.9002,1.55753
3.10857,1.91324,3.72322
3.10857,1.92628,3.93053
3.10857,1.93933,3.93053
3.10857,1.95237,3.29867
3.10857,1.96541,2.80554
3.10857,1.97846,3.72343
3.10857,1.9915,3.87908
3.10857,2.00454,2.17122
3.10857,2.01759,2.2204
3.10857,2.03063,2.89757
3.10857,2.04367,3.53985
3.10857,2.05672,4.18033
3.10857,2.06976,2.50984
3.10857,2.0828,2.91561
3.10857,2.09585,0.468227
3.10857,2.10889,1.45383
3.10857,2.12193,1.18194
3.10857,2.13498,1.18194
3.10857,2.14802,0.49855
3.10857,2.16107,1.93037
3.10857,2.17411,1.99635
3.10857,2.18715,2.15884
3.10857,2.2002,1.89362
3.10857,2.21324,2.27794
3.10857,2.22628,2.03203
3.10857,2.23933,3.25599
3.10857,2.25237,3.63667
3.10857,2.26541,3.90304
3.10857,2.27846,4.41462
3.10857,2.2915,3.38868
3.10857,2.30454,3.38868
3.10857,2.31759,5.2439
3.10857,2.33063,4.39895
3.10857,2.34367,4.39895
3.10857,2.35672,4.28844
3.10857,2.36976,2.39625
3.12162,1.13063,-5.6873
3.12162,1.14367,-5.19256
3.12162,1.15672,-3.17793
3.12162,1.16976,-2.59141
3.12162,1.1828,-2.84865
3.12162,1.19585,-2.57499
3.12162,1.20889,-3.14405
3.12162,1.22193,-3.90511
3.12162,1.23498,-3.95309
3.12162,1.24802,-4.01687
3.12162,1.26107,-4.187
3.12162,1.27411,-5.24237
3.12162,1.28715,-5.30956
3.12162,1.3002,-5.66961
3.12162,1.31324,-7.24719
3.12162,1.32628,-6.60018
3.12162,1.33933,-7.90003
3.12162,1.35237,-9.74638
3.12162,1.36541,-9.439
3.12162,1.37846,-8.85305
3.12162,1.3915,-9.1757
3.12162,1.40454,-8.36371
3.12162,1.41759,-7.8971
3.12162,1.43063,-7.15298
3.12162,1.44367,-6.34477
3.12162,1.45672,-6.32525
3.12162,1.46976,-6.068
3.12162,1.4828,-5.89506
3.12162,1.49585,-5.60198
3.12162,1.50889,-6.18575
3.12162,1.52193,-5.37221
3.12162,1.53498,-2.24229
3.12162,1.54802,3.99348
3.12162,1.56107,10.0267
3.12162,1.57411,6.90415
3.12162,1.58715,5.52176
3.12162,1.6002,5.24109
3.12162,1.61324,3.27588
3.12162,1.62628,3.40183
3.12162,1.63933,3.26646
3.12162,1.65237,4.27194
3.12162,1.66541,2.4685
3.12162,1.67846,1.33541
3.12162,1.6915,2.05607
3.12162,1.70454,1.76211
3.12162,1.71759,1.63045
3.12162,1.73063,2.94522
3.12162,1.74367,1.97568
3.12162,1.75672,1.63198
3.12162,1.76976,1.61078
3.12162,1.7828,1.74049
3.12162,1.79585,2.49855
3.12162,1.80889,2.84814
3.12162,1.82193,2.54057
3.12162,1.83498,1.58179
3.12162,1.84802,1.58842
3.12162,1.86107,2.4839
3.12162,1.87411,2.13989
3.12162,1.88715,0.355141
3.12162,1.9002,0.241514
3.12162,1.91324,2.7827
3.12162,1.92628,3.17596
3.12162,1.93933,2.715
3.12162,1.95237,2.09322
3.12162,1.96541,3.69822
3.12162,1.97846,3.60432
3.12162,1.9915,3.23988
3.12162,2.00454,2.49831
3.12162,2.01759,2.15558
3.12162,2.03063,2.30212
3.12162,2.04367,2.30228
3.12162,2.05672,1.55126
3.12162,2.06976,2.15117
3.12162,2.0828,1.81405
3.12162,2.09585,0.759069
3.12162,2.10889,1.07876
3.12162,2.12193,1.12423
3.12162,2.13498,0.596384
3.12162,2.14802,1.07348
3.12162,2.16107,1.76261
3.12162,2.17411,1.41255
3.12162,2.18715,1.96794
3.12162,2.2002,1.39012
3.12162,2.21324,1.98351
3.12162,2.22628,3.4419
3.12162,2.23933,3.59146
3.12162,2.25237,3.24714
3.12162,2.26541,3.00857
3.12162,2.27846,3.58965
3.12162,2.2915,1.58892
3.12162,2.30454,2.17177
3.12162,2.31759,3.34678
3.12162,2.33063,2.56766
3.12162,2.34367,1.5392
3.12162,2.35672,1.7799
3.12162,2.36976,0.866831
3.13466,1.13063,-3.87749
3.13466,1.14367,-5.02576
3.13466,1.15672,-3.66639
3.13466,1.16976,-3.3975
3.13466,1.1828,-3.54631
3.13466,1.19585,-2.88645
3.13466,1.20889,-3.29697
3.13466,1.22193,-3.42375
3.13466,1.23498,-3.09032
3.13466,1.24802,-2.9064
3.13466,1.26107,-3.80589
3.13466,1.27411,-4.60465
3.13466,1.28715,-4.89108
3.13466,1.3002,-5.70843
3.13466,1.31324,-6.56882
3.13466,1.32628,-6.58026
3.13466,1.33933,-7.0972
3.13466,1.35237,-9.17914
3.13466,1.36541,-9.82797
3.13466,1.37846,-9.63939
3.13466,1.3915,-10.1983
3.13466,1.40454,-9.51869
3.13466,1.41759,-8.17819
3.13466,1.43063,-6.97276
3.13466,1.44367,-6.21813
3.13466,1.45672,-4.94907
3.13466,1.46976,-4.54311
3.13466,1.4828,-3.79868
3.13466,1.49585,-3.25034
3.13466,1.50889,-2.57919
3.13466,1.52193,-1.80889
3.13466,1.53498,-0.99748
3.13466,1.54802,-0.348948
3.13466,1.56107,1.31266
3.13466,1.57411,4.15154
3.13466,1.58715,-0.42453
3.13466,1.6002,3.12953
3.13466,1.61324,0.512505
3.13466,1.62628,1.54956
3.13466,1.63933,0.599223
3.13466,1.65237,0.412151
3.13466,1.66541,0.538561
3.13466,1.67846,0.239771
3.13466,1.6915,0.906131
3.13466,1.70454,0.0177488
3.13466,1.71759,0.673995
3.13466,1.73063,1.37231
3.13466,1.74367,0.39073
3.13466,1.75672,0.630117
3.13466,1.76976,0.336742
3.13466,1.7828,1.34712
3.13466,1.79585,1.57516
3.13466,1.80889,1.71147
3.13466,1.82193,1.2074
3.13466,1.83498,0.15653
3.13466,1.84802,-0.343616
3.13466,1.86107,0.495714
3.13466,1.87411,-0.325385
3.13466,1.88715,-0.104673
3.13466,1.9002,0.767273
3.13466,1.91324,0.801562
3.13466,1.92628,2.93617
3.13466,1.93933,4.89754
3.13466,1.95237,3.60495
3.13466,1.96541,6.84448
3.13466,1.97846,4.31873
3.13466,1.9915,4.07229
3.13466,2.00454,3.42932
3.13466,2.01759,4.03271
3.13466,2.03063,3.02694
3.13466,2.04367,3.39115
3.13466,2.05672,3.8978
3.13466,2.06976,2.43974
3.13466,2.0828,2.5651
3.13466,2.09585,1.96397
3.13466,2.10889,2.14151
3.13466,2.12193,1.76458
3.13466,2.13498,2.08116
3.13466,2.14802,1.66091
3.13466,2.16107,1.81736
3.13466,2.17411,1.88033
3.13466,2.18715,2.39189
3.13466,2.2002,2.23486
3.13466,2.21324,2.29405
3.13466,2.22628,2.48354
3.13466,2.23933,2.69058
3.13466,2.25237,2.65621
3.13466,2.26541,2.66515
3.13466,2.27846,2.63419
3.13466,2.2915,1.9485
3.13466,2.30454,2.19883
3.13466,2.31759,2.4589
3.13466,2.33063,1.88697
3.13466,2.34367,0.620995
3.13466,2.35672,0.77576
3.13466,2.36976,-0.600502
3.1477,1.13063,-5.12502
3.1477,1.14367,-5.12502
3.1477,1.15672,-3.82397
3.1477,1.16976,-3.23159
3.1477,1.1828,-3.32582
3.1477,1.19585,-2.98375
3.1477,1.20889,-3.26586
3.1477,1.22193,-3.15146
3.1477,1.23498,-3.41734
3.1477,1.24802,-3.26143
3.1477,1.26107,-3.58516
3.1477,1.27411,-3.55369
3.1477,1.28715,-5.21297
3.1477,1.3002,-4.71175
3.1477,1.31324,-5.69385
3.1477,1.32628,-5.00723
3.1477,1.33933,-7.31161
3.1477,1.35237,-8.36377
3.1477,1.36541,-9.49529
3.1477,1.37846,-8.35772
3.1477,1.3915,-10.9051
3.1477,1.40454,-12.3198
3.1477,1.41759,-9.25483
3.1477,1.43063,-8.08442
3.1477,1.44367,-6.12689
3.1477,1.45672,-3.83547
3.1477,1.46976,-3.75479
3.1477,1.4828,-2.50263
3.1477,1.49585,-1.54859
3.1477,1.50889,-0.638877
3.1477,1.52193,-0.139306
3.1477,1.53498,0.372797
3.1477,1.54802,-1.86643
3.1477,1.56107,-1.04312
3.1477,1.57411,-3.11824
3.1477,1.58715,-9.00065
3.1477,1.6002,-5.81033
3.1477,1.61324,-4.38999
3.1477,1.62628,-2.69094
3.1477,1.63933,-1.44905
3.1477,1.65237,-0.868662
3.1477,1.66541,-1.58179
3.1477,1.67846,-1.23126
3.1477,1.6915,-1.18632
3.1477,1.70454,-0.891465
3.1477,1.71759,-0.11416
3.1477,1.73063,-0.988229
3.1477,1.74367,-1.22809
3.1477,1.75672,-0.256379
3.1477,1.76976,-0.530669
3.1477,1.7828,-0.268527
3.1477,1.79585,0.395537
3.1477,1.80889,-0.0538859
3.1477,1.82193,-0.634126
3.1477,1.83498,-1.00017
3.1477,1.84802,-0.145197
3.1477,1.86107,-0.175789
3.1477,1.87411,-0.771457
3.1477,1.88715,-0.588204
3.1477,1.9002,-1.24267
3.1477,1.91324,1.25993
3.1477,1.92628,1.89594
3.1477,1.93933,4.28607
3.1477,1.95237,6.35764
3.1477,1.96541,6.23291
3.1477,1.97846,5.15069
3.1477,1.9915,4.99435
3.1477,2.00454,4.02904
3.1477,2.01759,4.10438
3.1477,2.03063,3.61708
3.1477,2.04367,3.34528
3.1477,2.05672,3.56847
3.1477,2.06976,2.70602
3.1477,2.0828,2.65024
3.1477,2.09585,2.2731
3.1477,2.10889,2.25087
3.1477,2.12193,2.00519
3.1477,2.13498,2.11294
3.1477,2.14802,1.78784
3.1477,2.16107,1.73805
3.1477,2.17411,1.91807
3.1477,2.18715,1.86305
3.1477,2.2002,1.86634
3.1477,2.21324,1.82464
3.1477,2.22628,2.33697
3.1477,2.23933,2.18483
3.1477,2.25237,2.29107
3.1477,2.26541,2.27171
3.1477,2.27846,2.28672
3.1477,2.2915,2.08084
3.1477,2.30454,2.02966
3.1477,2.31759,1.73866
3.1477,2.33063,1.11698
3.1477,2.34367,0.6888
3.1477,2.35672,0.246804
3.1477,2.36976,-1.6465
3.16075,1.13063,-4.87913
3.16075,1.14367,-4.87913
3.16075,1.15672,-4.02931
3.16075,1.16976,-3.74994
3.16075,1.1828,-3.70858
3.16075,1.19585,-3.15781
3.16075,1.20889,-3.36982
3.16075,1.22193,-3.22134
3.16075,1.23498,-3.18689
3.16075,1.24802,-3.52824
3.16075,1.26107,-3.52534
3.16075,1.27411,-4.16466
3.16075,1.28715,-4.29787
3.16075,1.3002,-4.75293
3.16075,1.31324,-5.48566
3.16075,1.32628,-6.13962
3.16075,1.33933,-6.5249
3.16075,1.35237,-7.7035
3.16075,1.36541,-8.09937
3.16075,1.37846,-8.00048
3.16075,1.3915,-7.8489
3.16075,1.40454,-7.27705
3.16075,1.41759,-6.28844
3.16075,1.43063,-5.2206
3.16075,1.44367,-3.99326
3.16075,1.45672,-2.17036
3.16075,1.46976,-2.05621
3.16075,1.4828,-0.57448
3.16075,1.49585,0.230917
3.16075,1.50889,0.544336
3.16075,1.52193,0.659393
3.16075,1.53498,-2.05014
3.16075,1.54802,-4.18096
3.16075,1.56107,-3.82213
3.16075,1.57411,-5.97256
3.16075,1.58715,-9.37181
3.16075,1.6002,-1.83668
3.16075,1.61324,-5.98454
3.16075,1.62628,-3.54598
3.16075,1.63933,-2.83673
3.16075,1.65237,-3.4407
3.16075,1.66541,-3.25347
3.16075,1.67846,-4.03746
3.16075,1.6915,-2.10513
3.16075,1.70454,-3.88904
3.16075,1.71759,-1.91242
3.16075,1.73063,0.216804
3.16075,1.74367,-0.562784
3.16075,1.75672,-0.604804
3.16075,1.76976,-1.00069
3.16075,1.7828,-1.21683
3.16075,1.79585,0.0932267
3.16075,1.80889,-0.24547
3.16075,1.82193,-0.105236
3.16075,1.83498,-2.85592
3.16075,1.84802,-2.37595
3.16075,1.86107,-0.25918
3.16075,1.87411,-1.10199
3.16075,1.88715,-1.33862
3.16075,1.9002,-1.33136
3.16075,1.91324,1.45487
3.16075,1.92628,2.02745
3.16075,1.93933,1.4281
3.16075,1.95237,3.20377
3.16075,1.96541,3.4004
3.16075,1.97846,4.2953
3.16075,1.9915,3.28397
3.16075,2.00454,2.96725
3.16075,2.01759,2.11967
3.16075,2.03063,2.75468
3.16075,2.04367,2.54907
3.16075,2.05672,2.04471
3.16075,2.06976,2.51966
3.16075,2.0828,2.40408
3.16075,2.09585,1.17547
3.16075,2.10889,1.76535
3.16075,2.12193,2.11343
3.16075,2.13498,1.9203
3.16075,2.14802,1.64375
3.16075,2.16107,1.59848
3.16075,2.17411,1.73742
3.16075,2.18715,1.57232
3.16075,2.2002,1.35136
3.16075,2.21324,1.34675
3.16075,2.22628,1.55549
3.16075,2.23933,1.2062
3.16075,2.25237,1.63765
3.16075,2.26541,1.25827
3.16075,2.27846,0.827611
3.16075,2.2915,-0.219875
3.16075,2.30454,-0.0620808
3.16075,2.31759,-0.419829
3.16075,2.33063,-0.825073
3.16075,2.34367,-1.52372
3.16075,2.35672,-1.70479
3.16075,2.36976,-3.65657
3.17379,1.13063,-5.29875
3.17379,1.14367,-5.29875
3.17379,1.15672,-3.89895
3.17379,1.16976,-3.75154
3.17379,1.1828,-3.15651
3.17379,1.19585,-3.17634
3.17379,1.20889,-3.19723
3.17379,1.22193,-2.74549
3.17379,1.23498,-3.06048
3.17379,1.24802,-3.17985
3.17379,1.26107,-2.32415
3.17379,1.27411,-3.21767
3.17379,1.28715,-4.1283
3.17379,1.3002,-3.82434
3.17379,1.31324,-4.25201
3.17379,1.32628,-4.78853
3.17379,1.33933,-7.27985
3.17379,1.35237,-7.55567
3.17379,1.36541,-7.62409
3.17379,1.37846,-8.82935
3.17379,1.3915,-9.35793
3.17379,1.40454,-10.4931
3.17379,1.41759,-7.58896
3.17379,1.43063,-7.47279
3.17379,1.44367,-5.99204
3.17379,1.45672,-2.17278
3.17379,1.46976,-1.03845
3.17379,1.4828,-0.426033
3.17379,1.49585,4.46126
3.17379,1.50889,5.34607
3.17379,1.52193,3.48864
3.17379,1.53498,-0.408186
3.17379,1.54802,-1.90956
3.17379,1.56107,-2.89446
3.17379,1.57411,-8.59656
3.17379,1.58715,-15.4968
3.17379,1.6002,-4.29609
3.17379,1.61324,-11.0828
3.17379,1.62628,-7.84738
3.17379,1.63933,-6.40011
3.17379,1.65237,-5.69313
3.17379,1.66541,-4.97407
3.17379,1.67846,-4.6547
3.17379,1.6915,-3.95171
3.17379,1.70454,-3.48544
3.17379,1.71759,-2.61271
3.17379,1.73063,-2.26669
3.17379,1.74367,-2.49918
3.17379,1.75672,-2.49184
3.17379,1.76976,-2.78789
3.17379,1.7828,-1.76995
3.17379,1.79585,-1.39849
3.17379,1.80889,-0.812909
3.17379,1.82193,-2.22008
3.17379,1.83498,-2.54595
3.17379,1.84802,-3.02461
3.17379,1.86107,-2.05949
3.17379,1.87411,-2.47335
3.17379,1.88715,-1.53994
3.17379,1.9002,-3.41872
3.17379,1.91324,0.997032
3.17379,1.92628,1.16994
3.17379,1.93933,5.26758
3.17379,1.95237,5.14639
3.17379,1.96541,6.40712
3.17379,1.97846,5.09762
3.17379,1.9915,4.89473
3.17379,2.00454,3.71722
3.17379,2.01759,4.50789
3.17379,2.03063,3.79288
3.17379,2.04367,3.7713
3.17379,2.05672,2.84889
3.17379,2.06976,2.95219
3.17379,2.0828,3.02637
3.17379,2.09585,1.5017
3.17379,2.10889,2.11461
3.17379,2.12193,2.34066
3.17379,2.13498,2.20719
3.17379,2.14802,1.87707
3.17379,2.16107,2.14396
3.17379,2.17411,2.15858
3.17379,2.18715,1.87087
3.17379,2.2002,1.66987
3.17379,2.21324,1.40507
3.17379,2.22628,1.76662
3.17379,2.23933,1.66831
3.17379,2.25237,0.963841
3.17379,2.26541,0.786447
3.17379,2.27846,0.291447
3.17379,2.2915,-0.46678
3.17379,2.30454,-0.823986
3.17379,2.31759,-1.21309
3.17379,2.33063,-2.0431
3.17379,2.34367,-2.92693
3.17379,2.35672,-2.93745
3.17379,2.36976,-5.25176
3.18683,1.13063,-4.65876
3.18683,1.14367,-4.65876
3.18683,1.15672,-3.65893
3.18683,1.16976,-3.57314
3.18683,1.1828,-3.03147
3.18683,1.19585,-2.95858
3.18683,1.20889,-2.88956
3.18683,1.22193,-2.7343
3.18683,1.23498,-2.16163
3.18683,1.24802,-1.99302
3.18683,1.26107,-2.43399
3.18683,1.27411,-2.83018
3.18683,1.28715,-3.40812
3.18683,1.3002,-3.45985
3.18683,1.31324,-4.05807
3.18683,1.32628,-4.80103
3.18683,1.33933,-6.29819
3.18683,1.35237,-6.64959
3.18683,1.36541,-7.37518
3.18683,1.37846,-8.85926
3.18683,1.3915,-9.75829
3.18683,1.40454,-11.4028
3.18683,1.41759,-9.69271
3.18683,1.43063,-8.94508
3.18683,1.44367,-5.11559
3.18683,1.45672,-0.540538
3.18683,1.46976,1.40547
3.18683,1.4828,1.82902
3.18683,1.49585,1.33907
3.18683,1.50889,3.88184
3.18683,1.52193,0.993754
3.18683,1.53498,-0.307365
3.18683,1.54802,-2.50403
3.18683,1.56107,-5.26669
3.18683,1.57411,-9.52331
3.18683,1.58715,-12.7844
3.18683,1.6002,-11.5744
3.18683,1.61324,-13.4741
3.18683,1.62628,-10.4931
3.18683,1.63933,-10.0368
3.18683,1.65237,-8.37101
3.18683,1.66541,-6.33427
3.18683,1.67846,-5.82177
3.18683,1.6915,-4.86629
3.18683,1.70454,-5.00437
3.18683,1.71759,-4.03314
3.18683,1.73063,-3.1681
3.18683,1.74367,-3.11115
3.18683,1.75672,-3.3134
3.18683,1.76976,-2.85081
3.18683,1.7828,-2.76579
3.18683,1.79585,-2.29656
3.18683,1.80889,-2.56934
3.18683,1.82193,-3.04446
3.18683,1.83498,-3.49611
3.18683,1.84802,-3.99149
3.18683,1.86107,-2.99119
3.18683,1.87411,-2.60671
3.18683,1.88715,-2.41036
3.18683,1.9002,-0.74731
3.18683,1.91324,1.79998
3.18683,1.92628,4.29916
3.18683,1.93933,6.97631
3.18683,1.95237,5.4511
3.18683,1.96541,6.57169
3.18683,1.97846,5.05044
3.18683,1.9915,5.46948
3.18683,2.00454,4.13276
3.18683,2.01759,4.25939
3.18683,2.03063,4.10298
3.18683,2.04367,3.37313
3.18683,2.05672,3.25216
3.18683,2.06976,2.93549
3.18683,2.0828,3.10709
3.18683,2.09585,2.45158
3.18683,2.10889,2.6756
3.18683,2.12193,2.28615
3.18683,2.13498,1.78609
3.18683,2.14802,1.93143
3.18683,2.16107,1.76846
3.18683,2.17411,1.87382
3.18683,2.18715,1.48242
3.18683,2.2002,1.14015
3.18683,2.21324,0.911437
3.18683,2.22628,0.765721
3.18683,2.23933,0.712833
3.18683,2.25237,-0.0563663
3.18683,2.26541,-0.589455
3.18683,2.27846,-0.884693
3.18683,2.2915,-2.05233
3.18683,2.30454,-2.77818
3.18683,2.31759,-3.24078
3.18683,2.33063,-3.723
3.18683,2.34367,-5.39372
3.18683,2.35672,-5.32452
3.18683,2.36976,-6.77734
3.19988,1.13063,-4.68118
3.19988,1.14367,-4.68118
3.19988,1.15672,-3.07198
3.19988,1.16976,-3.07866
3.19988,1.1828,-2.71805
3.19988,1.19585,-2.85527
3.19988,1.20889,-2.761
3.19988,1.22193,-2.82522
3.19988,1.23498,-2.21481
3.19988,1.24802,-2.12981
3.19988,1.26107,-1.93323
3.19988,1.27411,-2.49186
3.19988,1.28715,-3.73173
3.19988,1.3002,-2.33196
3.19988,1.31324,-4.0863
3.19988,1.32628,-2.83184
3.19988,1.33933,-6.39403
3.19988,1.35237,-5.22545
3.19988,1.36541,-5.16784
3.19988,1.37846,-7.1601
3.19988,1.3915,-21.5047
3.19988,1.40454,-19.7761
3.19988,1.41759,-7.55936
3.19988,1.43063,-3.03548
3.19988,1.44367,-14.499
3.19988,1.45672,1.39555
3.19988,1.46976,0.762209
3.19988,1.4828,-2.99525
3.19988,1.49585,-0.555251
3.19988,1.50889,3.62387
3.19988,1.52193,-1.17811
3.19988,1.53498,-5.77958
3.19988,1.54802,-5.38476
3.19988,1.56107,-5.13772
3.19988,1.57411,-8.13277
3.19988,1.58715,-9.90716
3.19988,1.6002,-25.0771
3.19988,1.61324,-14.9018
3.19988,1.62628,-15.4971
3.19988,1.63933,-11.663
3.19988,1.65237,-9.69542
3.19988,1.66541,-11.1582
3.19988,1.67846,-9.97901
3.19988,1.6915,-6.86405
3.19988,1.70454,-5.97662
3.19988,1.71759,-5.13882
3.19988,1.73063,-4.6179
3.19988,1.74367,-5.67999
3.19988,1.75672,-5.37146
3.19988,1.76976,-4.65847
3.19988,1.7828,-3.73941
3.19988,1.79585,-1.83438
3.19988,1.80889,-2.95381
3.19988,1.82193,-3.11213
3.19988,1.83498,-4.37236
3.19988,1.84802,-4.31602
3.19988,1.86107,-3.24402
3.19988,1.87411,-2.84548
3.19988,1.88715,-1.71971
3.19988,1.9002,-1.64307
3.19988,1.91324,1.66323
3.19988,1.92628,2.97046
3.19988,1.93933,5.78374
3.19988,1.95237,4.74382
3.19988,1.96541,3.98536
3.19988,1.97846,5.02703
3.19988,1.9915,3.98711
3.19988,2.00454,3.43734
3.19988,2.01759,3.33422
3.19988,2.03063,3.54198
3.19988,2.04367,3.62081
3.19988,2.05672,2.70633
3.19988,2.06976,2.89344
3.19988,2.0828,2.84401
3.19988,2.09585,2.22927
3.19988,2.10889,2.26149
3.19988,2.12193,2.63581
3.19988,2.13498,2.17431
3.19988,2.14802,2.0318
3.19988,2.16107,2.24654
3.19988,2.17411,1.7569
3.19988,2.18715,1.85909
3.19988,2.2002,1.82774
3.19988,2.21324,1.00894
3.19988,2.22628,0.885994
3.19988,2.23933,-0.39761
3.19988,2.25237,-0.576479
3.19988,2.26541,-1.28784
3.19988,2.27846,-1.98056
3.19988,2.2915,-3.10519
3.19988,2.30454,-4.45279
3.19988,2.31759,-5.18903
3.19988,2.33063,-5.01538
3.19988,2.34367,-6.70363
3.19988,2.35672,-6.59589
3.19988,2.36976,-9.33779
3.21292,1.13063,-4.62796
3.21292,1.14367,-4.62796
3.21292,1.15672,-3.67113
3.21292,1.16976,-3.14259
3.21292,1.1828,-3.14117
3.21292,1.19585,-3.02685
3.21292,1.20889,-2.94885
3.21292,1.22193,-2.0109
3.21292,1.23498,-2.18798
3.21292,1.24802,-2.23135
3.21292,1.26107,-2.34738
3.21292,1.27411,-2.64974
3.21292,1.28715,-2.66146
3.21292,1.3002,-3.114
3.21292,1.31324,-3.65488
3.21292,1.32628,-4.28473
3.21292,1.33933,-5.7141
3.21292,1.35237,-5.89064
3.21292,1.36541,-5.75748
3.21292,1.37846,-7.47986
3.21292,1.3915,-8.09132
3.21292,1.40454,-12.8856
3.21292,1.41759,-10.0455
3.21292,1.43063,-11.6102
3.21292,1.44367,-9.04418
3.21292,1.45672,-1.69169
3.21292,1.46976,2.22806
3.21292,1.4828,4.77218
3.21292,1.49585,0.819062
3.21292,1.50889,-0.0668606
3.21292,1.52193,-1.10426
3.21292,1.53498,-3.89994
3.21292,1.54802,-4.93866
3.21292,1.56107,-6.38688
3.21292,1.57411,-8.03235
3.21292,1.58715,-10.7584
3.21292,1.6002,-14.3699
3.21292,1.61324,-16.1684
3.21292,1.62628,-19.6352
3.21292,1.63933,-15.4972
3.21292,1.65237,-13.6103
3.21292,1.66541,-13.768
3.21292,1.67846,-10.4263
3.21292,1.6915,-8.33036
3.21292,1.70454,-7.5227
3.21292,1.71759,-6.90169
3.21292,1.73063,-6.30115
3.21292,1.74367,-5.81948
3.21292,1.75672,-5.48472
3.21292,1.76976,-5.39176
3.21292,1.7828,-4.48587
3.21292,1.79585,-3.73847
3.21292,1.80889,-3.84875
3.21292,1.82193,-4.64857
3.21292,1.83498,-4.77543
3.21292,1.84802,-4.77956
3.21292,1.86107,-4.10427
3.21292,1.87411,-3.42475
3.21292,1.88715,-2.02973
3.21292,1.9002,-0.41757
3.21292,1.91324,1.45043
3.21292,1.92628,3.71378
3.21292,1.93933,5.61311
3.21292,1.95237,5.6512
3.21292,1.96541,6.02565
3.21292,1.97846,5.34837
3.21292,1.9915,5.10926
3.21292,2.00454,4.43767
3.21292,2.01759,4.55904
3.21292,2.03063,3.96101
3.21292,2.04367,4.01276
3.21292,2.05672,3.4498
3.21292,2.06976,3.0344
3.21292,2.0828,3.14168
3.21292,2.09585,2.85889
3.21292,2.10889,2.62923
3.21292,2.12193,2.69338
3.21292,2.13498,2.28062
3.21292,2.14802,2.21562
3.21292,2.16107,2.37615
3.21292,2.17411,2.12111
3.21292,2.18715,2.05867
3.21292,2.2002,1.67459
3.21292,2.21324,1.03128
3.21292,2.22628,0.814443
3.21292,2.23933,-0.499311
3.21292,2.25237,-1.25288
3.21292,2.26541,-2.27468
3.21292,2.27846,-3.05389
3.21292,2.2915,-4.39854
3.21292,2.30454,-6.13647
3.21292,2.31759,-6.96888
3.21292,2.33063,-7.50512
3.21292,2.34367,-9.359
3.21292,2.35672,-8.55076
3.21292,2.36976,-11.1459
3.22596,1.13063,-4.79721
3.22596,1.14367,-4.79721
3.22596,1.15672,-3.51143
3.22596,1.16976,-3.74794
3.22596,1.1828,-3.49987
3.22596,1.19585,-2.93499
3.22596,1.20889,-2.76143
3.22596,1.22193,-3.27272
3.22596,1.23498,-2.17722
3.22596,1.24802,-2.14252
3.22596,1.26107,-2.52277
3.22596,1.27411,-2.93374
3.22596,1.28715,-3.33678
3.22596,1.3002,-3.08216
3.22596,1.31324,-3.2545
3.22596,1.32628,-3.6692
3.22596,1.33933,-2.80579
3.22596,1.35237,-4.26518
3.22596,1.36541,-4.78869
3.22596,1.37846,-5.98241
3.22596,1.3915,-3.88776
3.22596,1.40454,-11.2805
3.22596,1.41759,-7.99355
3.22596,1.43063,-11.0274
3.22596,1.44367,-11.8948
3.22596,1.45672,-2.45732
3.22596,1.46976,-8.83835
3.22596,1.4828,-7.01078
3.22596,1.49585,-3.48727
3.22596,1.50889,2.76718
3.22596,1.52193,-3.2401
3.22596,1.53498,-6.56378
3.22596,1.54802,-6.19441
3.22596,1.56107,-5.54978
3.22596,1.57411,-6.79847
3.22596,1.58715,-8.42258
3.22596,1.6002,-9.74709
3.22596,1.61324,-12.8472
3.22596,1.62628,-13.0497
3.22596,1.63933,-17.1177
3.22596,1.65237,-17.1174
3.22596,1.66541,-20.8046
3.22596,1.67846,-15.9976
3.22596,1.6915,-11.2072
3.22596,1.70454,-10.0319
3.22596,1.71759,-9.99042
3.22596,1.73063,-6.89452
3.22596,1.74367,-6.93545
3.22596,1.75672,-6.98083
3.22596,1.76976,-7.13838
3.22596,1.7828,-4.93523
3.22596,1.79585,-2.89979
3.22596,1.80889,-5.38765
3.22596,1.82193,-4.89553
3.22596,1.83498,-5.29001
3.22596,1.84802,-3.56135
3.22596,1.86107,-3.59363
3.22596,1.87411,-2.69257
3.22596,1.88715,-0.487515
3.22596,1.9002,-0.32223
3.22596,1.91324,1.23497
3.22596,1.92628,0.516888
3.22596,1.93933,2.7824
3.22596,1.95237,4.13646
3.22596,1.96541,3.42361
3.22596,1.97846,4.46045
3.22596,1.9915,4.53958
3.22596,2.00454,2.83627
3.22596,2.01759,3.4239
3.22596,2.03063,3.35121
3.22596,2.04367,4.56102
3.22596,2.05672,2.8613
3.22596,2.06976,3.70546
3.22596,2.0828,3.21595
3.22596,2.09585,2.91036
3.22596,2.10889,2.4357
3.22596,2.12193,3.35534
3.22596,2.13498,3.35534
3.22596,2.14802,2.5076
3.22596,2.16107,2.7567
3.22596,2.17411,2.24884
3.22596,2.18715,2.27431
3.22596,2.2002,1.2563
3.22596,2.21324,-0.0846454
3.22596,2.22628,1.60939
3.22596,2.23933,1.65058
3.22596,2.25237,-1.92268
3.22596,2.26541,-3.28023
3.22596,2.27846,-3.50702
3.22596,2.2915,-5.81447
3.22596,2.30454,-6.35641
3.22596,2.31759,-8.60486
3.22596,2.33063,-7.73643
3.22596,2.34367,-9.90076
3.22596,2.35672,-9.36095
3.22596,2.36976,-12.6944
3.23901,1.13063,-4.68434
3.23901,1.14367,-4.68434
3.23901,1.15672,-3.80316
3.23901,1.16976,-3.48842
3.23901,1.1828,-3.12329
3.23901,1.19585,-3.10984
3.23901,1.20889,-2.83587
3.23901,1.22193,-2.81121
3.23901,1.23498,-2.76547
3.23901,1.24802,-3.22185
3.23901,1.26107,-2.73552
3.23901,1.27411,-2.90245
3.23901,1.28715,-2.83741
3.23901,1.3002,-3.5183
3.23901,1.31324,-3.13499
3.23901,1.32628,-3.93861
3.23901,1.33933,-3.88473
3.23901,1.35237,-4.87564
3.23901,1.36541,-4.68539
3.23901,1.37846,-5.67308
3.23901,1.3915,-10.967
3.23901,1.40454,-6.52842
3.23901,1.41759,-7.38943
3.23901,1.43063,-9.89806
3.23901,1.44367,-10.2434
3.23901,1.45672,-10.2298
3.23901,1.46976,-9.42367
3.23901,1.4828,-9.5918
3.23901,1.49585,-9.1695
3.23901,1.50889,-4.29833
3.23901,1.52193,-6.60724
3.23901,1.53498,-7.51826
3.23901,1.54802,-6.9121
3.23901,1.56107,-6.91482
3.23901,1.57411,-7.3823
3.23901,1.58715,-8.4408
3.23901,1.6002,-9.74723
3.23901,1.61324,-10.7927
3.23901,1.62628,-13.2486
3.23901,1.63933,-17.0662
3.23901,1.65237,-16.2917
3.23901,1.66541,-23.8039
3.23901,1.67846,-21.2186
3.23901,1.6915,-14.9929
3.23901,1.70454,-11.9781
3.23901,1.71759,-9.7058
3.23901,1.73063,-8.16246
3.23901,1.74367,-8.10811
3.23901,1.75672,-6.96488
3.23901,1.76976,-6.27387
3.23901,1.7828,-6.28941
3.23901,1.79585,-4.28751
3.23901,1.80889,-3.86684
3.23901,1.82193,-4.58751
3.23901,1.83498,-4.39353
3.23901,1.84802,-3.7593
3.23901,1.86107,-2.66076
3.23901,1.87411,-1.65444
3.23901,1.88715,-0.637082
3.23901,1.9002,0.519008
3.23901,1.91324,1.27132
3.23901,1.92628,1.82176
3.23901,1.93933,3.87093
3.23901,1.95237,3.83406
3.23901,1.96541,4.10015
3.23901,1.97846,3.94143
3.23901,1.9915,4.19441
3.23901,2.00454,3.52581
3.23901,2.01759,3.81806
3.23901,2.03063,3.65889
3.23901,2.04367,3.94628
3.23901,2.05672,3.12988
3.23901,2.06976,3.54682
3.23901,2.0828,3.4863
3.23901,2.09585,3.54131
3.23901,2.10889,3.34497
3.23901,2.12193,3.53753
3.23901,2.13498,3.35561
3.23901,2.14802,3.05297
3.23901,2.16107,3.16944
3.23901,2.17411,2.93313
3.23901,2.18715,2.37754
3.23901,2.2002,1.54687
3.23901,2.21324,0.508535
3.23901,2.22628,-0.492423
3.23901,2.23933,-2.60427
3.23901,2.25237,-3.62868
3.23901,2.26541,-4.29489
3.23901,2.27846,-7.10733
3.23901,2.2915,-9.24105
3.23901,2.30454,-11.9643
3.23901,2.31759,-14.0053
3.23901,2.33063,-10.9985
3.23901,2.34367,-14.968
3.23901,2.35672,-12.9088
3.23901,2.36976,-13.063
3.25205,1.13063,-4.49613
3.25205,1.14367,-4.49613
3.25205,1.15672,-3.69861
3.25205,1.16976,-3.89666
3.25205,1.1828,-3.30121
3.25205,1.19585,-2.98083
3.25205,1.20889,-2.94815
3.25205,1.22193,-2.75138
3.25205,1.23498,-3.00349
3.25205,1.24802,-2.5847
3.25205,1.26107,-2.70781
3.25205,1.27411,-2.95844
3.25205,1.28715,-2.63429
3.25205,1.3002,-3.4823
3.25205,1.31324,-3.77687
3.25205,1.32628,-4.02606
3.25205,1.33933,-4.9292
3.25205,1.35237,-4.28092
3.25205,1.36541,-4.78545
3.25205,1.37846,-5.229
3.25205,1.3915,-5.20457
3.25205,1.40454,-6.65848
3.25205,1.41759,-8.04168
3.25205,1.43063,-11.0404
3.25205,1.44367,-8.4175
3.25205,1.45672,-12.81
3.25205,1.46976,-15.9435
3.25205,1.4828,-18.6038
3.25205,1.49585,-11.7251
3.25205,1.50889,-5.69375
3.25205,1.52193,-8.73799
3.25205,1.53498,-9.23257
3.25205,1.54802,-5.96464
3.25205,1.56107,-6.72875
3.25205,1.57411,-6.9663
3.25205,1.58715,-8.26548
3.25205,1.6002,-8.9121
3.25205,1.61324,-10.7122
3.25205,1.62628,-10.5178
3.25205,1.63933,-14.3693
3.25205,1.65237,-13.4837
3.25205,1.66541,-22.8518
3.25205,1.67846,-27.196
3.25205,1.6915,-17.3242
3.25205,1.70454,-12.5532
3.25205,1.71759,-12.1531
3.25205,1.73063,-11.0363
3.25205,1.74367,-8.85916
3.25205,1.75672,-7.80851
3.25205,1.76976,-7.35716
3.25205,1.7828,-6.26726
3.25205,1.79585,-3.86315
3.25205,1.80889,-4.62892
3.25205,1.82193,-4.49655
3.25205,1.83498,-4.34088
3.25205,1.84802,-3.42929
3.25205,1.86107,-2.03084
3.25205,1.87411,-1.69825
3.25205,1.88715,-0.0808976
3.25205,1.9002,0.441027
3.25205,1.91324,1.66758
3.25205,1.92628,2.38274
3.25205,1.93933,4.6611
3.25205,1.95237,4.25344
3.25205,1.96541,3.47825
3.25205,1.97846,4.15878
3.25205,1.9915,4.44053
3.25205,2.00454,3.15156
3.25205,2.01759,4.40292
3.25205,2.03063,3.94116
3.25205,2.04367,4.3494
3.25205,2.05672,3.84702
3.25205,2.06976,3.73584
3.25205,2.0828,3.65929
3.25205,2.09585,3.17146
3.25205,2.10889,3.32563
3.25205,2.12193,3.67387
3.25205,2.13498,3.54988
3.25205,2.14802,3.79223
3.25205,2.16107,3.6546
3.25205,2.17411,3.02266
3.25205,2.18715,3.3603
3.25205,2.2002,2.47568
3.25205,2.21324,1.13783
3.25205,2.22628,-0.169923
3.25205,2.23933,-1.1869
3.25205,2.25237,-4.57878
3.25205,2.26541,-6.47407
3.25205,2.27846,-8.86619
3.25205,2.2915,-10.8039
3.25205,2.30454,-11.608
3.25205,2.31759,-12.3295
3.25205,2.33063,-12.8744
3.25205,2.34367,-15.9944
3.25205,2.35672,-13.0045
3.25205,2.36976,-12.0562
3.26509,1.13063,-4.5017
3.26509,1.14367,-4.21337
3.26509,1.15672,-3.43804
3.26509,1.16976,-4.57538
3.26509,1.1828,-3.46704
3.26509,1.19585,-3.19925
3.26509,1.20889,-3.20405
3.26509,1.22193,-4.13964
3.26509,1.23498,-3.42174
3.26509,1.24802,-4.00046
3.26509,1.26107,-3.71939
3.26509,1.27411,-3.31937
3.26509,1.28715,-3.97733
3.26509,1.3002,-4.00534
3.26509,1.31324,-3.76052
3.26509,1.32628,-5.12291
3.26509,1.33933,-4.67223
3.26509,1.35237,-5.01505
3.26509,1.36541,-5.61637
3.26509,1.37846,-6.01429
3.26509,1.3915,-6.05796
3.26509,1.40454,-6.74842
3.26509,1.41759,-7.96389
3.26509,1.43063,-8.87061
3.26509,1.44367,-9.24436
3.26509,1.45672,-13.3132
3.26509,1.46976,-13.6195
3.26509,1.4828,-18.417
3.26509,1.49585,-13.8464
3.26509,1.50889,-8.27858
3.26509,1.52193,-11.0536
3.26509,1.53498,-12.4468
3.26509,1.54802,-10.1901
3.26509,1.56107,-8.39114
3.26509,1.57411,-7.88374
3.26509,1.58715,-8.92093
3.26509,1.6002,-9.01287
3.26509,1.61324,-9.85757
3.26509,1.62628,-9.75731
3.26509,1.63933,-10.7735
3.26509,1.65237,-12.1942
3.26509,1.66541,-16.7846
3.26509,1.67846,-19.1453
3.26509,1.6915,-18.4838
3.26509,1.70454,-19.7243
3.26509,1.71759,-12.389
3.26509,1.73063,-11.6292
3.26509,1.74367,-10.3516
3.26509,1.75672,-9.87691
3.26509,1.76976,-7.7593
3.26509,1.7828,-6.98681
3.26509,1.79585,-4.29456
3.26509,1.80889,-4.5185
3.26509,1.82193,-3.92709
3.26509,1.83498,-3.28804
3.26509,1.84802,-2.40735
3.26509,1.86107,-1.69045
3.26509,1.87411,-0.918483
3.26509,1.88715,0.246591
3.26509,1.9002,0.701968
3.26509,1.91324,1.1662
3.26509,1.92628,2.19005
3.26509,1.93933,3.14087
3.26509,1.95237,3.46886
3.26509,1.96541,4.14473
3.26509,1.97846,3.46728
3.26509,1.9915,4.11379
3.26509,2.00454,3.24792
3.26509,2.01759,4.31535
3.26509,2.03063,3.9363
3.26509,2.04367,4.64671
3.26509,2.05672,3.42981
3.26509,2.06976,3.67095
3.26509,2.0828,3.94988
3.26509,2.09585,3.52437
3.26509,2.10889,3.5723
3.26509,2.12193,3.9023
3.26509,2.13498,3.14264
3.26509,2.14802,4.36281
3.26509,2.16107,3.6585
3.26509,2.17411,3.06721
3.26509,2.18715,3.15873
3.26509,2.2002,2.12908
3.26509,2.21324,0.17286
3.26509,2.22628,-1.18474
3.26509,2.23933,-3.48086
3.26509,2.25237,-5.49575
3.26509,2.26541,-6.54972
3.26509,2.27846,-10.0503
3.26509,2.2915,-13.3324
3.26509,2.30454,-18.9842
3.26509,2.31759,-14.6187
3.26509,2.33063,-13.1944
3.26509,2.34367,-12.6405
3.26509,2.35672,-13.0146
3.26509,2.36976,-9.86269
3.27814,1.13063,-4.12257
3.27814,1.14367,-4.54395
3.27814,1.15672,-3.92799
3.27814,1.16976,-4.14502
3.27814,1.1828,-4.09723
3.27814,1.19585,-3.13795
3.27814,1.20889,-3.23462
3.27814,1.22193,-3.50559
3.27814,1.23498,-3.80629
3.27814,1.24802,-4.80939
3.27814,1.26107,-4.10346
3.27814,1.27411,-3.94415
3.27814,1.28715,-4.20505
3.27814,1.3002,-4.89313
3.27814,1.31324,-4.46877
3.27814,1.32628,-4.58436
3.27814,1.33933,-4.65124
3.27814,1.35237,-4.66132
3.27814,1.36541,-5.38473
3.27814,1.37846,-5.50557
3.27814,1.3915,-5.71882
3.27814,1.40454,-6.42721
3.27814,1.41759,-5.88092
3.27814,1.43063,-9.36736
3.27814,1.44367,-8.6555
3.27814,1.45672,-10.4359
3.27814,1.46976,-14.6033
3.27814,1.4828,-13.4643
3.27814,1.49585,-16.6183
3.27814,1.50889,-9.40173
3.27814,1.52193,-10.0092
3.27814,1.53498,-9.45277
3.27814,1.54802,-7.0431
3.27814,1.56107,-7.66388
3.27814,1.57411,-6.8909
3.27814,1.58715,-7.09471
3.27814,1.6002,-7.87028
3.27814,1.61324,-9.10893
3.27814,1.62628,-8.18278
3.27814,1.63933,-10.3395
3.27814,1.65237,-10.7463
3.27814,1.66541,-14.9482
3.27814,1.67846,-18.9732
3.27814,1.6915,-18.9604
3.27814,1.70454,-18.5834
3.27814,1.71759,-14.0376
3.27814,1.73063,-11.7973
3.27814,1.74367,-9.22079
3.27814,1.75672,-6.64641
3.27814,1.76976,-7.14203
3.27814,1.7828,-5.17623
3.27814,1.79585,-3.70285
3.27814,1.80889,-3.30705
3.27814,1.82193,-3.29663
3.27814,1.83498,-2.37967
3.27814,1.84802,-1.76092
3.27814,1.86107,-0.612655
3.27814,1.87411,-0.0839146
3.27814,1.88715,0.551115
3.27814,1.9002,1.3932
3.27814,1.91324,1.7233
3.27814,1.92628,2.28788
3.27814,1.93933,3.15585
3.27814,1.95237,3.19161
3.27814,1.96541,3.66587
3.27814,1.97846,3.37719
3.27814,1.9915,3.875
3.27814,2.00454,4.0777
3.27814,2.01759,3.99575
3.27814,2.03063,3.89054
3.27814,2.04367,4.25286
3.27814,2.05672,3.9053
3.27814,2.06976,4.04926
3.27814,2.0828,4.13252
3.27814,2.09585,3.75485
3.27814,2.10889,4.14894
3.27814,2.12193,4.24118
3.27814,2.13498,4.3702
3.27814,2.14802,4.11663
3.27814,2.16107,3.84668
3.27814,2.17411,3.36556
3.27814,2.18715,2.62891
3.27814,2.2002,0.865798
3.27814,2.21324,-0.981655
3.27814,2.22628,-2.39518
3.27814,2.23933,-6.62688
3.27814,2.25237,-8.3889
3.27814,2.26541,-11.1911
3.27814,2.27846,-12.1399
3.27814,2.2915,-13.0903
3.27814,2.30454,-14.1011
3.27814,2.31759,-13.0786
3.27814,2.33063,-11.5454
3.27814,2.34367,-11.4652
3.27814,2.35672,-10.0941
3.27814,2.36976,-8.48957
3.29118,1.13063,-4.26741
3.29118,1.14367,-4.81149
3.29118,1.15672,-4.43403
3.29118,1.16976,-4.09463
3.29118,1.1828,-4.24667
3.29118,1.19585,-3.36121
3.29118,1.20889,-3.9408
3.29118,1.22193,-4.98684
3.29118,1.23498,-4.8377
3.29118,1.24802,-5.75704
3.29118,1.26107,-5.45315
3.29118,1.27411,-5.4937
3.29118,1.28715,-5.94869
3.29118,1.3002,-6.12813
3.29118,1.31324,-5.33888
3.29118,1.32628,-6.36408
3.29118,1.33933,-6.06064
3.29118,1.35237,-6.21107
3.29118,1.36541,-6.06779
3.29118,1.37846,-6.48825
3.29118,1.3915,-6.86604
3.29118,1.40454,-6.83173
3.29118,1.41759,-7.39068
3.29118,1.43063,-10.8171
3.29118,1.44367,-10.582
3.29118,1.45672,-13.8617
3.29118,1.46976,-17.9823
3.29118,1.4828,-22.4094
3.29118,1.49585,-18.1581
3.29118,1.50889,-13.0963
3.29118,1.52193,-11.0476
3.29118,1.53498,-8.09914
3.29118,1.54802,-7.28237
3.29118,1.56107,-5.7595
3.29118,1.57411,-6.03619
3.29118,1.58715,-5.41886
3.29118,1.6002,-6.3364
3.29118,1.61324,-7.88193
3.29118,1.62628,-7.38291
3.29118,1.63933,-8.72068
3.29118,1.65237,-10.3492
3.29118,1.66541,-12.099
3.29118,1.67846,-14.8383
3.29118,1.6915,-23.3163
3.29118,1.70454,-21.0878
3.29118,1.71759,-14.7464
3.29118,1.73063,-11.4801
3.29118,1.74367,-8.97828
3.29118,1.75672,-7.17794
3.29118,1.76976,-6.41336
3.29118,1.7828,-4.578
3.29118,1.79585,-3.20939
3.29118,1.80889,-3.09291
3.29118,1.82193,-2.12582
3.29118,1.83498,-1.27838
3.29118,1.84802,-1.19364
3.29118,1.86107,-0.0755612
3.29118,1.87411,0.308253
3.29118,1.88715,1.18766
3.29118,1.9002,1.67124
3.29118,1.91324,2.03505
3.29118,1.92628,2.6192
3.29118,1.93933,3.00882
3.29118,1.95237,3.139
3.29118,1.96541,3.4065
3.29118,1.97846,3.20721
3.29118,1.9915,3.58434
3.29118,2.00454,3.38263
3.29118,2.01759,3.80577
3.29118,2.03063,3.67973
3.29118,2.04367,4.0272
3.29118,2.05672,3.66333
3.29118,2.06976,4.08683
3.29118,2.0828,3.85929
3.29118,2.09585,4.38659
3.29118,2.10889,4.31404
3.29118,2.12193,4.19246
3.29118,2.13498,3.24804
3.29118,2.14802,4.65497
3.29118,2.16107,2.59948
3.29118,2.17411,2.5883
3.29118,2.18715,2.25121
3.29118,2.2002,-0.0894379
3.29118,2.21324,-2.46792
3.29118,2.22628,-5.69342
3.29118,2.23933,-11.0147
3.29118,2.25237,-10.3965
3.29118,2.26541,-12.5112
3.29118,2.27846,-11.624
3.29118,2.2915,-10.3168
3.29118,2.30454,-9.73358
3.29118,2.31759,-9.67256
3.29118,2.33063,-8.72052
3.29118,2.34367,-7.29259
3.29118,2.35672,-8.06648
3.29118,2.36976,-6.52765
3.30423,1.13063,-3.70725
3.30423,1.14367,-6.12521
3.30423,1.15672,-4.63854
3.30423,1.16976,-4.52096
3.30423,1.1828,-5.29083
3.30423,1.19585,-3.72244
3.30423,1.20889,-4.04338
3.30423,1.22193,-4.44726
3.30423,1.23498,-5.75353
3.30423,1.24802,-6.46523
3.30423,1.26107,-6.42665
3.30423,1.27411,-6.02999
3.30423,1.28715,-6.11146
3.30423,1.3002,-5.8733
3.30423,1.31324,-5.60063
3.30423,1.32628,-6.92383
3.30423,1.33933,-6.58483
3.30423,1.35237,-5.65892
3.30423,1.36541,-6.42753
3.30423,1.37846,-6.99517
3.30423,1.3915,-6.92311
3.30423,1.40454,-7.47853
3.30423,1.41759,-5.5513
3.30423,1.43063,-9.60636
3.30423,1.44367,-9.82264
3.30423,1.45672,-10.4495
3.30423,1.46976,-15.2373
3.30423,1.4828,-16.9542
3.30423,1.49585,-15.8064
3.30423,1.50889,-15.5994
3.30423,1.52193,-14.7287
3.30423,1.53498,-9.64018
3.30423,1.54802,-7.49096
3.30423,1.56107,-6.71915
3.30423,1.57411,-6.91728
3.30423,1.58715,-7.10552
3.30423,1.6002,-6.04165
3.30423,1.61324,-7.28525
3.30423,1.62628,-5.76318
3.30423,1.63933,-7.4313
3.30423,1.65237,-7.50441
3.30423,1.66541,-10.5825
3.30423,1.67846,-9.49702
3.30423,1.6915,-13.6513
3.30423,1.70454,-13.136
3.30423,1.71759,-14.5027
3.30423,1.73063,-16.0839
3.30423,1.74367,-9.64463
3.30423,1.75672,-28.0618
3.30423,1.76976,-6.99143
3.30423,1.7828,-5.1899
3.30423,1.79585,-2.5278
3.30423,1.80889,-2.68738
3.30423,1.82193,-2.14335
3.30423,1.83498,-0.889405
3.30423,1.84802,-1.1526
3.30423,1.86107,0.379019
3.30423,1.87411,0.881432
3.30423,1.88715,1.48729
3.30423,1.9002,1.37704
3.30423,1.91324,1.88458
3.30423,1.92628,2.06544
3.30423,1.93933,2.32732
3.30423,1.95237,3.59975
3.30423,1.96541,3.23501
3.30423,1.97846,2.94034
3.30423,1.9915,2.80612
3.30423,2.00454,3.26171
3.30423,2.01759,4.28385
3.30423,2.03063,4.05106
3.30423,2.04367,4.00618
3.30423,2.05672,3.99503
3.30423,2.06976,3.98221
3.30423,2.0828,3.99778
3.30423,2.09585,4.83173
3.30423,2.10889,5.87883
3.30423,2.12193,3.94524
3.30423,2.13498,5.21734
3.30423,2.14802,5.24811
3.30423,2.16107,2.35741
3.30423,2.17411,2.5462
3.30423,2.18715,3.43366
3.30423,2.2002,-0.87174
3.30423,2.21324,-4.37635
3.30423,2.22628,-6.85909
3.30423,2.23933,-12.9681
3.30423,2.25237,-11.1877
3.30423,2.26541,-11.2303
3.30423,2.27846,-10.6758
3.30423,2.2915,-8.1008
3.30423,2.30454,-8.63024
3.30423,2.31759,-8.02337
3.30423,2.33063,-7.86081
3.30423,2.34367,-6.18481
3.30423,2.35672,-6.03548
3.30423,2.36976,-4.86309
3.31727,1.13063,-6.63915
3.31727,1.14367,-6.63915
3.31727,1.15672,-5.62591
3.31727,1.16976,-5.95045
3.31727,1.1828,-5.17844
3.31727,1.19585,-4.13339
3.31727,1.20889,-4.70903
3.31727,1.22193,-7.44176
3.31727,1.23498,-6.98688
3.31727,1.24802,-8.1256
3.31727,1.26107,-7.72075
3.31727,1.27411,-7.655
3.31727,1.28715,-8.54351
3.31727,1.3002,-7.7843
3.31727,1.31324,-6.82292
3.31727,1.32628,-7.89496
3.31727,1.33933,-6.8674
3.31727,1.35237,-6.46379
3.31727,1.36541,-6.85994
3.31727,1.37846,-7.36695
3.31727,1.3915,-6.16908
3.31727,1.40454,-6.90403
3.31727,1.41759,-8.21708
3.31727,1.43063,-8.27664
3.31727,1.44367,-8.58522
3.31727,1.45672,-9.94057
3.31727,1.46976,-11.6442
3.31727,1.4828,-11.6442
3.31727,1.49585,-19.0614
3.31727,1.50889,-14.3672
3.31727,1.52193,-10.2131
3.31727,1.53498,-7.43269
3.31727,1.54802,-6.00505
3.31727,1.56107,-4.91001
3.31727,1.57411,-4.52457
3.31727,1.58715,-5.2751
3.31727,1.6002,-4.65032
3.31727,1.61324,-4.90743
3.31727,1.62628,-4.61499
3.31727,1.63933,-6.6075
3.31727,1.65237,-5.63959
3.31727,1.66541,-7.08707
3.31727,1.67846,-8.36939
3.31727,1.6915,-10.7432
3.31727,1.70454,-10.6655
3.31727,1.71759,-11.7254
3.31727,1.73063,-15.778
3.31727,1.74367,-7.64364
3.31727,1.75672,-7.64364
3.31727,1.76976,-8.6523
3.31727,1.7828,-4.08211
3.31727,1.79585,-2.71589
3.31727,1.80889,-2.06503
3.31727,1.82193,-0.847304
3.31727,1.83498,-0.0954414
3.31727,1.84802,-0.143892
3.31727,1.86107,1.14422
3.31727,1.87411,1.07381
3.31727,1.88715,1.74003
3.31727,1.9002,1.74676
3.31727,1.91324,1.93324
3.31727,1.92628,2.22849
3.31727,1.93933,2.9371
3.31727,1.95237,3.39443
3.31727,1.96541,2.43628
3.31727,1.97846,2.79363
3.31727,1.9915,3.04133
3.31727,2.00454,2.84474
3.31727,2.01759,3.45791
3.31727,2.03063,3.33906
3.31727,2.04367,3.76686
3.31727,2.05672,3.63589
3.31727,2.06976,3.43058
3.31727,2.0828,3.54438
3.31727,2.09585,5.25513
3.31727,2.10889,4.81874
3.31727,2.12193,4.14799
3.31727,2.13498,5.04229
3.31727,2.14802,4.98703
3.31727,2.16107,2.29918
3.31727,2.17411,2.02817
3.31727,2.18715,3.53895
3.31727,2.2002,2.93372
3.31727,2.21324,-5.52935
3.31727,2.22628,-3.44543
3.31727,2.23933,-3.23399
3.31727,2.25237,-10.0293
3.31727,2.26541,-8.52751
3.31727,2.27846,-10.4968
3.31727,2.2915,-7.32236
3.31727,2.30454,-7.27223
3.31727,2.31759,-5.79495
3.31727,2.33063,-6.31964
3.31727,2.34367,-5.40348
3.31727,2.35672,-6.24702
3.31727,2.36976,-2.9759
3.33031,1.13063,-7.13557
3.33031,1.14367,-7.13557
3.33031,1.15672,-5.74612
3.33031,1.16976,-6.67632
3.33031,1.1828,-5.50841
3.33031,1.19585,-4.79141
3.33031,1.20889,-6.03956
3.33031,1.22193,-5.14967
3.33031,1.23498,-6.728
3.33031,1.24802,-8.3451
3.33031,1.26107,-8.27878
3.33031,1.27411,-7.49741
3.33031,1.28715,-6.27305
3.33031,1.3002,-8.34939
3.33031,1.31324,-6.71397
3.33031,1.32628,-7.47775
3.33031,1.33933,-6.74292
3.33031,1.35237,-7.12375
3.33031,1.36541,-6.97575
3.33031,1.37846,-8.45267
3.33031,1.3915,-8.21257
3.33031,1.40454,-6.88134
3.33031,1.41759,-8.74642
3.33031,1.43063,-8.99471
3.33031,1.44367,-7.2298
3.33031,1.45672,-9.7987
3.33031,1.46976,-10.0564
3.33031,1.4828,-12.8223
3.33031,1.49585,-12.2427
3.33031,1.50889,-14.4121
3.33031,1.52193,-9.3256
3.33031,1.53498,-7.82391
3.33031,1.54802,-4.48722
3.33031,1.56107,-5.54861
3.33031,1.57411,-3.95835
3.33031,1.58715,-3.78456
3.33031,1.6002,-3.76135
3.33031,1.61324,-4.04013
3.33031,1.62628,-3.70496
3.33031,1.63933,-4.32958
3.33031,1.65237,-3.86517
3.33031,1.66541,-4.93649
3.33031,1.67846,-6.02289
3.33031,1.6915,-8.72825
3.33031,1.70454,-11.0693
3.33031,1.71759,-10.137
3.33031,1.73063,-16.1986
3.33031,1.74367,-8.89017
3.33031,1.75672,-5.29039
3.33031,1.76976,-5.30562
3.33031,1.7828,-2.80534
3.33031,1.79585,-2.076
3.33031,1.80889,-0.776845
3.33031,1.82193,-0.978098
3.33031,1.83498,0.56999
3.33031,1.84802,0.655452
3.33031,1.86107,1.07095
3.33031,1.87411,1.50768
3.33031,1.88715,1.99272
3.33031,1.9002,2.04747
3.33031,1.91324,2.16759
3.33031,1.92628,2.57591
3.33031,1.93933,2.49629
3.33031,1.95237,2.94821
3.33031,1.96541,2.63629
3.33031,1.97846,2.6911
3.33031,1.9915,2.63762
3.33031,2.00454,3.03354
3.33031,2.01759,3.19908
3.33031,2.03063,3.42447
3.33031,2.04367,3.48817
3.33031,2.05672,3.55079
3.33031,2.06976,3.53007
3.33031,2.0828,3.39874
3.33031,2.09585,3.99568
3.33031,2.10889,4.03888
3.33031,2.12193,3.33815
3.33031,2.13498,2.73668
3.33031,2.14802,4.20336
3.33031,2.16107,1.68343
3.33031,2.17411,1.56391
3.33031,2.18715,1.0745
3.33031,2.2002,-2.86966
3.33031,2.21324,-6.93228
3.33031,2.22628,-6.95374
3.33031,2.23933,-10.4223
3.33031,2.25237,-10.1044
3.33031,2.26541,-10.1386
3.33031,2.27846,-7.72926
3.33031,2.2915,-4.27503
3.33031,2.30454,-4.92602
3.33031,2.31759,-4.76997
3.33031,2.33063,-3.72647
3.33031,2.34367,-2.88356
3.33031,2.35672,-3.61006
3.33031,2.36976,-2.02051
3.34336,1.13063,-7.79459
3.34336,1.14367,-7.79459
3.34336,1.15672,-6.87797
3.34336,1.16976,-6.26989
3.34336,1.1828,-6.38794
3.34336,1.19585,-6.01506
3.34336,1.20889,-6.64181
3.34336,1.22193,-9.871
3.34336,1.23498,-8.48621
3.34336,1.24802,-9.70926
3.34336,1.26107,-8.13444
3.34336,1.27411,-8.57324
3.34336,1.28715,-8.08324
3.34336,1.3002,-7.11893
3.34336,1.31324,-7.15811
3.34336,1.32628,-6.53205
3.34336,1.33933,-6.85244
3.34336,1.35237,-6.86952
3.34336,1.36541,-5.19374
3.34336,1.37846,-7.12632
3.34336,1.3915,-5.56598
3.34336,1.40454,-6.18481
3.34336,1.41759,-6.30796
3.34336,1.43063,-5.78103
3.34336,1.44367,-3.53932
3.34336,1.45672,-6.68259
3.34336,1.46976,-7.86524
3.34336,1.4828,-6.86741
3.34336,1.49585,-7.21005
3.34336,1.50889,-6.10329
3.34336,1.52193,-4.52488
3.34336,1.53498,-3.29469
3.34336,1.54802,-2.76668
3.34336,1.56107,-2.42976
3.34336,1.57411,-1.42655
3.34336,1.58715,-1.43088
3.34336,1.6002,-1.26591
3.34336,1.61324,-1.72931
3.34336,1.62628,-1.43196
3.34336,1.63933,-2.17984
3.34336,1.65237,-2.01613
3.34336,1.66541,-2.42643
3.34336,1.67846,-2.39848
3.34336,1.6915,-5.51499
3.34336,1.70454,-6.71057
3.34336,1.71759,-6.29306
3.34336,1.73063,-9.70196
3.34336,1.74367,-5.69887
3.34336,1.75672,-4.10067
3.34336,1.76976,-2.90146
3.34336,1.7828,-1.54666
3.34336,1.79585,-0.220291
3.34336,1.80889,-0.0864614
3.34336,1.82193,1.15305
3.34336,1.83498,1.89963
3.34336,1.84802,1.8165
3.34336,1.86107,2.29141
3.34336,1.87411,2.34859
3.34336,1.88715,2.68669
3.34336,1.9002,2.53376
3.34336,1.91324,2.75692
3.34336,1.92628,2.44679
3.34336,1.93933,2.70662
3.34336,1.95237,2.63908
3.34336,1.96541,2.69817
3.34336,1.97846,2.36918
3.34336,1.9915,2.40495
3.34336,2.00454,2.26041
3.34336,2.01759,2.44499
3.34336,2.03063,2.79033
3.34336,2.04367,2.91456
3.34336,2.05672,2.7324
3.34336,2.06976,2.65814
3.34336,2.0828,2.79892
3.34336,2.09585,3.40269
3.34336,2.10889,3.76998
3.34336,2.12193,2.6266
3.34336,2.13498,3.02611
3.34336,2.14802,2.41895
3.34336,2.16107,-0.106599
3.34336,2.17411,0.0923879
3.34336,2.18715,-1.28898
3.34336,2.2002,-4.69812
3.34336,2.21324,-10.1915
3.34336,2.22628,-9.79626
3.34336,2.23933,-9.91241
3.34336,2.25237,-7.06254
3.34336,2.26541,-6.40056
3.34336,2.27846,-5.30547
3.34336,2.2915,-4.12321
3.34336,2.30454,-3.02627
3.34336,2.31759,-3.04197
3.34336,2.33063,-2.28378
3.34336,2.34367,-1.15638
3.34336,2.35672,-1.46461
3.34336,2.36976,-0.286776
3.3564,1.13063,-8.18747
3.3564,1.14367,-8.18747
3.3564,1.15672,-7.10397
3.3564,1.16976,-7.01279
3.3564,1.1828,-7.27464
3.3564,1.19585,-7.112
3.3564,1.20889,-8.06914
3.3564,1.22193,-11.5155
3.3564,1.23498,-9.75107
3.3564,1.24802,-9.71869
3.3564,1.26107,-8.68486
3.3564,1.27411,-8.19295
3.3564,1.28715,-6.82557
3.3564,1.3002,-7.36904
3.3564,1.31324,-6.52206
3.3564,1.32628,-6.32696
3.3564,1.33933,-6.34745
3.3564,1.35237,-7.01336
3.3564,1.36541,-6.09918
3.3564,1.37846,-6.79871
3.3564,1.3915,-5.66995
3.3564,1.40454,-6.77383
3.3564,1.41759,-6.23801
3.3564,1.43063,-6.37883
3.3564,1.44367,-4.34909
3.3564,1.45672,-5.4215
3.3564,1.46976,-4.35831
3.3564,1.4828,-4.70129
3.3564,1.49585,-4.75139
3.3564,1.50889,-3.88591
3.3564,1.52193,-2.76487
3.3564,1.53498,-1.10934
3.3564,1.54802,0.261466
3.3564,1.56107,0.817566
3.3564,1.57411,0.112925
3.3564,1.58715,2.25225
3.3564,1.6002,0.351431
3.3564,1.61324,0.232542
3.3564,1.62628,1.26822
3.3564,1.63933,-0.561725
3.3564,1.65237,-0.500651
3.3564,1.66541,1.33233
3.3564,1.67846,-0.339315
3.3564,1.6915,-2.30826
3.3564,1.70454,-4.01117
3.3564,1.71759,-3.06647
3.3564,1.73063,-5.25969
3.3564,1.74367,-4.45646
3.3564,1.75672,-3.10606
3.3564,1.76976,-2.7072
3.3564,1.7828,-0.00741796
3.3564,1.79585,0.672288
3.3564,1.80889,0.636395
3.3564,1.82193,1.61067
3.3564,1.83498,2.45117
3.3564,1.84802,2.07258
3.3564,1.86107,2.50333
3.3564,1.87411,3.04956
3.3564,1.88715,2.95989
3.3564,1.9002,2.99556
3.3564,1.91324,3.28735
3.3564,1.92628,3.05844
3.3564,1.93933,3.02852
3.3564,1.95237,3.39126
3.3564,1.96541,3.11878
3.3564,1.97846,2.81519
3.3564,1.9915,2.49969
3.3564,2.00454,3.09149
3.3564,2.01759,2.91194
3.3564,2.03063,2.98947
3.3564,2.04367,2.93374
3.3564,2.05672,3.11104
3.3564,2.06976,3.21486
3.3564,2.0828,2.49703
3.3564,2.09585,3.39781
3.3564,2.10889,4.74753
3.3564,2.12193,3.01122
3.3564,2.13498,2.25986
3.3564,2.14802,2.74419
3.3564,2.16107,-1.64581
3.3564,2.17411,-1.73886
3.3564,2.18715,-1.15556
3.3564,2.2002,-8.16334
3.3564,2.21324,-8.69851
3.3564,2.22628,-11.0311
3.3564,2.23933,-5.12136
3.3564,2.25237,-5.54184
3.3564,2.26541,-4.47057
3.3564,2.27846,-3.70569
3.3564,2.2915,-1.84255
3.3564,2.30454,-1.00863
3.3564,2.31759,-1.41636
3.3564,2.33063,-0.299335
3.3564,2.34367,0.822593
3.3564,2.35672,-0.531256
3.3564,2.36976,1.05243
3.36944,1.13063,-7.62042
3.36944,1.14367,-7.62042
3.36944,1.15672,-6.95752
3.36944,1.16976,-5.94428
3.36944,1.1828,-7.86499
3.36944,1.19585,-6.92106
3.36944,1.20889,-8.59474
3.36944,1.22193,-8.52666
3.36944,1.23498,-9.08102
3.36944,1.24802,-9.19172
3.36944,1.26107,-7.79291
3.36944,1.27411,-7.95253
3.36944,1.28715,-6.1619
3.36944,1.3002,-6.74974
3.36944,1.31324,-5.38146
3.36944,1.32628,-4.72677
3.36944,1.33933,-4.31227
3.36944,1.35237,-4.91634
3.36944,1.36541,-2.89982
3.36944,1.37846,-3.62914
3.36944,1.3915,-2.76118
3.36944,1.40454,-3.36141
3.36944,1.41759,-3.30781
3.36944,1.43063,-0.94547
3.36944,1.44367,0.806264
3.36944,1.45672,-1.09381
3.36944,1.46976,-0.746266
3.36944,1.4828,-0.996634
3.36944,1.49585,-0.235892
3.36944,1.50889,-0.776095
3.36944,1.52193,-0.723237
3.36944,1.53498,0.615823
3.36944,1.54802,1.09093
3.36944,1.56107,0.504645
3.36944,1.57411,1.89849
3.36944,1.58715,0.399208
3.36944,1.6002,0.701927
3.36944,1.61324,1.47291
3.36944,1.62628,1.51077
3.36944,1.63933,1.02005
3.36944,1.65237,1.16034
3.36944,1.66541,3.67809
3.36944,1.67846,2.60622
3.36944,1.6915,0.611254
3.36944,1.70454,-0.655849
3.36944,1.71759,-0.49284
3.36944,1.73063,-4.11214
3.36944,1.74367,-0.266273
3.36944,1.75672,-1.36266
3.36944,1.76976,1.42973
3.36944,1.7828,0.518306
3.36944,1.79585,1.74785
3.36944,1.80889,2.15079
3.36944,1.82193,2.47761
3.36944,1.83498,3.42642
3.36944,1.84802,3.51385
3.36944,1.86107,3.8605
3.36944,1.87411,3.8205
3.36944,1.88715,3.70372
3.36944,1.9002,3.58607
3.36944,1.91324,3.45486
3.36944,1.92628,3.16615
3.36944,1.93933,3.22301
3.36944,1.95237,3.33268
3.36944,1.96541,2.76393
3.36944,1.97846,2.61492
3.36944,1.9915,2.50603
3.36944,2.00454,2.3676
3.36944,2.01759,2.27509
3.36944,2.03063,2.53418
3.36944,2.04367,2.37974
3.36944,2.05672,2.35643
3.36944,2.06976,2.01248
3.36944,2.0828,2.06122
3.36944,2.09585,2.45805
3.36944,2.10889,2.34921
3.36944,2.12193,1.61874
3.36944,2.13498,1.26401
3.36944,2.14802,1.03853
3.36944,2.16107,-1.66573
3.36944,2.17411,-3.43909
3.36944,2.18715,-4.85671
3.36944,2.2002,-9.15848
3.36944,2.21324,-10.4371
3.36944,2.22628,-11.5986
3.36944,2.23933,-7.61198
3.36944,2.25237,-5.68964
3.36944,2.26541,-3.39316
3.36944,2.27846,-2.84102
3.36944,2.2915,-1.49785
3.36944,2.30454,-0.782053
3.36944,2.31759,-0.949697
3.36944,2.33063,-0.0904995
3.36944,2.34367,0.142736
3.36944,2.35672,0.470931
3.36944,2.36976,1.79063
3.38249,1.13063,-6.97911
3.38249,1.14367,-6.97911
3.38249,1.15672,-5.52003
3.38249,1.16976,-5.88641
3.38249,1.1828,-7.63684
3.38249,1.19585,-7.25365
3.38249,1.20889,-9.87246
3.38249,1.22193,-11.3959
3.38249,1.23498,-9.71728
3.38249,1.24802,-8.83841
3.38249,1.26107,-5.90907
3.38249,1.27411,-6.50621
3.38249,1.28715,-4.78793
3.38249,1.3002,-4.44715
3.38249,1.31324,-3.23047
3.38249,1.32628,-5.30987
3.38249,1.33933,-4.43313
3.38249,1.35237,-3.05987
3.38249,1.36541,-1.17299
3.38249,1.37846,-2.99881
3.38249,1.3915,-2.63475
3.38249,1.40454,-1.39107
3.38249,1.41759,-2.55785
3.38249,1.43063,-0.129132
3.38249,1.44367,4.33949
3.38249,1.45672,-0.0218032
3.38249,1.46976,2.31915
3.38249,1.4828,0.858678
3.38249,1.49585,2.73262
3.38249,1.50889,1.42102
3.38249,1.52193,0.186081
3.38249,1.53498,3.12972
3.38249,1.54802,1.99871
3.38249,1.56107,3.92256
3.38249,1.57411,2.72196
3.38249,1.58715,3.49381
3.38249,1.6002,3.09054
3.38249,1.61324,3.10872
3.38249,1.62628,3.31461
3.38249,1.63933,4.00492
3.38249,1.65237,4.10317
3.38249,1.66541,6.822
3.38249,1.67846,5.91573
3.38249,1.6915,4.32836
3.38249,1.70454,1.70313
3.38249,1.71759,2.96673
3.38249,1.73063,-1.36252
3.38249,1.74367,0.762067
3.38249,1.75672,-0.00598487
3.38249,1.76976,1.80823
3.38249,1.7828,2.57463
3.38249,1.79585,1.94173
3.38249,1.80889,2.30265
3.38249,1.82193,2.21855
3.38249,1.83498,4.26475
3.38249,1.84802,3.58167
3.38249,1.86107,3.85151
3.38249,1.87411,3.68933
3.38249,1.88715,3.8732
3.38249,1.9002,3.82788
3.38249,1.91324,3.86226
3.38249,1.92628,3.29084
3.38249,1.93933,3.226
3.38249,1.95237,3.36389
3.38249,1.96541,3.55658
3.38249,1.97846,2.8846
3.38249,1.9915,2.5221
3.38249,2.00454,2.92642
3.38249,2.01759,2.53978
3.38249,2.03063,2.97536
3.38249,2.04367,2.39478
3.38249,2.05672,2.82899
3.38249,2.06976,2.39161
3.38249,2.0828,2.01869
3.38249,2.09585,2.84015
3.38249,2.10889,3.51013
3.38249,2.12193,0.981274
3.38249,2.13498,0.829955
3.38249,2.14802,0.928895
3.38249,2.16107,-4.22923
3.38249,2.17411,-5.08691
3.38249,2.18715,-5.7894
3.38249,2.2002,-8.27677
3.38249,2.21324,-5.33453
3.38249,2.22628,-10.1652
3.38249,2.23933,-9.80877
3.38249,2.25237,-3.89208
3.38249,2.26541,-2.28802
3.38249,2.27846,-2.47842
3.38249,2.2915,-0.487189
3.38249,2.30454,0.964706
3.38249,2.31759,-0.022613
3.38249,2.33063,1.51352
3.38249,2.34367,2.82004
3.38249,2.35672,1.443
3.38249,2.36976,3.42234
3.39553,1.13063,-5.61801
3.39553,1.14367,-5.61801
3.39553,1.15672,-4.62545
3.39553,1.16976,-4.76566
3.39553,1.1828,-6.68641
3.39553,1.19585,-7.34132
3.39553,1.20889,-8.7452
3.39553,1.22193,-8.18491
3.39553,1.23498,-6.95599
3.39553,1.24802,-5.67427
3.39553,1.26107,-2.93711
3.39553,1.27411,-2.84599
3.39553,1.28715,-2.05123
3.39553,1.3002,-0.751558
3.39553,1.31324,-0.104289
3.39553,1.32628,-0.15845
3.39553,1.33933,0.700464
3.39553,1.35237,-1.30195
3.39553,1.36541,2.15114
3.39553,1.37846,1.39208
3.39553,1.3915,3.1379
3.39553,1.40454,0.68738
3.39553,1.41759,3.08785
3.39553,1.43063,5.73038
3.39553,1.44367,6.58691
3.39553,1.45672,5.29867
3.39553,1.46976,4.26271
3.39553,1.4828,5.65776
3.39553,1.49585,5.28939
3.39553,1.50889,3.97325
3.39553,1.52193,3.36938
3.39553,1.53498,4.30705
3.39553,1.54802,3.66773
3.39553,1.56107,4.70168
3.39553,1.57411,4.1769
3.39553,1.58715,5.29542
3.39553,1.6002,5.12567
3.39553,1.61324,4.45472
3.39553,1.62628,5.99053
3.39553,1.63933,5.26791
3.39553,1.65237,5.87896
3.39553,1.66541,5.89103
3.39553,1.67846,7.32448
3.39553,1.6915,5.57458
3.39553,1.70454,5.76015
3.39553,1.71759,5.67919
3.39553,1.73063,2.63786
3.39553,1.74367,3.80791
3.39553,1.75672,4.74867
3.39553,1.76976,4.765
3.39553,1.7828,4.44785
3.39553,1.79585,4.50481
3.39553,1.80889,4.36536
3.39553,1.82193,4.43005
3.39553,1.83498,5.37927
3.39553,1.84802,4.46116
3.39553,1.86107,4.64636
3.39553,1.87411,4.76338
3.39553,1.88715,4.46406
3.39553,1.9002,4.42238
3.39553,1.91324,4.28341
3.39553,1.92628,3.58345
3.39553,1.93933,3.47241
3.39553,1.95237,3.31669
3.39553,1.96541,2.96981
3.39553,1.97846,2.65494
3.39553,1.9915,2.54074
3.39553,2.00454,1.94067
3.39553,2.01759,2.09571
3.39553,2.03063,2.89635
3.39553,2.04367,2.16191
3.39553,2.05672,2.01924
3.39553,2.06976,1.79615
3.39553,2.0828,1.41667
3.39553,2.09585,3.55961
3.39553,2.10889,1.80742
3.39553,2.12193,0.115565
3.39553,2.13498,0.174365
3.39553,2.14802,-1.75368
3.39553,2.16107,-10.5812
3.39553,2.17411,-9.49778
3.39553,2.18715,-9.67821
3.39553,2.2002,-8.36166
3.39553,2.21324,-7.11023
3.39553,2.22628,-5.73853
3.39553,2.23933,-1.52123
3.39553,2.25237,-2.77909
3.39553,2.26541,-0.182873
3.39553,2.27846,-0.430272
3.39553,2.2915,0.982088
3.39553,2.30454,2.3992
3.39553,2.31759,1.68837
3.39553,2.33063,2.33538
3.39553,2.34367,3.06068
3.39553,2.35672,3.20675
3.39553,2.36976,4.52361
3.40857,1.13063,-3.36691
3.40857,1.14367,-3.36691
3.40857,1.15672,-3.43874
3.40857,1.16976,-3.42642
3.40857,1.1828,-6.03569
3.40857,1.19585,-6.00644
3.40857,1.20889,-6.53073
3.40857,1.22193,-4.71049
3.40857,1.23498,-4.85907
3.40857,1.24802,-2.3074
3.40857,1.26107,-0.59304
3.40857,1.27411,-0.453214
3.40857,1.28715,0.597274
3.40857,1.3002,1.75294
3.40857,1.31324,1.19243
3.40857,1.32628,3.2783
3.40857,1.33933,2.18176
3.40857,1.35237,1.72518
3.40857,1.36541,4.45273
3.40857,1.37846,5.44121
3.40857,1.3915,7.51465
3.40857,1.40454,7.42912
3.40857,1.41759,6.09277
3.40857,1.43063,8.90398
3.40857,1.44367,12.033
3.40857,1.45672,10.1209
3.40857,1.46976,6.02013
3.40857,1.4828,6.24437
3.40857,1.49585,6.07677
3.40857,1.50889,5.83125
3.40857,1.52193,4.25678
3.40857,1.53498,4.33801
3.40857,1.54802,3.88781
3.40857,1.56107,4.9395
3.40857,1.57411,3.9487
3.40857,1.58715,4.03478
3.40857,1.6002,3.86748
3.40857,1.61324,5.94492
3.40857,1.62628,5.95033
3.40857,1.63933,5.21247
3.40857,1.65237,6.53954
3.40857,1.66541,6.83679
3.40857,1.67846,7.83342
3.40857,1.6915,7.32505
3.40857,1.70454,7.62983
3.40857,1.71759,8.78281
3.40857,1.73063,5.48833
3.40857,1.74367,5.69826
3.40857,1.75672,6.55468
3.40857,1.76976,6.04134
3.40857,1.7828,6.41998
3.40857,1.79585,6.18894
3.40857,1.80889,5.261
3.40857,1.82193,5.91638
3.40857,1.83498,6.29433
3.40857,1.84802,6.27272
3.40857,1.86107,6.06011
3.40857,1.87411,5.58277
3.40857,1.88715,5.27421
3.40857,1.9002,4.7373
3.40857,1.91324,4.92801
3.40857,1.92628,4.0296
3.40857,1.93933,4.12808
3.40857,1.95237,3.43603
3.40857,1.96541,3.48152
3.40857,1.97846,2.87294
3.40857,1.9915,2.16591
3.40857,2.00454,1.69929
3.40857,2.01759,2.27152
3.40857,2.03063,2.15004
3.40857,2.04367,1.65653
3.40857,2.05672,1.50845
3.40857,2.06976,1.34767
3.40857,2.0828,0.778413
3.40857,2.09585,1.06665
3.40857,2.10889,1.49607
3.40857,2.12193,-0.455908
3.40857,2.13498,-1.41302
3.40857,2.14802,-2.49467
3.40857,2.16107,-7.09257
3.40857,2.17411,-9.9414
3.40857,2.18715,-10.5257
3.40857,2.2002,-10.559
3.40857,2.21324,-5.52881
3.40857,2.22628,-4.44064
3.40857,2.23933,-1.43381
3.40857,2.25237,-1.45526
3.40857,2.26541,0.886357
3.40857,2.27846,0.652154
3.40857,2.2915,1.71839
3.40857,2.30454,2.51529
3.40857,2.31759,2.00753
3.40857,2.33063,2.92997
3.40857,2.34367,4.10186
3.40857,2.35672,3.75778
3.40857,2.36976,5.32858
3.42162,1.13063,-1.66187
3.42162,1.14367,-1.66187
3.42162,1.15672,-1.33083
3.42162,1.16976,-2.41854
3.42162,1.1828,-4.32349
3.42162,1.19585,-4.37162
3.42162,1.20889,-3.88945
3.42162,1.22193,-2.81011
3.42162,1.23498,-2.4411
3.42162,1.24802,0.312048
3.42162,1.26107,1.55067
3.42162,1.27411,1.91829
3.42162,1.28715,1.85666
3.42162,1.3002,0.857741
3.42162,1.31324,5.53666
3.42162,1.32628,4.84031
3.42162,1.33933,5.50287
3.42162,1.35237,4.55068
3.42162,1.36541,10.9796
3.42162,1.37846,7.0782
3.42162,1.3915,11.0495
3.42162,1.40454,9.70275
3.42162,1.41759,8.5196
3.42162,1.43063,12.7502
3.42162,1.44367,9.11426
3.42162,1.45672,9.64627
3.42162,1.46976,7.81685
3.42162,1.4828,6.39339
3.42162,1.49585,5.12412
3.42162,1.50889,4.86921
3.42162,1.52193,3.45831
3.42162,1.53498,4.33892
3.42162,1.54802,3.03261
3.42162,1.56107,3.83343
3.42162,1.57411,3.23474
3.42162,1.58715,3.55346
3.42162,1.6002,1.73109
3.42162,1.61324,4.77531
3.42162,1.62628,4.88768
3.42162,1.63933,4.15938
3.42162,1.65237,6.2294
3.42162,1.66541,7.15141
3.42162,1.67846,6.65188
3.42162,1.6915,7.23653
3.42162,1.70454,8.9175
3.42162,1.71759,10.4522
3.42162,1.73063,8.23485
3.42162,1.74367,8.3634
3.42162,1.75672,9.51168
3.42162,1.76976,8.17165
3.42162,1.7828,8.68129
3.42162,1.79585,8.00935
3.42162,1.80889,6.38937
3.42162,1.82193,6.88068
3.42162,1.83498,6.98242
3.42162,1.84802,5.97251
3.42162,1.86107,6.41409
3.42162,1.87411,6.02834
3.42162,1.88715,5.6571
3.42162,1.9002,6.36873
3.42162,1.91324,5.31526
3.42162,1.92628,4.2227
3.42162,1.93933,4.04338
3.42162,1.95237,4.18427
3.42162,1.96541,3.43096
3.42162,1.97846,2.98929
3.42162,1.9915,2.40554
3.42162,2.00454,1.32898
3.42162,2.01759,1.73055
3.42162,2.03063,1.96645
3.42162,2.04367,1.12247
3.42162,2.05672,-1.29552
3.42162,2.06976,0.368022
3.42162,2.0828,0.165637
3.42162,2.09585,-3.44204
3.42162,2.10889,-2.98035
3.42162,2.12193,-1.66261
3.42162,2.13498,-1.14728
3.42162,2.14802,-5.35212
3.42162,2.16107,-5.05361
3.42162,2.17411,-5.32806
3.42162,2.18715,-18.6868
3.42162,2.2002,-5.97125
3.42162,2.21324,-2.97311
3.42162,2.22628,-3.79914
3.42162,2.23933,-5.0752
3.42162,2.25237,0.295724
3.42162,2.26541,1.21405
3.42162,2.27846,1.0402
3.42162,2.2915,2.2453
3.42162,2.30454,2.43195
3.42162,2.31759,2.49206
3.42162,2.33063,3.70512
3.42162,2.34367,4.25201
3.42162,2.35672,4.04046
3.42162,2.36976,5.89748
3.43466,1.13063,-0.757479
3.43466,1.14367,-0.757479
3.43466,1.15672,0.836281
3.43466,1.16976,-0.926546
3.43466,1.1828,-1.98435
3.43466,1.19585,-1.56909
3.43466,1.20889,-2.08575
3.43466,1.22193,0.306205
3.43466,1.23498,0.306196
3.43466,1.24802,3.45779
3.43466,1.26107,4.33886
3.43466,1.27411,5.16316
3.43466,1.28715,7.50759
3.43466,1.3002,8.22095
3.43466,1.31324,9.1427
3.43466,1.32628,10.9264
3.43466,1.33933,11.8175
3.43466,1.35237,8.79591
3.43466,1.36541,11.1626
3.43466,1.37846,14.3341
3.43466,1.3915,12.7501
3.43466,1.40454,11.0563
3.43466,1.41759,11.6037
3.43466,1.43063,9.95613
3.43466,1.44367,7.08246
3.43466,1.45672,5.98044
3.43466,1.46976,5.83792
3.43466,1.4828,6.79407
3.43466,1.49585,4.88772
3.43466,1.50889,3.5343
3.43466,1.52193,3.5985
3.43466,1.53498,3.83107
3.43466,1.54802,2.73848
3.43466,1.56107,4.40055
3.43466,1.57411,3.0875
3.43466,1.58715,4.5261
3.43466,1.6002,4.99129
3.43466,1.61324,5.0981
3.43466,1.62628,5.76547
3.43466,1.63933,5.90795
3.43466,1.65237,7.44212
3.43466,1.66541,7.49745
3.43466,1.67846,9.02994
3.43466,1.6915,10.3215
3.43466,1.70454,11.9609
3.43466,1.71759,11.0437
3.43466,1.73063,12.4236
3.43466,1.74367,10.79
3.43466,1.75672,10.169
3.43466,1.76976,10.2386
3.43466,1.7828,9.32409
3.43466,1.79585,8.24724
3.43466,1.80889,7.46108
3.43466,1.82193,6.91853
3.43466,1.83498,6.76342
3.43466,1.84802,6.40043
3.43466,1.86107,6.43062
3.43466,1.87411,6.40905
3.43466,1.88715,5.71621
3.43466,1.9002,5.68658
3.43466,1.91324,5.36987
3.43466,1.92628,4.45994
3.43466,1.93933,4.54641
3.43466,1.95237,3.82129
3.43466,1.96541,3.84157
3.43466,1.97846,3.34113
3.43466,1.9915,2.1448
3.43466,2.00454,2.1752
3.43466,2.01759,1.79556
3.43466,2.03063,1.75026
3.43466,2.04367,1.05158
3.43466,2.05672,0.866944
3.43466,2.06976,-0.485594
3.43466,2.0828,-0.798775
3.43466,2.09585,-0.839514
3.43466,2.10889,-1.23568
3.43466,2.12193,-3.22694
3.43466,2.13498,-4.70948
3.43466,2.14802,-7.23303
3.43466,2.16107,-6.45395
3.43466,2.17411,-5.35296
3.43466,2.18715,-6.47471
3.43466,2.2002,-1.44542
3.43466,2.21324,0.989762
3.43466,2.22628,1.62323
3.43466,2.23933,2.74717
3.43466,2.25237,2.59203
3.43466,2.26541,5.17743
3.43466,2.27846,3.99691
3.43466,2.2915,4.98137
3.43466,2.30454,5.17143
3.43466,2.31759,4.08401
3.43466,2.33063,5.96977
3.43466,2.34367,6.71532
3.43466,2.35672,4.87016
3.43466,2.36976,7.93869
3.4477,1.13063,0.174551
3.4477,1.14367,0.174551
3.4477,1.15672,0.526624
3.4477,1.16976,0.518244
3.4477,1.1828,-0.937386
3.4477,1.19585,-1.44457
3.4477,1.20889,-1.89152
3.4477,1.22193,0.05765
3.4477,1.23498,1.51062
3.4477,1.24802,3.18027
3.4477,1.26107,5.32382
3.4477,1.27411,4.22473
3.4477,1.28715,9.58098
3.4477,1.3002,7.42511
3.4477,1.31324,10.489
3.4477,1.32628,9.85317
3.4477,1.33933,15.614
3.4477,1.35237,16.466
3.4477,1.36541,9.1808
3.4477,1.37846,11.0805
3.4477,1.3915,8.72953
3.4477,1.40454,11.3989
3.4477,1.41759,10.3762
3.4477,1.43063,6.88168
3.4477,1.44367,4.68398
3.4477,1.45672,4.17925
3.4477,1.46976,3.82659
3.4477,1.4828,3.4853
3.4477,1.49585,3.72759
3.4477,1.50889,3.21975
3.4477,1.52193,2.77365
3.4477,1.53498,2.5349
3.4477,1.54802,1.95618
3.4477,1.56107,2.52962
3.4477,1.57411,1.77281
3.4477,1.58715,2.29935
3.4477,1.6002,2.58249
3.4477,1.61324,3.60838
3.4477,1.62628,4.11499
3.4477,1.63933,5.15617
3.4477,1.65237,4.27508
3.4477,1.66541,5.68352
3.4477,1.67846,5.91868
3.4477,1.6915,7.179
3.4477,1.70454,7.83826
3.4477,1.71759,9.33176
3.4477,1.73063,10.3303
3.4477,1.74367,12.3425
3.4477,1.75672,14.5054
3.4477,1.76976,12.4986
3.4477,1.7828,11.4914
3.4477,1.79585,9.3471
3.4477,1.80889,8.55076
3.4477,1.82193,8.24232
3.4477,1.83498,7.56632
3.4477,1.84802,7.174
3.4477,1.86107,6.67093
3.4477,1.87411,6.45562
3.4477,1.88715,6.13088
3.4477,1.9002,5.61372
3.4477,1.91324,5.91706
3.4477,1.92628,4.50839
3.4477,1.93933,4.96509
3.4477,1.95237,4.39231
3.4477,1.96541,4.02571
3.4477,1.97846,2.51706
3.4477,1.9915,2.21657
3.4477,2.00454,1.86553
3.4477,2.01759,1.21517
3.4477,2.03063,1.38585
3.4477,2.04367,0.545932
3.4477,2.05672,-1.74208
3.4477,2.06976,-1.05463
3.4477,2.0828,-2.59982
3.4477,2.09585,-0.733563
3.4477,2.10889,-1.89142
3.4477,2.12193,-3.99449
3.4477,2.13498,-4.26747
3.4477,2.14802,-7.17008
3.4477,2.16107,-4.11991
3.4477,2.17411,-3.94643
3.4477,2.18715,-5.61356
3.4477,2.2002,-0.0743354
3.4477,2.21324,2.77693
3.4477,2.22628,3.04539
3.4477,2.23933,1.41213
3.4477,2.25237,4.71528
3.4477,2.26541,4.82264
3.4477,2.27846,4.21788
3.4477,2.2915,4.7551
3.4477,2.30454,5.50421
3.4477,2.31759,5.08953
3.4477,2.33063,6.58874
3.4477,2.34367,7.1445
3.4477,2.35672,6.84956
3.4477,2.36976,8.90119
3.46075,1.13063,-0.468742
3.46075,1.14367,-0.468742
3.46075,1.15672,-0.27814
3.46075,1.16976,-0.100251
3.46075,1.1828,-0.857131
3.46075,1.19585,-1.04986
3.46075,1.20889,0.119629
3.46075,1.22193,1.52685
3.46075,1.23498,2.61841
3.46075,1.24802,5.14913
3.46075,1.26107,5.7652
3.46075,1.27411,6.74525
3.46075,1.28715,8.10474
3.46075,1.3002,8.58312
3.46075,1.31324,8.35665
3.46075,1.32628,9.74144
3.46075,1.33933,9.5352
3.46075,1.35237,9.96395
3.46075,1.36541,6.41908
3.46075,1.37846,8.62701
3.46075,1.3915,5.70991
3.46075,1.40454,6.37304
3.46075,1.41759,6.75013
3.46075,1.43063,4.81666
3.46075,1.44367,3.67447
3.46075,1.45672,3.26088
3.46075,1.46976,2.97627
3.46075,1.4828,3.60164
3.46075,1.49585,2.16647
3.46075,1.50889,2.53233
3.46075,1.52193,1.95307
3.46075,1.53498,1.98792
3.46075,1.54802,1.22855
3.46075,1.56107,2.12887
3.46075,1.57411,1.98486
3.46075,1.58715,2.75777
3.46075,1.6002,3.32494
3.46075,1.61324,3.47497
3.46075,1.62628,4.70833
3.46075,1.63933,4.79105
3.46075,1.65237,5.86442
3.46075,1.66541,6.44513
3.46075,1.67846,7.05054
3.46075,1.6915,8.84353
3.46075,1.70454,10.4729
3.46075,1.71759,10.012
3.46075,1.73063,13.944
3.46075,1.74367,13.2509
3.46075,1.75672,11.9625
3.46075,1.76976,13.3133
3.46075,1.7828,12.6018
3.46075,1.79585,10.4513
3.46075,1.80889,9.0527
3.46075,1.82193,8.22838
3.46075,1.83498,8.22214
3.46075,1.84802,7.64123
3.46075,1.86107,6.79786
3.46075,1.87411,6.65497
3.46075,1.88715,5.6669
3.46075,1.9002,5.1814
3.46075,1.91324,5.25568
3.46075,1.92628,5.32264
3.46075,1.93933,4.23965
3.46075,1.95237,3.03073
3.46075,1.96541,2.82141
3.46075,1.97846,2.34056
3.46075,1.9915,1.51403
3.46075,2.00454,0.498594
3.46075,2.01759,0.876898
3.46075,2.03063,0.051285
3.46075,2.04367,-0.301947
3.46075,2.05672,-0.887136
3.46075,2.06976,-2.81139
3.46075,2.0828,-2.35792
3.46075,2.09585,-2.26598
3.46075,2.10889,-4.58903
3.46075,2.12193,-6.02444
3.46075,2.13498,-6.56827
3.46075,2.14802,-5.28272
3.46075,2.16107,-0.0149308
3.46075,2.17411,-0.110641
3.46075,2.18715,1.56367
3.46075,2.2002,3.70386
3.46075,2.21324,6.04762
3.46075,2.22628,5.52648
3.46075,2.23933,6.01792
3.46075,2.25237,5.70187
3.46075,2.26541,7.68577
3.46075,2.27846,6.36139
3.46075,2.2915,7.10636
3.46075,2.30454,7.49389
3.46075,2.31759,7.132
3.46075,2.33063,8.69494
3.46075,2.34367,8.71984
3.46075,2.35672,7.85618
3.46075,2.36976,9.61508
3.47379,1.13063,-1.56319
3.47379,1.14367,-1.56319
3.47379,1.15672,-1.1213
3.47379,1.16976,-1.12961
3.47379,1.1828,-1.57473
3.47379,1.19585,-1.41789
3.47379,1.20889,-1.30292
3.47379,1.22193,0.467957
3.47379,1.23498,1.36218
3.47379,1.24802,2.05161
3.47379,1.26107,3.75989
3.47379,1.27411,5.61383
3.47379,1.28715,6.18853
3.47379,1.3002,6.27779
3.47379,1.31324,5.50771
3.47379,1.32628,4.59439
3.47379,1.33933,5.41678
3.47379,1.35237,5.49511
3.47379,1.36541,3.78044
3.47379,1.37846,4.56475
3.47379,1.3915,3.38438
3.47379,1.40454,3.94151
3.47379,1.41759,4.03069
3.47379,1.43063,2.86495
3.47379,1.44367,1.58853
3.47379,1.45672,1.45834
3.47379,1.46976,1.31808
3.47379,1.4828,1.02166
3.47379,1.49585,1.09916
3.47379,1.50889,1.29688
3.47379,1.52193,1.9098
3.47379,1.53498,0.449165
3.47379,1.54802,0.400505
3.47379,1.56107,1.43099
3.47379,1.57411,1.65344
3.47379,1.58715,2.2112
3.47379,1.6002,2.19562
3.47379,1.61324,3.55343
3.47379,1.62628,3.31784
3.47379,1.63933,3.7917
3.47379,1.65237,4.50879
3.47379,1.66541,5.33674
3.47379,1.67846,6.23806
3.47379,1.6915,8.62921
3.47379,1.70454,9.76229
3.47379,1.71759,10.374
3.47379,1.73063,12.8624
3.47379,1.74367,13.3919
3.47379,1.75672,14.7571
3.47379,1.76976,12.056
3.47379,1.7828,11.287
3.47379,1.79585,10.2956
3.47379,1.80889,9.25679
3.47379,1.82193,8.33577
3.47379,1.83498,7.51143
3.47379,1.84802,7.57996
3.47379,1.86107,7.71329
3.47379,1.87411,6.55546
3.47379,1.88715,6.82298
3.47379,1.9002,6.27525
3.47379,1.91324,5.71974
3.47379,1.92628,4.64633
3.47379,1.93933,4.14012
3.47379,1.95237,3.63499
3.47379,1.96541,1.8486
3.47379,1.97846,2.74273
3.47379,1.9915,-0.14637
3.47379,2.00454,0.439786
3.47379,2.01759,-0.00986511
3.47379,2.03063,-1.07687
3.47379,2.04367,-1.22076
3.47379,2.05672,-3.03639
3.47379,2.06976,-3.80346
3.47379,2.0828,-4.32791
3.47379,2.09585,-4.76995
3.47379,2.10889,-5.62628
3.47379,2.12193,-5.02113
3.47379,2.13498,-3.14275
3.47379,2.14802,-2.08042
3.47379,2.16107,2.62947
3.47379,2.17411,3.17742
3.47379,2.18715,3.60869
3.47379,2.2002,4.95777
3.47379,2.21324,8.68615
3.47379,2.22628,8.31067
3.47379,2.23933,8.07825
3.47379,2.25237,9.12572
3.47379,2.26541,10.2152
3.47379,2.27846,7.2221
3.47379,2.2915,9.72795
3.47379,2.30454,9.18952
3.47379,2.31759,7.68331
3.47379,2.33063,9.49393
3.47379,2.34367,11.2133
3.47379,2.35672,8.17269
3.47379,2.36976,11.0747
3.48683,1.13063,-3.0686
3.48683,1.14367,-3.0686
3.48683,1.15672,-3.48286
3.48683,1.16976,-3.65565
3.48683,1.1828,-2.57122
3.48683,1.19585,-3.45298
3.48683,1.20889,-2.51464
3.48683,1.22193,-2.60337
3.48683,1.23498,-1.20277
3.48683,1.24802,-1.13353
3.48683,1.26107,0.761304
3.48683,1.27411,3.36332
3.48683,1.28715,1.98546
3.48683,1.3002,3.63845
3.48683,1.31324,3.47515
3.48683,1.32628,3.47604
3.48683,1.33933,4.32532
3.48683,1.35237,4.37138
3.48683,1.36541,0.734905
3.48683,1.37846,3.37976
3.48683,1.3915,3.71343
3.48683,1.40454,0.213424
3.48683,1.41759,2.66299
3.48683,1.43063,2.68792
3.48683,1.44367,0.453544
3.48683,1.45672,1.29387
3.48683,1.46976,0.573096
3.48683,1.4828,1.97738
3.48683,1.49585,-0.0702802
3.48683,1.50889,1.34917
3.48683,1.52193,1.60457
3.48683,1.53498,0.141129
3.48683,1.54802,0.34978
3.48683,1.56107,1.39847
3.48683,1.57411,0.731187
3.48683,1.58715,3.15028
3.48683,1.6002,3.64402
3.48683,1.61324,3.22996
3.48683,1.62628,4.53412
3.48683,1.63933,4.55311
3.48683,1.65237,5.09734
3.48683,1.66541,3.987
3.48683,1.67846,6.48943
3.48683,1.6915,7.82152
3.48683,1.70454,9.97634
3.48683,1.71759,9.69355
3.48683,1.73063,14.1467
3.48683,1.74367,11.9679
3.48683,1.75672,12.3617
3.48683,1.76976,11.6014
3.48683,1.7828,10.9458
3.48683,1.79585,10.3172
3.48683,1.80889,8.49679
3.48683,1.82193,7.98212
3.48683,1.83498,6.33079
3.48683,1.84802,7.39645
3.48683,1.86107,5.61569
3.48683,1.87411,5.28387
3.48683,1.88715,4.75523
3.48683,1.9002,5.58662
3.48683,1.91324,4.1965
3.48683,1.92628,3.49133
3.48683,1.93933,4.1861
3.48683,1.95237,2.67609
3.48683,1.96541,1.08655
3.48683,1.97846,2.19484
3.48683,1.9915,-0.876176
3.48683,2.00454,-0.930387
3.48683,2.01759,-2.30657
3.48683,2.03063,-2.24076
3.48683,2.04367,-2.69231
3.48683,2.05672,-6.90436
3.48683,2.06976,-5.78771
3.48683,2.0828,-5.94996
3.48683,2.09585,-3.44286
3.48683,2.10889,-6.65943
3.48683,2.12193,-2.69329
3.48683,2.13498,-1.04152
3.48683,2.14802,0.908432
3.48683,2.16107,6.98633
3.48683,2.17411,6.52285
3.48683,2.18715,6.60333
3.48683,2.2002,8.05946
3.48683,2.21324,9.82999
3.48683,2.22628,9.68513
3.48683,2.23933,9.04557
3.48683,2.25237,9.78146
3.48683,2.26541,11.2564
3.48683,2.27846,8.65434
3.48683,2.2915,9.96375
3.48683,2.30454,10.3467
3.48683,2.31759,9.26915
3.48683,2.33063,10.1728
3.48683,2.34367,10.5821
3.48683,2.35672,11.2028
3.48683,2.36976,13.0171
3.49988,1.13063,-4.54657
3.49988,1.14367,-4.54657
3.49988,1.15672,-4.31705
3.49988,1.16976,-4.83337
3.49988,1.1828,-4.65978
3.49988,1.19585,-5.69262
3.49988,1.20889,-4.84049
3.49988,1.22193,-3.69446
3.49988,1.23498,-4.52193
3.49988,1.24802,-1.38459
3.49988,1.26107,-0.978059
3.49988,1.27411,0.581469
3.49988,1.28715,1.058
3.49988,1.3002,0.80021
3.49988,1.31324,1.61285
3.49988,1.32628,0.569014
3.49988,1.33933,1.83602
3.49988,1.35237,2.08584
3.49988,1.36541,0.405038
3.49988,1.37846,0.90105
3.49988,1.3915,-0.205606
3.49988,1.40454,-0.117223
3.49988,1.41759,0.545562
3.49988,1.43063,0.357817
3.49988,1.44367,-0.557821
3.49988,1.45672,-0.21692
3.49988,1.46976,-1.09094
3.49988,1.4828,-0.0435447
3.49988,1.49585,-0.89169
3.49988,1.50889,-0.275625
3.49988,1.52193,0.115598
3.49988,1.53498,-0.37964
3.49988,1.54802,-0.849336
3.49988,1.56107,0.252603
3.49988,1.57411,0.109729
3.49988,1.58715,1.67949
3.49988,1.6002,2.58709
3.49988,1.61324,2.41445
3.49988,1.62628,3.79553
3.49988,1.63933,3.6565
3.49988,1.65237,5.20179
3.49988,1.66541,3.14355
3.49988,1.67846,5.23638
3.49988,1.6915,8.68898
3.49988,1.70454,9.48394
3.49988,1.71759,9.87581
3.49988,1.73063,11.2323
3.49988,1.74367,12.2314
3.49988,1.75672,10.3498
3.49988,1.76976,11.2053
3.49988,1.7828,11.2107
3.49988,1.79585,10.1587
3.49988,1.80889,8.65003
3.49988,1.82193,8.78991
3.49988,1.83498,7.26269
3.49988,1.84802,6.21471
3.49988,1.86107,6.57649
3.49988,1.87411,5.21971
3.49988,1.88715,4.70987
3.49988,1.9002,4.54579
3.49988,1.91324,4.45825
3.49988,1.92628,4.06704
3.49988,1.93933,2.3965
3.49988,1.95237,1.84123
3.49988,1.96541,2.84039
3.49988,1.97846,0.782997
3.49988,1.9915,-1.43529
3.49988,2.00454,-2.06418
3.49988,2.01759,-3.01432
3.49988,2.03063,-4.60285
3.49988,2.04367,-4.10095
3.49988,2.05672,-6.66844
3.49988,2.06976,-4.36572
3.49988,2.0828,-2.08222
3.49988,2.09585,-2.08178
3.49988,2.10889,-2.97213
3.49988,2.12193,0.847419
3.49988,2.13498,3.01379
3.49988,2.14802,3.89608
3.49988,2.16107,8.21101
3.49988,2.17411,8.77015
3.49988,2.18715,8.2645
3.49988,2.2002,12.2316
3.49988,2.21324,13.3462
3.49988,2.22628,13.6427
3.49988,2.23933,15.6798
3.49988,2.25237,13.6973
3.49988,2.26541,15.7458
3.49988,2.27846,12.2053
3.49988,2.2915,13.4244
3.49988,2.30454,14.17
3.49988,2.31759,10.2841
3.49988,2.33063,12.6074
3.49988,2.34367,13.5009
3.49988,2.35672,11.311
3.49988,2.36976,14.8115
3.51292,1.13063,-7.08167
3.51292,1.14367,-7.08167
3.51292,1.15672,-7.05936
3.51292,1.16976,-7.03294
3.51292,1.1828,-6.90704
3.51292,1.19585,-8.23514
3.51292,1.20889,-7.25329
3.51292,1.22193,-5.87723
3.51292,1.23498,-6.52093
3.51292,1.24802,-3.65228
3.51292,1.26107,-4.46086
3.51292,1.27411,-1.9017
3.51292,1.28715,-0.274866
3.51292,1.3002,-0.558008
3.51292,1.31324,-1.02003
3.51292,1.32628,0.437784
3.51292,1.33933,-0.216297
3.51292,1.35237,0.286235
3.51292,1.36541,-1.58432
3.51292,1.37846,-0.463767
3.51292,1.3915,-0.934613
3.51292,1.40454,-0.756752
3.51292,1.41759,-0.484867
3.51292,1.43063,-0.898927
3.51292,1.44367,-2.65037
3.51292,1.45672,-1.6177
3.51292,1.46976,-1.47571
3.51292,1.4828,-1.71287
3.51292,1.49585,-2.79878
3.51292,1.50889,-1.7365
3.51292,1.52193,-0.830443
3.51292,1.53498,-1.46778
3.51292,1.54802,-1.90316
3.51292,1.56107,-0.574062
3.51292,1.57411,-0.0777029
3.51292,1.58715,0.899551
3.51292,1.6002,1.73584
3.51292,1.61324,2.12805
3.51292,1.62628,2.03694
3.51292,1.63933,3.23168
3.51292,1.65237,4.45335
3.51292,1.66541,5.00541
3.51292,1.67846,5.76281
3.51292,1.6915,7.92658
3.51292,1.70454,9.5033
3.51292,1.71759,9.22021
3.51292,1.73063,11.4626
3.51292,1.74367,11.7711
3.51292,1.75672,10.8914
3.51292,1.76976,12.4444
3.51292,1.7828,10.8842
3.51292,1.79585,9.4364
3.51292,1.80889,8.66285
3.51292,1.82193,7.80019
3.51292,1.83498,5.67643
3.51292,1.84802,5.77267
3.51292,1.86107,3.77696
3.51292,1.87411,4.19885
3.51292,1.88715,2.45263
3.51292,1.9002,2.99708
3.51292,1.91324,2.39577
3.51292,1.92628,2.24017
3.51292,1.93933,0.147158
3.51292,1.95237,-0.437142
3.51292,1.96541,-1.59833
3.51292,1.97846,-3.01532
3.51292,1.9915,-3.16328
3.51292,2.00454,-11.846
3.51292,2.01759,-7.36458
3.51292,2.03063,-4.66347
3.51292,2.04367,-7.68693
3.51292,2.05672,-1.8529
3.51292,2.06976,1.21871
3.51292,2.0828,3.20548
3.51292,2.09585,2.80217
3.51292,2.10889,2.61379
3.51292,2.12193,5.11728
3.51292,2.13498,7.51756
3.51292,2.14802,5.11273
3.51292,2.16107,11.6694
3.51292,2.17411,11.1025
3.51292,2.18715,10.5569
3.51292,2.2002,10.8176
3.51292,2.21324,13.1027
3.51292,2.22628,14.2802
3.51292,2.23933,14.7779
3.51292,2.25237,13.1227
3.51292,2.26541,16.7448
3.51292,2.27846,12.1815
3.51292,2.2915,16.2383
3.51292,2.30454,18.7841
3.51292,2.31759,12.7701
3.51292,2.33063,15.6964
3.51292,2.34367,18.0074
3.51292,2.35672,15.4904
3.51292,2.36976,16.7326
3.52596,1.13063,-8.835
3.52596,1.14367,-8.835
3.52596,1.15672,-9.31087
3.52596,1.16976,-9.82502
3.52596,1.1828,-9.29231
3.52596,1.19585,-11.4029
3.52596,1.20889,-8.49529
3.52596,1.22193,-8.75961
3.52596,1.23498,-9.63715
3.52596,1.24802,-6.17508
3.52596,1.26107,-5.02002
3.52596,1.27411,-4.61137
3.52596,1.28715,-3.20838
3.52596,1.3002,-2.93748
3.52596,1.31324,-2.28063
3.52596,1.32628,-3.13661
3.52596,1.33933,-1.65431
3.52596,1.35237,-1.61815
3.52596,1.36541,-3.05101
3.52596,1.37846,-3.31496
3.52596,1.3915,-2.43644
3.52596,1.40454,-3.99083
3.52596,1.41759,-2.50323
3.52596,1.43063,-3.11789
3.52596,1.44367,-3.70496
3.52596,1.45672,-3.04666
3.52596,1.46976,-3.37537
3.52596,1.4828,-3.03126
3.52596,1.49585,-3.82151
3.52596,1.50889,-2.75303
3.52596,1.52193,-2.02945
3.52596,1.53498,-2.21826
3.52596,1.54802,-2.55544
3.52596,1.56107,-1.04001
3.52596,1.57411,-0.801824
3.52596,1.58715,0.76129
3.52596,1.6002,1.60365
3.52596,1.61324,1.80222
3.52596,1.62628,3.26571
3.52596,1.63933,3.67331
3.52596,1.65237,5.27648
3.52596,1.66541,5.40992
3.52596,1.67846,8.12467
3.52596,1.6915,8.30954
3.52596,1.70454,9.81776
3.52596,1.71759,9.10245
3.52596,1.73063,11.8333
3.52596,1.74367,13.5556
3.52596,1.75672,12.3571
3.52596,1.76976,11.5492
3.52596,1.7828,10.2662
3.52596,1.79585,9.71699
3.52596,1.80889,7.96911
3.52596,1.82193,8.47258
3.52596,1.83498,6.06042
3.52596,1.84802,5.02105
3.52596,1.86107,5.43491
3.52596,1.87411,3.71142
3.52596,1.88715,2.64657
3.52596,1.9002,1.84961
3.52596,1.91324,1.10737
3.52596,1.92628,0.925051
3.52596,1.93933,-1.92295
3.52596,1.95237,-3.07618
3.52596,1.96541,-6.21934
3.52596,1.97846,-8.98496
3.52596,1.9915,-7.30412
3.52596,2.00454,-5.78096
3.52596,2.01759,-6.14044
3.52596,2.03063,-6.70355
3.52596,2.04367,-3.29328
3.52596,2.05672,-5.27597
3.52596,2.06976,4.43166
3.52596,2.0828,5.63424
3.52596,2.09585,2.00005
3.52596,2.10889,3.90145
3.52596,2.12193,7.0857
3.52596,2.13498,6.15886
3.52596,2.14802,6.68675
3.52596,2.16107,10.3227
3.52596,2.17411,10.6369
3.52596,2.18715,9.24607
3.52596,2.2002,10.3451
3.52596,2.21324,10.4738
3.52596,2.22628,13.9337
3.52596,2.23933,12.5057
3.52596,2.25237,11.6311
3.52596,2.26541,12.8826
3.52596,2.27846,15.9501
3.52596,2.2915,12.8752
3.52596,2.30454,15.6664
3.52596,2.31759,13.0353
3.52596,2.33063,17.4558
3.52596,2.34367,15.4169
3.52596,2.35672,12.2788
3.52596,2.36976,16.38
3.53901,1.13063,-12.755
3.53901,1.14367,-12.755
3.53901,1.15672,-12.8361
3.53901,1.16976,-12.3318
3.53901,1.1828,-13.2687
3.53901,1.19585,-16.5113
3.53901,1.20889,-16.3932
3.53901,1.22193,-25.1163
3.53901,1.23498,-14.6036
3.53901,1.24802,-15.5444
3.53901,1.26107,-11.1708
3.53901,1.27411,-9.51046
3.53901,1.28715,-9.12111
3.53901,1.3002,-6.45872
3.53901,1.31324,-5.4717
3.53901,1.32628,-5.88364
3.53901,1.33933,-5.47739
3.53901,1.35237,-4.92356
3.53901,1.36541,-5.25986
3.53901,1.37846,-4.71699
3.53901,1.3915,-5.09476
3.53901,1.40454,-6.45708
3.53901,1.41759,-3.71029
3.53901,1.43063,-6.09959
3.53901,1.44367,-6.54179
3.53901,1.45672,-5.73963
3.53901,1.46976,-5.57808
3.53901,1.4828,-6.41195
3.53901,1.49585,-6.27116
3.53901,1.50889,-4.81973
3.53901,1.52193,-3.90971
3.53901,1.53498,-4.31152
3.53901,1.54802,-4.06417
3.53901,1.56107,-2.85624
3.53901,1.57411,-1.76708
3.53901,1.58715,-0.1056
3.53901,1.6002,2.90091
3.53901,1.61324,0.957662
3.53901,1.62628,2.31058
3.53901,1.63933,2.86015
3.53901,1.65237,4.51718
3.53901,1.66541,5.34917
3.53901,1.67846,5.76645
3.53901,1.6915,7.34931
3.53901,1.70454,8.72671
3.53901,1.71759,8.35778
3.53901,1.73063,10.2153
3.53901,1.74367,12.4223
3.53901,1.75672,9.80039
3.53901,1.76976,10.4102
3.53901,1.7828,9.02517
3.53901,1.79585,7.98562
3.53901,1.80889,7.49453
3.53901,1.82193,7.39211
3.53901,1.83498,4.15476
3.53901,1.84802,3.00664
3.53901,1.86107,3.95775
3.53901,1.87411,1.57859
3.53901,1.88715,-1.6371
3.53901,1.9002,-0.669895
3.53901,1.91324,-2.17935
3.53901,1.92628,-1.05693
3.53901,1.93933,1.78515
3.53901,1.95237,-4.32863
3.53901,1.96541,-4.32863
3.53901,1.97846,-5.82102
3.53901,1.9915,-9.86343
3.53901,2.00454,-0.0395174
3.53901,2.01759,-4.74281
3.53901,2.03063,-4.76534
3.53901,2.04367,0.573928
3.53901,2.05672,3.95817
3.53901,2.06976,7.76293
3.53901,2.0828,14.9183
3.53901,2.09585,14.6389
3.53901,2.10889,5.15588
3.53901,2.12193,9.45071
3.53901,2.13498,9.45071
3.53901,2.14802,6.5457
3.53901,2.16107,8.81446
3.53901,2.17411,9.25402
3.53901,2.18715,9.13972
3.53901,2.2002,9.76616
3.53901,2.21324,9.76616
3.53901,2.22628,8.65245
3.53901,2.23933,8.65245
3.53901,2.25237,8.34504
3.53901,2.26541,8.3126
3.53901,2.27846,14.559
3.53901,2.2915,9.43735
3.53901,2.30454,9.43735
3.53901,2.31759,14.7341
3.53901,2.33063,16.5966
3.53901,2.34367,16.5966
3.53901,2.35672,13.9081
3.53901,2.36976,17.2028
3.55205,1.13063,-12.5789
3.55205,1.14367,-12.5789
3.55205,1.15672,-12.424
3.55205,1.16976,-12.855
3.55205,1.1828,-13.9202
3.55205,1.19585,-16.0661
3.55205,1.20889,-16.8605
3.55205,1.22193,-18.4506
3.55205,1.23498,-17.0767
3.55205,1.24802,-18.5254
3.55205,1.26107,-14.1825
3.55205,1.27411,-10.8446
3.55205,1.28715,-9.71905
3.55205,1.3002,-8.22658
3.55205,1.31324,-6.08563
3.55205,1.32628,-5.99055
3.55205,1.33933,-5.54824
3.55205,1.35237,-4.93249
3.55205,1.36541,-6.30794
3.55205,1.37846,-5.69001
3.55205,1.3915,-5.78183
3.55205,1.40454,-6.11401
3.55205,1.41759,-5.91476
3.55205,1.43063,-6.29482
3.55205,1.44367,-7.58924
3.55205,1.45672,-6.62266
3.55205,1.46976,-6.46304
3.55205,1.4828,-6.53714
3.55205,1.49585,-6.53324
3.55205,1.50889,-5.14003
3.55205,1.52193,-4.23911
3.55205,1.53498,-5.54166
3.55205,1.54802,-3.65512
3.55205,1.56107,-2.59963
3.55205,1.57411,-2.1266
3.55205,1.58715,-0.842429
3.55205,1.6002,0.237239
3.55205,1.61324,0.607383
3.55205,1.62628,2.21102
3.55205,1.63933,3.22472
3.55205,1.65237,3.91087
3.55205,1.66541,4.82892
3.55205,1.67846,5.62563
3.55205,1.6915,6.31879
3.55205,1.70454,6.86881
3.55205,1.71759,7.27088
3.55205,1.73063,8.08047
3.55205,1.74367,8.51175
3.55205,1.75672,8.4841
3.55205,1.76976,8.65315
3.55205,1.7828,8.11395
3.55205,1.79585,7.35445
3.55205,1.80889,6.65354
3.55205,1.82193,6.20699
3.55205,1.83498,4.88464
3.55205,1.84802,3.71828
3.55205,1.86107,2.41638
3.55205,1.87411,1.64773
3.55205,1.88715,-0.546107
3.55205,1.9002,-0.378861
3.55205,1.91324,-3.25218
3.55205,1.92628,-5.22925
3.55205,1.93933,-8.3669
3.55205,1.95237,-11.9381
3.55205,1.96541,-15.2047
3.55205,1.97846,-8.64739
3.55205,1.9915,-5.16543
3.55205,2.00454,-2.41957
3.55205,2.01759,1.39431
3.55205,2.03063,3.24948
3.55205,2.04367,6.08801
3.55205,2.05672,10.2659
3.55205,2.06976,11.1726
3.55205,2.0828,14.4754
3.55205,2.09585,15.109
3.55205,2.10889,11.7446
3.55205,2.12193,11.2271
3.55205,2.13498,10.6309
3.55205,2.14802,9.59662
3.55205,2.16107,8.94833
3.55205,2.17411,8.32323
3.55205,2.18715,7.98357
3.55205,2.2002,8.06906
3.55205,2.21324,7.81403
3.55205,2.22628,7.5155
3.55205,2.23933,8.19716
3.55205,2.25237,7.07195
3.55205,2.26541,8.29678
3.55205,2.27846,10.2062
3.55205,2.2915,10.9314
3.55205,2.30454,12.0153
3.55205,2.31759,13.6519
3.55205,2.33063,14.3372
3.55205,2.34367,14.5706
3.55205,2.35672,16.3856
3.55205,2.36976,16.9558
3.56509,1.13063,-15.6474
3.56509,1.14367,-15.6474
3.56509,1.15672,-15.6307
3.56509,1.16976,-15.8347
3.56509,1.1828,-17.1051
3.56509,1.19585,-19.8162
3.56509,1.20889,-19.5616
3.56509,1.22193,-20.8051
3.56509,1.23498,-19.2428
3.56509,1.24802,-33.1158
3.56509,1.26107,-12.5837
3.56509,1.27411,-11.7799
3.56509,1.28715,-13.7063
3.56509,1.3002,-9.39398
3.56509,1.31324,-8.29898
3.56509,1.32628,-8.95855
3.56509,1.33933,-7.00195
3.56509,1.35237,-7.37458
3.56509,1.36541,-9.32246
3.56509,1.37846,-8.13973
3.56509,1.3915,-8.51954
3.56509,1.40454,-9.97879
3.56509,1.41759,-7.47479
3.56509,1.43063,-4.65881
3.56509,1.44367,-11.8854
3.56509,1.45672,-9.80758
3.56509,1.46976,-9.66646
3.56509,1.4828,-9.22115
3.56509,1.49585,-10.374
3.56509,1.50889,-7.20643
3.56509,1.52193,-6.67717
3.56509,1.53498,-5.23627
3.56509,1.54802,-6.09492
3.56509,1.56107,-4.12577
3.56509,1.57411,-2.15732
3.56509,1.58715,-1.75061
3.56509,1.6002,0.138083
3.56509,1.61324,1.00716
3.56509,1.62628,3.22788
3.56509,1.63933,3.16875
3.56509,1.65237,4.5451
3.56509,1.66541,5.15314
3.56509,1.67846,5.73621
3.56509,1.6915,7.50257
3.56509,1.70454,6.8829
3.56509,1.71759,7.31216
3.56509,1.73063,9.70677
3.56509,1.74367,9.47408
3.56509,1.75672,10.293
3.56509,1.76976,8.47101
3.56509,1.7828,7.7421
3.56509,1.79585,6.60522
3.56509,1.80889,6.54637
3.56509,1.82193,5.17291
3.56509,1.83498,2.70452
3.56509,1.84802,2.39151
3.56509,1.86107,1.2617
3.56509,1.87411,-1.54778
3.56509,1.88715,-2.79994
3.56509,1.9002,-6.27798
3.56509,1.91324,-6.13172
3.56509,1.92628,-5.45871
3.56509,1.93933,-3.59012
3.56509,1.95237,-6.03972
3.56509,1.96541,-5.92719
3.56509,1.97846,-2.31986
3.56509,1.9915,-1.4038
3.56509,2.00454,2.39037
3.56509,2.01759,2.06281
3.56509,2.03063,4.12255
3.56509,2.04367,7.28768
3.56509,2.05672,10.4134
3.56509,2.06976,13.8317
3.56509,2.0828,16.4288
3.56509,2.09585,12.5596
3.56509,2.10889,11.315
3.56509,2.12193,11.6967
3.56509,2.13498,9.61382
3.56509,2.14802,7.48577
3.56509,2.16107,8.45951
3.56509,2.17411,6.2102
3.56509,2.18715,5.83705
3.56509,2.2002,5.17342
3.56509,2.21324,4.50899
3.56509,2.22628,3.45801
3.56509,2.23933,3.77251
3.56509,2.25237,4.52341
3.56509,2.26541,4.33852
3.56509,2.27846,6.86047
3.56509,2.2915,5.99006
3.56509,2.30454,8.85932
3.56509,2.31759,9.58801
3.56509,2.33063,10.4256
3.56509,2.34367,10.4625
3.56509,2.35672,11.1123
3.56509,2.36976,11.2034
3.57814,1.13063,-16.6265
3.57814,1.14367,-16.6265
3.57814,1.15672,-17.2018
3.57814,1.16976,-18.0882
3.57814,1.1828,-17.51
3.57814,1.19585,-20.7088
3.57814,1.20889,-20.2394
3.57814,1.22193,-21.1163
3.57814,1.23498,-17.4133
3.57814,1.24802,-20.5967
3.57814,1.26107,-13.4929
3.57814,1.27411,-13.8404
3.57814,1.28715,-13.1476
3.57814,1.3002,-11.4418
3.57814,1.31324,-9.89125
3.57814,1.32628,-10.5439
3.57814,1.33933,-6.59525
3.57814,1.35237,-9.61369
3.57814,1.36541,-11.6521
3.57814,1.37846,-10.3956
3.57814,1.3915,-10.2483
3.57814,1.40454,-12.3002
3.57814,1.41759,-12.4102
3.57814,1.43063,-15.074
3.57814,1.44367,-16.8761
3.57814,1.45672,-11.7693
3.57814,1.46976,-11.5911
3.57814,1.4828,-14.0358
3.57814,1.49585,-11.6767
3.57814,1.50889,-10.6745
3.57814,1.52193,-6.73075
3.57814,1.53498,-6.81964
3.57814,1.54802,-6.17463
3.57814,1.56107,-4.76996
3.57814,1.57411,-2.96754
3.57814,1.58715,-0.38778
3.57814,1.6002,0.726486
3.57814,1.61324,1.5217
3.57814,1.62628,2.71799
3.57814,1.63933,3.40997
3.57814,1.65237,4.29468
3.57814,1.66541,4.77837
3.57814,1.67846,5.56442
3.57814,1.6915,6.48128
3.57814,1.70454,5.80299
3.57814,1.71759,5.61365
3.57814,1.73063,7.68392
3.57814,1.74367,8.58261
3.57814,1.75672,6.86662
3.57814,1.76976,6.82413
3.57814,1.7828,6.42815
3.57814,1.79585,5.54389
3.57814,1.80889,4.89315
3.57814,1.82193,3.0415
3.57814,1.83498,0.995511
3.57814,1.84802,-0.903032
3.57814,1.86107,0.255707
3.57814,1.87411,-2.87337
3.57814,1.88715,-6.64666
3.57814,1.9002,-8.70123
3.57814,1.91324,-6.06513
3.57814,1.92628,-5.19182
3.57814,1.93933,-2.90262
3.57814,1.95237,-1.88964
3.57814,1.96541,-1.09249
3.57814,1.97846,0.149841
3.57814,1.9915,1.63342
3.57814,2.00454,4.86569
3.57814,2.01759,5.88251
3.57814,2.03063,6.99283
3.57814,2.04367,10.478
3.57814,2.05672,13.1521
3.57814,2.06976,16.1865
3.57814,2.0828,15.9929
3.57814,2.09585,12.9618
3.57814,2.10889,10.2861
3.57814,2.12193,10.0419
3.57814,2.13498,7.27276
3.57814,2.14802,5.78552
3.57814,2.16107,5.33205
3.57814,2.17411,3.48476
3.57814,2.18715,2.98343
3.57814,2.2002,2.48388
3.57814,2.21324,1.60405
3.57814,2.22628,1.6513
3.57814,2.23933,1.58174
3.57814,2.25237,1.92801
3.57814,2.26541,2.66829
3.57814,2.27846,3.67573
3.57814,2.2915,4.83808
3.57814,2.30454,6.64656
3.57814,2.31759,8.11646
3.57814,2.33063,8.43994
3.57814,2.34367,10.0222
3.57814,2.35672,10.5136
3.57814,2.36976,11.648
3.59118,1.13063,-18.2992
3.59118,1.14367,-18.2992
3.59118,1.15672,-18.0778
3.59118,1.16976,-18.707
3.59118,1.1828,-18.3239
3.59118,1.19585,-17.1972
3.59118,1.20889,-15.6272
3.59118,1.22193,-15.7838
3.59118,1.23498,-13.9235
3.59118,1.24802,-12.8822
3.59118,1.26107,-12.5262
3.59118,1.27411,-12.2271
3.59118,1.28715,-12.2788
3.59118,1.3002,-11.1039
3.59118,1.31324,-11.1673
3.59118,1.32628,-10.67
3.59118,1.33933,-11.4466
3.59118,1.35237,-11.3853
3.59118,1.36541,-12.7553
3.59118,1.37846,-11.9999
3.59118,1.3915,-14.6928
3.59118,1.40454,-15.0418
3.59118,1.41759,-15.2924
3.59118,1.43063,-15.5762
3.59118,1.44367,-20.0873
3.59118,1.45672,-18.5578
3.59118,1.46976,-17.0058
3.59118,1.4828,-12.9167
3.59118,1.49585,-13.5503
3.59118,1.50889,-9.71786
3.59118,1.52193,-7.46165
3.59118,1.53498,-6.80058
3.59118,1.54802,-5.82583
3.59118,1.56107,-4.2255
3.59118,1.57411,-1.87892
3.59118,1.58715,-0.552157
3.59118,1.6002,0.37553
3.59118,1.61324,0.595472
3.59118,1.62628,2.80339
3.59118,1.63933,3.41487
3.59118,1.65237,3.42484
3.59118,1.66541,3.58405
3.59118,1.67846,4.26471
3.59118,1.6915,5.04457
3.59118,1.70454,5.1057
3.59118,1.71759,4.43538
3.59118,1.73063,6.2343
3.59118,1.74367,4.74892
3.59118,1.75672,5.77591
3.59118,1.76976,4.8688
3.59118,1.7828,3.36488
3.59118,1.79585,2.6949
3.59118,1.80889,2.61584
3.59118,1.82193,1.00084
3.59118,1.83498,-1.04439
3.59118,1.84802,-2.71953
3.59118,1.86107,-3.57247
3.59118,1.87411,-6.46612
3.59118,1.88715,-7.46341
3.59118,1.9002,-5.05445
3.59118,1.91324,-4.84829
3.59118,1.92628,-3.50903
3.59118,1.93933,-1.15034
3.59118,1.95237,-0.793996
3.59118,1.96541,1.14629
3.59118,1.97846,1.80459
3.59118,1.9915,2.66822
3.59118,2.00454,5.00644
3.59118,2.01759,6.58708
3.59118,2.03063,7.77447
3.59118,2.04367,9.82304
3.59118,2.05672,14.8391
3.59118,2.06976,16.398
3.59118,2.0828,17.1494
3.59118,2.09585,14.504
3.59118,2.10889,9.93011
3.59118,2.12193,9.28969
3.59118,2.13498,6.71463
3.59118,2.14802,5.03286
3.59118,2.16107,4.35775
3.59118,2.17411,2.57035
3.59118,2.18715,1.78766
3.59118,2.2002,0.973275
3.59118,2.21324,0.626724
3.59118,2.22628,-0.0832588
3.59118,2.23933,0.735844
3.59118,2.25237,0.745828
3.59118,2.26541,2.19315
3.59118,2.27846,2.97595
3.59118,2.2915,4.33486
3.59118,2.30454,6.0828
3.59118,2.31759,7.41552
3.59118,2.33063,8.38371
3.59118,2.34367,9.98471
3.59118,2.35672,11.7239
3.59118,2.36976,11.989
3.60423,1.13063,-17.4593
3.60423,1.14367,-20.1772
3.60423,1.15672,-18.3325
3.60423,1.16976,-19.8105
3.60423,1.1828,-17.7855
3.60423,1.19585,-16.5623
3.60423,1.20889,-14.1319
3.60423,1.22193,-12.9977
3.60423,1.23498,-12.0169
3.60423,1.24802,-11.3668
3.60423,1.26107,-9.9205
3.60423,1.27411,-9.68469
3.60423,1.28715,-10.1222
3.60423,1.3002,-10.587
3.60423,1.31324,-10.3326
3.60423,1.32628,-10.5296
3.60423,1.33933,-11.7957
3.60423,1.35237,-11.7658
3.60423,1.36541,-13.4408
3.60423,1.37846,-12.9227
3.60423,1.3915,-14.6187
3.60423,1.40454,-15.2849
3.60423,1.41759,-17.5277
3.60423,1.43063,-22.7938
3.60423,1.44367,-15.4441
3.60423,1.45672,-17.5641
3.60423,1.46976,-15.0486
3.60423,1.4828,-15.4917
3.60423,1.49585,-14.2501
3.60423,1.50889,-11.5037
3.60423,1.52193,-8.91396
3.60423,1.53498,-8.04003
3.60423,1.54802,-5.3954
3.60423,1.56107,-4.74144
3.60423,1.57411,-2.19328
3.60423,1.58715,-1.28222
3.60423,1.6002,-0.429569
3.60423,1.61324,0.581247
3.60423,1.62628,0.80857
3.60423,1.63933,2.64678
3.60423,1.65237,2.76733
3.60423,1.66541,2.87757
3.60423,1.67846,2.56181
3.60423,1.6915,3.4486
3.60423,1.70454,4.14065
3.60423,1.71759,2.96293
3.60423,1.73063,4.93469
3.60423,1.74367,3.88683
3.60423,1.75672,4.85135
3.60423,1.76976,3.46531
3.60423,1.7828,3.54466
3.60423,1.79585,2.70879
3.60423,1.80889,1.68893
3.60423,1.82193,0.280889
3.60423,1.83498,-1.05965
3.60423,1.84802,-1.65587
3.60423,1.86107,-1.85913
3.60423,1.87411,-4.02269
3.60423,1.88715,-4.71776
3.60423,1.9002,-4.92876
3.60423,1.91324,-3.66234
3.60423,1.92628,-4.07248
3.60423,1.93933,-1.94692
3.60423,1.95237,0.650462
3.60423,1.96541,2.00897
3.60423,1.97846,2.75442
3.60423,1.9915,3.40167
3.60423,2.00454,5.20789
3.60423,2.01759,6.14896
3.60423,2.03063,7.67726
3.60423,2.04367,9.43542
3.60423,2.05672,12.1
3.60423,2.06976,16.5572
3.60423,2.0828,17.6824
3.60423,2.09585,14.1496
3.60423,2.10889,11.5793
3.60423,2.12193,8.7369
3.60423,2.13498,6.55183
3.60423,2.14802,4.34969
3.60423,2.16107,3.32908
3.60423,2.17411,1.35691
3.60423,2.18715,1.31406
3.60423,2.2002,-0.26043
3.60423,2.21324,-0.711646
3.60423,2.22628,-0.744732
3.60423,2.23933,-0.35257
3.60423,2.25237,0.298859
3.60423,2.26541,1.61331
3.60423,2.27846,2.59021
3.60423,2.2915,4.32004
3.60423,2.30454,4.86273
3.60423,2.31759,7.06224
3.60423,2.33063,8.35621
3.60423,2.34367,10.1421
3.60423,2.35672,12.0828
3.60423,2.36976,12.2876
3.61727,1.13063,-17.2005
3.61727,1.14367,-21.9711
3.61727,1.15672,-17.7725
3.61727,1.16976,-20.0538
3.61727,1.1828,-15.8888
3.61727,1.19585,-13.5557
3.61727,1.20889,-12.2001
3.61727,1.22193,-10.7553
3.61727,1.23498,-10.4094
3.61727,1.24802,-8.69089
3.61727,1.26107,-8.79649
3.61727,1.27411,-9.91506
3.61727,1.28715,-8.13907
3.61727,1.3002,-8.74095
3.61727,1.31324,-9.43697
3.61727,1.32628,-8.42766
3.61727,1.33933,-9.86158
3.61727,1.35237,-11.1738
3.61727,1.36541,-10.8239
3.61727,1.37846,-11.9368
3.61727,1.3915,-11.9549
3.61727,1.40454,-13.9583
3.61727,1.41759,-14.9375
3.61727,1.43063,-15.996
3.61727,1.44367,-12.5171
3.61727,1.45672,-15.5683
3.61727,1.46976,-12.4249
3.61727,1.4828,-13.9376
3.61727,1.49585,-12.3848
3.61727,1.50889,-13.1521
3.61727,1.52193,-7.62789
3.61727,1.53498,-7.65804
3.61727,1.54802,-5.87089
3.61727,1.56107,-3.47822
3.61727,1.57411,-3.391
3.61727,1.58715,-0.978184
3.61727,1.6002,-0.997735
3.61727,1.61324,0.243442
3.61727,1.62628,0.791787
3.61727,1.63933,1.67975
3.61727,1.65237,1.52099
3.61727,1.66541,0.0357065
3.61727,1.67846,1.30602
3.61727,1.6915,1.44549
3.61727,1.70454,1.4193
3.61727,1.71759,1.10346
3.61727,1.73063,2.62361
3.61727,1.74367,2.35021
3.61727,1.75672,2.25198
3.61727,1.76976,1.30637
3.61727,1.7828,0.830885
3.61727,1.79585,-0.284323
3.61727,1.80889,0.397129
3.61727,1.82193,-0.248999
3.61727,1.83498,-4.11346
3.61727,1.84802,-4.62303
3.61727,1.86107,-4.86808
3.61727,1.87411,-4.44779
3.61727,1.88715,-3.33902
3.61727,1.9002,-1.51512
3.61727,1.91324,-1.57539
3.61727,1.92628,-1.01364
3.61727,1.93933,0.520837
3.61727,1.95237,1.76448
3.61727,1.96541,2.47985
3.61727,1.97846,2.7457
3.61727,1.9915,4.33585
3.61727,2.00454,5.00858
3.61727,2.01759,5.78442
3.61727,2.03063,7.04303
3.61727,2.04367,9.21344
3.61727,2.05672,10.8914
3.61727,2.06976,13.6437
3.61727,2.0828,17.327
3.61727,2.09585,16.3352
3.61727,2.10889,11.7043
3.61727,2.12193,8.97282
3.61727,2.13498,6.33957
3.61727,2.14802,4.10444
3.61727,2.16107,2.74445
3.61727,2.17411,0.941919
3.61727,2.18715,0.00435377
3.61727,2.2002,-1.1185
3.61727,2.21324,-1.43274
3.61727,2.22628,-1.59988
3.61727,2.23933,-1.31107
3.61727,2.25237,-0.651897
3.61727,2.26541,0.632956
3.61727,2.27846,1.94638
3.61727,2.2915,3.81006
3.61727,2.30454,5.52749
3.61727,2.31759,7.3891
3.61727,2.33063,8.48662
3.61727,2.34367,9.95523
3.61727,2.35672,11.0925
3.61727,2.36976,11.0934
3.63031,1.13063,-18.3246
3.63031,1.14367,-20.9895
3.63031,1.15672,-18.0595
3.63031,1.16976,-17.2797
3.63031,1.1828,-15.0579
3.63031,1.19585,-13.4285
3.63031,1.20889,-11.39
3.63031,1.22193,-10.8879
3.63031,1.23498,-9.17187
3.63031,1.24802,-8.27317
3.63031,1.26107,-7.50032
3.63031,1.27411,-8.11422
3.63031,1.28715,-7.79594
3.63031,1.3002,-8.23404
3.63031,1.31324,-8.28591
3.63031,1.32628,-7.89718
3.63031,1.33933,-9.32114
3.63031,1.35237,-10.49
3.63031,1.36541,-10.2739
3.63031,1.37846,-10.8851
3.63031,1.3915,-11.2559
3.63031,1.40454,-11.2545
3.63031,1.41759,-11.9968
3.63031,1.43063,-11.9731
3.63031,1.44367,-10.1542
3.63031,1.45672,-11.3486
3.63031,1.46976,-11.1618
3.63031,1.4828,-9.29323
3.63031,1.49585,-8.89642
3.63031,1.50889,-7.76515
3.63031,1.52193,-6.75639
3.63031,1.53498,-6.08783
3.63031,1.54802,-4.46086
3.63031,1.56107,-3.69182
3.63031,1.57411,-0.946493
3.63031,1.58715,0.475256
3.63031,1.6002,-0.0837992
3.63031,1.61324,-1.01939
3.63031,1.62628,0.474515
3.63031,1.63933,0.978989
3.63031,1.65237,0.418429
3.63031,1.66541,-0.269636
3.63031,1.67846,-0.326688
3.63031,1.6915,0.855201
3.63031,1.70454,-0.130398
3.63031,1.71759,-0.464592
3.63031,1.73063,0.750208
3.63031,1.74367,-0.919788
3.63031,1.75672,0.349798
3.63031,1.76976,-0.846261
3.63031,1.7828,-0.628386
3.63031,1.79585,-1.52711
3.63031,1.80889,-1.81066
3.63031,1.82193,-3.3647
3.63031,1.83498,-2.40445
3.63031,1.84802,-3.27842
3.63031,1.86107,-3.64937
3.63031,1.87411,-1.16894
3.63031,1.88715,-2.5804
3.63031,1.9002,-1.34948
3.63031,1.91324,-0.313108
3.63031,1.92628,-0.127268
3.63031,1.93933,1.50011
3.63031,1.95237,1.50792
3.63031,1.96541,2.74135
3.63031,1.97846,3.38301
3.63031,1.9915,4.24243
3.63031,2.00454,5.05793
3.63031,2.01759,5.78202
3.63031,2.03063,6.79152
3.63031,2.04367,8.86364
3.63031,2.05672,10.2654
3.63031,2.06976,11.3511
3.63031,2.0828,14.3599
3.63031,2.09585,11.87
3.63031,2.10889,10.1665
3.63031,2.12193,9.65775
3.63031,2.13498,5.39498
3.63031,2.14802,3.001
3.63031,2.16107,2.23062
3.63031,2.17411,0.263036
3.63031,2.18715,-0.0527969
3.63031,2.2002,-1.47275
3.63031,2.21324,-1.44582
3.63031,2.22628,-1.43288
3.63031,2.23933,-0.477253
3.63031,2.25237,0.67172
3.63031,2.26541,2.52883
3.63031,2.27846,2.81896
3.63031,2.2915,4.23819
3.63031,2.30454,6.42956
3.63031,2.31759,7.71054
3.63031,2.33063,8.42064
3.63031,2.34367,8.93754
3.63031,2.35672,9.38684
3.63031,2.36976,8.22817
3.64336,1.13063,-17.821
3.64336,1.14367,-17.9448
3.64336,1.15672,-19.1473
3.64336,1.16976,-16.71
3.64336,1.1828,-15.1738
3.64336,1.19585,-11.17
3.64336,1.20889,-9.38968
3.64336,1.22193,-8.07195
3.64336,1.23498,-7.91236
3.64336,1.24802,-6.66983
3.64336,1.26107,-6.40175
3.64336,1.27411,-6.46627
3.64336,1.28715,-4.98438
3.64336,1.3002,-6.81368
3.64336,1.31324,-7.05725
3.64336,1.32628,-5.59595
3.64336,1.33933,-7.08913
3.64336,1.35237,-7.64878
3.64336,1.36541,-7.86264
3.64336,1.37846,-7.84011
3.64336,1.3915,-8.6985
3.64336,1.40454,-8.58798
3.64336,1.41759,-8.98545
3.64336,1.43063,-7.72422
3.64336,1.44367,-7.57533
3.64336,1.45672,-8.22033
3.64336,1.46976,-6.23733
3.64336,1.4828,-6.50831
3.64336,1.49585,-6.45072
3.64336,1.50889,-7.07997
3.64336,1.52193,-4.49457
3.64336,1.53498,-5.01777
3.64336,1.54802,-2.74371
3.64336,1.56107,-3.423
3.64336,1.57411,-2.51924
3.64336,1.58715,-0.541091
3.64336,1.6002,-0.413959
3.64336,1.61324,-0.469057
3.64336,1.62628,-1.69172
3.64336,1.63933,-1.68594
3.64336,1.65237,-2.59521
3.64336,1.66541,-3.5689
3.64336,1.67846,-3.47842
3.64336,1.6915,-1.28108
3.64336,1.70454,-2.35667
3.64336,1.71759,-2.09197
3.64336,1.73063,-1.38251
3.64336,1.74367,-1.32773
3.64336,1.75672,-1.10948
3.64336,1.76976,-2.17123
3.64336,1.7828,-1.83038
3.64336,1.79585,-1.92225
3.64336,1.80889,-2.60115
3.64336,1.82193,-2.69431
3.64336,1.83498,-2.29777
3.64336,1.84802,-2.57665
3.64336,1.86107,-2.12548
3.64336,1.87411,-2.49673
3.64336,1.88715,0.0636624
3.64336,1.9002,0.100299
3.64336,1.91324,0.262439
3.64336,1.92628,0.946494
3.64336,1.93933,1.97123
3.64336,1.95237,2.49481
3.64336,1.96541,3.5057
3.64336,1.97846,3.35606
3.64336,1.9915,3.91325
3.64336,2.00454,4.83093
3.64336,2.01759,5.64624
3.64336,2.03063,6.77086
3.64336,2.04367,8.21761
3.64336,2.05672,8.50969
3.64336,2.06976,11.1421
3.64336,2.0828,12.5881
3.64336,2.09585,11.3883
3.64336,2.10889,8.92195
3.64336,2.12193,7.47946
3.64336,2.13498,4.75381
3.64336,2.14802,2.60357
3.64336,2.16107,2.26408
3.64336,2.17411,0.155211
3.64336,2.18715,0.0566628
3.64336,2.2002,-0.772429
3.64336,2.21324,-0.325484
3.64336,2.22628,0.106334
3.64336,2.23933,0.827126
3.64336,2.25237,1.47199
3.64336,2.26541,3.21188
3.64336,2.27846,4.70878
3.64336,2.2915,6.75731
3.64336,2.30454,7.0669
3.64336,2.31759,8.21328
3.64336,2.33063,7.98684
3.64336,2.34367,7.66148
3.64336,2.35672,6.95299
3.64336,2.36976,5.15268
3.6564,1.13063,-27.3268
3.6564,1.14367,-27.3268
3.6564,1.15672,-19.3009
3.6564,1.16976,-17.7112
3.6564,1.1828,-14.2019
3.6564,1.19585,-11.3573
3.6564,1.20889,-9.84094
3.6564,1.22193,-10.8823
3.6564,1.23498,-7.25461
3.6564,1.24802,-6.67061
3.6564,1.26107,-5.21627
3.6564,1.27411,-5.57992
3.6564,1.28715,-4.71187
3.6564,1.3002,-4.84506
3.6564,1.31324,-5.46944
3.6564,1.32628,-4.6911
3.6564,1.33933,-5.66067
3.6564,1.35237,-6.20049
3.6564,1.36541,-5.7106
3.6564,1.37846,-6.82817
3.6564,1.3915,-6.11568
3.6564,1.40454,-5.73805
3.6564,1.41759,-6.85015
3.6564,1.43063,-7.34138
3.6564,1.44367,-5.15881
3.6564,1.45672,-6.32266
3.6564,1.46976,-4.95881
3.6564,1.4828,-4.39282
3.6564,1.49585,-4.23996
3.6564,1.50889,-5.08375
3.6564,1.52193,-4.41605
3.6564,1.53498,-4.37574
3.6564,1.54802,-0.718883
3.6564,1.56107,-2.96438
3.6564,1.57411,-1.22544
3.6564,1.58715,1.29413
3.6564,1.6002,0.664753
3.6564,1.61324,-1.80495
3.6564,1.62628,-1.4097
3.6564,1.63933,-2.37118
3.6564,1.65237,-2.46102
3.6564,1.66541,-5.38392
3.6564,1.67846,-3.49203
3.6564,1.6915,-3.90787
3.6564,1.70454,-2.19198
3.6564,1.71759,-2.98419
3.6564,1.73063,-2.69797
3.6564,1.74367,-1.19013
3.6564,1.75672,-1.4666
3.6564,1.76976,-1.94319
3.6564,1.7828,-1.84498
3.6564,1.79585,-1.76531
3.6564,1.80889,-3.13283
3.6564,1.82193,-3.01305
3.6564,1.83498,-1.22053
3.6564,1.84802,-1.89973
3.6564,1.86107,-2.19702
3.6564,1.87411,-1.54758
3.6564,1.88715,-0.74582
3.6564,1.9002,-0.96993
3.6564,1.91324,0.148283
3.6564,1.92628,0.172348
3.6564,1.93933,0.975908
3.6564,1.95237,1.72941
3.6564,1.96541,2.57836
3.6564,1.97846,2.49097
3.6564,1.9915,3.56358
3.6564,2.00454,4.05984
3.6564,2.01759,4.31195
3.6564,2.03063,5.16696
3.6564,2.04367,6.34001
3.6564,2.05672,7.61705
3.6564,2.06976,9.37586
3.6564,2.0828,10.369
3.6564,2.09585,10.1159
3.6564,2.10889,8.78572
3.6564,2.12193,7.03026
3.6564,2.13498,5.69022
3.6564,2.14802,3.06893
3.6564,2.16107,2.80957
3.6564,2.17411,1.58442
3.6564,2.18715,1.2992
3.6564,2.2002,-0.113341
3.6564,2.21324,0.911308
3.6564,2.22628,1.91191
3.6564,2.23933,2.08699
3.6564,2.25237,3.70307
3.6564,2.26541,4.72131
3.6564,2.27846,5.19635
3.6564,2.2915,6.55021
3.6564,2.30454,7.29389
3.6564,2.31759,7.17198
3.6564,2.33063,5.899
3.6564,2.34367,5.22892
3.6564,2.35672,4.49998
3.6564,2.36976,2.82599
3.66944,1.13063,-19.7764
3.66944,1.14367,-24.2951
3.66944,1.15672,-21.2116
3.66944,1.16976,-15.0528
3.66944,1.1828,-13.6063
3.66944,1.19585,-11.015
3.66944,1.20889,-9.17885
3.66944,1.22193,-8.05382
3.66944,1.23498,-6.7384
3.66944,1.24802,-5.58441
3.66944,1.26107,-4.5099
3.66944,1.27411,-4.36265
3.66944,1.28715,-4.62679
3.66944,1.3002,-4.05213
3.66944,1.31324,-4.46866
3.66944,1.32628,-3.39279
3.66944,1.33933,-4.46317
3.66944,1.35237,-5.01823
3.66944,1.36541,-4.50208
3.66944,1.37846,-4.47677
3.66944,1.3915,-5.03932
3.66944,1.40454,-5.31827
3.66944,1.41759,-5.45303
3.66944,1.43063,-5.12116
3.66944,1.44367,-3.89311
3.66944,1.45672,-4.66078
3.66944,1.46976,-3.67478
3.66944,1.4828,-4.54544
3.66944,1.49585,-3.74853
3.66944,1.50889,-3.57509
3.66944,1.52193,-1.45102
3.66944,1.53498,-1.76545
3.66944,1.54802,-0.0305159
3.66944,1.56107,-0.472524
3.66944,1.57411,0.0749607
3.66944,1.58715,0.777591
3.66944,1.6002,-1.81188
3.66944,1.61324,-2.83946
3.66944,1.62628,-5.74648
3.66944,1.63933,-5.68615
3.66944,1.65237,-7.11577
3.66944,1.66541,-9.31251
3.66944,1.67846,-7.44223
3.66944,1.6915,-6.30339
3.66944,1.70454,-4.88537
3.66944,1.71759,-4.06681
3.66944,1.73063,-3.25596
3.66944,1.74367,-2.26033
3.66944,1.75672,-1.56327
3.66944,1.76976,-1.80247
3.66944,1.7828,-1.46658
3.66944,1.79585,-1.77495
3.66944,1.80889,-1.86664
3.66944,1.82193,-2.84948
3.66944,1.83498,-0.653001
3.66944,1.84802,-0.897517
3.66944,1.86107,-0.691852
3.66944,1.87411,-0.654792
3.66944,1.88715,0.151216
3.66944,1.9002,0.543221
3.66944,1.91324,0.772116
3.66944,1.92628,1.06027
3.66944,1.93933,1.78618
3.66944,1.95237,1.6628
3.66944,1.96541,2.00913
3.66944,1.97846,1.96631
3.66944,1.9915,2.53491
3.66944,2.00454,2.61661
3.66944,2.01759,3.45317
3.66944,2.03063,4.51893
3.66944,2.04367,5.12889
3.66944,2.05672,5.67578
3.66944,2.06976,6.93029
3.66944,2.0828,7.7823
3.66944,2.09585,7.17837
3.66944,2.10889,6.47394
3.66944,2.12193,5.95183
3.66944,2.13498,3.99642
3.66944,2.14802,2.93232
3.66944,2.16107,2.55092
3.66944,2.17411,1.81739
3.66944,2.18715,2.08535
3.66944,2.2002,1.70365
3.66944,2.21324,2.33308
3.66944,2.22628,3.48471
3.66944,2.23933,3.52714
3.66944,2.25237,4.80439
3.66944,2.26541,6.31262
3.66944,2.27846,6.88374
3.66944,2.2915,6.74685
3.66944,2.30454,7.00242
3.66944,2.31759,6.01693
3.66944,2.33063,4.83461
3.66944,2.34367,3.82731
3.66944,2.35672,1.84437
3.66944,2.36976,1.72018
3.68249,1.13063,-18.5005
3.68249,1.14367,-17.2969
3.68249,1.15672,-21.6676
3.68249,1.16976,-15.398
3.68249,1.1828,-12.5362
3.68249,1.19585,-9.14398
3.68249,1.20889,-7.84596
3.68249,1.22193,-6.60344
3.68249,1.23498,-5.32555
3.68249,1.24802,-3.30615
3.68249,1.26107,-3.69839
3.68249,1.27411,-3.19705
3.68249,1.28715,-3.07412
3.68249,1.3002,-1.72965
3.68249,1.31324,-3.18056
3.68249,1.32628,-1.25481
3.68249,1.33933,-1.7611
3.68249,1.35237,-2.41973
3.68249,1.36541,-2.3762
3.68249,1.37846,-3.31229
3.68249,1.3915,-2.19186
3.68249,1.40454,-4.05284
3.68249,1.41759,-2.90942
3.68249,1.43063,-2.48941
3.68249,1.44367,-2.23085
3.68249,1.45672,-2.71685
3.68249,1.46976,-2.32671
3.68249,1.4828,-1.36417
3.68249,1.49585,-2.02756
3.68249,1.50889,-0.842709
3.68249,1.52193,0.35023
3.68249,1.53498,-0.583358
3.68249,1.54802,1.24976
3.68249,1.56107,0.405852
3.68249,1.57411,1.2224
3.68249,1.58715,3.81869
3.68249,1.6002,1.89957
3.68249,1.61324,-1.37476
3.68249,1.62628,-1.69317
3.68249,1.63933,-6.22055
3.68249,1.65237,-13.2349
3.68249,1.66541,-10.5983
3.68249,1.67846,-6.55637
3.68249,1.6915,-7.51351
3.68249,1.70454,-9.10292
3.68249,1.71759,-3.89272
3.68249,1.73063,-5.29459
3.68249,1.74367,-1.98594
3.68249,1.75672,-1.68973
3.68249,1.76976,-0.520786
3.68249,1.7828,-0.695535
3.68249,1.79585,-0.380537
3.68249,1.80889,-2.42707
3.68249,1.82193,-3.53754
3.68249,1.83498,-0.00909938
3.68249,1.84802,0.277
3.68249,1.86107,-0.727869
3.68249,1.87411,-0.559126
3.68249,1.88715,0.48321
3.68249,1.9002,0.417297
3.68249,1.91324,0.434221
3.68249,1.92628,0.309412
3.68249,1.93933,0.507361
3.68249,1.95237,1.10618
3.68249,1.96541,1.43732
3.68249,1.97846,1.25539
3.68249,1.9915,1.89074
3.68249,2.00454,2.44742
3.68249,2.01759,2.28643
3.68249,2.03063,3.5054
3.68249,2.04367,4.63322
3.68249,2.05672,4.01334
3.68249,2.06976,5.3922
3.68249,2.0828,5.79572
3.68249,2.09585,6.06351
3.68249,2.10889,5.62548
3.68249,2.12193,6.03093
3.68249,2.13498,4.72909
3.68249,2.14802,3.68078
3.68249,2.16107,3.26939
3.68249,2.17411,3.67278
3.68249,2.18715,3.14704
3.68249,2.2002,3.06123
3.68249,2.21324,3.17046
3.68249,2.22628,4.88914
3.68249,2.23933,5.16739
3.68249,2.25237,6.54806
3.68249,2.26541,5.92395
3.68249,2.27846,5.43413
3.68249,2.2915,5.26285
3.68249,2.30454,5.65664
3.68249,2.31759,3.55834
3.68249,2.33063,2.28183
3.68249,2.34367,1.04689
3.68249,2.35672,0.336103
3.68249,2.36976,-0.536631
3.69553,1.13063,-15.1076
3.69553,1.14367,-16.1037
3.69553,1.15672,-19.8866
3.69553,1.16976,-15.5491
3.69553,1.1828,-13.2779
3.69553,1.19585,-9.91233
3.69553,1.20889,-8.67105
3.69553,1.22193,-5.674
3.69553,1.23498,-5.71941
3.69553,1.24802,-3.03264
3.69553,1.26107,-2.80226
3.69553,1.27411,-1.96397
3.69553,1.28715,-0.7277
3.69553,1.3002,-1.20413
3.69553,1.31324,-1.91087
3.69553,1.32628,0.222056
3.69553,1.33933,-1.18175
3.69553,1.35237,-2.3958
3.69553,1.36541,-1.77572
3.69553,1.37846,-1.83778
3.69553,1.3915,-2.36407
3.69553,1.40454,-1.86489
3.69553,1.41759,-2.24823
3.69553,1.43063,-2.49371
3.69553,1.44367,-1.74179
3.69553,1.45672,-2.0521
3.69553,1.46976,-1.27224
3.69553,1.4828,-1.41118
3.69553,1.49585,-0.678442
3.69553,1.50889,-0.457272
3.69553,1.52193,0.283375
3.69553,1.53498,1.70034
3.69553,1.54802,2.71385
3.69553,1.56107,2.11991
3.69553,1.57411,5.10671
3.69553,1.58715,1.33378
3.69553,1.6002,0.509339
3.69553,1.61324,-2.04614
3.69553,1.62628,-5.49642
3.69553,1.63933,-7.7686
3.69553,1.65237,-10.6071
3.69553,1.66541,-7.6818
3.69553,1.67846,-6.18644
3.69553,1.6915,-4.8492
3.69553,1.70454,-1.94232
3.69553,1.71759,-1.21984
3.69553,1.73063,-1.58153
3.69553,1.74367,-0.225728
3.69553,1.75672,0.0498786
3.69553,1.76976,0.543639
3.69553,1.7828,0.346169
3.69553,1.79585,0.238727
3.69553,1.80889,-0.139901
3.69553,1.82193,0.0821588
3.69553,1.83498,0.619332
3.69553,1.84802,0.838928
3.69553,1.86107,0.508558
3.69553,1.87411,0.168828
3.69553,1.88715,0.331239
3.69553,1.9002,0.189934
3.69553,1.91324,0.101481
3.69553,1.92628,0.23846
3.69553,1.93933,0.601702
3.69553,1.95237,0.358727
3.69553,1.96541,0.358762
3.69553,1.97846,0.696546
3.69553,1.9915,0.950019
3.69553,2.00454,1.12898
3.69553,2.01759,1.34459
3.69553,2.03063,1.91808
3.69553,2.04367,2.93495
3.69553,2.05672,2.85186
3.69553,2.06976,3.96858
3.69553,2.0828,4.86555
3.69553,2.09585,4.64133
3.69553,2.10889,4.53244
3.69553,2.12193,4.5763
3.69553,2.13498,3.56893
3.69553,2.14802,3.66366
3.69553,2.16107,3.27857
3.69553,2.17411,4.05248
3.69553,2.18715,4.36236
3.69553,2.2002,4.73615
3.69553,2.21324,5.51642
3.69553,2.22628,6.76952
3.69553,2.23933,7.19488
3.69553,2.25237,7.42348
3.69553,2.26541,6.72717
3.69553,2.27846,5.58918
3.69553,2.2915,4.72058
3.69553,2.30454,3.27656
3.69553,2.31759,2.74885
3.69553,2.33063,0.508128
3.69553,2.34367,-0.0364437
3.69553,2.35672,-1.37631
3.69553,2.36976,-1.96993
3.70857,1.13063,-11.4104
3.70857,1.14367,-12.6897
3.70857,1.15672,-17.7331
3.70857,1.16976,-19.8688
3.70857,1.1828,-13.7372
3.70857,1.19585,-10.6178
3.70857,1.20889,-8.68761
3.70857,1.22193,-7.08872
3.70857,1.23498,-4.98469
3.70857,1.24802,-4.0998
3.70857,1.26107,-2.55202
3.70857,1.27411,-2.38359
3.70857,1.28715,-0.720659
3.70857,1.3002,-0.583432
3.70857,1.31324,-1.76852
3.70857,1.32628,0.762574
3.70857,1.33933,-0.268747
3.70857,1.35237,-0.148868
3.70857,1.36541,-0.456453
3.70857,1.37846,-1.29881
3.70857,1.3915,-1.22648
3.70857,1.40454,-0.676312
3.70857,1.41759,-1.17658
3.70857,1.43063,-1.83915
3.70857,1.44367,-0.779557
3.70857,1.45672,-1.11111
3.70857,1.46976,0.332992
3.70857,1.4828,-0.502796
3.70857,1.49585,0.6232
3.70857,1.50889,0.818291
3.70857,1.52193,2.1933
3.70857,1.53498,3.06814
3.70857,1.54802,4.65503
3.70857,1.56107,3.23597
3.70857,1.57411,6.10705
3.70857,1.58715,7.52885
3.70857,1.6002,4.31666
3.70857,1.61324,3.69224
3.70857,1.62628,-1.90051
3.70857,1.63933,-5.45874
3.70857,1.65237,-8.10784
3.70857,1.66541,-2.54903
3.70857,1.67846,-5.28276
3.70857,1.6915,-3.21225
3.70857,1.70454,-3.86758
3.70857,1.71759,-0.453152
3.70857,1.73063,-1.09677
3.70857,1.74367,-0.247689
3.70857,1.75672,-0.686919
3.70857,1.76976,0.964564
3.70857,1.7828,0.355182
3.70857,1.79585,0.754394
3.70857,1.80889,-0.62281
3.70857,1.82193,-0.334007
3.70857,1.83498,1.10804
3.70857,1.84802,0.479001
3.70857,1.86107,-0.160385
3.70857,1.87411,0.316033
3.70857,1.88715,0.522443
3.70857,1.9002,-0.655398
3.70857,1.91324,-0.013587
3.70857,1.92628,-0.394335
3.70857,1.93933,0.122799
3.70857,1.95237,-0.112787
3.70857,1.96541,-0.116742
3.70857,1.97846,0.0115914
3.70857,1.9915,0.271145
3.70857,2.00454,0.576927
3.70857,2.01759,0.662548
3.70857,2.03063,1.2252
3.70857,2.04367,1.88854
3.70857,2.05672,2.23825
3.70857,2.06976,3.30189
3.70857,2.0828,3.44111
3.70857,2.09585,3.34144
3.70857,2.10889,4.02733
3.70857,2.12193,4.51494
3.70857,2.13498,3.8509
3.70857,2.14802,4.14475
3.70857,2.16107,3.77005
3.70857,2.17411,5.41972
3.70857,2.18715,4.78989
3.70857,2.2002,5.72687
3.70857,2.21324,6.3137
3.70857,2.22628,7.35393
3.70857,2.23933,7.45265
3.70857,2.25237,6.99838
3.70857,2.26541,5.98613
3.70857,2.27846,4.75463
3.70857,2.2915,4.17032
3.70857,2.30454,3.3326
3.70857,2.31759,1.53205
3.70857,2.33063,0.547861
3.70857,2.34367,-0.0740106
3.70857,2.35672,-2.28065
3.70857,2.36976,-2.5602
3.72162,1.13063,-9.08424
3.72162,1.14367,-9.20796
3.72162,1.15672,-14.4401
3.72162,1.16976,-15.7086
3.72162,1.1828,-14.495
3.72162,1.19585,-11.8478
3.72162,1.20889,-9.14619
3.72162,1.22193,-6.79796
3.72162,1.23498,-5.59366
3.72162,1.24802,-3.68666
3.72162,1.26107,-2.48429
3.72162,1.27411,-1.60755
3.72162,1.28715,-0.0846843
3.72162,1.3002,0.123366
3.72162,1.31324,-0.170109
3.72162,1.32628,1.23268
3.72162,1.33933,2.04601
3.72162,1.35237,1.23368
3.72162,1.36541,-0.139477
3.72162,1.37846,0.0196616
3.72162,1.3915,0.788748
3.72162,1.40454,1.29156
3.72162,1.41759,-0.472471
3.72162,1.43063,0.507793
3.72162,1.44367,-0.261254
3.72162,1.45672,-0.106751
3.72162,1.46976,0.277599
3.72162,1.4828,1.1162
3.72162,1.49585,1.91325
3.72162,1.50889,2.02383
3.72162,1.52193,3.2426
3.72162,1.53498,4.35084
3.72162,1.54802,5.35445
3.72162,1.56107,6.27595
3.72162,1.57411,7.88376
3.72162,1.58715,8.5482
3.72162,1.6002,6.23677
3.72162,1.61324,6.71086
3.72162,1.62628,4.7674
3.72162,1.63933,1.3108
3.72162,1.65237,-0.254753
3.72162,1.66541,1.04067
3.72162,1.67846,0.924096
3.72162,1.6915,1.03013
3.72162,1.70454,0.881992
3.72162,1.71759,2.11383
3.72162,1.73063,1.76185
3.72162,1.74367,2.2381
3.72162,1.75672,2.51582
3.72162,1.76976,2.61324
3.72162,1.7828,2.72011
3.72162,1.79585,2.45105
3.72162,1.80889,1.76538
3.72162,1.82193,1.74566
3.72162,1.83498,2.03604
3.72162,1.84802,1.84675
3.72162,1.86107,1.47961
3.72162,1.87411,0.937743
3.72162,1.88715,1.22988
3.72162,1.9002,0.665316
3.72162,1.91324,0.182521
3.72162,1.92628,-0.166647
3.72162,1.93933,0.152914
3.72162,1.95237,-0.272854
3.72162,1.96541,-0.169284
3.72162,1.97846,-0.201406
3.72162,1.9915,-0.0697482
3.72162,2.00454,0.116261
3.72162,2.01759,0.092408
3.72162,2.03063,0.618383
3.72162,2.04367,1.06619
3.72162,2.05672,1.05172
3.72162,2.06976,2.2351
3.72162,2.0828,2.39588
3.72162,2.09585,2.69474
3.72162,2.10889,3.27112
3.72162,2.12193,3.58525
3.72162,2.13498,3.7923
3.72162,2.14802,4.4207
3.72162,2.16107,4.78708
3.72162,2.17411,5.36399
3.72162,2.18715,6.10887
3.72162,2.2002,7.11222
3.72162,2.21324,7.62938
3.72162,2.22628,7.89259
3.72162,2.23933,8.45745
3.72162,2.25237,6.74876
3.72162,2.26541,4.93835
3.72162,2.27846,4.08329
3.72162,2.2915,2.8054
3.72162,2.30454,2.05819
3.72162,2.31759,0.801778
3.72162,2.33063,-0.767419
3.72162,2.34367,-1.4527
3.72162,2.35672,-2.78275
3.72162,2.36976,-3.29469
3.73466,1.13063,-8.36627
3.73466,1.14367,-7.58549
3.73466,1.15672,-12.3046
3.73466,1.16976,-12.4562
3.73466,1.1828,-14.3036
3.73466,1.19585,-11.3841
3.73466,1.20889,-9.60041
3.73466,1.22193,-8.04054
3.73466,1.23498,-5.962
3.73466,1.24802,-3.59919
3.73466,1.26107,-2.26352
3.73466,1.27411,-2.29806
3.73466,1.28715,-0.416117
3.73466,1.3002,0.597577
3.73466,1.31324,-0.494243
3.73466,1.32628,2.01219
3.73466,1.33933,1.79878
3.73466,1.35237,1.20772
3.73466,1.36541,0.560553
3.73466,1.37846,1.04333
3.73466,1.3915,1.28241
3.73466,1.40454,-0.503081
3.73466,1.41759,1.2026
3.73466,1.43063,0.376532
3.73466,1.44367,0.280006
3.73466,1.45672,0.294957
3.73466,1.46976,0.881248
3.73466,1.4828,0.864478
3.73466,1.49585,2.1849
3.73466,1.50889,2.47203
3.73466,1.52193,3.88304
3.73466,1.53498,4.32043
3.73466,1.54802,6.03448
3.73466,1.56107,6.19678
3.73466,1.57411,8.18134
3.73466,1.58715,9.28024
3.73466,1.6002,6.93828
3.73466,1.61324,7.44123
3.73466,1.62628,6.95412
3.73466,1.63933,3.62004
3.73466,1.65237,2.83536
3.73466,1.66541,4.35794
3.73466,1.67846,2.14218
3.73466,1.6915,2.19441
3.73466,1.70454,1.7204
3.73466,1.71759,3.30251
3.73466,1.73063,2.16546
3.73466,1.74367,4.1561
3.73466,1.75672,2.2109
3.73466,1.76976,2.75253
3.73466,1.7828,2.71674
3.73466,1.79585,2.3898
3.73466,1.80889,2.16926
3.73466,1.82193,1.89079
3.73466,1.83498,2.17587
3.73466,1.84802,1.28059
3.73466,1.86107,0.954701
3.73466,1.87411,1.22376
3.73466,1.88715,1.19634
3.73466,1.9002,0.973425
3.73466,1.91324,0.171923
3.73466,1.92628,-0.259047
3.73466,1.93933,0.391341
3.73466,1.95237,-0.216923
3.73466,1.96541,-0.283781
3.73466,1.97846,-0.333806
3.73466,1.9915,-0.0685653
3.73466,2.00454,0.00884874
3.73466,2.01759,-0.434027
3.73466,2.03063,0.339421
3.73466,2.04367,0.461531
3.73466,2.05672,0.681732
3.73466,2.06976,1.47544
3.73466,2.0828,1.81648
3.73466,2.09585,2.24267
3.73466,2.10889,2.8219
3.73466,2.12193,3.54059
3.73466,2.13498,4.01745
3.73466,2.14802,4.86235
3.73466,2.16107,4.84565
3.73466,2.17411,6.19404
3.73466,2.18715,6.44977
3.73466,2.2002,7.13816
3.73466,2.21324,7.49056
3.73466,2.22628,7.58705
3.73466,2.23933,6.85698
3.73466,2.25237,5.4863
3.73466,2.26541,4.47092
3.73466,2.27846,3.66515
3.73466,2.2915,2.05317
3.73466,2.30454,1.8852
3.73466,2.31759,0.20885
3.73466,2.33063,-1.1793
3.73466,2.34367,-1.82715
3.73466,2.35672,-2.38736
3.73466,2.36976,-3.81278
3.7477,1.13063,-6.97365
3.7477,1.14367,-6.57874
3.7477,1.15672,-8.84219
3.7477,1.16976,-11.6807
3.7477,1.1828,-11.938
3.7477,1.19585,-13.1815
3.7477,1.20889,-10.1226
3.7477,1.22193,-8.84938
3.7477,1.23498,-7.55337
3.7477,1.24802,-5.47879
3.7477,1.26107,-4.91424
3.7477,1.27411,-2.71413
3.7477,1.28715,-2.74201
3.7477,1.3002,-0.747165
3.7477,1.31324,-0.474933
3.7477,1.32628,-0.201155
3.7477,1.33933,0.653394
3.7477,1.35237,1.15391
3.7477,1.36541,0.322576
3.7477,1.37846,0.0485753
3.7477,1.3915,-0.0782595
3.7477,1.40454,0.0744738
3.7477,1.41759,-0.318811
3.7477,1.43063,0.462923
3.7477,1.44367,1.08451
3.7477,1.45672,0.874674
3.7477,1.46976,1.84475
3.7477,1.4828,2.0453
3.7477,1.49585,3.41608
3.7477,1.50889,3.53818
3.7477,1.52193,4.73055
3.7477,1.53498,5.49922
3.7477,1.54802,7.40874
3.7477,1.56107,7.81772
3.7477,1.57411,9.75191
3.7477,1.58715,11.9341
3.7477,1.6002,12.8464
3.7477,1.61324,12.1184
3.7477,1.62628,10.3125
3.7477,1.63933,8.54421
3.7477,1.65237,7.07717
3.7477,1.66541,6.77224
3.7477,1.67846,5.74353
3.7477,1.6915,5.44908
3.7477,1.70454,4.98543
3.7477,1.71759,5.59048
3.7477,1.73063,4.96178
3.7477,1.74367,4.49806
3.7477,1.75672,3.94834
3.7477,1.76976,4.18885
3.7477,1.7828,4.03476
3.7477,1.79585,3.62912
3.7477,1.80889,2.82269
3.7477,1.82193,2.83069
3.7477,1.83498,2.51695
3.7477,1.84802,2.4019
3.7477,1.86107,1.68117
3.7477,1.87411,1.43281
3.7477,1.88715,1.17641
3.7477,1.9002,0.916748
3.7477,1.91324,0.114008
3.7477,1.92628,-0.0431167
3.7477,1.93933,-0.243507
3.7477,1.95237,-0.472005
3.7477,1.96541,-0.584438
3.7477,1.97846,-0.5664
3.7477,1.9915,-0.613711
3.7477,2.00454,-0.714438
3.7477,2.01759,-0.909805
3.7477,2.03063,-0.660737
3.7477,2.04367,-0.268411
3.7477,2.05672,-0.527247
3.7477,2.06976,0.883
3.7477,2.0828,0.950971
3.7477,2.09585,1.57418
3.7477,2.10889,2.15686
3.7477,2.12193,3.23044
3.7477,2.13498,3.73433
3.7477,2.14802,4.84452
3.7477,2.16107,5.10298
3.7477,2.17411,5.88718
3.7477,2.18715,6.50781
3.7477,2.2002,7.05856
3.7477,2.21324,7.03505
3.7477,2.22628,6.79025
3.7477,2.23933,5.95139
3.7477,2.25237,4.53778
3.7477,2.26541,3.2642
3.7477,2.27846,2.46643
3.7477,2.2915,1.16175
3.7477,2.30454,0.128256
3.7477,2.31759,-0.866474
3.7477,2.33063,-1.88587
3.7477,2.34367,-2.72476
3.7477,2.35672,-3.77054
3.7477,2.36976,-4.31148
3.76075,1.13063,-5.72561
3.76075,1.14367,-5.53394
3.76075,1.15672,-6.43646
3.76075,1.16976,-8.88783
3.76075,1.1828,-9.90304
3.76075,1.19585,-10.1428
3.76075,1.20889,-10.6157
3.76075,1.22193,-8.25466
3.76075,1.23498,-7.99966
3.76075,1.24802,-5.20513
3.76075,1.26107,-4.5855
3.76075,1.27411,-4.05131
3.76075,1.28715,1.59398
3.76075,1.3002,-0.46747
3.76075,1.31324,-1.99263
3.76075,1.32628,-0.903371
3.76075,1.33933,2.61313
3.76075,1.35237,1.41
3.76075,1.36541,-0.165016
3.76075,1.37846,0.152488
3.76075,1.3915,0.971851
3.76075,1.40454,1.60817
3.76075,1.41759,1.29254
3.76075,1.43063,0.454001
3.76075,1.44367,1.69792
3.76075,1.45672,2.2099
3.76075,1.46976,3.43111
3.76075,1.4828,3.72773
3.76075,1.49585,4.92494
3.76075,1.50889,4.72077
3.76075,1.52193,5.83097
3.76075,1.53498,8.70258
3.76075,1.54802,7.83969
3.76075,1.56107,10.3046
3.76075,1.57411,11.0012
3.76075,1.58715,13.6227
3.76075,1.6002,14.1545
3.76075,1.61324,13.8169
3.76075,1.62628,12.7387
3.76075,1.63933,10.7281
3.76075,1.65237,8.24172
3.76075,1.66541,10.006
3.76075,1.67846,6.27923
3.76075,1.6915,6.76384
3.76075,1.70454,6.37451
3.76075,1.71759,7.04814
3.76075,1.73063,5.6212
3.76075,1.74367,5.42819
3.76075,1.75672,5.00595
3.76075,1.76976,5.13053
3.76075,1.7828,5.13166
3.76075,1.79585,4.04924
3.76075,1.80889,3.54601
3.76075,1.82193,2.88288
3.76075,1.83498,2.5824
3.76075,1.84802,2.45911
3.76075,1.86107,1.81749
3.76075,1.87411,1.50496
3.76075,1.88715,1.67426
3.76075,1.9002,0.467393
3.76075,1.91324,0.244819
3.76075,1.92628,-0.0606198
3.76075,1.93933,-0.371886
3.76075,1.95237,-0.50411
3.76075,1.96541,-1.24848
3.76075,1.97846,-0.941428
3.76075,1.9915,-0.66344
3.76075,2.00454,-0.728866
3.76075,2.01759,-1.88253
3.76075,2.03063,-0.5204
3.76075,2.04367,-0.302486
3.76075,2.05672,-0.578478
3.76075,2.06976,1.0354
3.76075,2.0828,1.03452
3.76075,2.09585,2.10991
3.76075,2.10889,3.04331
3.76075,2.12193,3.96211
3.76075,2.13498,5.12776
3.76075,2.14802,5.76403
3.76075,2.16107,5.62031
3.76075,2.17411,7.0159
3.76075,2.18715,6.08685
3.76075,2.2002,8.75559
3.76075,2.21324,8.10009
3.76075,2.22628,6.85067
3.76075,2.23933,6.31604
3.76075,2.25237,4.00486
3.76075,2.26541,2.6275
3.76075,2.27846,1.96203
3.76075,2.2915,0.594093
3.76075,2.30454,-0.0425274
3.76075,2.31759,-1.19051
3.76075,2.33063,-2.26
3.76075,2.34367,-3.75262
3.76075,2.35672,-4.29518
3.76075,2.36976,-4.63505
3.77379,1.13063,-5.39232
3.77379,1.14367,-3.83695
3.77379,1.15672,-5.36137
3.77379,1.16976,-6.0452
3.77379,1.1828,-6.9482
3.77379,1.19585,-7.57832
3.77379,1.20889,-8.06566
3.77379,1.22193,-8.066
3.77379,1.23498,-8.66583
3.77379,1.24802,-9.35109
3.77379,1.26107,-7.54347
3.77379,1.27411,-7.80382
3.77379,1.28715,-8.23218
3.77379,1.3002,-7.7265
3.77379,1.31324,-6.47659
3.77379,1.32628,-6.16462
3.77379,1.33933,-7.60299
3.77379,1.35237,-3.90764
3.77379,1.36541,-7.63845
3.77379,1.37846,-3.6037
3.77379,1.3915,-5.57775
3.77379,1.40454,-1.13784
3.77379,1.41759,-1.62463
3.77379,1.43063,1.76264
3.77379,1.44367,1.85972
3.77379,1.45672,3.8856
3.77379,1.46976,3.50259
3.77379,1.4828,5.31409
3.77379,1.49585,6.1142
3.77379,1.50889,6.94907
3.77379,1.52193,7.75207
3.77379,1.53498,9.27691
3.77379,1.54802,9.53838
3.77379,1.56107,11.017
3.77379,1.57411,10.5623
3.77379,1.58715,13.6887
3.77379,1.6002,14.1471
3.77379,1.61324,15.1227
3.77379,1.62628,14.7618
3.77379,1.63933,15.8268
3.77379,1.65237,14.6573
3.77379,1.66541,11.4588
3.77379,1.67846,8.81441
3.77379,1.6915,9.6276
3.77379,1.70454,7.60896
3.77379,1.71759,8.54148
3.77379,1.73063,7.17054
3.77379,1.74367,7.60739
3.77379,1.75672,6.80353
3.77379,1.76976,5.68407
3.77379,1.7828,5.39276
3.77379,1.79585,4.33634
3.77379,1.80889,3.67842
3.77379,1.82193,3.5952
3.77379,1.83498,3.13076
3.77379,1.84802,2.56844
3.77379,1.86107,1.98638
3.77379,1.87411,1.49155
3.77379,1.88715,1.35625
3.77379,1.9002,1.17317
3.77379,1.91324,0.549342
3.77379,1.92628,-0.458808
3.77379,1.93933,-1.16522
3.77379,1.95237,-0.58499
3.77379,1.96541,-0.595238
3.77379,1.97846,-0.432474
3.77379,1.9915,-0.504888
3.77379,2.00454,-0.0548711
3.77379,2.01759,0.470858
3.77379,2.03063,-0.236178
3.77379,2.04367,-0.282965
3.77379,2.05672,0.584543
3.77379,2.06976,1.5793
3.77379,2.0828,2.29162
3.77379,2.09585,3.07626
3.77379,2.10889,4.12467
3.77379,2.12193,4.68412
3.77379,2.13498,5.30774
3.77379,2.14802,6.77749
3.77379,2.16107,6.39872
3.77379,2.17411,7.06457
3.77379,2.18715,7.53045
3.77379,2.2002,8.97619
3.77379,2.21324,8.48419
3.77379,2.22628,6.86051
3.77379,2.23933,6.2172
3.77379,2.25237,4.48183
3.77379,2.26541,2.87106
3.77379,2.27846,1.81603
3.77379,2.2915,0.232104
3.77379,2.30454,-0.21455
3.77379,2.31759,-1.56076
3.77379,2.33063,-1.99624
3.77379,2.34367,-2.70366
3.77379,2.35672,-4.40021
3.77379,2.36976,-4.6901
3.78683,1.13063,-5.24389
3.78683,1.14367,-4.08853
3.78683,1.15672,-5.49062
3.78683,1.16976,-6.46595
3.78683,1.1828,-7.30544
3.78683,1.19585,-8.72802
3.78683,1.20889,-10.3985
3.78683,1.22193,-12.1655
3.78683,1.23498,-11.4163
3.78683,1.24802,-12.2443
3.78683,1.26107,-10.5623
3.78683,1.27411,-7.59504
3.78683,1.28715,-9.07465
3.78683,1.3002,-9.06932
3.78683,1.31324,-8.80799
3.78683,1.32628,-8.54966
3.78683,1.33933,-6.09659
3.78683,1.35237,-8.00027
3.78683,1.36541,-5.41587
3.78683,1.37846,-3.92462
3.78683,1.3915,-1.96963
3.78683,1.40454,0.929694
3.78683,1.41759,1.16828
3.78683,1.43063,1.27472
3.78683,1.44367,3.38437
3.78683,1.45672,5.1468
3.78683,1.46976,5.36082
3.78683,1.4828,6.23625
3.78683,1.49585,7.58348
3.78683,1.50889,6.98363
3.78683,1.52193,7.92235
3.78683,1.53498,9.50354
3.78683,1.54802,9.06362
3.78683,1.56107,10.0844
3.78683,1.57411,10.0168
3.78683,1.58715,11.8965
3.78683,1.6002,13.6203
3.78683,1.61324,13.9083
3.78683,1.62628,14.1483
3.78683,1.63933,14.9002
3.78683,1.65237,15.5859
3.78683,1.66541,13.347
3.78683,1.67846,13.1626
3.78683,1.6915,12.4156
3.78683,1.70454,10.6736
3.78683,1.71759,9.88318
3.78683,1.73063,8.79317
3.78683,1.74367,7.99247
3.78683,1.75672,6.889
3.78683,1.76976,6.33958
3.78683,1.7828,5.29102
3.78683,1.79585,4.71698
3.78683,1.80889,3.72123
3.78683,1.82193,3.44437
3.78683,1.83498,2.6769
3.78683,1.84802,2.64027
3.78683,1.86107,2.18291
3.78683,1.87411,1.39274
3.78683,1.88715,1.14026
3.78683,1.9002,0.601604
3.78683,1.91324,0.406307
3.78683,1.92628,0.0993045
3.78683,1.93933,-0.0339493
3.78683,1.95237,-0.379723
3.78683,1.96541,-0.393984
3.78683,1.97846,-0.561494
3.78683,1.9915,-0.59415
3.78683,2.00454,-0.657502
3.78683,2.01759,-0.789409
3.78683,2.03063,-0.7109
3.78683,2.04367,-0.406445
3.78683,2.05672,-0.203531
3.78683,2.06976,0.904239
3.78683,2.0828,1.15656
3.78683,2.09585,2.22341
3.78683,2.10889,3.3555
3.78683,2.12193,4.42706
3.78683,2.13498,5.13411
3.78683,2.14802,6.36832
3.78683,2.16107,6.95499
3.78683,2.17411,7.69356
3.78683,2.18715,7.54873
3.78683,2.2002,8.4737
3.78683,2.21324,8.51453
3.78683,2.22628,7.4266
3.78683,2.23933,6.61731
3.78683,2.25237,4.81703
3.78683,2.26541,4.02298
3.78683,2.27846,2.56786
3.78683,2.2915,1.66763
3.78683,2.30454,0.504616
3.78683,2.31759,-0.605461
3.78683,2.33063,-1.77856
3.78683,2.34367,-2.73986
3.78683,2.35672,-3.87887
3.78683,2.36976,-4.60802
3.79988,1.13063,-4.90848
3.79988,1.14367,-4.07289
3.79988,1.15672,-4.44062
3.79988,1.16976,-5.79276
3.79988,1.1828,-5.83549
3.79988,1.19585,-6.76312
3.79988,1.20889,-7.28751
3.79988,1.22193,-8.66879
3.79988,1.23498,-9.5442
3.79988,1.24802,-8.79705
3.79988,1.26107,-10.3527
3.79988,1.27411,-10.2513
3.79988,1.28715,-9.923
3.79988,1.3002,-10.5915
3.79988,1.31324,-11.766
3.79988,1.32628,-9.14736
3.79988,1.33933,-17.5275
3.79988,1.35237,-9.74471
3.79988,1.36541,-5.2534
3.79988,1.37846,-2.65127
3.79988,1.3915,1.62405
3.79988,1.40454,2.48889
3.79988,1.41759,3.51288
3.79988,1.43063,4.44367
3.79988,1.44367,4.70894
3.79988,1.45672,5.46333
3.79988,1.46976,6.01904
3.79988,1.4828,6.05676
3.79988,1.49585,7.25074
3.79988,1.50889,6.35541
3.79988,1.52193,8.68158
3.79988,1.53498,8.22553
3.79988,1.54802,7.94928
3.79988,1.56107,9.74191
3.79988,1.57411,8.16723
3.79988,1.58715,10.1264
3.79988,1.6002,10.4648
3.79988,1.61324,10.2383
3.79988,1.62628,11.7911
3.79988,1.63933,12.6003
3.79988,1.65237,13.7426
3.79988,1.66541,11.7987
3.79988,1.67846,10.6004
3.79988,1.6915,11.3691
3.79988,1.70454,9.67496
3.79988,1.71759,8.24839
3.79988,1.73063,9.56669
3.79988,1.74367,6.56825
3.79988,1.75672,6.17497
3.79988,1.76976,4.96806
3.79988,1.7828,4.31363
3.79988,1.79585,4.9425
3.79988,1.80889,3.68354
3.79988,1.82193,3.15078
3.79988,1.83498,2.3943
3.79988,1.84802,2.04628
3.79988,1.86107,1.79911
3.79988,1.87411,1.53234
3.79988,1.88715,0.816539
3.79988,1.9002,0.531422
3.79988,1.91324,0.463652
3.79988,1.92628,-0.0750109
3.79988,1.93933,-0.56732
3.79988,1.95237,-0.388807
3.79988,1.96541,-1.11736
3.79988,1.97846,-0.62042
3.79988,1.9915,-0.89669
3.79988,2.00454,-1.26523
3.79988,2.01759,-1.48657
3.79988,2.03063,-0.604303
3.79988,2.04367,-0.52104
3.79988,2.05672,-0.304864
3.79988,2.06976,1.30785
3.79988,2.0828,1.7717
3.79988,2.09585,3.33575
3.79988,2.10889,4.1226
3.79988,2.12193,5.4536
3.79988,2.13498,6.3863
3.79988,2.14802,7.10711
3.79988,2.16107,7.10226
3.79988,2.17411,8.22889
3.79988,2.18715,7.91211
3.79988,2.2002,7.94427
3.79988,2.21324,7.46921
3.79988,2.22628,5.90343
3.79988,2.23933,5.2809
3.79988,2.25237,3.77082
3.79988,2.26541,2.05573
3.79988,2.27846,1.22652
3.79988,2.2915,-0.797839
3.79988,2.30454,-1.34557
3.79988,2.31759,-1.9753
3.79988,2.33063,-2.81053
3.79988,2.34367,-4.0667
3.79988,2.35672,-5.1365
3.79988,2.36976,-5.33013
3.81292,1.13063,-4.22791
3.81292,1.14367,-3.94472
3.81292,1.15672,-3.9468
3.81292,1.16976,-4.52798
3.81292,1.1828,-5.05381
3.81292,1.19585,-5.61834
3.81292,1.20889,-6.15829
3.81292,1.22193,-6.70154
3.81292,1.23498,-8.24425
3.81292,1.24802,-7.47456
3.81292,1.26107,-8.6331
3.81292,1.27411,-9.80731
3.81292,1.28715,-8.5024
3.81292,1.3002,-9.69673
3.81292,1.31324,-9.91638
3.81292,1.32628,-9.58219
3.81292,1.33933,-8.57086
3.81292,1.35237,-7.57438
3.81292,1.36541,-2.90202
3.81292,1.37846,0.488579
3.81292,1.3915,3.99554
3.81292,1.40454,4.4068
3.81292,1.41759,6.10357
3.81292,1.43063,6.91969
3.81292,1.44367,7.38527
3.81292,1.45672,8.16757
3.81292,1.46976,7.63749
3.81292,1.4828,7.82856
3.81292,1.49585,7.86194
3.81292,1.50889,7.82193
3.81292,1.52193,7.90632
3.81292,1.53498,8.338
3.81292,1.54802,8.16526
3.81292,1.56107,8.77975
3.81292,1.57411,8.77301
3.81292,1.58715,9.47948
3.81292,1.6002,10.7442
3.81292,1.61324,10.8544
3.81292,1.62628,10.7237
3.81292,1.63933,11.5264
3.81292,1.65237,12.1838
3.81292,1.66541,11.7528
3.81292,1.67846,10.7815
3.81292,1.6915,11.5304
3.81292,1.70454,10.55
3.81292,1.71759,7.9584
3.81292,1.73063,9.32359
3.81292,1.74367,7.738
3.81292,1.75672,6.4249
3.81292,1.76976,5.84188
3.81292,1.7828,4.61954
3.81292,1.79585,4.57372
3.81292,1.80889,3.40549
3.81292,1.82193,2.25033
3.81292,1.83498,2.31729
3.81292,1.84802,1.71212
3.81292,1.86107,1.48917
3.81292,1.87411,1.44634
3.81292,1.88715,0.935414
3.81292,1.9002,0.960551
3.81292,1.91324,0.356071
3.81292,1.92628,0.114037
3.81292,1.93933,-0.0981965
3.81292,1.95237,-0.571251
3.81292,1.96541,-0.553179
3.81292,1.97846,-0.548133
3.81292,1.9915,-0.537678
3.81292,2.00454,-0.643172
3.81292,2.01759,-0.959926
3.81292,2.03063,-0.399267
3.81292,2.04367,-0.164824
3.81292,2.05672,0.470257
3.81292,2.06976,1.53734
3.81292,2.0828,2.45368
3.81292,2.09585,3.44621
3.81292,2.10889,4.57109
3.81292,2.12193,5.52827
3.81292,2.13498,6.85657
3.81292,2.14802,7.69024
3.81292,2.16107,7.76971
3.81292,2.17411,8.66996
3.81292,2.18715,8.42984
3.81292,2.2002,8.62349
3.81292,2.21324,7.76458
3.81292,2.22628,6.7141
3.81292,2.23933,5.53037
3.81292,2.25237,4.14807
3.81292,2.26541,2.97257
3.81292,2.27846,1.45922
3.81292,2.2915,0.187481
3.81292,2.30454,-1.13872
3.81292,2.31759,-2.22208
3.81292,2.33063,-2.79922
3.81292,2.34367,-3.92137
3.81292,2.35672,-4.78316
3.81292,2.36976,-5.11341
3.82596,1.13063,-4.61037
3.82596,1.14367,-4.15492
3.82596,1.15672,-4.72849
3.82596,1.16976,-5.51039
3.82596,1.1828,-6.30489
3.82596,1.19585,-6.47443
3.82596,1.20889,-6.57401
3.82596,1.22193,-8.28343
3.82596,1.23498,-7.68311
3.82596,1.24802,-8.47274
3.82596,1.26107,-8.31786
3.82596,1.27411,-11.5731
3.82596,1.28715,-9.45306
3.82596,1.3002,-11.2741
3.82596,1.31324,-9.3452
3.82596,1.32628,-6.85957
3.82596,1.33933,-10.5686
3.82596,1.35237,-5.76154
3.82596,1.36541,0.0336905
3.82596,1.37846,-1.10433
3.82596,1.3915,2.38636
3.82596,1.40454,4.87871
3.82596,1.41759,5.05342
3.82596,1.43063,5.78
3.82596,1.44367,8.95667
3.82596,1.45672,9.17208
3.82596,1.46976,8.63871
3.82596,1.4828,8.13107
3.82596,1.49585,8.80467
3.82596,1.50889,8.21432
3.82596,1.52193,8.35021
3.82596,1.53498,8.37463
3.82596,1.54802,7.6732
3.82596,1.56107,8.04769
3.82596,1.57411,7.83709
3.82596,1.58715,7.89292
3.82596,1.6002,9.47194
3.82596,1.61324,8.76546
3.82596,1.62628,9.27461
3.82596,1.63933,9.16302
3.82596,1.65237,10.3279
3.82596,1.66541,9.09656
3.82596,1.67846,9.3762
3.82596,1.6915,11.1889
3.82596,1.70454,8.40094
3.82596,1.71759,8.49109
3.82596,1.73063,7.65055
3.82596,1.74367,7.07444
3.82596,1.75672,5.27392
3.82596,1.76976,4.53848
3.82596,1.7828,4.09579
3.82596,1.79585,3.46712
3.82596,1.80889,3.06029
3.82596,1.82193,2.40947
3.82596,1.83498,1.6271
3.82596,1.84802,1.45629
3.82596,1.86107,1.5196
3.82596,1.87411,1.20865
3.82596,1.88715,0.945255
3.82596,1.9002,0.626
3.82596,1.91324,0.449707
3.82596,1.92628,0.298064
3.82596,1.93933,-0.349831
3.82596,1.95237,-0.0642507
3.82596,1.96541,-0.595656
3.82596,1.97846,-0.19071
3.82596,1.9915,-0.481873
3.82596,2.00454,-0.441829
3.82596,2.01759,-0.750347
3.82596,2.03063,-0.578882
3.82596,2.04367,0.30298
3.82596,2.05672,0.517219
3.82596,2.06976,1.47741
3.82596,2.0828,2.29027
3.82596,2.09585,3.56803
3.82596,2.10889,4.36288
3.82596,2.12193,5.95649
3.82596,2.13498,6.44413
3.82596,2.14802,7.76264
3.82596,2.16107,8.20628
3.82596,2.17411,8.74875
3.82596,2.18715,8.52255
3.82596,2.2002,8.56508
3.82596,2.21324,8.0469
3.82596,2.22628,7.71578
3.82596,2.23933,6.57182
3.82596,2.25237,4.75998
3.82596,2.26541,3.79571
3.82596,2.27846,2.2966
3.82596,2.2915,1.24052
3.82596,2.30454,0.278842
3.82596,2.31759,-1.28768
3.82596,2.33063,-2.80691
3.82596,2.34367,-3.79737
3.82596,2.35672,-4.82893
3.82596,2.36976,-5.25356
3.83901,1.13063,-4.82769
3.83901,1.14367,-4.31015
3.83901,1.15672,-4.61988
3.83901,1.16976,-5.42349
3.83901,1.1828,-5.46869
3.83901,1.19585,-5.9058
3.83901,1.20889,-5.8114
3.83901,1.22193,-6.5153
3.83901,1.23498,-7.49984
3.83901,1.24802,-6.63652
3.83901,1.26107,-8.3445
3.83901,1.27411,-8.14284
3.83901,1.28715,-7.53296
3.83901,1.3002,-7.46214
3.83901,1.31324,-5.47941
3.83901,1.32628,-1.03024
3.83901,1.33933,-1.26888
3.83901,1.35237,1.72556
3.83901,1.36541,3.81344
3.83901,1.37846,4.84602
3.83901,1.3915,8.32185
3.83901,1.40454,11.6951
3.83901,1.41759,10.1883
3.83901,1.43063,12.5804
3.83901,1.44367,10.4019
3.83901,1.45672,11.1503
3.83901,1.46976,9.62771
3.83901,1.4828,8.49849
3.83901,1.49585,8.97746
3.83901,1.50889,7.18509
3.83901,1.52193,8.23158
3.83901,1.53498,6.98245
3.83901,1.54802,7.51385
3.83901,1.56107,7.97416
3.83901,1.57411,7.34081
3.83901,1.58715,7.848
3.83901,1.6002,9.02297
3.83901,1.61324,8.40641
3.83901,1.62628,7.89167
3.83901,1.63933,9.17827
3.83901,1.65237,9.91464
3.83901,1.66541,8.43117
3.83901,1.67846,8.17786
3.83901,1.6915,10.3748
3.83901,1.70454,9.23418
3.83901,1.71759,6.81262
3.83901,1.73063,8.06285
3.83901,1.74367,5.8636
3.83901,1.75672,6.59445
3.83901,1.76976,3.88953
3.83901,1.7828,2.79748
3.83901,1.79585,3.75658
3.83901,1.80889,2.39295
3.83901,1.82193,2.41119
3.83901,1.83498,1.53747
3.83901,1.84802,0.824728
3.83901,1.86107,1.27734
3.83901,1.87411,0.609312
3.83901,1.88715,0.506074
3.83901,1.9002,0.365378
3.83901,1.91324,0.385994
3.83901,1.92628,0.145661
3.83901,1.93933,-0.505999
3.83901,1.95237,-0.561545
3.83901,1.96541,-0.592756
3.83901,1.97846,-0.345021
3.83901,1.9915,-0.478951
3.83901,2.00454,-0.488619
3.83901,2.01759,-0.0325958
3.83901,2.03063,-0.0898153
3.83901,2.04367,0.602169
3.83901,2.05672,1.30003
3.83901,2.06976,2.06589
3.83901,2.0828,2.73155
3.83901,2.09585,3.91105
3.83901,2.10889,4.66442
3.83901,2.12193,6.10513
3.83901,2.13498,7.44015
3.83901,2.14802,7.79405
3.83901,2.16107,8.64707
3.83901,2.17411,9.29359
3.83901,2.18715,8.8752
3.83901,2.2002,9.51623
3.83901,2.21324,8.51521
3.83901,2.22628,7.46726
3.83901,2.23933,6.31323
3.83901,2.25237,5.03025
3.83901,2.26541,3.62223
3.83901,2.27846,1.99262
3.83901,2.2915,0.887096
3.83901,2.30454,-0.975808
3.83901,2.31759,-1.58118
3.83901,2.33063,-2.98396
3.83901,2.34367,-4.52615
3.83901,2.35672,-5.33892
3.83901,2.36976,-5.66696
3.85205,1.13063,-4.99166
3.85205,1.14367,-4.34378
3.85205,1.15672,-4.69821
3.85205,1.16976,-5.50367
3.85205,1.1828,-5.68607
3.85205,1.19585,-6.05806
3.85205,1.20889,-6.14433
3.85205,1.22193,-6.64325
3.85205,1.23498,-7.59874
3.85205,1.24802,-6.44128
3.85205,1.26107,-7.62889
3.85205,1.27411,-8.68018
3.85205,1.28715,-6.57394
3.85205,1.3002,-6.86534
3.85205,1.31324,-4.02459
3.85205,1.32628,-1.49827
3.85205,1.33933,-0.203868
3.85205,1.35237,2.06381
3.85205,1.36541,5.39355
3.85205,1.37846,6.20195
3.85205,1.3915,9.65307
3.85205,1.40454,11.434
3.85205,1.41759,11.7955
3.85205,1.43063,13.1187
3.85205,1.44367,10.4183
3.85205,1.45672,11.1337
3.85205,1.46976,9.81864
3.85205,1.4828,9.13401
3.85205,1.49585,8.00294
3.85205,1.50889,7.70788
3.85205,1.52193,7.86345
3.85205,1.53498,6.89791
3.85205,1.54802,6.2574
3.85205,1.56107,6.79767
3.85205,1.57411,6.37516
3.85205,1.58715,7.1051
3.85205,1.6002,7.30533
3.85205,1.61324,6.72721
3.85205,1.62628,6.67611
3.85205,1.63933,7.48453
3.85205,1.65237,7.74304
3.85205,1.66541,6.55975
3.85205,1.67846,7.63542
3.85205,1.6915,7.55922
3.85205,1.70454,6.93013
3.85205,1.71759,5.19944
3.85205,1.73063,5.23465
3.85205,1.74367,5.16572
3.85205,1.75672,4.04316
3.85205,1.76976,2.76254
3.85205,1.7828,2.48836
3.85205,1.79585,1.47519
3.85205,1.80889,1.67721
3.85205,1.82193,1.30149
3.85205,1.83498,0.377445
3.85205,1.84802,0.515083
3.85205,1.86107,0.650034
3.85205,1.87411,0.679151
3.85205,1.88715,0.42502
3.85205,1.9002,0.588709
3.85205,1.91324,0.294641
3.85205,1.92628,0.0660323
3.85205,1.93933,-0.236799
3.85205,1.95237,-0.0455698
3.85205,1.96541,-0.200247
3.85205,1.97846,0.00511832
3.85205,1.9915,-0.225643
3.85205,2.00454,-0.211003
3.85205,2.01759,-0.20086
3.85205,2.03063,0.39674
3.85205,2.04367,0.729699
3.85205,2.05672,1.41546
3.85205,2.06976,2.23172
3.85205,2.0828,3.38316
3.85205,2.09585,4.36723
3.85205,2.10889,5.60985
3.85205,2.12193,7.05603
3.85205,2.13498,7.66677
3.85205,2.14802,8.96949
3.85205,2.16107,9.36131
3.85205,2.17411,9.89098
3.85205,2.18715,9.59186
3.85205,2.2002,9.31484
3.85205,2.21324,9.36441
3.85205,2.22628,7.94695
3.85205,2.23933,7.25847
3.85205,2.25237,5.57132
3.85205,2.26541,5.02669
3.85205,2.27846,2.87813
3.85205,2.2915,1.28145
3.85205,2.30454,0.137217
3.85205,2.31759,-2.13367
3.85205,2.33063,-2.74559
3.85205,2.34367,-4.01045
3.85205,2.35672,-4.70496
3.85205,2.36976,-5.68776
3.86509,1.13063,-5.17582
3.86509,1.14367,-4.65079
3.86509,1.15672,-5.56954
3.86509,1.16976,-5.99766
3.86509,1.1828,-6.39984
3.86509,1.19585,-6.56224
3.86509,1.20889,-6.31049
3.86509,1.22193,-6.52193
3.86509,1.23498,-7.72356
3.86509,1.24802,-7.68333
3.86509,1.26107,-8.71122
3.86509,1.27411,-9.16896
3.86509,1.28715,-6.152
3.86509,1.3002,-5.33748
3.86509,1.31324,-2.73073
3.86509,1.32628,2.03479
3.86509,1.33933,1.80548
3.86509,1.35237,5.63373
3.86509,1.36541,6.69681
3.86509,1.37846,11.6479
3.86509,1.3915,14.4929
3.86509,1.40454,15.0891
3.86509,1.41759,12.4692
3.86509,1.43063,12.0446
3.86509,1.44367,10.5745
3.86509,1.45672,11.3693
3.86509,1.46976,9.81461
3.86509,1.4828,9.00333
3.86509,1.49585,8.4406
3.86509,1.50889,7.85824
3.86509,1.52193,7.39211
3.86509,1.53498,6.38278
3.86509,1.54802,5.82686
3.86509,1.56107,6.58074
3.86509,1.57411,5.73408
3.86509,1.58715,5.96295
3.86509,1.6002,6.62238
3.86509,1.61324,5.90007
3.86509,1.62628,6.24456
3.86509,1.63933,6.61325
3.86509,1.65237,6.758
3.86509,1.66541,5.48872
3.86509,1.67846,5.62322
3.86509,1.6915,5.82839
3.86509,1.70454,4.9212
3.86509,1.71759,4.38815
3.86509,1.73063,3.6129
3.86509,1.74367,2.15469
3.86509,1.75672,1.91811
3.86509,1.76976,0.747848
3.86509,1.7828,-0.175934
3.86509,1.79585,0.662727
3.86509,1.80889,0.805173
3.86509,1.82193,0.760071
3.86509,1.83498,0.583118
3.86509,1.84802,0.340428
3.86509,1.86107,0.0712454
3.86509,1.87411,0.439277
3.86509,1.88715,-0.0860351
3.86509,1.9002,0.0592954
3.86509,1.91324,-0.0431183
3.86509,1.92628,-0.232291
3.86509,1.93933,-0.540023
3.86509,1.95237,-0.710072
3.86509,1.96541,-0.818093
3.86509,1.97846,-0.326641
3.86509,1.9915,-0.180832
3.86509,2.00454,-0.591184
3.86509,2.01759,-0.389926
3.86509,2.03063,0.0389302
3.86509,2.04367,0.455305
3.86509,2.05672,1.00186
3.86509,2.06976,1.70845
3.86509,2.0828,3.37307
3.86509,2.09585,3.90059
3.86509,2.10889,5.295
3.86509,2.12193,6.97676
3.86509,2.13498,7.55107
3.86509,2.14802,9.08571
3.86509,2.16107,9.25803
3.86509,2.17411,9.89938
3.86509,2.18715,9.80657
3.86509,2.2002,9.68731
3.86509,2.21324,9.1042
3.86509,2.22628,8.21944
3.86509,2.23933,7.18191
3.86509,2.25237,5.77155
3.86509,2.26541,5.27173
3.86509,2.27846,3.09617
3.86509,2.2915,1.40654
3.86509,2.30454,-0.490274
3.86509,2.31759,-1.48102
3.86509,2.33063,-2.53125
3.86509,2.34367,-4.26814
3.86509,2.35672,-5.30664
3.86509,2.36976,-5.9638
3.87814,1.13063,-5.4221
3.87814,1.14367,-4.97166
3.87814,1.15672,-6.18638
3.87814,1.16976,-6.96678
3.87814,1.1828,-7.30498
3.87814,1.19585,-7.68268
3.87814,1.20889,-7.25349
3.87814,1.22193,-8.73962
3.87814,1.23498,-9.82509
3.87814,1.24802,-9.46238
3.87814,1.26107,-11.3979
3.87814,1.27411,-10.4787
3.87814,1.28715,-5.84425
3.87814,1.3002,-4.12431
3.87814,1.31324,-1.21961
3.87814,1.32628,1.79694
3.87814,1.33933,6.26226
3.87814,1.35237,7.44278
3.87814,1.36541,12.7966
3.87814,1.37846,12.0187
3.87814,1.3915,18.3224
3.87814,1.40454,17.0814
3.87814,1.41759,13.7274
3.87814,1.43063,11.4659
3.87814,1.44367,9.87908
3.87814,1.45672,9.72086
3.87814,1.46976,8.01213
3.87814,1.4828,7.31556
3.87814,1.49585,6.69223
3.87814,1.50889,6.93762
3.87814,1.52193,6.81032
3.87814,1.53498,5.37565
3.87814,1.54802,5.1198
3.87814,1.56107,5.45657
3.87814,1.57411,5.06668
3.87814,1.58715,4.98882
3.87814,1.6002,5.16373
3.87814,1.61324,4.89414
3.87814,1.62628,5.36959
3.87814,1.63933,5.20906
3.87814,1.65237,5.54148
3.87814,1.66541,4.54403
3.87814,1.67846,4.2071
3.87814,1.6915,4.46196
3.87814,1.70454,2.89759
3.87814,1.71759,2.10894
3.87814,1.73063,3.01739
3.87814,1.74367,1.26456
3.87814,1.75672,1.9507
3.87814,1.76976,0.155907
3.87814,1.7828,-0.396511
3.87814,1.79585,0.488163
3.87814,1.80889,-1.58036
3.87814,1.82193,-0.813868
3.87814,1.83498,-1.24249
3.87814,1.84802,-1.05812
3.87814,1.86107,-0.157406
3.87814,1.87411,-0.223551
3.87814,1.88715,-0.271931
3.87814,1.9002,-0.344789
3.87814,1.91324,-0.460828
3.87814,1.92628,-0.0640964
3.87814,1.93933,-0.210373
3.87814,1.95237,-1.13807
3.87814,1.96541,-0.946291
3.87814,1.97846,-0.347508
3.87814,1.9915,-0.607525
3.87814,2.00454,-0.966634
3.87814,2.01759,-0.0664092
3.87814,2.03063,0.0766289
3.87814,2.04367,0.13226
3.87814,2.05672,1.38632
3.87814,2.06976,2.142
3.87814,2.0828,3.13895
3.87814,2.09585,3.63769
3.87814,2.10889,5.60084
3.87814,2.12193,7.80774
3.87814,2.13498,7.49529
3.87814,2.14802,9.36016
3.87814,2.16107,9.43703
3.87814,2.17411,10.1449
3.87814,2.18715,9.82365
3.87814,2.2002,9.52137
3.87814,2.21324,9.49766
3.87814,2.22628,8.05937
3.87814,2.23933,7.15988
3.87814,2.25237,5.94065
3.87814,2.26541,5.37337
3.87814,2.27846,2.82632
3.87814,2.2915,1.60625
3.87814,2.30454,-0.607579
3.87814,2.31759,-0.985335
3.87814,2.33063,-3.49656
3.87814,2.34367,-3.93237
3.87814,2.35672,-6.59323
3.87814,2.36976,-6.52145
3.89118,1.13063,-5.55132
3.89118,1.14367,-5.22266
3.89118,1.15672,-6.42492
3.89118,1.16976,-7.15997
3.89118,1.1828,-7.24754
3.89118,1.19585,-8.31491
3.89118,1.20889,-7.52993
3.89118,1.22193,-8.90127
3.89118,1.23498,-9.36415
3.89118,1.24802,-9.5673
3.89118,1.26107,-11.3214
3.89118,1.27411,-10.7804
3.89118,1.28715,-7.29609
3.89118,1.3002,-4.77587
3.89118,1.31324,-1.82093
3.89118,1.32628,2.20373
3.89118,1.33933,6.66419
3.89118,1.35237,9.92424
3.89118,1.36541,11.7153
3.89118,1.37846,14.2103
3.89118,1.3915,13.1053
3.89118,1.40454,13.0055
3.89118,1.41759,13.3969
3.89118,1.43063,12.6105
3.89118,1.44367,10.4578
3.89118,1.45672,10.0278
3.89118,1.46976,8.72711
3.89118,1.4828,8.58487
3.89118,1.49585,6.79053
3.89118,1.50889,6.21555
3.89118,1.52193,6.07653
3.89118,1.53498,5.09926
3.89118,1.54802,4.80814
3.89118,1.56107,4.79636
3.89118,1.57411,4.36742
3.89118,1.58715,4.4742
3.89118,1.6002,4.52249
3.89118,1.61324,4.411
3.89118,1.62628,4.57293
3.89118,1.63933,4.70225
3.89118,1.65237,4.62421
3.89118,1.66541,3.39604
3.89118,1.67846,4.10205
3.89118,1.6915,3.84862
3.89118,1.70454,2.22266
3.89118,1.71759,1.6312
3.89118,1.73063,1.62939
3.89118,1.74367,-0.0521822
3.89118,1.75672,-0.985406
3.89118,1.76976,-1.68213
3.89118,1.7828,-1.37071
3.89118,1.79585,-1.56074
3.89118,1.80889,-1.31975
3.89118,1.82193,-1.58677
3.89118,1.83498,-1.69742
3.89118,1.84802,-1.76622
3.89118,1.86107,-0.99076
3.89118,1.87411,-0.983926
3.89118,1.88715,-1.06003
3.89118,1.9002,-0.721747
3.89118,1.91324,-0.603105
3.89118,1.92628,-0.505774
3.89118,1.93933,-0.834414
3.89118,1.95237,-0.61456
3.89118,1.96541,-0.778296
3.89118,1.97846,-0.369236
3.89118,1.9915,-0.373526
3.89118,2.00454,-0.480335
3.89118,2.01759,-0.122856
3.89118,2.03063,0.333485
3.89118,2.04367,0.899418
3.89118,2.05672,1.7556
3.89118,2.06976,2.84154
3.89118,2.0828,4.25501
3.89118,2.09585,5.11762
3.89118,2.10889,6.24151
3.89118,2.12193,7.90311
3.89118,2.13498,8.76746
3.89118,2.14802,9.58517
3.89118,2.16107,9.99099
3.89118,2.17411,10.1976
3.89118,2.18715,10.337
3.89118,2.2002,9.352
3.89118,2.21324,8.59993
3.89118,2.22628,7.82021
3.89118,2.23933,6.76264
3.89118,2.25237,5.51602
3.89118,2.26541,4.77904
3.89118,2.27846,2.98171
3.89118,2.2915,1.67756
3.89118,2.30454,-0.127822
3.89118,2.31759,-1.11271
3.89118,2.33063,-2.58496
3.89118,2.34367,-4.58642
3.89118,2.35672,-5.54872
3.89118,2.36976,-5.98946
3.90423,1.13063,-6.27653
3.90423,1.14367,-5.75243
3.90423,1.15672,-6.84568
3.90423,1.16976,-7.61034
3.90423,1.1828,-7.95431
3.90423,1.19585,-8.65343
3.90423,1.20889,-8.98965
3.90423,1.22193,-9.24727
3.90423,1.23498,-10.5708
3.90423,1.24802,-9.65154
3.90423,1.26107,-11.6881
3.90423,1.27411,-13.1113
3.90423,1.28715,-11.4682
3.90423,1.3002,-8.43989
3.90423,1.31324,-3.90885
3.90423,1.32628,-2.39607
3.90423,1.33933,3.53807
3.90423,1.35237,8.80604
3.90423,1.36541,11.8667
3.90423,1.37846,14.0745
3.90423,1.3915,18.9423
3.90423,1.40454,15.2818
3.90423,1.41759,13.7499
3.90423,1.43063,12.7674
3.90423,1.44367,9.83418
3.90423,1.45672,9.23838
3.90423,1.46976,8.27075
3.90423,1.4828,7.76828
3.90423,1.49585,6.60132
3.90423,1.50889,5.98431
3.90423,1.52193,5.71438
3.90423,1.53498,4.77938
3.90423,1.54802,3.79857
3.90423,1.56107,4.0584
3.90423,1.57411,3.36554
3.90423,1.58715,3.56073
3.90423,1.6002,3.65038
3.90423,1.61324,3.09222
3.90423,1.62628,3.40877
3.90423,1.63933,3.90491
3.90423,1.65237,3.24939
3.90423,1.66541,2.25373
3.90423,1.67846,2.73545
3.90423,1.6915,2.06745
3.90423,1.70454,0.930745
3.90423,1.71759,-0.967568
3.90423,1.73063,-0.840309
3.90423,1.74367,-1.58818
3.90423,1.75672,-3.50522
3.90423,1.76976,-3.21838
3.90423,1.7828,-3.42315
3.90423,1.79585,-3.37737
3.90423,1.80889,-2.84496
3.90423,1.82193,-2.86761
3.90423,1.83498,-2.80259
3.90423,1.84802,-2.31559
3.90423,1.86107,-1.58048
3.90423,1.87411,-1.54147
3.90423,1.88715,-1.2361
3.90423,1.9002,-1.05391
3.90423,1.91324,-0.868879
3.90423,1.92628,-0.785818
3.90423,1.93933,-1.01271
3.90423,1.95237,-1.00059
3.90423,1.96541,-0.809629
3.90423,1.97846,-0.40768
3.90423,1.9915,-0.224231
3.90423,2.00454,0.13068
3.90423,2.01759,0.619412
3.90423,2.03063,1.1817
3.90423,2.04367,1.58835
3.90423,2.05672,2.11187
3.90423,2.06976,3.084
3.90423,2.0828,4.266
3.90423,2.09585,5.68916
3.90423,2.10889,6.82481
3.90423,2.12193,8.45669
3.90423,2.13498,9.18212
3.90423,2.14802,9.58356
3.90423,2.16107,10.4502
3.90423,2.17411,9.98748
3.90423,2.18715,10.3271
3.90423,2.2002,9.3783
3.90423,2.21324,8.89701
3.90423,2.22628,7.88952
3.90423,2.23933,7.02531
3.90423,2.25237,6.01242
3.90423,2.26541,5.1197
3.90423,2.27846,3.46174
3.90423,2.2915,1.96373
3.90423,2.30454,0.815176
3.90423,2.31759,0.131057
3.90423,2.33063,-1.89751
3.90423,2.34367,-2.45554
3.90423,2.35672,-4.37695
3.90423,2.36976,-5.08593
3.91727,1.13063,-6.82025
3.91727,1.14367,-6.2479
3.91727,1.15672,-7.85376
3.91727,1.16976,-7.89697
3.91727,1.1828,-8.70815
3.91727,1.19585,-9.63402
3.91727,1.20889,-8.87439
3.91727,1.22193,-11.0818
3.91727,1.23498,-12.7534
3.91727,1.24802,-11.5529
3.91727,1.26107,-13.8013
3.91727,1.27411,-17.149
3.91727,1.28715,-18.0289
3.91727,1.3002,-9.63385
3.91727,1.31324,-5.91027
3.91727,1.32628,-1.02975
3.91727,1.33933,5.77824
3.91727,1.35237,7.84725
3.91727,1.36541,9.64016
3.91727,1.37846,14.1878
3.91727,1.3915,12.9988
3.91727,1.40454,13.8477
3.91727,1.41759,13.134
3.91727,1.43063,10.5554
3.91727,1.44367,8.71929
3.91727,1.45672,8.18823
3.91727,1.46976,6.09022
3.91727,1.4828,5.23034
3.91727,1.49585,3.55586
3.91727,1.50889,5.0753
3.91727,1.52193,4.3845
3.91727,1.53498,2.38858
3.91727,1.54802,2.32224
3.91727,1.56107,2.71467
3.91727,1.57411,2.49224
3.91727,1.58715,1.63523
3.91727,1.6002,4.04289
3.91727,1.61324,1.43548
3.91727,1.62628,2.37272
3.91727,1.63933,3.24228
3.91727,1.65237,2.69281
3.91727,1.66541,0.96709
3.91727,1.67846,0.946922
3.91727,1.6915,1.08896
3.91727,1.70454,-1.69735
3.91727,1.71759,-1.67374
3.91727,1.73063,-1.65201
3.91727,1.74367,-4.52921
3.91727,1.75672,-3.63905
3.91727,1.76976,-4.55341
3.91727,1.7828,-5.01018
3.91727,1.79585,-3.62577
3.91727,1.80889,-3.36144
3.91727,1.82193,-3.13215
3.91727,1.83498,-3.45016
3.91727,1.84802,-3.55221
3.91727,1.86107,-2.10384
3.91727,1.87411,-2.37326
3.91727,1.88715,-2.44032
3.91727,1.9002,-1.81375
3.91727,1.91324,-1.31948
3.91727,1.92628,-1.4982
3.91727,1.93933,-1.66799
3.91727,1.95237,-1.49893
3.91727,1.96541,-1.90966
3.91727,1.97846,-0.606509
3.91727,1.9915,-0.530571
3.91727,2.00454,-0.889691
3.91727,2.01759,-0.0480045
3.91727,2.03063,0.765358
3.91727,2.04367,1.14816
3.91727,2.05672,2.84109
3.91727,2.06976,4.04027
3.91727,2.0828,5.87551
3.91727,2.09585,6.16149
3.91727,2.10889,6.92084
3.91727,2.12193,8.98859
3.91727,2.13498,9.08653
3.91727,2.14802,9.64852
3.91727,2.16107,8.8913
3.91727,2.17411,9.45805
3.91727,2.18715,9.70958
3.91727,2.2002,8.4104
3.91727,2.21324,8.52471
3.91727,2.22628,7.31653
3.91727,2.23933,5.52277
3.91727,2.25237,5.13133
3.91727,2.26541,4.2216
3.91727,2.27846,2.66851
3.91727,2.2915,0.938956
3.91727,2.30454,-0.547901
3.91727,2.31759,-1.5673
3.91727,2.33063,-2.01812
3.91727,2.34367,-2.18428
3.91727,2.35672,-5.59201
3.91727,2.36976,-5.81046
3.93031,1.13063,-6.70714
3.93031,1.14367,-6.82664
3.93031,1.15672,-7.29642
3.93031,1.16976,-7.87051
3.93031,1.1828,-7.96809
3.93031,1.19585,-9.26038
3.93031,1.20889,-8.6932
3.93031,1.22193,-9.46066
3.93031,1.23498,-9.30816
3.93031,1.24802,-11.0227
3.93031,1.26107,-11.8484
3.93031,1.27411,-11.5895
3.93031,1.28715,-15.3294
3.93031,1.3002,-10.2503
3.93031,1.31324,-8.05468
3.93031,1.32628,-4.45152
3.93031,1.33933,0.289311
3.93031,1.35237,3.97818
3.93031,1.36541,6.52374
3.93031,1.37846,8.08423
3.93031,1.3915,9.9625
3.93031,1.40454,7.9326
3.93031,1.41759,8.70021
3.93031,1.43063,6.94073
3.93031,1.44367,4.94546
3.93031,1.45672,4.36743
3.93031,1.46976,4.33804
3.93031,1.4828,3.71964
3.93031,1.49585,2.56829
3.93031,1.50889,3.10637
3.93031,1.52193,2.18309
3.93031,1.53498,0.482581
3.93031,1.54802,1.13231
3.93031,1.56107,1.45885
3.93031,1.57411,1.01
3.93031,1.58715,1.41741
3.93031,1.6002,0.853955
3.93031,1.61324,-0.0934022
3.93031,1.62628,0.793959
3.93031,1.63933,1.81746
3.93031,1.65237,1.08557
3.93031,1.66541,-0.623093
3.93031,1.67846,0.467104
3.93031,1.6915,-0.792111
3.93031,1.70454,-2.83154
3.93031,1.71759,-4.16065
3.93031,1.73063,-3.54499
3.93031,1.74367,-4.88576
3.93031,1.75672,-5.6694
3.93031,1.76976,-7.04677
3.93031,1.7828,-6.25137
3.93031,1.79585,-5.24601
3.93031,1.80889,-5.49396
3.93031,1.82193,-4.9403
3.93031,1.83498,-4.81741
3.93031,1.84802,-4.46804
3.93031,1.86107,-3.11545
3.93031,1.87411,-3.20409
3.93031,1.88715,-2.80188
3.93031,1.9002,-2.32135
3.93031,1.91324,-1.97134
3.93031,1.92628,-1.55574
3.93031,1.93933,-1.49009
3.93031,1.95237,-1.56994
3.93031,1.96541,-1.61148
3.93031,1.97846,-0.743474
3.93031,1.9915,-0.489379
3.93031,2.00454,-0.323367
3.93031,2.01759,-0.11785
3.93031,2.03063,1.00149
3.93031,2.04367,1.44438
3.93031,2.05672,2.79167
3.93031,2.06976,3.58231
3.93031,2.0828,5.08925
3.93031,2.09585,5.92034
3.93031,2.10889,7.20699
3.93031,2.12193,8.98978
3.93031,2.13498,8.98718
3.93031,2.14802,9.57618
3.93031,2.16107,9.64923
3.93031,2.17411,9.60239
3.93031,2.18715,9.35664
3.93031,2.2002,8.652
3.93031,2.21324,7.63545
3.93031,2.22628,6.41814
3.93031,2.23933,5.50875
3.93031,2.25237,4.36626
3.93031,2.26541,3.52452
3.93031,2.27846,2.27525
3.93031,2.2915,0.902361
3.93031,2.30454,-0.447741
3.93031,2.31759,-1.55278
3.93031,2.33063,-2.81714
3.93031,2.34367,-4.07574
3.93031,2.35672,-5.0222
3.93031,2.36976,-6.03982
3.94336,1.13063,-7.21264
3.94336,1.14367,-6.78191
3.94336,1.15672,-7.2038
3.94336,1.16976,-7.56878
3.94336,1.1828,-7.46123
3.94336,1.19585,-7.64168
3.94336,1.20889,-7.14309
3.94336,1.22193,-7.81734
3.94336,1.23498,-8.18996
3.94336,1.24802,-8.20407
3.94336,1.26107,-8.77504
3.94336,1.27411,-9.76964
3.94336,1.28715,-9.95299
3.94336,1.3002,-11.2823
3.94336,1.31324,-12.7599
3.94336,1.32628,-13.7111
3.94336,1.33933,-11.2414
3.94336,1.35237,-3.97946
3.94336,1.36541,-3.77553
3.94336,1.37846,0.853778
3.94336,1.3915,1.34968
3.94336,1.40454,3.17376
3.94336,1.41759,5.89828
3.94336,1.43063,3.43154
3.94336,1.44367,2.92016
3.94336,1.45672,2.6187
3.94336,1.46976,2.36296
3.94336,1.4828,2.36296
3.94336,1.49585,0.448943
3.94336,1.50889,1.90721
3.94336,1.52193,1.45871
3.94336,1.53498,-1.1493
3.94336,1.54802,-1.19048
3.94336,1.56107,2.09328
3.94336,1.57411,-0.528689
3.94336,1.58715,-0.58434
3.94336,1.6002,2.38334
3.94336,1.61324,-1.85572
3.94336,1.62628,-1.03668
3.94336,1.63933,0.620769
3.94336,1.65237,0.622038
3.94336,1.66541,-3.82401
3.94336,1.67846,-2.94025
3.94336,1.6915,-2.22858
3.94336,1.70454,-2.96016
3.94336,1.71759,-6.05436
3.94336,1.73063,-5.52674
3.94336,1.74367,-5.76432
3.94336,1.75672,-7.17869
3.94336,1.76976,-10.3812
3.94336,1.7828,-8.18048
3.94336,1.79585,-6.50663
3.94336,1.80889,-7.2764
3.94336,1.82193,-6.52098
3.94336,1.83498,-7.01632
3.94336,1.84802,-6.38366
3.94336,1.86107,-4.44302
3.94336,1.87411,-3.95135
3.94336,1.88715,-4.43544
3.94336,1.9002,-3.57606
3.94336,1.91324,-2.8793
3.94336,1.92628,-2.00016
3.94336,1.93933,-2.49416
3.94336,1.95237,-1.60455
3.94336,1.96541,-1.49362
3.94336,1.97846,-0.419229
3.94336,1.9915,-0.221637
3.94336,2.00454,-0.0827537
3.94336,2.01759,0.790626
3.94336,2.03063,1.28028
3.94336,2.04367,1.83263
3.94336,2.05672,3.53336
3.94336,2.06976,3.99133
3.94336,2.0828,5.65266
3.94336,2.09585,5.85756
3.94336,2.10889,6.95529
3.94336,2.12193,9.02858
3.94336,2.13498,8.98372
3.94336,2.14802,8.76927
3.94336,2.16107,8.12678
3.94336,2.17411,8.74382
3.94336,2.18715,9.08766
3.94336,2.2002,8.47131
3.94336,2.21324,7.87789
3.94336,2.22628,6.63638
3.94336,2.23933,6.12219
3.94336,2.25237,4.85098
3.94336,2.26541,3.59124
3.94336,2.27846,2.34077
3.94336,2.2915,0.343601
3.94336,2.30454,0.95025
3.94336,2.31759,-1.64885
3.94336,2.33063,-2.95412
3.94336,2.34367,-6.65391
3.94336,2.35672,-5.29561
3.94336,2.36976,-5.94952
3.9564,1.13063,-7.33406
3.9564,1.14367,-6.81445
3.9564,1.15672,-6.69553
3.9564,1.16976,-7.47919
3.9564,1.1828,-7.63523
3.9564,1.19585,-7.99628
3.9564,1.20889,-7.64134
3.9564,1.22193,-8.34263
3.9564,1.23498,-8.53425
3.9564,1.24802,-9.09854
3.9564,1.26107,-9.53819
3.9564,1.27411,-10.413
3.9564,1.28715,-11.2783
3.9564,1.3002,-10.2057
3.9564,1.31324,-13.108
3.9564,1.32628,-13.1187
3.9564,1.33933,-10.1088
3.9564,1.35237,-7.06274
3.9564,1.36541,-6.58415
3.9564,1.37846,-0.612636
3.9564,1.3915,1.09499
3.9564,1.40454,1.55882
3.9564,1.41759,2.46465
3.9564,1.43063,2.81695
3.9564,1.44367,3.35777
3.9564,1.45672,2.0012
3.9564,1.46976,2.09422
3.9564,1.4828,1.60459
3.9564,1.49585,0.641103
3.9564,1.50889,0.818742
3.9564,1.52193,0.107038
3.9564,1.53498,-0.66649
3.9564,1.54802,-0.476798
3.9564,1.56107,-0.609109
3.9564,1.57411,-0.857191
3.9564,1.58715,-1.84457
3.9564,1.6002,-1.81482
3.9564,1.61324,-1.7226
3.9564,1.62628,-1.66051
3.9564,1.63933,-0.956617
3.9564,1.65237,-1.36559
3.9564,1.66541,-2.27652
3.9564,1.67846,-2.63266
3.9564,1.6915,-3.83523
3.9564,1.70454,-4.8684
3.9564,1.71759,-6.64181
3.9564,1.73063,-7.82679
3.9564,1.74367,-9.06709
3.9564,1.75672,-10.1854
3.9564,1.76976,-11.046
3.9564,1.7828,-10.616
3.9564,1.79585,-10.254
3.9564,1.80889,-9.53088
3.9564,1.82193,-8.44815
3.9564,1.83498,-8.14327
3.9564,1.84802,-7.14108
3.9564,1.86107,-6.22228
3.9564,1.87411,-5.30487
3.9564,1.88715,-4.72577
3.9564,1.9002,-4.08394
3.9564,1.91324,-3.58955
3.9564,1.92628,-2.64022
3.9564,1.93933,-2.27132
3.9564,1.95237,-1.74842
3.9564,1.96541,-1.39418
3.9564,1.97846,-0.728439
3.9564,1.9915,-0.262697
3.9564,2.00454,0.329363
3.9564,2.01759,1.14562
3.9564,2.03063,1.96958
3.9564,2.04367,2.6802
3.9564,2.05672,3.51405
3.9564,2.06976,4.62415
3.9564,2.0828,5.82115
3.9564,2.09585,6.47164
3.9564,2.10889,7.46699
3.9564,2.12193,8.38834
3.9564,2.13498,8.63506
3.9564,2.14802,8.50307
3.9564,2.16107,8.79981
3.9564,2.17411,8.61654
3.9564,2.18715,8.21123
3.9564,2.2002,7.78504
3.9564,2.21324,7.05536
3.9564,2.22628,6.20797
3.9564,2.23933,5.32995
3.9564,2.25237,4.45003
3.9564,2.26541,3.33193
3.9564,2.27846,1.97055
3.9564,2.2915,0.738333
3.9564,2.30454,-0.560978
3.9564,2.31759,-1.42102
3.9564,2.33063,-3.16894
3.9564,2.34367,-3.68823
3.9564,2.35672,-5.07886
3.9564,2.36976,-6.17097
3.96944,1.13063,-7.15279
3.96944,1.14367,-7.59147
3.96944,1.15672,-7.79642
3.96944,1.16976,-8.05679
3.96944,1.1828,-8.22314
3.96944,1.19585,-8.52954
3.96944,1.20889,-8.39728
3.96944,1.22193,-8.98417
3.96944,1.23498,-9.27083
3.96944,1.24802,-9.73546
3.96944,1.26107,-9.37884
3.96944,1.27411,-12.9174
3.96944,1.28715,-11.6904
3.96944,1.3002,-10.7653
3.96944,1.31324,-14.8051
3.96944,1.32628,-13.6529
3.96944,1.33933,-10.4999
3.96944,1.35237,-8.19186
3.96944,1.36541,-7.37511
3.96944,1.37846,-1.04201
3.96944,1.3915,-0.81463
3.96944,1.40454,0.146507
3.96944,1.41759,0.617998
3.96944,1.43063,1.18768
3.96944,1.44367,1.01017
3.96944,1.45672,0.903977
3.96944,1.46976,0.589723
3.96944,1.4828,0.160291
3.96944,1.49585,-0.207976
3.96944,1.50889,-0.536469
3.96944,1.52193,-0.790844
3.96944,1.53498,-1.02895
3.96944,1.54802,-1.15904
3.96944,1.56107,-1.08591
3.96944,1.57411,-1.01456
3.96944,1.58715,-1.37707
3.96944,1.6002,-1.20268
3.96944,1.61324,-0.62564
3.96944,1.62628,-0.670349
3.96944,1.63933,0.0322324
3.96944,1.65237,-0.526744
3.96944,1.66541,-1.26698
3.96944,1.67846,-0.652009
3.96944,1.6915,-3.89616
3.96944,1.70454,-5.10033
3.96944,1.71759,-6.81009
3.96944,1.73063,-8.2768
3.96944,1.74367,-9.60327
3.96944,1.75672,-10.7728
3.96944,1.76976,-11.3872
3.96944,1.7828,-10.8554
3.96944,1.79585,-10.0257
3.96944,1.80889,-9.22518
3.96944,1.82193,-8.13552
3.96944,1.83498,-7.57358
3.96944,1.84802,-6.31418
3.96944,1.86107,-5.26027
3.96944,1.87411,-4.20014
3.96944,1.88715,-3.52261
3.96944,1.9002,-2.8261
3.96944,1.91324,-2.09265
3.96944,1.92628,-1.34847
3.96944,1.93933,-0.954153
3.96944,1.95237,-0.45749
3.96944,1.96541,-0.0654917
3.96944,1.97846,0.400172
3.96944,1.9915,0.846695
3.96944,2.00454,1.42158
3.96944,2.01759,1.99815
3.96944,2.03063,2.80802
3.96944,2.04367,3.48081
3.96944,2.05672,4.29351
3.96944,2.06976,4.94714
3.96944,2.0828,5.09945
3.96944,2.09585,6.47164
3.96944,2.10889,7.46699
3.96944,2.12193,8.38834
3.96944,2.13498,8.63506
3.96944,2.14802,8.50307
3.96944,2.16107,8.79981
3.96944,2.17411,8.61654
3.96944,2.18715,8.21123
3.96944,2.2002,7.78504
3.96944,2.21324,7.05536
3.96944,2.22628,6.20797
3.96944,2.23933,5.32995
3.96944,2.25237,4.45003
3.96944,2.26541,3.33193
3.96944,2.27846,1.97055
3.96944,2.2915,0.738333
3.96944,2.30454,-0.560978
3.96944,2.31759,-1.42102
3.96944,2.33063,-3.16894
3.96944,2.34367,-3.68823
3.96944,2.35672,-5.07886
3.96944,2.36976,-6.17097
3.98249,1.13063,-6.72656
3.98249,1.14367,-6.21912
3.98249,1.15672,-6.6485
3.98249,1.16976,-7.04389
3.98249,1.1828,-7.05238
3.98249,1.19585,-7.59812
3.98249,1.20889,-7.60539
3.98249,1.22193,-8.44102
3.98249,1.23498,-9.07976
3.98249,1.24802,-9.84068
3.98249,1.26107,-13.731
3.98249,1.27411,-13.399
3.98249,1.28715,-12.8448
3.98249,1.3002,-12.8448
3.98249,1.31324,-17.1549
3.98249,1.32628,-16.3116
3.98249,1.33933,-13.1869
3.98249,1.35237,-11.8546
3.98249,1.36541,-10.7947
3.98249,1.37846,-4.15592
3.98249,1.3915,-4.15592
3.98249,1.40454,-2.31802
3.98249,1.41759,-1.67312
3.98249,1.43063,1.18768
3.98249,1.44367,0.479234
3.98249,1.45672,1.34523
3.98249,1.46976,1.43491
3.98249,1.4828,1.44488
3.98249,1.49585,1.57219
3.98249,1.50889,1.80273
3.98249,1.52193,1.72831
3.98249,1.53498,1.45303
3.98249,1.54802,-0.674594
3.98249,1.56107,-0.670916
3.98249,1.57411,0.314786
3.98249,1.58715,1.09491
3.98249,1.6002,1.54563
3.98249,1.61324,1.42875
3.98249,1.62628,0.753446
3.98249,1.63933,0.171377
3.98249,1.65237,0.478842
3.98249,1.66541,1.55429
3.98249,1.67846,-0.496857
3.98249,1.6915,-1.05857
3.98249,1.70454,-5.10033
3.98249,1.71759,-6.81009
3.98249,1.73063,-8.2768
3.98249,1.74367,-9.60327
3.98249,1.75672,-10.7728
3.98249,1.76976,-11.3872
3.98249,1.7828,-10.8554
3.98249,1.79585,-10.0257
3.98249,1.80889,-9.22518
3.98249,1.82193,-8.13552
3.98249,1.83498,-7.57358
3.98249,1.84802,-6.31418
3.98249,1.86107,-5.26027
3.98249,1.87411,-4.20014
3.98249,1.88715,-3.52261
3.98249,1.9002,-2.8261
3.98249,1.91324,-2.09265
3.98249,1.92628,-1.34847
3.98249,1.93933,-0.954153
3.98249,1.95237,-0.45749
3.98249,1.96541,-0.0654917
3.98249,1.97846,0.400172
3.98249,1.9915,0.846695
3.98249,2.00454,1.42158
3.98249,2.01759,1.99815
3.98249,2.03063,2.80802
3.98249,2.04367,3.48081
3.98249,2.05672,4.29351
3.98249,2.06976,4.94714
3.98249,2.0828,5.09945
3.98249,2.09585,6.47164
3.98249,2.10889,7.46699
3.98249,2.12193,8.38834
3.98249,2.13498,8.63506
3.98249,2.14802,8.50307
3.98249,2.16107,8.79981
3.98249,2.17411,8.61654
3.98249,2.18715,8.21123
3.98249,2.2002,7.78504
3.98249,2.21324,7.05536
3.98249,2.22628,6.20797
3.98249,2.23933,5.32995
3.98249,2.25237,4.45003
3.98249,2.26541,3.33193
3.98249,2.27846,1.97055
3.98249,2.2915,0.738333
3.98249,2.30454,-0.560978
3.98249,2.31759,-1.42102
3.98249,2.33063,-3.16894
3.98249,2.34367,-3.68823
3.98249,2.35672,-5.07886
3.98249,2.36976,-6.17097
3.99553,1.13063,-6.72656
3.99553,1.14367,-6.21912
3.99553,1.15672,-6.6485
3.99553,1.16976,-6.94637
3.99553,1.1828,-7.05238
3.99553,1.19585,-7.59812
3.99553,1.20889,-7.60539
3.99553,1.22193,-8.44102
3.99553,1.23498,-9.07976
3.99553,1.24802,-9.84068
3.99553,1.26107,-13.731
3.99553,1.27411,-13.399
3.99553,1.28715,-12.8448
3.99553,1.3002,-12.8448
3.99553,1.31324,-17.1549
3.99553,1.32628,-16.3116
3.99553,1.33933,-13.1869
3.99553,1.35237,-11.8546
3.99553,1.36541,-10.7947
3.99553,1.37846,-4.15592
3.99553,1.3915,-4.15592
3.99553,1.40454,-2.31802
3.99553,1.41759,-1.67312
3.99553,1.43063,0.268668
3.99553,1.44367,0.479234
3.99553,1.45672,1.34523
3.99553,1.46976,1.43491
3.99553,1.4828,1.44488
3.99553,1.49585,1.57219
3.99553,1.50889,1.80273
3.99553,1.52193,1.72831
3.99553,1.53498,1.45303
3.99553,1.54802,-0.674594
3.99553,1.56107,-0.670916
3.99553,1.57411,0.314786
3.99553,1.58715,1.09491
3.99553,1.6002,1.54563
3.99553,1.61324,1.42875
3.99553,1.62628,0.753446
3.99553,1.63933,0.171377
3.99553,1.65237,0.478842
3.99553,1.66541,3.71866
3.99553,1.67846,-0.296739
3.99553,1.6915,-0.858447
3.99553,1.70454,-1.12872
3.99553,1.71759,-6.81009
3.99553,1.73063,-8.2768
3.99553,1.74367,-9.60327
3.99553,1.75672,-10.7728
3.99553,1.76976,-11.3872
3.99553,1.7828,-10.8554
3.99553,1.79585,-10.0257
3.99553,1.80889,-9.22518
3.99553,1.82193,-8.13552
3.99553,1.83498,-7.57358
3.99553,1.84802,-6.31418
3.99553,1.86107,-5.26027
3.99553,1.87411,-4.20014
3.99553,1.88715,-3.52261
3.99553,1.9002,-2.8261
3.99553,1.91324,-2.09265
3.99553,1.92628,-1.34847
3.99553,1.93933,-0.954153
3.99553,1.95237,-0.45749
3.99553,1.96541,-0.0654917
3.99553,1.97846,0.400172
3.99553,1.9915,0.846695
3.99553,2.00454,1.42158
3.99553,2.01759,1.99815
3.99553,2.03063,2.80802
3.99553,2.04367,3.48081
3.99553,2.05672,4.29351
3.99553,2.06976,4.94714
3.99553,2.0828,5.09945
3.99553,2.09585,5.06659
3.99553,2.10889,7.46699
3.99553,2.12193,8.38834
3.99553,2.13498,8.63506
3.99553,2.14802,8.50307
3.99553,2.16107,8.79981
3.99553,2.17411,8.61654
3.99553,2.18715,8.21123
3.99553,2.2002,7.78504
3.99553,2.21324,7.05536
3.99553,2.22628,6.20797
3.99553,2.23933,5.32995
3.99553,2.25237,4.45003
3.99553,2.26541,3.33193
3.99553,2.27846,1.97055
3.99553,2.2915,0.738333
3.99553,2.30454,-0.560978
3.99553,2.31759,-1.42102
3.99553,2.33063,-3.16894
3.99553,2.34367,-3.68823
3.99553,2.35672,-5.07886
3.99553,2.36976,-6.17097


==> figures/AZF-1/heatmap_zoom.csv <==
x,y,z
2.72574,1.12926,0.64068
2.72574,1.1423,0.64068
2.72574,1.15534,0.509225
2.72574,1.16839,0.423527
2.72574,1.18143,0.391652
2.72574,1.19447,0.311121
2.72574,1.20752,0.236756
2.72574,1.22056,0.243029
2.72574,1.2336,0.185475
2.72574,1.24665,0.180924
2.72574,1.25969,0.276281
2.72574,1.27273,0.325579
2.72574,1.28578,0.473301
2.72574,1.29882,0.822516
2.72574,1.31186,0.972443
2.72574,1.32491,1.36769
2.72574,1.33795,1.57059
2.72574,1.35099,2.02633
2.72574,1.36404,2.49471
2.72574,1.37708,2.99987
2.72574,1.39013,3.36636
2.73878,1.12926,0.923352
2.73878,1.1423,0.923352
2.73878,1.15534,0.766656
2.73878,1.16839,0.611577
2.73878,1.18143,0.579462
2.73878,1.19447,0.501811
2.73878,1.20752,0.364291
2.73878,1.22056,0.388416
2.73878,1.2336,0.30146
2.73878,1.24665,0.27532
2.73878,1.25969,0.350328
2.73878,1.27273,0.411548
2.73878,1.28578,0.555159
2.73878,1.29882,0.752311
2.73878,1.31186,1.00135
2.73878,1.32491,1.36943
2.73878,1.33795,1.8202
2.73878,1.35099,2.12324
2.73878,1.36404,2.36417
2.73878,1.37708,2.9424
2.73878,1.39013,3.14933
2.75182,1.12926,1.0786
2.75182,1.1423,1.0786
2.75182,1.15534,0.894183
2.75182,1.16839,0.706532
2.75182,1.18143,0.673286
2.75182,1.19447,0.563846
2.75182,1.20752,0.461832
2.75182,1.22056,0.451853
2.75182,1.2336,0.385174
2.75182,1.24665,0.377445
2.75182,1.25969,0.449838
2.75182,1.27273,0.491963
2.75182,1.28578,0.668466
2.75182,1.29882,0.880517
2.75182,1.31186,1.06144
2.75182,1.32491,1.32799
2.75182,1.33795,1.63217
2.75182,1.35099,1.96959
2.75182,1.36404,2.16891
2.75182,1.37708,2.63596
2.75182,1.39013,2.8989
2.76487,1.12926,1.21751
2.76487,1.1423,1.21751
2.76487,1.15534,1.04793
2.76487,1.16839,0.873488
2.76487,1.18143,0.790102
2.76487,1.19447,0.669625
2.76487,1.20752,0.572369
2.76487,1.22056,0.518613
2.76487,1.2336,0.457729
2.76487,1.24665,0.43772
2.76487,1.25969,0.451246
2.76487,1.27273,0.477869
2.76487,1.28578,0.615035
2.76487,1.29882,0.753139
2.76487,1.31186,0.918849
2.76487,1.32491,1.12287
2.76487,1.33795,1.12287
2.76487,1.35099,1.8551
2.76487,1.36404,1.81462
2.76487,1.37708,2.48416
2.76487,1.39013,2.48416
2.77791,1.12926,1.30375
2.77791,1.1423,1.30375
2.77791,1.15534,1.15635
2.77791,1.16839,0.995034
2.77791,1.18143,0.851459
2.77791,1.19447,0.780715
2.77791,1.20752,0.632883
2.77791,1.22056,0.551011
2.77791,1.2336,0.495215
2.77791,1.24665,0.447974
2.77791,1.25969,0.417795
2.77791,1.27273,0.451525
2.77791,1.28578,0.533661
2.77791,1.29882,0.645515
2.77791,1.31186,0.725119
2.77791,1.32491,0.884097
2.77791,1.33795,0.884097
2.77791,1.35099,1.59389
2.77791,1.36404,1.55622
2.77791,1.37708,2.06936
2.77791,1.39013,2.83685
2.79095,1.12926,1.25941
2.79095,1.1423,1.25941
2.79095,1.15534,1.08927
2.79095,1.16839,0.890252
2.79095,1.18143,0.757552
2.79095,1.19447,0.676835
2.79095,1.20752,0.582419
2.79095,1.22056,0.501309
2.79095,1.2336,0.456859
2.79095,1.24665,0.441418
2.79095,1.25969,0.399448
2.79095,1.27273,0.414767
2.79095,1.28578,0.501253
2.79095,1.29882,0.605228
2.79095,1.31186,0.595318
2.79095,1.32491,0.757228
2.79095,1.33795,1.3897
2.79095,1.35099,1.38774
2.79095,1.36404,1.34111
2.79095,1.37708,1.77576
2.79095,1.39013,1.96344
2.804,1.12926,1.20309
2.804,1.1423,1.20309
2.804,1.15534,1.0608
2.804,1.16839,0.902472
2.804,1.18143,0.727921
2.804,1.19447,0.659414
2.804,1.20752,0.563087
2.804,1.22056,0.470612
2.804,1.2336,0.419644
2.804,1.24665,0.397123
2.804,1.25969,0.380224
2.804,1.27273,0.359663
2.804,1.28578,0.419502
2.804,1.29882,0.467109
2.804,1.31186,0.477533
2.804,1.32491,0.560368
2.804,1.33795,1.16115
2.804,1.35099,1.15647
2.804,1.36404,1.08357
2.804,1.37708,1.44299
2.804,1.39013,1.54854
2.81704,1.12926,1.12759
2.81704,1.1423,1.12759
2.81704,1.15534,1.0427
2.81704,1.16839,0.842452
2.81704,1.18143,0.668975
2.81704,1.19447,0.610586
2.81704,1.20752,0.522736
2.81704,1.22056,0.42758
2.81704,1.2336,0.389632
2.81704,1.24665,0.36138
2.81704,1.25969,0.334251
2.81704,1.27273,0.302263
2.81704,1.28578,0.347162
2.81704,1.29882,0.316547
2.81704,1.31186,0.335534
2.81704,1.32491,0.422295
2.81704,1.33795,0.606631
2.81704,1.35099,0.824882
2.81704,1.36404,0.907727
2.81704,1.37708,1.03541
2.81704,1.39013,1.07332
2.83008,1.12926,1.00338
2.83008,1.1423,1.00338
2.83008,1.15534,0.865589
2.83008,1.16839,0.729407
2.83008,1.18143,0.558467
2.83008,1.19447,0.50782
2.83008,1.20752,0.466572
2.83008,1.22056,0.384442
2.83008,1.2336,0.338556
2.83008,1.24665,0.337012
2.83008,1.25969,0.297996
2.83008,1.27273,0.307396
2.83008,1.28578,0.31134
2.83008,1.29882,0.312245
2.83008,1.31186,0.291554
2.83008,1.32491,0.34172
2.83008,1.33795,0.631369
2.83008,1.35099,0.790134
2.83008,1.36404,0.665197
2.83008,1.37708,0.774119
2.83008,1.39013,0.881742
2.84313,1.12926,0.881543
2.84313,1.1423,0.881543
2.84313,1.15534,0.763312
2.84313,1.16839,0.63375
2.84313,1.18143,0.497637
2.84313,1.19447,0.444911
2.84313,1.20752,0.412296
2.84313,1.22056,0.341616
2.84313,1.2336,0.294203
2.84313,1.24665,0.309159
2.84313,1.25969,0.266945
2.84313,1.27273,0.28072
2.84313,1.28578,0.278087
2.84313,1.29882,0.28297
2.84313,1.31186,0.259442
2.84313,1.32491,0.294234
2.84313,1.33795,0.609976
2.84313,1.35099,0.651344
2.84313,1.36404,0.621939
2.84313,1.37708,0.673653
2.84313,1.39013,0.7576
2.85617,1.12926,0.763106
2.85617,1.1423,0.763106
2.85617,1.15534,0.711839
2.85617,1.16839,0.583267
2.85617,1.18143,0.461054
2.85617,1.19447,0.422662
2.85617,1.20752,0.375426
2.85617,1.22056,0.252912
2.85617,1.2336,0.281595
2.85617,1.24665,0.269697
2.85617,1.25969,0.259624
2.85617,1.27273,0.246613
2.85617,1.28578,0.252842
2.85617,1.29882,0.257724
2.85617,1.31186,0.254082
2.85617,1.32491,0.263165
2.85617,1.33795,0.493224
2.85617,1.35099,0.582587
2.85617,1.36404,0.430338
2.85617,1.37708,0.426033
2.85617,1.39013,0.426033
2.86922,1.12926,0.627697
2.86922,1.1423,0.627697
2.86922,1.15534,0.539756
2.86922,1.16839,0.457245
2.86922,1.18143,0.356746
2.86922,1.19447,0.330164
2.86922,1.20752,0.332005
2.86922,1.22056,0.249843
2.86922,1.2336,0.256734
2.86922,1.24665,0.266769
2.86922,1.25969,0.274107
2.86922,1.27273,0.2741
2.86922,1.28578,0.290146
2.86922,1.29882,0.27657
2.86922,1.31186,0.277803
2.86922,1.32491,0.306794
2.86922,1.33795,0.470935
2.86922,1.35099,0.524597
2.86922,1.36404,0.421172
2.86922,1.37708,0.418109
2.86922,1.39013,0.511059
2.88226,1.12926,0.501296
2.88226,1.1423,0.501296
2.88226,1.15534,0.430822
2.88226,1.16839,0.384998
2.88226,1.18143,0.306558
2.88226,1.19447,0.265229
2.88226,1.20752,0.280811
2.88226,1.22056,0.238677
2.88226,1.2336,0.23475
2.88226,1.24665,0.247019
2.88226,1.25969,0.210947
2.88226,1.27273,0.272919
2.88226,1.28578,0.305706
2.88226,1.29882,0.286518
2.88226,1.31186,0.328608
2.88226,1.32491,0.340817
2.88226,1.33795,0.465188
2.88226,1.35099,0.519857
2.88226,1.36404,0.467109
2.88226,1.37708,0.45852
2.88226,1.39013,0.468688
2.8953,1.12926,0.438507
2.8953,1.1423,0.438507
2.8953,1.15534,0.398054
2.8953,1.16839,0.344401
2.8953,1.18143,0.279867
2.8953,1.19447,0.259525
2.8953,1.20752,0.254866
2.8953,1.22056,0.227401
2.8953,1.2336,0.235896
2.8953,1.24665,0.244147
2.8953,1.25969,0.202644
2.8953,1.27273,0.260034
2.8953,1.28578,0.297728
2.8953,1.29882,0.319522
2.8953,1.31186,0.367476
2.8953,1.32491,0.391093
2.8953,1.33795,0.435733
2.8953,1.35099,0.520077
2.8953,1.36404,0.525791
2.8953,1.37708,0.508072
2.8953,1.39013,0.491902
2.90835,1.12926,0.338504
2.90835,1.1423,0.338504
2.90835,1.15534,0.267636
2.90835,1.16839,0.26881
2.90835,1.18143,0.247499
2.90835,1.19447,0.219523
2.90835,1.20752,0.240421
2.90835,1.22056,0.205005
2.90835,1.2336,0.260078
2.90835,1.24665,0.266314
2.90835,1.25969,0.277882
2.90835,1.27273,0.314912
2.90835,1.28578,0.375132
2.90835,1.29882,0.413002
2.90835,1.31186,0.437943
2.90835,1.32491,0.470913
2.90835,1.33795,0.575992
2.90835,1.35099,0.608589
2.90835,1.36404,0.621046
2.90835,1.37708,0.617764
2.90835,1.39013,0.554544
2.92139,1.12926,0.310425
2.92139,1.1423,0.310425
2.92139,1.15534,0.270539
2.92139,1.16839,0.253451
2.92139,1.18143,0.254048
2.92139,1.19447,0.226011
2.92139,1.20752,0.232078
2.92139,1.22056,0.223848
2.92139,1.2336,0.239849
2.92139,1.24665,0.260729
2.92139,1.25969,0.282518
2.92139,1.27273,0.331019
2.92139,1.28578,0.38286
2.92139,1.29882,0.41659
2.92139,1.31186,0.461416
2.92139,1.32491,0.491546
2.92139,1.33795,0.560849
2.92139,1.35099,0.636374
2.92139,1.36404,0.676731
2.92139,1.37708,0.668167
2.92139,1.39013,0.695381
2.93443,1.12926,0.301599
2.93443,1.1423,0.301599
2.93443,1.15534,0.281239
2.93443,1.16839,0.252672
2.93443,1.18143,0.272195
2.93443,1.19447,0.244472
2.93443,1.20752,0.25293
2.93443,1.22056,0.246642
2.93443,1.2336,0.273907
2.93443,1.24665,0.270566
2.93443,1.25969,0.284856
2.93443,1.27273,0.324795
2.93443,1.28578,0.37556
2.93443,1.29882,0.407246
2.93443,1.31186,0.447884
2.93443,1.32491,0.499107
2.93443,1.33795,0.556681
2.93443,1.35099,0.657767
2.93443,1.36404,0.658342
2.93443,1.37708,0.739021
2.93443,1.39013,0.814519
2.94748,1.12926,0.282082
2.94748,1.1423,0.282082
2.94748,1.15534,0.280773
2.94748,1.16839,0.250019
2.94748,1.18143,0.299037
2.94748,1.19447,0.253206
2.94748,1.20752,0.270972
2.94748,1.22056,0.246737
2.94748,1.2336,0.299805
2.94748,1.24665,0.289171
2.94748,1.25969,0.311759
2.94748,1.27273,0.333775
2.94748,1.28578,0.380769
2.94748,1.29882,0.414607
2.94748,1.31186,0.418701
2.94748,1.32491,0.440252
2.94748,1.33795,0.54382
2.94748,1.35099,0.58623
2.94748,1.36404,0.602023
2.94748,1.37708,0.671214
2.94748,1.39013,0.668253
2.96052,1.12926,0.284995
2.96052,1.1423,0.284995
2.96052,1.15534,0.295901
2.96052,1.16839,0.27943
2.96052,1.18143,0.292594
2.96052,1.19447,0.295353
2.96052,1.20752,0.287727
2.96052,1.22056,0.264129
2.96052,1.2336,0.301028
2.96052,1.24665,0.285451
2.96052,1.25969,0.299372
2.96052,1.27273,0.306467
2.96052,1.28578,0.34783
2.96052,1.29882,0.362212
2.96052,1.31186,0.356055
2.96052,1.32491,0.36341
2.96052,1.33795,0.459632
2.96052,1.35099,0.555683
2.96052,1.36404,0.535459
2.96052,1.37708,0.645035
2.96052,1.39013,0.6632
2.97356,1.12926,0.272291
2.97356,1.1423,0.272291
2.97356,1.15534,0.28712
2.97356,1.16839,0.27519
2.97356,1.18143,0.297663
2.97356,1.19447,0.307297
2.97356,1.20752,0.309645
2.97356,1.22056,0.27392
2.97356,1.2336,0.316759
2.97356,1.24665,0.278179
2.97356,1.25969,0.264231
2.97356,1.27273,0.264033
2.97356,1.28578,0.296302
2.97356,1.29882,0.284298
2.97356,1.31186,0.277183
2.97356,1.32491,0.26946
2.97356,1.33795,0.382947
2.97356,1.35099,0.420517
2.97356,1.36404,0.368076
2.97356,1.37708,0.485162
2.97356,1.39013,0.485162
2.98661,1.12926,0.262229
2.98661,1.1423,0.262229
2.98661,1.15534,0.290677
2.98661,1.16839,0.266979
2.98661,1.18143,0.298459
2.98661,1.19447,0.317366
2.98661,1.20752,0.297637
2.98661,1.22056,0.28252
2.98661,1.2336,0.299717
2.98661,1.24665,0.250804
2.98661,1.25969,0.258374
2.98661,1.27273,0.237879
2.98661,1.28578,0.250111
2.98661,1.29882,0.249773
2.98661,1.31186,0.210172
2.98661,1.32491,0.207208
2.98661,1.33795,0.301163
2.98661,1.35099,0.317008
2.98661,1.36404,0.285492
2.98661,1.37708,0.336468
2.98661,1.39013,0.384162
2.99965,1.12926,0.273557
2.99965,1.1423,0.273557
2.99965,1.15534,0.317402
2.99965,1.16839,0.282712
2.99965,1.18143,0.331413
2.99965,1.19447,0.37088
2.99965,1.20752,0.311263
2.99965,1.22056,0.29801
2.99965,1.2336,0.297303
2.99965,1.24665,0.242344
2.99965,1.25969,0.224421
2.99965,1.27273,0.202776
2.99965,1.28578,0.196286
2.99965,1.29882,0.169178
2.99965,1.31186,0.151631
2.99965,1.32491,0.123955
2.99965,1.33795,0.249675
2.99965,1.35099,0.226234
2.99965,1.36404,0.185131
2.99965,1.37708,0.227996
2.99965,1.39013,0.19458
3.01269,1.12926,0.270945
3.01269,1.1423,0.270945
3.01269,1.15534,0.267576
3.01269,1.16839,0.292134
3.01269,1.18143,0.340559
3.01269,1.19447,0.359559
3.01269,1.20752,0.32107
3.01269,1.22056,0.324459
3.01269,1.2336,0.311749
3.01269,1.24665,0.24035
3.01269,1.25969,0.226386
3.01269,1.27273,0.196725
3.01269,1.28578,0.178327
3.01269,1.29882,0.159174
3.01269,1.31186,0.12509
3.01269,1.32491,0.0978808
3.01269,1.33795,0.137819
3.01269,1.35099,0.140572
3.01269,1.36404,0.104503
3.01269,1.37708,0.101479
3.01269,1.39013,0.109301
3.02574,1.12926,0.299162
3.02574,1.1423,0.299162
3.02574,1.15534,0.294566
3.02574,1.16839,0.331871
3.02574,1.18143,0.394086
3.02574,1.19447,0.399729
3.02574,1.20752,0.35578
3.02574,1.22056,0.36542
3.02574,1.2336,0.332111
3.02574,1.24665,0.261754
3.02574,1.25969,0.238516
3.02574,1.27273,0.198297
3.02574,1.28578,0.156693
3.02574,1.29882,0.134429
3.02574,1.31186,0.116282
3.02574,1.32491,0.0920552
3.02574,1.33795,0.0916044
3.02574,1.35099,0.0960907
3.02574,1.36404,0.0784642
3.02574,1.37708,0.0550875
3.02574,1.39013,0.0516227


==> figures/AZF-1/heatmap_zoom_dBm.csv <==
x,y,z
2.72574,1.12926,-31.9336
2.72574,1.1423,-31.9336
2.72574,1.15534,-32.9309
2.72574,1.16839,-33.7312
2.72574,1.18143,-34.071
2.72574,1.19447,-35.0707
2.72574,1.20752,-36.257
2.72574,1.22056,-36.1434
2.72574,1.2336,-37.3172
2.72574,1.24665,-37.425
2.72574,1.25969,-35.5865
2.72574,1.27273,-34.8734
2.72574,1.28578,-33.2486
2.72574,1.29882,-30.8486
2.72574,1.31186,-30.1214
2.72574,1.32491,-28.6401
2.72574,1.33795,-28.0394
2.72574,1.35099,-26.9329
2.72574,1.36404,-26.0298
2.72574,1.37708,-25.229
2.72574,1.39013,-24.7284
2.73878,1.12926,-30.3463
2.73878,1.1423,-30.3463
2.73878,1.15534,-31.154
2.73878,1.16839,-32.1355
2.73878,1.18143,-32.3697
2.73878,1.19447,-32.9946
2.73878,1.20752,-34.3855
2.73878,1.22056,-34.107
2.73878,1.2336,-35.2077
2.73878,1.24665,-35.6016
2.73878,1.25969,-34.5553
2.73878,1.27273,-33.8558
2.73878,1.28578,-32.5558
2.73878,1.29882,-31.236
2.73878,1.31186,-29.9941
2.73878,1.32491,-28.6346
2.73878,1.33795,-27.3988
2.73878,1.35099,-26.73
2.73878,1.36404,-26.2632
2.73878,1.37708,-25.313
2.73878,1.39013,-25.0178
2.75182,1.12926,-29.6714
2.75182,1.1423,-29.6714
2.75182,1.15534,-30.4857
2.75182,1.16839,-31.5087
2.75182,1.18143,-31.718
2.75182,1.19447,-32.4884
2.75182,1.20752,-33.3552
2.75182,1.22056,-33.45
2.75182,1.2336,-34.1434
2.75182,1.24665,-34.2315
2.75182,1.25969,-33.4694
2.75182,1.27273,-33.0807
2.75182,1.28578,-31.7492
2.75182,1.29882,-30.5526
2.75182,1.31186,-29.7411
2.75182,1.32491,-28.768
2.75182,1.33795,-27.8723
2.75182,1.35099,-27.0562
2.75182,1.36404,-26.6376
2.75182,1.37708,-25.7906
2.75182,1.39013,-25.3777
2.76487,1.12926,-29.1453
2.76487,1.1423,-29.1453
2.76487,1.15534,-29.7967
2.76487,1.16839,-30.5874
2.76487,1.18143,-31.0232
2.76487,1.19447,-31.7417
2.76487,1.20752,-32.4232
2.76487,1.22056,-32.8516
2.76487,1.2336,-33.3939
2.76487,1.24665,-33.588
2.76487,1.25969,-33.4559
2.76487,1.27273,-33.2069
2.76487,1.28578,-32.111
2.76487,1.29882,-31.2312
2.76487,1.31186,-30.3676
2.76487,1.32491,-29.4967
2.76487,1.33795,-29.4967
2.76487,1.35099,-27.3163
2.76487,1.36404,-27.4121
2.76487,1.37708,-26.0482
2.76487,1.39013,-26.0482
2.77791,1.12926,-28.848
2.77791,1.1423,-28.848
2.77791,1.15534,-29.3691
2.77791,1.16839,-30.0216
2.77791,1.18143,-30.6984
2.77791,1.19447,-31.0751
2.77791,1.20752,-31.9868
2.77791,1.22056,-32.5884
2.77791,1.2336,-33.0521
2.77791,1.24665,-33.4875
2.77791,1.25969,-33.7904
2.77791,1.27273,-33.4532
2.77791,1.28578,-32.7273
2.77791,1.29882,-31.9009
2.77791,1.31186,-31.3959
2.77791,1.32491,-30.535
2.77791,1.33795,-30.535
2.77791,1.35099,-27.9754
2.77791,1.36404,-28.0793
2.77791,1.37708,-26.8416
2.77791,1.39013,-25.4716
2.79095,1.12926,-28.9983
2.79095,1.1423,-28.9983
2.79095,1.15534,-29.6287
2.79095,1.16839,-30.5049
2.79095,1.18143,-31.2059
2.79095,1.19447,-31.6952
2.79095,1.20752,-32.3476
2.79095,1.22056,-32.9989
2.79095,1.2336,-33.4022
2.79095,1.24665,-33.5515
2.79095,1.25969,-33.9854
2.79095,1.27273,-33.822
2.79095,1.28578,-32.9994
2.79095,1.29882,-32.1808
2.79095,1.31186,-32.2525
2.79095,1.32491,-31.2077
2.79095,1.33795,-28.5708
2.79095,1.35099,-28.5769
2.79095,1.36404,-28.7254
2.79095,1.37708,-27.5062
2.79095,1.39013,-27.0698
2.804,1.12926,-29.197
2.804,1.1423,-29.197
2.804,1.15534,-29.7436
2.804,1.16839,-30.4457
2.804,1.18143,-31.3792
2.804,1.19447,-31.8084
2.804,1.20752,-32.4942
2.804,1.22056,-33.2734
2.804,1.2336,-33.7712
2.804,1.24665,-34.0107
2.804,1.25969,-34.1996
2.804,1.27273,-34.441
2.804,1.28578,-33.7727
2.804,1.29882,-33.3058
2.804,1.31186,-33.21
2.804,1.32491,-32.5153
2.804,1.33795,-29.3511
2.804,1.35099,-29.3687
2.804,1.36404,-29.6514
2.804,1.37708,-28.4074
2.804,1.39013,-28.1008
2.81704,1.12926,-29.4785
2.81704,1.1423,-29.4785
2.81704,1.15534,-29.8184
2.81704,1.16839,-30.7445
2.81704,1.18143,-31.7459
2.81704,1.19447,-32.1425
2.81704,1.20752,-32.8172
2.81704,1.22056,-33.6898
2.81704,1.2336,-34.0934
2.81704,1.24665,-34.4204
2.81704,1.25969,-34.7593
2.81704,1.27273,-35.1961
2.81704,1.28578,-34.5947
2.81704,1.29882,-34.9956
2.81704,1.31186,-34.7426
2.81704,1.32491,-33.7438
2.81704,1.33795,-32.1708
2.81704,1.35099,-30.8361
2.81704,1.36404,-30.4204
2.81704,1.37708,-29.8489
2.81704,1.39013,-29.6927
2.83008,1.12926,-29.9853
2.83008,1.1423,-29.9853
2.83008,1.15534,-30.6269
2.83008,1.16839,-31.3703
2.83008,1.18143,-32.53
2.83008,1.19447,-32.9429
2.83008,1.20752,-33.3108
2.83008,1.22056,-34.1517
2.83008,1.2336,-34.7037
2.83008,1.24665,-34.7235
2.83008,1.25969,-35.2579
2.83008,1.27273,-35.123
2.83008,1.28578,-35.0677
2.83008,1.29882,-35.055
2.83008,1.31186,-35.3528
2.83008,1.32491,-34.6633
2.83008,1.33795,-31.9972
2.83008,1.35099,-31.023
2.83008,1.36404,-31.7705
2.83008,1.37708,-31.1119
2.83008,1.39013,-30.5466
2.84313,1.12926,-30.5476
2.84313,1.1423,-30.5476
2.84313,1.15534,-31.173
2.84313,1.16839,-31.9808
2.84313,1.18143,-33.0309
2.84313,1.19447,-33.5173
2.84313,1.20752,-33.8479
2.84313,1.22056,-34.6646
2.84313,1.2336,-35.3135
2.84313,1.24665,-35.0982
2.84313,1.25969,-35.7358
2.84313,1.27273,-35.5173
2.84313,1.28578,-35.5582
2.84313,1.29882,-35.4826
2.84313,1.31186,-35.8596
2.84313,1.32491,-35.3131
2.84313,1.33795,-32.1469
2.84313,1.35099,-31.8619
2.84313,1.36404,-32.0625
2.84313,1.37708,-31.7156
2.84313,1.39013,-31.2056
2.85617,1.12926,-31.1741
2.85617,1.1423,-31.1741
2.85617,1.15534,-31.4762
2.85617,1.16839,-32.3413
2.85617,1.18143,-33.3625
2.85617,1.19447,-33.7401
2.85617,1.20752,-34.2548
2.85617,1.22056,-35.9703
2.85617,1.2336,-35.5038
2.85617,1.24665,-35.6912
2.85617,1.25969,-35.8566
2.85617,1.27273,-36.0798
2.85617,1.28578,-35.9715
2.85617,1.29882,-35.8884
2.85617,1.31186,-35.9503
2.85617,1.32491,-35.7977
2.85617,1.33795,-33.0696
2.85617,1.35099,-32.3464
2.85617,1.36404,-33.6619
2.85617,1.37708,-33.7056
2.85617,1.39013,-33.7056
2.86922,1.12926,-32.0225
2.86922,1.1423,-32.0225
2.86922,1.15534,-32.678
2.86922,1.16839,-33.3985
2.86922,1.18143,-34.4764
2.86922,1.19447,-34.8127
2.86922,1.20752,-34.7886
2.86922,1.22056,-36.0233
2.86922,1.2336,-35.9052
2.86922,1.24665,-35.7386
2.86922,1.25969,-35.6208
2.86922,1.27273,-35.6209
2.86922,1.28578,-35.3738
2.86922,1.29882,-35.582
2.86922,1.31186,-35.5626
2.86922,1.32491,-35.1315
2.86922,1.33795,-33.2704
2.86922,1.35099,-32.8017
2.86922,1.36404,-33.7554
2.86922,1.37708,-33.7871
2.86922,1.39013,-32.9153
2.88226,1.12926,-32.9991
2.88226,1.1423,-32.9991
2.88226,1.15534,-33.657
2.88226,1.16839,-34.1454
2.88226,1.18143,-35.1349
2.88226,1.19447,-35.7638
2.88226,1.20752,-35.5159
2.88226,1.22056,-36.2219
2.88226,1.2336,-36.2939
2.88226,1.24665,-36.0727
2.88226,1.25969,-36.7583
2.88226,1.27273,-35.6397
2.88226,1.28578,-35.147
2.88226,1.29882,-35.4285
2.88226,1.31186,-34.8332
2.88226,1.32491,-34.6748
2.88226,1.33795,-33.3237
2.88226,1.35099,-32.8412
2.88226,1.36404,-33.3058
2.88226,1.37708,-33.3864
2.88226,1.39013,-33.2912
2.8953,1.12926,-33.5802
2.8953,1.1423,-33.5802
2.8953,1.15534,-34.0006
2.8953,1.16839,-34.6294
2.8953,1.18143,-35.5305
2.8953,1.19447,-35.8582
2.8953,1.20752,-35.9369
2.8953,1.22056,-36.4321
2.8953,1.2336,-36.2728
2.8953,1.24665,-36.1235
2.8953,1.25969,-36.9327
2.8953,1.27273,-35.8497
2.8953,1.28578,-35.2618
2.8953,1.29882,-34.955
2.8953,1.31186,-34.3477
2.8953,1.32491,-34.0772
2.8953,1.33795,-33.6078
2.8953,1.35099,-32.8393
2.8953,1.36404,-32.7919
2.8953,1.37708,-32.9407
2.8953,1.39013,-33.0812
2.90835,1.12926,-34.7044
2.90835,1.1423,-34.7044
2.90835,1.15534,-35.7246
2.90835,1.16839,-35.7055
2.90835,1.18143,-36.0643
2.90835,1.19447,-36.5852
2.90835,1.20752,-36.1903
2.90835,1.22056,-36.8824
2.90835,1.2336,-35.849
2.90835,1.24665,-35.7461
2.90835,1.25969,-35.5614
2.90835,1.27273,-35.0181
2.90835,1.28578,-34.2582
2.90835,1.29882,-33.8405
2.90835,1.31186,-33.5858
2.90835,1.32491,-33.2706
2.90835,1.33795,-32.3958
2.90835,1.35099,-32.1568
2.90835,1.36404,-32.0688
2.90835,1.37708,-32.0918
2.90835,1.39013,-32.5606
2.92139,1.12926,-35.0804
2.92139,1.1423,-35.0804
2.92139,1.15534,-35.6777
2.92139,1.16839,-35.9611
2.92139,1.18143,-35.9508
2.92139,1.19447,-36.4587
2.92139,1.20752,-36.3437
2.92139,1.22056,-36.5005
2.92139,1.2336,-36.2006
2.92139,1.24665,-35.8381
2.92139,1.25969,-35.4895
2.92139,1.27273,-34.8015
2.92139,1.28578,-34.1696
2.92139,1.29882,-33.8029
2.92139,1.31186,-33.3591
2.92139,1.32491,-33.0844
2.92139,1.33795,-32.5115
2.92139,1.35099,-31.9629
2.92139,1.36404,-31.6958
2.92139,1.37708,-31.7511
2.92139,1.39013,-31.5778
2.93443,1.12926,-35.2057
2.93443,1.1423,-35.2057
2.93443,1.15534,-35.5093
2.93443,1.16839,-35.9744
2.93443,1.18143,-35.6512
2.93443,1.19447,-36.1177
2.93443,1.20752,-35.97
2.93443,1.22056,-36.0793
2.93443,1.2336,-35.624
2.93443,1.24665,-35.6773
2.93443,1.25969,-35.4537
2.93443,1.27273,-34.8839
2.93443,1.28578,-34.2532
2.93443,1.29882,-33.9014
2.93443,1.31186,-33.4883
2.93443,1.32491,-33.0181
2.93443,1.33795,-32.5439
2.93443,1.35099,-31.8193
2.93443,1.36404,-31.8155
2.93443,1.37708,-31.3134
2.93443,1.39013,-30.891
2.94748,1.12926,-35.4962
2.94748,1.1423,-35.4962
2.94748,1.15534,-35.5164
2.94748,1.16839,-36.0203
2.94748,1.18143,-35.2427
2.94748,1.19447,-35.9653
2.94748,1.20752,-35.6708
2.94748,1.22056,-36.0777
2.94748,1.2336,-35.2316
2.94748,1.24665,-35.3885
2.94748,1.25969,-35.0618
2.94748,1.27273,-34.7655
2.94748,1.28578,-34.1934
2.94748,1.29882,-33.8236
2.94748,1.31186,-33.781
2.94748,1.32491,-33.563
2.94748,1.33795,-32.6455
2.94748,1.35099,-32.3193
2.94748,1.36404,-32.2039
2.94748,1.37708,-31.7314
2.94748,1.39013,-31.7506
2.96052,1.12926,-35.4516
2.96052,1.1423,-35.4516
2.96052,1.15534,-35.2885
2.96052,1.16839,-35.5373
2.96052,1.18143,-35.3374
2.96052,1.19447,-35.2966
2.96052,1.20752,-35.4102
2.96052,1.22056,-35.7818
2.96052,1.2336,-35.2139
2.96052,1.24665,-35.4447
2.96052,1.25969,-35.2379
2.96052,1.27273,-35.1362
2.96052,1.28578,-34.5863
2.96052,1.29882,-34.4104
2.96052,1.31186,-34.4848
2.96052,1.32491,-34.396
2.96052,1.33795,-33.3759
2.96052,1.35099,-32.5517
2.96052,1.36404,-32.7127
2.96052,1.37708,-31.9042
2.96052,1.39013,-31.7836
2.97356,1.12926,-35.6497
2.97356,1.1423,-35.6497
2.97356,1.15534,-35.4194
2.97356,1.16839,-35.6037
2.97356,1.18143,-35.2628
2.97356,1.19447,-35.1244
2.97356,1.20752,-35.0914
2.97356,1.22056,-35.6238
2.97356,1.2336,-34.9927
2.97356,1.24665,-35.5568
2.97356,1.25969,-35.7802
2.97356,1.27273,-35.7834
2.97356,1.28578,-35.2827
2.97356,1.29882,-35.4623
2.97356,1.31186,-35.5723
2.97356,1.32491,-35.6951
2.97356,1.33795,-34.1686
2.97356,1.35099,-33.7622
2.97356,1.36404,-34.3406
2.97356,1.37708,-33.1411
2.97356,1.39013,-33.1411
2.98661,1.12926,-35.8132
2.98661,1.1423,-35.8132
2.98661,1.15534,-35.3659
2.98661,1.16839,-35.7352
2.98661,1.18143,-35.2512
2.98661,1.19447,-34.9844
2.98661,1.20752,-35.2631
2.98661,1.22056,-35.4895
2.98661,1.2336,-35.2329
2.98661,1.24665,-36.0066
2.98661,1.25969,-35.8775
2.98661,1.27273,-36.2364
2.98661,1.28578,-36.0187
2.98661,1.29882,-36.0245
2.98661,1.31186,-36.7743
2.98661,1.32491,-36.8359
2.98661,1.33795,-35.212
2.98661,1.35099,-34.9893
2.98661,1.36404,-35.4441
2.98661,1.37708,-34.7306
2.98661,1.39013,-34.1549
2.99965,1.12926,-35.6295
2.99965,1.1423,-35.6295
2.99965,1.15534,-34.9839
2.99965,1.16839,-35.4866
2.99965,1.18143,-34.7963
2.99965,1.19447,-34.3077
2.99965,1.20752,-35.0687
2.99965,1.22056,-35.2577
2.99965,1.2336,-35.268
2.99965,1.24665,-36.1557
2.99965,1.25969,-36.4894
2.99965,1.27273,-36.9298
2.99965,1.28578,-37.0711
2.99965,1.29882,-37.7166
2.99965,1.31186,-38.1921
2.99965,1.32491,-39.0674
2.99965,1.33795,-36.0263
2.99965,1.35099,-36.4544
2.99965,1.36404,-37.3252
2.99965,1.37708,-36.4207
2.99965,1.39013,-37.109
3.01269,1.12926,-35.6712
3.01269,1.1423,-35.6712
3.01269,1.15534,-35.7255
3.01269,1.16839,-35.3442
3.01269,1.18143,-34.6781
3.01269,1.19447,-34.4423
3.01269,1.20752,-34.934
3.01269,1.22056,-34.8884
3.01269,1.2336,-35.0619
3.01269,1.24665,-36.1916
3.01269,1.25969,-36.4515
3.01269,1.27273,-37.0614
3.01269,1.28578,-37.4878
3.01269,1.29882,-37.9813
3.01269,1.31186,-39.0278
3.01269,1.32491,-40.093
3.01269,1.33795,-38.6069
3.01269,1.35099,-38.521
3.01269,1.36404,-39.8087
3.01269,1.37708,-39.9362
3.01269,1.39013,-39.6138
3.02574,1.12926,-35.2409
3.02574,1.1423,-35.2409
3.02574,1.15534,-35.3082
3.02574,1.16839,-34.7903
3.02574,1.18143,-34.0441
3.02574,1.19447,-33.9823
3.02574,1.20752,-34.4882
3.02574,1.22056,-34.3721
3.02574,1.2336,-34.7872
3.02574,1.24665,-35.8211
3.02574,1.25969,-36.2248
3.02574,1.27273,-37.0268
3.02574,1.28578,-38.0495
3.02574,1.29882,-38.7151
3.02574,1.31186,-39.3449
3.02574,1.32491,-40.3595
3.02574,1.33795,-40.3808
3.02574,1.35099,-40.1732
3.02574,1.36404,-41.0533
3.02574,1.37708,-42.5895
3.02574,1.39013,-42.8716


==> figures/AZF-1/heatmap_zoom_vs_MRT-BD-1_dB.csv <==
x,y,z
2.69118,1.13063,-3.4943
2.69118,1.14367,-4.85274
2.69118,1.15672,-6.19327
2.69118,1.16976,-7.25505
2.69118,1.1828,-8.74941
2.69118,1.19585,-10.064
2.69118,1.20889,-11.1588
2.69118,1.22193,-11.6837
2.69118,1.23498,-12.3581
2.69118,1.24802,-12.2664
2.69118,1.26107,-10.1013
2.69118,1.27411,-9.59716
2.69118,1.28715,-7.87264
2.69118,1.3002,1.53562
2.69118,1.31324,2.31696
2.69118,1.32628,3.35828
2.69118,1.33933,7.47329
2.69118,1.35237,8.59774
2.69118,1.36541,4.44398
2.69118,1.37846,5.18262
2.69118,1.3915,5.74323
2.70423,1.13063,-3.4943
2.70423,1.14367,-4.85274
2.70423,1.15672,-6.19327
2.70423,1.16976,-7.25505
2.70423,1.1828,-8.74941
2.70423,1.19585,-10.064
2.70423,1.20889,-11.1588
2.70423,1.22193,-11.6837
2.70423,1.23498,-12.3581
2.70423,1.24802,-11.9567
2.70423,1.26107,-11.2469
2.70423,1.27411,-10.7428
2.70423,1.28715,-5.77211
2.70423,1.3002,-1.57687
2.70423,1.31324,1.93622
2.70423,1.32628,2.97754
2.70423,1.33933,5.29614
2.70423,1.35237,8.59774
2.70423,1.36541,9.52373
2.70423,1.37846,12.64
2.70423,1.3915,12.4896
2.71727,1.13063,-3.4943
2.71727,1.14367,-4.85274
2.71727,1.15672,-6.19327
2.71727,1.16976,-7.25505
2.71727,1.1828,-8.74941
2.71727,1.19585,-10.064
2.71727,1.20889,-11.1588
2.71727,1.22193,-11.6837
2.71727,1.23498,-12.3581
2.71727,1.24802,-11.9567
2.71727,1.26107,-9.19205
2.71727,1.27411,-8.38943
2.71727,1.28715,-5.77211
2.71727,1.3002,-1.57687
2.71727,1.31324,0.216745
2.71727,1.32628,2.51948
2.71727,1.33933,5.29614
2.71727,1.35237,7.85977
2.71727,1.36541,10.7702
2.71727,1.37846,12.64
2.71727,1.3915,12.4896
2.73031,1.13063,-2.86398
2.73031,1.14367,-4.09802
2.73031,1.15672,-5.54299
2.73031,1.16976,-7.14869
2.73031,1.1828,-7.73562
2.73031,1.19585,-9.09746
2.73031,1.20889,-10.9601
2.73031,1.22193,-10.5646
2.73031,1.23498,-11.7545
2.73031,1.24802,-11.492
2.73031,1.26107,-9.59012
2.73031,1.27411,-8.37622
2.73031,1.28715,-5.38442
2.73031,1.3002,-3.08817
2.73031,1.31324,-0.613044
2.73031,1.32628,2.21991
2.73031,1.33933,5.98379
2.73031,1.35237,7.33431
2.73031,1.36541,9.59148
2.73031,1.37846,12.3836
2.73031,1.3915,13.4059
2.74336,1.13063,-1.74554
2.74336,1.14367,-2.71516
2.74336,1.15672,-4.31813
2.74336,1.16976,-6.25503
2.74336,1.1828,-7.16478
2.74336,1.19585,-8.76307
2.74336,1.20889,-9.99045
2.74336,1.22193,-10.3682
2.74336,1.23498,-10.9968
2.74336,1.24802,-11.1958
2.74336,1.26107,-10.2198
2.74336,1.27411,-8.63361
2.74336,1.28715,-6.51167
2.74336,1.3002,-4.84126
2.74336,1.31324,-2.38993
2.74336,1.32628,-0.445435
2.74336,1.33933,2.59891
2.74336,1.35237,3.33331
2.74336,1.36541,5.97047
2.74336,1.37846,8.66983
2.74336,1.3915,10.2133
2.7564,1.13063,-1.98905
2.7564,1.14367,-2.97356
2.7564,1.15672,-4.5438
2.7564,1.16976,-6.10138
2.7564,1.1828,-7.40156
2.7564,1.19585,-8.74657
2.7564,1.20889,-9.6731
2.7564,1.22193,-10.2725
2.7564,1.23498,-10.7638
2.7564,1.24802,-10.7357
2.7564,1.26107,-10.6416
2.7564,1.27411,-9.0569
2.7564,1.28715,-7.52038
2.7564,1.3002,-6.44517
2.7564,1.31324,-3.67016
2.7564,1.32628,-2.83751
2.7564,1.33933,-0.18807
2.7564,1.35237,1.26885
2.7564,1.36541,3.02255
2.7564,1.37846,6.08702
2.7564,1.3915,7.22647
2.76944,1.13063,-2.22539
2.76944,1.14367,-3.17501
2.76944,1.15672,-4.74575
2.76944,1.16976,-5.82535
2.76944,1.1828,-7.69807
2.76944,1.19585,-8.87576
2.76944,1.20889,-9.4181
2.76944,1.22193,-10.9431
2.76944,1.23498,-11.2641
2.76944,1.24802,-11.0258
2.76944,1.26107,-12.1348
2.76944,1.27411,-10.2415
2.76944,1.28715,-8.69065
2.76944,1.3002,-8.14644
2.76944,1.31324,-6.13736
2.76944,1.32628,-4.72282
2.76944,1.33933,-0.179042
2.76944,1.35237,-0.979317
2.76944,1.36541,0.44623
2.76944,1.37846,2.74473
2.76944,1.3915,4.61065
2.78249,1.13063,-2.86522
2.78249,1.14367,-3.97688
2.78249,1.15672,-5.53172
2.78249,1.16976,-6.62272
2.78249,1.1828,-8.30164
2.78249,1.19585,-9.09268
2.78249,1.20889,-9.97904
2.78249,1.22193,-11.3117
2.78249,1.23498,-11.6387
2.78249,1.24802,-11.6494
2.78249,1.26107,-12.8282
2.78249,1.27411,-11.5642
2.78249,1.28715,-10.5003
2.78249,1.3002,-9.69829
2.78249,1.31324,-7.93986
2.78249,1.32628,-6.77202
2.78249,1.33933,-2.70665
2.78249,1.35237,-3.07101
2.78249,1.36541,-1.96687
2.78249,1.37846,0.69032
2.78249,1.3915,1.65607
2.79553,1.13063,-3.92632
2.79553,1.14367,-4.784
2.79553,1.15672,-6.60073
2.79553,1.16976,-7.56345
2.79553,1.1828,-9.56932
2.79553,1.19585,-10.6746
2.79553,1.20889,-11.2554
2.79553,1.22193,-12.4754
2.79553,1.23498,-12.994
2.79553,1.24802,-12.99
2.79553,1.26107,-13.9772
2.79553,1.27411,-12.7919
2.79553,1.28715,-11.9824
2.79553,1.3002,-11.5687
2.79553,1.31324,-10.0561
2.79553,1.32628,-9.38874
2.79553,1.33933,-5.15524
2.79553,1.35237,-5.65576
2.79553,1.36541,-4.7266
2.79553,1.37846,-2.1627
2.79553,1.3915,-1.33329
2.80857,1.13063,-4.72992
2.80857,1.14367,-5.91089
2.80857,1.15672,-7.39366
2.80857,1.16976,-8.26772
2.80857,1.1828,-10.1609
2.80857,1.19585,-11.2578
2.80857,1.20889,-11.8243
2.80857,1.22193,-13.2293
2.80857,1.23498,-13.7748
2.80857,1.24802,-13.8732
2.80857,1.26107,-14.8201
2.80857,1.27411,-14.3232
2.80857,1.28715,-13.0292
2.80857,1.3002,-13.7483
2.80857,1.31324,-11.4464
2.80857,1.32628,-10.7945
2.80857,1.33933,-6.89923
2.80857,1.35237,-6.56581
2.80857,1.36541,-5.75808
2.80857,1.37846,-4.16114
2.80857,1.3915,-3.06779
2.82162,1.13063,-5.84457
2.82162,1.14367,-6.54914
2.82162,1.15672,-8.02471
2.82162,1.16976,-9.48351
2.82162,1.1828,-11.0066
2.82162,1.19585,-12.156
2.82162,1.20889,-12.8554
2.82162,1.22193,-14.3359
2.82162,1.23498,-14.595
2.82162,1.24802,-14.9265
2.82162,1.26107,-15.9656
2.82162,1.27411,-15.4549
2.82162,1.28715,-14.8131
2.82162,1.3002,-15.5005
2.82162,1.31324,-13.8274
2.82162,1.32628,-13.0841
2.82162,1.33933,-10.4421
2.82162,1.35237,-9.09288
2.82162,1.36541,-8.28327
2.82162,1.37846,-6.7539
2.82162,1.3915,-5.89211
2.83466,1.13063,-6.94804
2.83466,1.14367,-7.97747
2.83466,1.15672,-9.39442
2.83466,1.16976,-10.6835
2.83466,1.1828,-12.207
2.83466,1.19585,-13.4107
2.83466,1.20889,-14.0934
2.83466,1.22193,-15.2084
2.83466,1.23498,-16.0055
2.83466,1.24802,-15.8012
2.83466,1.26107,-16.8825
2.83466,1.27411,-16.3806
2.83466,1.28715,-16.0566
2.83466,1.3002,-16.4787
2.83466,1.31324,-15.1222
2.83466,1.32628,-14.9418
2.83466,1.33933,-10.93
2.83466,1.35237,-10.527
2.83466,1.36541,-10.2283
2.83466,1.37846,-9.28637
2.83466,1.3915,-8.14423
2.8477,1.13063,-8.0072
2.8477,1.14367,-9.14563
2.8477,1.15672,-10.0649
2.8477,1.16976,-11.1253
2.8477,1.1828,-13.124
2.8477,1.19585,-14.1035
2.8477,1.20889,-14.6444
2.8477,1.22193,-15.9084
2.8477,1.23498,-16.3417
2.8477,1.24802,-16.125
2.8477,1.26107,-16.9328
2.8477,1.27411,-16.8959
2.8477,1.28715,-16.5063
2.8477,1.3002,-17.0808
2.8477,1.31324,-15.5926
2.8477,1.32628,-15.9151
2.8477,1.33933,-11.3707
2.8477,1.35237,-11.2084
2.8477,1.36541,-11.3134
2.8477,1.37846,-9.64289
2.8477,1.3915,-9.32656
2.86075,1.13063,-9.03381
2.86075,1.14367,-9.9153
2.86075,1.15672,-10.9115
2.86075,1.16976,-12.1973
2.86075,1.1828,-13.9185
2.86075,1.19585,-14.7183
2.86075,1.20889,-15.2982
2.86075,1.22193,-17.4122
2.86075,1.23498,-17.0047
2.86075,1.24802,-17.0248
2.86075,1.26107,-17.2053
2.86075,1.27411,-17.6976
2.86075,1.28715,-17.001
2.86075,1.3002,-17.2873
2.86075,1.31324,-16.735
2.86075,1.32628,-16.2555
2.86075,1.33933,-12.9541
2.86075,1.35237,-12.095
2.86075,1.36541,-13.542
2.86075,1.37846,-12.1996
2.86075,1.3915,-11.8671
2.87379,1.13063,-9.94652
2.87379,1.14367,-11.0046
2.87379,1.15672,-12.187
2.87379,1.16976,-13.3062
2.87379,1.1828,-14.8215
2.87379,1.19585,-15.8733
2.87379,1.20889,-16.2492
2.87379,1.22193,-17.3012
2.87379,1.23498,-17.6104
2.87379,1.24802,-17.3082
2.87379,1.26107,-17.4414
2.87379,1.27411,-17.61
2.87379,1.28715,-16.7948
2.87379,1.3002,-16.6864
2.87379,1.31324,-16.2504
2.87379,1.32628,-15.8322
2.87379,1.33933,-13.5309
2.87379,1.35237,-12.8956
2.87379,1.36541,-12.9232
2.87379,1.37846,-12.5058
2.87379,1.3915,-11.6138
2.88683,1.13063,-11.1347
2.88683,1.14367,-12.3018
2.88683,1.15672,-12.9276
2.88683,1.16976,-14.2385
2.88683,1.1828,-15.7092
2.88683,1.19585,-16.6223
2.88683,1.20889,-16.7032
2.88683,1.22193,-17.632
2.88683,1.23498,-17.6948
2.88683,1.24802,-17.7343
2.88683,1.26107,-17.7702
2.88683,1.27411,-17.7434
2.88683,1.28715,-16.7216
2.88683,1.3002,-16.5577
2.88683,1.31324,-15.8308
2.88683,1.32628,-15.3756
2.88683,1.33933,-13.7001
2.88683,1.35237,-13.0798
2.88683,1.36541,-12.7184
2.88683,1.37846,-12.1846
2.88683,1.3915,-11.9002
2.89988,1.13063,-11.6515
2.89988,1.14367,-12.6496
2.89988,1.15672,-13.6808
2.89988,1.16976,-14.854
2.89988,1.1828,-16.1029
2.89988,1.19585,-17.0596
2.89988,1.20889,-17.1567
2.89988,1.22193,-17.8493
2.89988,1.23498,-17.3696
2.89988,1.24802,-17.5857
2.89988,1.26107,-17.3483
2.89988,1.27411,-17.5254
2.89988,1.28715,-16.1405
2.89988,1.3002,-15.5054
2.89988,1.31324,-15.0242
2.89988,1.32628,-14.4239
2.89988,1.33933,-12.8946
2.89988,1.35237,-12.5046
2.89988,1.36541,-11.7797
2.89988,1.37846,-11.5718
2.89988,1.3915,-11.3322
2.91292,1.13063,-11.9313
2.91292,1.14367,-13.4139
2.91292,1.15672,-14.4993
2.91292,1.16976,-15.2055
2.91292,1.1828,-16.092
2.91292,1.19585,-16.9343
2.91292,1.20889,-17.2624
2.91292,1.22193,-17.5474
2.91292,1.23498,-17.1685
2.91292,1.24802,-17.0516
2.91292,1.26107,-16.3059
2.91292,1.27411,-16.2188
2.91292,1.28715,-15.3859
2.91292,1.3002,-14.6317
2.91292,1.31324,-14.2483
2.91292,1.32628,-13.8646
2.91292,1.33933,-12.2066
2.91292,1.35237,-11.7875
2.91292,1.36541,-11.0175
2.91292,1.37846,-10.6117
2.91292,1.3915,-10.4751
2.92596,1.13063,-12.1844
2.92596,1.14367,-13.5238
2.92596,1.15672,-14.1205
2.92596,1.16976,-15.2337
2.92596,1.1828,-15.5065
2.92596,1.19585,-16.379
2.92596,1.20889,-16.681
2.92596,1.22193,-16.8291
2.92596,1.23498,-17.0642
2.92596,1.24802,-16.6553
2.92596,1.26107,-16.0678
2.92596,1.27411,-15.802
2.92596,1.28715,-14.9571
2.92596,1.3002,-14.3372
2.92596,1.31324,-13.8888
2.92596,1.32628,-13.0406
2.92596,1.33933,-12.1955
2.92596,1.35237,-11.4429
2.92596,1.36541,-10.7961
2.92596,1.37846,-10.1642
2.92596,1.3915,-9.5588
2.93901,1.13063,-12.0275
2.93901,1.14367,-13.1086
2.93901,1.15672,-13.7853
2.93901,1.16976,-14.8463
2.93901,1.1828,-14.9509
2.93901,1.19585,-15.5854
2.93901,1.20889,-16.1096
2.93901,1.22193,-16.1545
2.93901,1.23498,-15.8071
2.93901,1.24802,-16.0114
2.93901,1.26107,-15.3143
2.93901,1.27411,-15.2014
2.93901,1.28715,-14.434
2.93901,1.3002,-13.668
2.93901,1.31324,-13.4125
2.93901,1.32628,-12.7549
2.93901,1.33933,-11.4518
2.93901,1.35237,-10.7642
2.93901,1.36541,-9.94853
2.93901,1.37846,-9.20956
2.93901,1.3915,-8.32511
2.95205,1.13063,-11.4269
2.95205,1.14367,-12.711
2.95205,1.15672,-12.9101
2.95205,1.16976,-14.0973
2.95205,1.1828,-14.2324
2.95205,1.19585,-14.779
2.95205,1.20889,-15.139
2.95205,1.22193,-15.4529
2.95205,1.23498,-15.1468
2.95205,1.24802,-15.2468
2.95205,1.26107,-14.7928
2.95205,1.27411,-14.3079
2.95205,1.28715,-13.8268
2.95205,1.3002,-13.3558
2.95205,1.31324,-13.164
2.95205,1.32628,-12.5504
2.95205,1.33933,-11.0071
2.95205,1.35237,-10.6528
2.95205,1.36541,-10.0531
2.95205,1.37846,-8.56031
2.95205,1.3915,-7.96774
2.96509,1.13063,-11.1803
2.96509,1.14367,-11.6878
2.96509,1.15672,-11.9636
2.96509,1.16976,-12.9975
2.96509,1.1828,-13.2295
2.96509,1.19585,-13.4662
2.96509,1.20889,-14.4146
2.96509,1.22193,-14.4682
2.96509,1.23498,-14.0882
2.96509,1.24802,-14.8856
2.96509,1.26107,-14.1855
2.96509,1.27411,-13.9836
2.96509,1.28715,-13.7554
2.96509,1.3002,-13.3083
2.96509,1.31324,-13.004
2.96509,1.32628,-12.8866
2.96509,1.33933,-11.3173
2.96509,1.35237,-10.394
2.96509,1.36541,-10.0191
2.96509,1.37846,-8.64563
2.96509,1.3915,-7.87763
2.97814,1.13063,-10.5175
2.97814,1.14367,-11.0666
2.97814,1.15672,-11.1348
2.97814,1.16976,-12.4546
2.97814,1.1828,-12.6261
2.97814,1.19585,-12.9437
2.97814,1.20889,-13.3827
2.97814,1.22193,-13.2197
2.97814,1.23498,-13.5442
2.97814,1.24802,-14.0373
2.97814,1.26107,-13.8997
2.97814,1.27411,-13.7156
2.97814,1.28715,-14.1
2.97814,1.3002,-13.3201
2.97814,1.31324,-13.4494
2.97814,1.32628,-12.7393
2.97814,1.33933,-11.3526
2.97814,1.35237,-10.3138
2.97814,1.36541,-10.1024
2.97814,1.37846,-8.51658
2.97814,1.3915,-7.49903
2.99118,1.13063,-8.8994
2.99118,1.14367,-10.0298
2.99118,1.15672,-9.97897
2.99118,1.16976,-11.2595
2.99118,1.1828,-11.3237
2.99118,1.19585,-11.2869
2.99118,1.20889,-12.4247
2.99118,1.22193,-12.5189
2.99118,1.23498,-12.6715
2.99118,1.24802,-13.7212
2.99118,1.26107,-13.4135
2.99118,1.27411,-13.323
2.99118,1.28715,-13.3124
2.99118,1.3002,-13.5545
2.99118,1.31324,-13.5841
2.99118,1.32628,-13.5383
2.99118,1.33933,-11.0227
2.99118,1.35237,-10.0554
2.99118,1.36541,-10.5682
2.99118,1.37846,-8.75118
2.99118,1.3915,-6.77081
3.00423,1.13063,-7.85075
3.00423,1.14367,-8.46128
3.00423,1.15672,-8.73729
3.00423,1.16976,-9.76424
3.00423,1.1828,-9.95039
3.00423,1.19585,-9.7088
3.00423,1.20889,-11.2551
3.00423,1.22193,-11.3284
3.00423,1.23498,-11.5527
3.00423,1.24802,-12.4099
3.00423,1.26107,-12.8987
3.00423,1.27411,-13.2087
3.00423,1.28715,-13.5567
3.00423,1.3002,-13.3685
3.00423,1.31324,-13.7001
3.00423,1.32628,-14.1004
3.00423,1.33933,-11.1311
3.00423,1.35237,-11.2192
3.00423,1.36541,-11.2061
3.00423,1.37846,-10.0805
3.00423,1.3915,-9.25463
3.01727,1.13063,-6.30358
3.01727,1.14367,-6.91474
3.01727,1.15672,-7.70759
3.01727,1.16976,-8.39905
3.01727,1.1828,-8.12173
3.01727,1.19585,-8.5249
3.01727,1.20889,-9.87074
3.01727,1.22193,-9.78898
3.01727,1.23498,-10.4158
3.01727,1.24802,-11.118
3.01727,1.26107,-11.8237
3.01727,1.27411,-12.1762
3.01727,1.28715,-12.8147
3.01727,1.3002,-13.2653
3.01727,1.31324,-13.5771
3.01727,1.32628,-14.2597
3.01727,1.33933,-11.4949
3.01727,1.35237,-11.5442
3.01727,1.36541,-12.7497
3.01727,1.37846,-11.2259
3.01727,1.3915,-11.8389


==> figures/AZF-1/x_edges.csv <==
2.71922
2.73226
2.7453
2.75835
2.77139
2.78443
2.79748
2.81052
2.82356
2.83661
2.84965
2.86269
2.87574
2.88878
2.90182
2.91487
2.92791
2.94095
2.954
2.96704
2.98008
2.99313
3.00617
3.01922
3.03226
3.0453
3.05835
3.07139
3.08443
3.09748
3.11052
3.12356
3.13661
3.14965
3.16269
3.17574
3.18878
3.20182
3.21487
3.22791
3.24095
3.254
3.26704
3.28008
3.29313
3.30617
3.31922
3.33226
3.3453
3.35835
3.37139
3.38443
3.39748
3.41052
3.42356
3.43661
3.44965
3.46269
3.47574
3.48878
3.50182
3.51487
3.52791
3.54095
3.554
3.56704
3.58008
3.59313
3.60617
3.61922
3.63226
3.6453
3.65835
3.67139
3.68443
3.69748
3.71052
3.72356
3.73661
3.74965
3.76269
3.77574
3.78878
3.80182
3.81487
3.82791
3.84095
3.854
3.86704
3.88008
3.89313
3.90617
3.91922
3.93226
3.9453
3.95835
3.97139


==> figures/AZF-1/x_edges_dBm.csv <==
2.71922
2.73226
2.7453
2.75835
2.77139
2.78443
2.79748
2.81052
2.82356
2.83661
2.84965
2.86269
2.87574
2.88878
2.90182
2.91487
2.92791
2.94095
2.954
2.96704
2.98008
2.99313
3.00617
3.01922
3.03226
3.0453
3.05835
3.07139
3.08443
3.09748
3.11052
3.12356
3.13661
3.14965
3.16269
3.17574
3.18878
3.20182
3.21487
3.22791
3.24095
3.254
3.26704
3.28008
3.29313
3.30617
3.31922
3.33226
3.3453
3.35835
3.37139
3.38443
3.39748
3.41052
3.42356
3.43661
3.44965
3.46269
3.47574
3.48878
3.50182
3.51487
3.52791
3.54095
3.554
3.56704
3.58008
3.59313
3.60617
3.61922
3.63226
3.6453
3.65835
3.67139
3.68443
3.69748
3.71052
3.72356
3.73661
3.74965
3.76269
3.77574
3.78878
3.80182
3.81487
3.82791
3.84095
3.854
3.86704
3.88008
3.89313
3.90617
3.91922
3.93226
3.9453
3.95835
3.97139


==> figures/AZF-1/x_edges_vs_MRT-BD-1_dB.csv <==
2.65857
2.67162
2.68466
2.6977
2.71075
2.72379
2.73683
2.74988
2.76292
2.77596
2.78901
2.80205
2.81509
2.82814
2.84118
2.85423
2.86727
2.88031
2.89336
2.9064
2.91944
2.93249
2.94553
2.95857
2.97162
2.98466
2.9977
3.01075
3.02379
3.03683
3.04988
3.06292
3.07596
3.08901
3.10205
3.11509
3.12814
3.14118
3.15423
3.16727
3.18031
3.19336
3.2064
3.21944
3.23249
3.24553
3.25857
3.27162
3.28466
3.2977
3.31075
3.32379
3.33683
3.34988
3.36292
3.37596
3.38901
3.40205
3.41509
3.42814
3.44118
3.45423
3.46727
3.48031
3.49336
3.5064
3.51944
3.53249
3.54553
3.55857
3.57162
3.58466
3.5977
3.61075
3.62379
3.63683
3.64988
3.66292
3.67596
3.68901
3.70205
3.71509
3.72814
3.74118
3.75423
3.76727
3.78031
3.79336
3.8064
3.81944
3.83249
3.84553
3.85857
3.87162
3.88466
3.8977
3.91075
3.92379
3.93683
3.94988
3.96292
3.97596
3.98901
4.00205


==> figures/AZF-1/x_edges_zoom.csv <==
2.71922
2.73226
2.7453
2.75835
2.77139
2.78443
2.79748
2.81052
2.82356
2.83661
2.84965
2.86269
2.87574
2.88878
2.90182
2.91487
2.92791
2.94095
2.954
2.96704
2.98008
2.99313
3.00617
3.01922
3.03226


==> figures/AZF-1/x_edges_zoom_dBm.csv <==
2.71922
2.73226
2.7453
2.75835
2.77139
2.78443
2.79748
2.81052
2.82356
2.83661
2.84965
2.86269
2.87574
2.88878
2.90182
2.91487
2.92791
2.94095
2.954
2.96704
2.98008
2.99313
3.00617
3.01922
3.03226


==> figures/AZF-1/x_edges_zoom_vs_MRT-BD-1_dB.csv <==
2.68466
2.6977
2.71075
2.72379
2.73683
2.74988
2.76292
2.77596
2.78901
2.80205
2.81509
2.82814
2.84118
2.85423
2.86727
2.88031
2.89336
2.9064
2.91944
2.93249
2.94553
2.95857
2.97162
2.98466
2.9977
3.01075
3.02379


==> figures/AZF-1/y_edges.csv <==
1.12273
1.13578
1.14882
1.16186
1.17491
1.18795
1.20099
1.21404
1.22708
1.24013
1.25317
1.26621
1.27926
1.2923
1.30534
1.31839
1.33143
1.34447
1.35752
1.37056
1.3836
1.39665
1.40969
1.42273
1.43578
1.44882
1.46186
1.47491
1.48795
1.50099
1.51404
1.52708
1.54013
1.55317
1.56621
1.57926
1.5923
1.60534
1.61839
1.63143
1.64447
1.65752
1.67056
1.6836
1.69665
1.70969
1.72273
1.73578
1.74882
1.76186
1.77491
1.78795
1.80099
1.81404
1.82708
1.84013
1.85317
1.86621
1.87926
1.8923
1.90534
1.91839
1.93143
1.94447
1.95752
1.97056
1.9836
1.99665
2.00969
2.02273
2.03578
2.04882
2.06186
2.07491
2.08795
2.10099
2.11404
2.12708
2.14013
2.15317
2.16621
2.17926
2.1923
2.20534
2.21839
2.23143
2.24447
2.25752
2.27056
2.2836
2.29665
2.30969
2.32273
2.33578
2.34882
2.36186
2.37491


==> figures/AZF-1/y_edges_dBm.csv <==
1.12273
1.13578
1.14882
1.16186
1.17491
1.18795
1.20099
1.21404
1.22708
1.24013
1.25317
1.26621
1.27926
1.2923
1.30534
1.31839
1.33143
1.34447
1.35752
1.37056
1.3836
1.39665
1.40969
1.42273
1.43578
1.44882
1.46186
1.47491
1.48795
1.50099
1.51404
1.52708
1.54013
1.55317
1.56621
1.57926
1.5923
1.60534
1.61839
1.63143
1.64447
1.65752
1.67056
1.6836
1.69665
1.70969
1.72273
1.73578
1.74882
1.76186
1.77491
1.78795
1.80099
1.81404
1.82708
1.84013
1.85317
1.86621
1.87926
1.8923
1.90534
1.91839
1.93143
1.94447
1.95752
1.97056
1.9836
1.99665
2.00969
2.02273
2.03578
2.04882
2.06186
2.07491
2.08795
2.10099
2.11404
2.12708
2.14013
2.15317
2.16621
2.17926
2.1923
2.20534
2.21839
2.23143
2.24447
2.25752
2.27056
2.2836
2.29665
2.30969
2.32273
2.33578
2.34882
2.36186
2.37491


==> figures/AZF-1/y_edges_vs_MRT-BD-1_dB.csv <==
1.12411
1.13715
1.1502
1.16324
1.17628
1.18933
1.20237
1.21541
1.22846
1.2415
1.25454
1.26759
1.28063
1.29367
1.30672
1.31976
1.3328
1.34585
1.35889
1.37193
1.38498
1.39802
1.41107
1.42411
1.43715
1.4502
1.46324
1.47628
1.48933
1.50237
1.51541
1.52846
1.5415
1.55454
1.56759
1.58063
1.59367
1.60672
1.61976
1.6328
1.64585
1.65889
1.67193
1.68498
1.69802
1.71107
1.72411
1.73715
1.7502
1.76324
1.77628
1.78933
1.80237
1.81541
1.82846
1.8415
1.85454
1.86759
1.88063
1.89367
1.90672
1.91976
1.9328
1.94585
1.95889
1.97193
1.98498
1.99802
2.01107
2.02411
2.03715
2.0502
2.06324
2.07628
2.08933
2.10237
2.11541
2.12846
2.1415
2.15454
2.16759
2.18063
2.19367
2.20672
2.21976
2.2328
2.24585
2.25889
2.27193
2.28498
2.29802
2.31107
2.32411
2.33715
2.3502
2.36324
2.37628


==> figures/AZF-1/y_edges_zoom.csv <==
1.12273
1.13578
1.14882
1.16186
1.17491
1.18795
1.20099
1.21404
1.22708
1.24013
1.25317
1.26621
1.27926
1.2923
1.30534
1.31839
1.33143
1.34447
1.35752
1.37056
1.3836
1.39665


==> figures/AZF-1/y_edges_zoom_dBm.csv <==
1.12273
1.13578
1.14882
1.16186
1.17491
1.18795
1.20099
1.21404
1.22708
1.24013
1.25317
1.26621
1.27926
1.2923
1.30534
1.31839
1.33143
1.34447
1.35752
1.37056
1.3836
1.39665


==> figures/AZF-1/y_edges_zoom_vs_MRT-BD-1_dB.csv <==
1.12411
1.13715
1.1502
1.16324
1.17628
1.18933
1.20237
1.21541
1.22846
1.2415
1.25454
1.26759
1.28063
1.29367
1.30672
1.31976
1.3328
1.34585
1.35889
1.37193
1.38498
1.39802


==> figures/MRT-BD-1/config.yml <==
baseline-folder: AZF-1
vmin: -40
vmax: -18
cmin: 0
cmax: 15
vdmin: -18
vdmax: 0
target-location: 2.860000, 1.226423, 0.0

==> figures/MRT-BD-1/heatmap.csv <==
x,y,z
2.66509,1.13063,14.643
2.66509,1.14367,18.7652
2.66509,1.15672,21.6416
2.66509,1.16976,24.3042
2.66509,1.1828,29.3995
2.66509,1.19585,32.5616
2.66509,1.20889,33.9115
2.66509,1.22193,16.0599
2.66509,1.23498,16.0599
2.66509,1.24802,16.0599
2.66509,1.26107,16.0599
2.66509,1.27411,12.432
2.66509,1.28715,9.13028
2.66509,1.3002,7.69699
2.66509,1.31324,7.01691
2.66509,1.32628,7.01691
2.66509,1.33933,5.31021
2.66509,1.35237,5.31021
2.66509,1.36541,16.2105
2.66509,1.37846,17.8858
2.66509,1.3915,17.8858
2.66509,1.40454,20.0123
2.66509,1.41759,22.2575
2.66509,1.43063,22.2575
2.66509,1.44367,22.2575
2.66509,1.45672,25.3279
2.66509,1.46976,25.3279
2.66509,1.4828,25.0499
2.66509,1.49585,22.1601
2.66509,1.50889,15.5993
2.66509,1.52193,13.92
2.66509,1.53498,13.92
2.66509,1.54802,3.48034
2.66509,1.56107,3.48034
2.66509,1.57411,3.57048
2.66509,1.58715,3.57048
2.66509,1.6002,2.06941
2.66509,1.61324,1.10102
2.66509,1.62628,1.10102
2.66509,1.63933,1.10102
2.66509,1.65237,1.10102
2.66509,1.66541,1.10102
2.66509,1.67846,3.80109
2.66509,1.6915,4.63569
2.66509,1.70454,5.44719
2.66509,1.71759,7.00807
2.66509,1.73063,8.39309
2.66509,1.74367,12.2091
2.66509,1.75672,12.2793
2.66509,1.76976,14.9961
2.66509,1.7828,17.6341
2.66509,1.79585,20.9968
2.66509,1.80889,23.2091
2.66509,1.82193,25.1514
2.66509,1.83498,29.1412
2.66509,1.84802,29.3927
2.66509,1.86107,27.5847
2.66509,1.87411,25.9198
2.66509,1.88715,23.6311
2.66509,1.9002,22.3203
2.66509,1.91324,19.1649
2.66509,1.92628,16.3876
2.66509,1.93933,14.4727
2.66509,1.95237,10.6444
2.66509,1.96541,7.33286
2.66509,1.97846,5.63979
2.66509,1.9915,3.64478
2.66509,2.00454,1.83241
2.66509,2.01759,0.983563
2.66509,2.03063,0.70862
2.66509,2.04367,0.442031
2.66509,2.05672,5.60669
2.66509,2.06976,4.35518
2.66509,2.0828,3.10398
2.66509,2.09585,4.42449
2.66509,2.10889,5.94246
2.66509,2.12193,8.6197
2.66509,2.13498,11.1947
2.66509,2.14802,14.5676
2.66509,2.16107,12.3626
2.66509,2.17411,13.519
2.66509,2.18715,13.7075
2.66509,2.2002,15.4736
2.66509,2.21324,15.2299
2.66509,2.22628,13.9966
2.66509,2.23933,16.6844
2.66509,2.25237,12.9502
2.66509,2.26541,10.1491
2.66509,2.27846,9.79575
2.66509,2.2915,7.11007
2.66509,2.30454,7.11183
2.66509,2.31759,5.94054
2.66509,2.33063,5.4938
2.66509,2.34367,5.4938
2.66509,2.35672,5.4938
2.66509,2.36976,5.4938
2.67814,1.13063,14.643
2.67814,1.14367,18.7652
2.67814,1.15672,21.6416
2.67814,1.16976,24.3042
2.67814,1.1828,29.3995
2.67814,1.19585,32.5616
2.67814,1.20889,33.9115
2.67814,1.22193,34.3481
2.67814,1.23498,25.0168
2.67814,1.24802,25.0168
2.67814,1.26107,25.0168
2.67814,1.27411,25.0168
2.67814,1.28715,9.13028
2.67814,1.3002,7.69699
2.67814,1.31324,6.63502
2.67814,1.32628,6.63502
2.67814,1.33933,5.31021
2.67814,1.35237,5.31021
2.67814,1.36541,8.69616
2.67814,1.37846,8.69616
2.67814,1.3915,17.8858
2.67814,1.40454,20.0123
2.67814,1.41759,21.65
2.67814,1.43063,21.65
2.67814,1.44367,21.65
2.67814,1.45672,21.0665
2.67814,1.46976,21.0665
2.67814,1.4828,21.0665
2.67814,1.49585,22.1601
2.67814,1.50889,15.5993
2.67814,1.52193,13.2557
2.67814,1.53498,13.2557
2.67814,1.54802,3.29674
2.67814,1.56107,3.29674
2.67814,1.57411,3.29674
2.67814,1.58715,3.57048
2.67814,1.6002,2.06941
2.67814,1.61324,0.344717
2.67814,1.62628,0.344717
2.67814,1.63933,0.344717
2.67814,1.65237,0.344717
2.67814,1.66541,3.94019
2.67814,1.67846,3.80109
2.67814,1.6915,4.63569
2.67814,1.70454,5.44719
2.67814,1.71759,7.00807
2.67814,1.73063,8.39309
2.67814,1.74367,12.2091
2.67814,1.75672,12.2793
2.67814,1.76976,14.9961
2.67814,1.7828,17.6341
2.67814,1.79585,20.9968
2.67814,1.80889,23.2091
2.67814,1.82193,25.1514
2.67814,1.83498,29.1412
2.67814,1.84802,29.3927
2.67814,1.86107,27.5847
2.67814,1.87411,25.9198
2.67814,1.88715,23.6311
2.67814,1.9002,22.3203
2.67814,1.91324,19.1649
2.67814,1.92628,16.3876
2.67814,1.93933,14.4727
2.67814,1.95237,10.6444
2.67814,1.96541,7.33286
2.67814,1.97846,5.63979
2.67814,1.9915,3.64478
2.67814,2.00454,1.83241
2.67814,2.01759,0.983563
2.67814,2.03063,0.70862
2.67814,2.04367,0.442031
2.67814,2.05672,5.60669
2.67814,2.06976,4.35518
2.67814,2.0828,3.10398
2.67814,2.09585,4.42449
2.67814,2.10889,5.94246
2.67814,2.12193,8.6197
2.67814,2.13498,11.1947
2.67814,2.14802,14.5676
2.67814,2.16107,12.3626
2.67814,2.17411,13.519
2.67814,2.18715,13.7075
2.67814,2.2002,15.4736
2.67814,2.21324,15.2299
2.67814,2.22628,13.9966
2.67814,2.23933,16.6844
2.67814,2.25237,12.9502
2.67814,2.26541,10.1491
2.67814,2.27846,9.79575
2.67814,2.2915,7.11007
2.67814,2.30454,7.11183
2.67814,2.31759,5.94054
2.67814,2.33063,5.4938
2.67814,2.34367,5.4938
2.67814,2.35672,5.4938
2.67814,2.36976,4.32396
2.69118,1.13063,14.643
2.69118,1.14367,18.7652
2.69118,1.15672,21.6416
2.69118,1.16976,24.3042
2.69118,1.1828,29.3995
2.69118,1.19585,32.5616
2.69118,1.20889,33.9115
2.69118,1.22193,34.3481
2.69118,1.23498,33.7394
2.69118,1.24802,33.3961
2.69118,1.26107,33.3961
2.69118,1.27411,33.3961
2.69118,1.28715,33.3961
2.69118,1.3002,7.22705
2.69118,1.31324,7.22705
2.69118,1.32628,7.22705
2.69118,1.33933,3.36642
2.69118,1.35237,3.36642
2.69118,1.36541,10.8428
2.69118,1.37846,10.8428
2.69118,1.3915,10.8428
2.69118,1.40454,18.4758
2.69118,1.41759,18.4758
2.69118,1.43063,18.4758
2.69118,1.44367,18.4758
2.69118,1.45672,17.5286
2.69118,1.46976,17.5286
2.69118,1.4828,17.5286
2.69118,1.49585,17.5286
2.69118,1.50889,10.5703
2.69118,1.52193,10.5703
2.69118,1.53498,10.5703
2.69118,1.54802,3.56672
2.69118,1.56107,3.56672
2.69118,1.57411,3.56672
2.69118,1.58715,3.56672
2.69118,1.6002,0.134851
2.69118,1.61324,0.134851
2.69118,1.62628,0.134851
2.69118,1.63933,0.134851
2.69118,1.65237,2.63722
2.69118,1.66541,3.94019
2.69118,1.67846,3.80109
2.69118,1.6915,4.63569
2.69118,1.70454,5.44719
2.69118,1.71759,7.00807
2.69118,1.73063,8.39309
2.69118,1.74367,12.2091
2.69118,1.75672,12.2793
2.69118,1.76976,14.9961
2.69118,1.7828,17.6341
2.69118,1.79585,20.9968
2.69118,1.80889,23.2091
2.69118,1.82193,25.1514
2.69118,1.83498,29.1412
2.69118,1.84802,29.3927
2.69118,1.86107,27.5847
2.69118,1.87411,25.9198
2.69118,1.88715,23.6311
2.69118,1.9002,22.3203
2.69118,1.91324,19.1649
2.69118,1.92628,16.3876
2.69118,1.93933,14.4727
2.69118,1.95237,10.6444
2.69118,1.96541,7.33286
2.69118,1.97846,5.63979
2.69118,1.9915,3.64478
2.69118,2.00454,1.83241
2.69118,2.01759,0.983563
2.69118,2.03063,0.70862
2.69118,2.04367,0.442031
2.69118,2.05672,5.60669
2.69118,2.06976,4.35518
2.69118,2.0828,3.10398
2.69118,2.09585,4.42449
2.69118,2.10889,5.94246
2.69118,2.12193,8.6197
2.69118,2.13498,11.1947
2.69118,2.14802,14.5676
2.69118,2.16107,12.3626
2.69118,2.17411,13.519
2.69118,2.18715,13.7075
2.69118,2.2002,15.4736
2.69118,2.21324,15.2299
2.69118,2.22628,13.9966
2.69118,2.23933,16.6844
2.69118,2.25237,12.9502
2.69118,2.26541,10.1491
2.69118,2.27846,9.79575
2.69118,2.2915,7.11007
2.69118,2.30454,7.11183
2.69118,2.31759,5.94054
2.69118,2.33063,5.4938
2.69118,2.34367,5.4938
2.69118,2.35672,5.4938
2.69118,2.36976,4.32396
2.70423,1.13063,14.643
2.70423,1.14367,18.7652
2.70423,1.15672,21.6416
2.70423,1.16976,24.3042
2.70423,1.1828,29.3995
2.70423,1.19585,32.5616
2.70423,1.20889,33.9115
2.70423,1.22193,34.3481
2.70423,1.23498,33.7394
2.70423,1.24802,31.0973
2.70423,1.26107,43.4765
2.70423,1.27411,43.4765
2.70423,1.28715,20.5893
2.70423,1.3002,14.7982
2.70423,1.31324,7.88924
2.70423,1.32628,7.88924
2.70423,1.33933,5.55755
2.70423,1.35237,3.36642
2.70423,1.36541,3.36642
2.70423,1.37846,1.94716
2.70423,1.3915,2.29352
2.70423,1.40454,2.93501
2.70423,1.41759,13.1416
2.70423,1.43063,13.1416
2.70423,1.44367,6.35083
2.70423,1.45672,7.29319
2.70423,1.46976,13.4123
2.70423,1.4828,13.4123
2.70423,1.49585,7.96086
2.70423,1.50889,7.5376
2.70423,1.52193,9.3554
2.70423,1.53498,9.3554
2.70423,1.54802,3.91671
2.70423,1.56107,3.56672
2.70423,1.57411,2.86442
2.70423,1.58715,2.22574
2.70423,1.6002,2.52745
2.70423,1.61324,0.470615
2.70423,1.62628,0.470615
2.70423,1.63933,2.63722
2.70423,1.65237,2.63722
2.70423,1.66541,3.94019
2.70423,1.67846,3.80109
2.70423,1.6915,4.63569
2.70423,1.70454,5.44719
2.70423,1.71759,7.00807
2.70423,1.73063,8.39309
2.70423,1.74367,12.2091
2.70423,1.75672,12.2793
2.70423,1.76976,14.9961
2.70423,1.7828,17.6341
2.70423,1.79585,20.9968
2.70423,1.80889,23.2091
2.70423,1.82193,25.1514
2.70423,1.83498,29.1412
2.70423,1.84802,29.3927
2.70423,1.86107,27.5847
2.70423,1.87411,25.9198
2.70423,1.88715,23.6311
2.70423,1.9002,22.3203
2.70423,1.91324,19.1649
2.70423,1.92628,16.3876
2.70423,1.93933,14.4727
2.70423,1.95237,10.6444
2.70423,1.96541,7.33286
2.70423,1.97846,5.63979
2.70423,1.9915,3.64478
2.70423,2.00454,1.83241
2.70423,2.01759,0.983563
2.70423,2.03063,0.70862
2.70423,2.04367,0.442031
2.70423,2.05672,5.60669
2.70423,2.06976,4.35518
2.70423,2.0828,3.10398
2.70423,2.09585,4.42449
2.70423,2.10889,5.94246
2.70423,2.12193,8.6197
2.70423,2.13498,11.1947
2.70423,2.14802,14.5676
2.70423,2.16107,12.3626
2.70423,2.17411,13.519
2.70423,2.18715,13.7075
2.70423,2.2002,15.4736
2.70423,2.21324,15.2299
2.70423,2.22628,13.9966
2.70423,2.23933,16.6844
2.70423,2.25237,12.9502
2.70423,2.26541,10.1491
2.70423,2.27846,9.79575
2.70423,2.2915,7.11007
2.70423,2.30454,7.11183
2.70423,2.31759,5.94054
2.70423,2.33063,5.4938
2.70423,2.34367,5.4938
2.70423,2.35672,4.32396
2.70423,2.36976,4.32396
2.71727,1.13063,14.643
2.71727,1.14367,18.7652
2.71727,1.15672,21.6416
2.71727,1.16976,24.3042
2.71727,1.1828,29.3995
2.71727,1.19585,32.5616
2.71727,1.20889,33.9115
2.71727,1.22193,34.3481
2.71727,1.23498,33.7394
2.71727,1.24802,31.0973
2.71727,1.26107,27.0877
2.71727,1.27411,25.2884
2.71727,1.28715,20.5893
2.71727,1.3002,14.7982
2.71727,1.31324,11.7215
2.71727,1.32628,8.76681
2.71727,1.33933,5.55755
2.71727,1.35237,3.98993
2.71727,1.36541,2.52652
2.71727,1.37846,1.94716
2.71727,1.3915,2.29352
2.71727,1.40454,2.93501
2.71727,1.41759,3.28652
2.71727,1.43063,4.88607
2.71727,1.44367,6.35083
2.71727,1.45672,7.29319
2.71727,1.46976,7.46511
2.71727,1.4828,8.08709
2.71727,1.49585,7.96086
2.71727,1.50889,7.5376
2.71727,1.52193,6.35981
2.71727,1.53498,4.72494
2.71727,1.54802,3.91671
2.71727,1.56107,3.57671
2.71727,1.57411,2.86442
2.71727,1.58715,2.22574
2.71727,1.6002,2.52745
2.71727,1.61324,2.29537
2.71727,1.62628,2.45607
2.71727,1.63933,2.63722
2.71727,1.65237,2.63722
2.71727,1.66541,3.94019
2.71727,1.67846,3.80109
2.71727,1.6915,4.63569
2.71727,1.70454,5.44719
2.71727,1.71759,7.00807
2.71727,1.73063,8.39309
2.71727,1.74367,12.2091
2.71727,1.75672,12.2793
2.71727,1.76976,14.9961
2.71727,1.7828,17.6341
2.71727,1.79585,20.9968
2.71727,1.80889,23.2091
2.71727,1.82193,25.1514
2.71727,1.83498,29.1412
2.71727,1.84802,29.3927
2.71727,1.86107,27.5847
2.71727,1.87411,25.9198
2.71727,1.88715,23.6311
2.71727,1.9002,22.3203
2.71727,1.91324,19.1649
2.71727,1.92628,16.3876
2.71727,1.93933,14.4727
2.71727,1.95237,10.6444
2.71727,1.96541,7.33286
2.71727,1.97846,5.63979
2.71727,1.9915,3.64478
2.71727,2.00454,1.83241
2.71727,2.01759,0.983563
2.71727,2.03063,0.70862
2.71727,2.04367,0.442031
2.71727,2.05672,5.60669
2.71727,2.06976,4.35518
2.71727,2.0828,3.10398
2.71727,2.09585,4.42449
2.71727,2.10889,5.94246
2.71727,2.12193,8.6197
2.71727,2.13498,11.1947
2.71727,2.14802,14.5676
2.71727,2.16107,12.3626
2.71727,2.17411,13.519
2.71727,2.18715,13.7075
2.71727,2.2002,15.4736
2.71727,2.21324,15.2299
2.71727,2.22628,13.9966
2.71727,2.23933,16.6844
2.71727,2.25237,12.9502
2.71727,2.26541,10.1491
2.71727,2.27846,9.79575
2.71727,2.2915,7.11007
2.71727,2.30454,7.11183
2.71727,2.31759,5.94054
2.71727,2.33063,5.4938
2.71727,2.34367,5.4938
2.71727,2.35672,4.32396
2.71727,2.36976,4.32396
2.73031,1.13063,17.3074
2.73031,1.14367,22.266
2.73031,1.15672,26.2569
2.73031,1.16976,28.4782
2.73031,1.1828,33.3364
2.73031,1.19585,36.7587
2.73031,1.20889,39.2737
2.73031,1.22193,41.3273
2.73031,1.23498,40.4445
2.73031,1.24802,35.4601
2.73031,1.26107,37.2911
2.73031,1.27411,29.5058
2.73031,1.28715,21.6264
2.73031,1.3002,20.4913
2.73031,1.31324,15.032
2.73031,1.32628,9.83636
2.73031,1.33933,5.53894
2.73031,1.35237,4.96257
2.73031,1.36541,3.08058
2.73031,1.37846,2.03323
2.73031,1.3915,1.67735
2.73031,1.40454,2.25469
2.73031,1.41759,2.94729
2.73031,1.43063,3.38481
2.73031,1.44367,4.52848
2.73031,1.45672,5.01672
2.73031,1.46976,5.6636
2.73031,1.4828,6.52011
2.73031,1.49585,5.83116
2.73031,1.50889,5.2674
2.73031,1.52193,5.11574
2.73031,1.53498,2.44214
2.73031,1.54802,2.20171
2.73031,1.56107,1.53151
2.73031,1.57411,2.2036
2.73031,1.58715,1.88265
2.73031,1.6002,1.98597
2.73031,1.61324,2.28328
2.73031,1.62628,2.25318
2.73031,1.63933,2.94334
2.73031,1.65237,3.53551
2.73031,1.66541,4.4089
2.73031,1.67846,4.33503
2.73031,1.6915,6.16132
2.73031,1.70454,6.71649
2.73031,1.71759,7.48407
2.73031,1.73063,6.74781
2.73031,1.74367,10.5166
2.73031,1.75672,12.9305
2.73031,1.76976,14.9109
2.73031,1.7828,17.4958
2.73031,1.79585,24.3421
2.73031,1.80889,22.9865
2.73031,1.82193,20.5277
2.73031,1.83498,25.6043
2.73031,1.84802,25.106
2.73031,1.86107,20.0276
2.73031,1.87411,22.7079
2.73031,1.88715,21.1791
2.73031,1.9002,23.0499
2.73031,1.91324,20.5268
2.73031,1.92628,22.8182
2.73031,1.93933,20.6304
2.73031,1.95237,18.3599
2.73031,1.96541,8.62939
2.73031,1.97846,7.27918
2.73031,1.9915,5.23128
2.73031,2.00454,3.10845
2.73031,2.01759,1.12148
2.73031,2.03063,0.937256
2.73031,2.04367,0.696065
2.73031,2.05672,5.89857
2.73031,2.06976,4.63621
2.73031,2.0828,3.99998
2.73031,2.09585,9.14596
2.73031,2.10889,6.65335
2.73031,2.12193,10.6964
2.73031,2.13498,8.25107
2.73031,2.14802,13.6116
2.73031,2.16107,11.5412
2.73031,2.17411,11.7248
2.73031,2.18715,10.7143
2.73031,2.2002,12.8062
2.73031,2.21324,14.2045
2.73031,2.22628,10.1198
2.73031,2.23933,18.2978
2.73031,2.25237,9.85536
2.73031,2.26541,8.49071
2.73031,2.27846,9.28146
2.73031,2.2915,7.42167
2.73031,2.30454,7.23461
2.73031,2.31759,6.24878
2.73031,2.33063,4.93758
2.73031,2.34367,4.44138
2.73031,2.35672,4.32396
2.73031,2.36976,4.32396
2.74336,1.13063,18.3324
2.74336,1.14367,20.7869
2.74336,1.15672,26.6097
2.74336,1.16976,31.6459
2.74336,1.1828,38.1858
2.74336,1.19585,46.7242
2.74336,1.20889,46.387
2.74336,1.22193,52.1305
2.74336,1.23498,48.4956
2.74336,1.24802,47.1635
2.74336,1.26107,48.5275
2.74336,1.27411,39.7426
2.74336,1.28715,32.7106
2.74336,1.3002,29.9519
2.74336,1.31324,22.1584
2.74336,1.32628,17.8707
2.74336,1.33933,12.8427
2.74336,1.35237,11.211
2.74336,1.36541,6.76824
2.74336,1.37846,4.43527
2.74336,1.3915,3.10867
2.74336,1.40454,2.24382
2.74336,1.41759,2.14446
2.74336,1.43063,2.14038
2.74336,1.44367,2.70235
2.74336,1.45672,3.42494
2.74336,1.46976,3.17581
2.74336,1.4828,4.95672
2.74336,1.49585,4.72456
2.74336,1.50889,4.85399
2.74336,1.52193,4.21949
2.74336,1.53498,2.22823
2.74336,1.54802,2.53207
2.74336,1.56107,1.34156
2.74336,1.57411,2.09034
2.74336,1.58715,1.79565
2.74336,1.6002,2.00941
2.74336,1.61324,1.81137
2.74336,1.62628,2.57422
2.74336,1.63933,2.41173
2.74336,1.65237,2.82265
2.74336,1.66541,3.52569
2.74336,1.67846,4.16886
2.74336,1.6915,6.87431
2.74336,1.70454,6.81786
2.74336,1.71759,8.355
2.74336,1.73063,10.3748
2.74336,1.74367,11.9681
2.74336,1.75672,11.2304
2.74336,1.76976,12.5814
2.74336,1.7828,14.9738
2.74336,1.79585,17.7211
2.74336,1.80889,18.358
2.74336,1.82193,19.5513
2.74336,1.83498,20.0929
2.74336,1.84802,20.4651
2.74336,1.86107,21.1506
2.74336,1.87411,18.8501
2.74336,1.88715,18.3618
2.74336,1.9002,15.8248
2.74336,1.91324,15.2683
2.74336,1.92628,13.4973
2.74336,1.93933,10.3962
2.74336,1.95237,10.0515
2.74336,1.96541,7.28778
2.74336,1.97846,5.21786
2.74336,1.9915,3.67962
2.74336,2.00454,3.47065
2.74336,2.01759,1.98011
2.74336,2.03063,1.53682
2.74336,2.04367,2.37985
2.74336,2.05672,3.32154
2.74336,2.06976,3.54247
2.74336,2.0828,5.01764
2.74336,2.09585,5.96062
2.74336,2.10889,7.75781
2.74336,2.12193,9.15448
2.74336,2.13498,10.0507
2.74336,2.14802,10.6218
2.74336,2.16107,11.8132
2.74336,2.17411,11.9738
2.74336,2.18715,10.5325
2.74336,2.2002,11.1866
2.74336,2.21324,10.9151
2.74336,2.22628,10.2623
2.74336,2.23933,10.0896
2.74336,2.25237,8.67753
2.74336,2.26541,7.21568
2.74336,2.27846,7.43116
2.74336,2.2915,6.43124
2.74336,2.30454,5.99073
2.74336,2.31759,5.18912
2.74336,2.33063,4.02211
2.74336,2.34367,3.99044
2.74336,2.35672,3.27678
2.74336,2.36976,2.58084
2.7564,1.13063,22.0176
2.7564,1.14367,25.3815
2.7564,1.15672,31.8828
2.7564,1.16976,37.157
2.7564,1.1828,45.2289
2.7564,1.19585,51.8529
2.7564,1.20889,53.428
2.7564,1.22193,59.0036
2.7564,1.23498,58.5376
2.7564,1.24802,57.2198
2.7564,1.26107,61.8658
2.7564,1.27411,52.5078
2.7564,1.28715,43.6787
2.7564,1.3002,44.1932
2.7564,1.31324,31.1963
2.7564,1.32628,28.1554
2.7564,1.33933,19.7312
2.7564,1.35237,17.0613
2.7564,1.36541,12.0413
2.7564,1.37846,7.57144
2.7564,1.3915,6.40598
2.7564,1.40454,2.81563
2.7564,1.41759,2.52455
2.7564,1.43063,2.01698
2.7564,1.44367,2.03239
2.7564,1.45672,1.93304
2.7564,1.46976,2.25397
2.7564,1.4828,2.89949
2.7564,1.49585,2.83549
2.7564,1.50889,3.30433
2.7564,1.52193,3.51332
2.7564,1.53498,1.9709
2.7564,1.54802,2.37946
2.7564,1.56107,2.43829
2.7564,1.57411,2.94196
2.7564,1.58715,0.706102
2.7564,1.6002,4.19902
2.7564,1.61324,3.13394
2.7564,1.62628,3.05518
2.7564,1.63933,4.03116
2.7564,1.65237,4.03116
2.7564,1.66541,4.63136
2.7564,1.67846,4.01775
2.7564,1.6915,7.7241
2.7564,1.70454,8.0692
2.7564,1.71759,9.44368
2.7564,1.73063,6.1869
2.7564,1.74367,9.89699
2.7564,1.75672,14.2079
2.7564,1.76976,12.6592
2.7564,1.7828,15.4681
2.7564,1.79585,12.5899
2.7564,1.80889,15.8013
2.7564,1.82193,13.3441
2.7564,1.83498,13.5257
2.7564,1.84802,16.4886
2.7564,1.86107,11.8555
2.7564,1.87411,14.8546
2.7564,1.88715,12.8204
2.7564,1.9002,11.2015
2.7564,1.91324,10.8555
2.7564,1.92628,7.34749
2.7564,1.93933,6.0496
2.7564,1.95237,2.60705
2.7564,1.96541,3.0799
2.7564,1.97846,2.35148
2.7564,1.9915,2.30898
2.7564,2.00454,2.94552
2.7564,2.01759,1.25461
2.7564,2.03063,1.92862
2.7564,2.04367,2.51216
2.7564,2.05672,5.43675
2.7564,2.06976,5.25846
2.7564,2.0828,5.06322
2.7564,2.09585,8.35377
2.7564,2.10889,7.57475
2.7564,2.12193,12.3586
2.7564,2.13498,10.8747
2.7564,2.14802,16.6666
2.7564,2.16107,11.0615
2.7564,2.17411,12.8303
2.7564,2.18715,10.2679
2.7564,2.2002,14.2943
2.7564,2.21324,13.5906
2.7564,2.22628,8.36043
2.7564,2.23933,12.1118
2.7564,2.25237,5.94852
2.7564,2.26541,5.05256
2.7564,2.27846,6.70937
2.7564,2.2915,2.39135
2.7564,2.30454,1.4725
2.7564,2.31759,2.97147
2.7564,2.33063,1.38265
2.7564,2.34367,0.137469
2.7564,2.35672,1.86566
2.7564,2.36976,1.0638
2.76944,1.13063,25.9215
2.76944,1.14367,29.8157
2.76944,1.15672,38.6895
2.76944,1.16976,41.8789
2.76944,1.1828,56.5275
2.76944,1.19585,67.0558
2.76944,1.20889,61.0959
2.76944,1.22193,78.5107
2.76944,1.23498,74.1175
2.76944,1.24802,65.092
2.76944,1.26107,79.833
2.76944,1.27411,61.3672
2.76944,1.28715,50.654
2.76944,1.3002,53.8724
2.76944,1.31324,43.3093
2.76944,1.32628,35.7689
2.76944,1.33933,21.5901
2.76944,1.35237,25.113
2.76944,1.36541,18.6554
2.76944,1.37846,13.6128
2.76944,1.3915,11.4491
2.76944,1.40454,4.23376
2.76944,1.41759,2.59867
2.76944,1.43063,5.32021
2.76944,1.44367,2.6588
2.76944,1.45672,2.22407
2.76944,1.46976,3.00875
2.76944,1.4828,2.67609
2.76944,1.49585,2.6775
2.76944,1.50889,2.94298
2.76944,1.52193,3.05202
2.76944,1.53498,2.00554
2.76944,1.54802,3.84598
2.76944,1.56107,1.38253
2.76944,1.57411,2.3853
2.76944,1.58715,3.88732
2.76944,1.6002,4.59239
2.76944,1.61324,3.08586
2.76944,1.62628,3.74886
2.76944,1.63933,5.39404
2.76944,1.65237,6.76888
2.76944,1.66541,3.86069
2.76944,1.67846,5.32024
2.76944,1.6915,7.4458
2.76944,1.70454,8.06549
2.76944,1.71759,8.7258
2.76944,1.73063,10.7948
2.76944,1.74367,14.2235
2.76944,1.75672,16.7466
2.76944,1.76976,14.6588
2.76944,1.7828,15.0096
2.76944,1.79585,14.986
2.76944,1.80889,15.9092
2.76944,1.82193,18.8528
2.76944,1.83498,19.5362
2.76944,1.84802,16.1034
2.76944,1.86107,17.2429
2.76944,1.87411,16.1132
2.76944,1.88715,14.4303
2.76944,1.9002,10.8049
2.76944,1.91324,10.1154
2.76944,1.92628,8.28307
2.76944,1.93933,8.28307
2.76944,1.95237,6.56724
2.76944,1.96541,4.16692
2.76944,1.97846,3.34784
2.76944,1.9915,3.63874
2.76944,2.00454,4.47253
2.76944,2.01759,5.36225
2.76944,2.03063,3.49237
2.76944,2.04367,3.54995
2.76944,2.05672,7.30972
2.76944,2.06976,6.39985
2.76944,2.0828,5.43345
2.76944,2.09585,11.9081
2.76944,2.10889,8.17314
2.76944,2.12193,12.0234
2.76944,2.13498,16.0153
2.76944,2.14802,17.1759
2.76944,2.16107,15.7384
2.76944,2.17411,12.9329
2.76944,2.18715,12.1644
2.76944,2.2002,16.5105
2.76944,2.21324,15.5407
2.76944,2.22628,13.2582
2.76944,2.23933,14.8432
2.76944,2.25237,7.85509
2.76944,2.26541,4.78292
2.76944,2.27846,5.39063
2.76944,2.2915,4.78401
2.76944,2.30454,3.45615
2.76944,2.31759,1.32608
2.76944,2.33063,1.432
2.76944,2.34367,0.623628
2.76944,2.35672,0.807481
2.76944,2.36976,1.2957
2.78249,1.13063,31.104
2.78249,1.14367,35.9394
2.78249,1.15672,47.5231
2.78249,1.16976,51.5629
2.78249,1.1828,64.8862
2.78249,1.19585,73.3867
2.78249,1.20889,72.657
2.78249,1.22193,85.8652
2.78249,1.23498,83.1712
2.78249,1.24802,76.0912
2.78249,1.26107,87.1196
2.78249,1.27411,79.9606
2.78249,1.28715,68.5451
2.78249,1.3002,67.9798
2.78249,1.31324,54.6962
2.78249,1.32628,48.2322
2.78249,1.33933,32.4042
2.78249,1.35237,35.9894
2.78249,1.36541,28.8797
2.78249,1.37846,20.0891
2.78249,1.3915,18.6709
2.78249,1.40454,10.3392
2.78249,1.41759,6.03422
2.78249,1.43063,6.3696
2.78249,1.44367,4.67896
2.78249,1.45672,2.8393
2.78249,1.46976,3.22017
2.78249,1.4828,3.13745
2.78249,1.49585,3.20277
2.78249,1.50889,2.64717
2.78249,1.52193,2.73427
2.78249,1.53498,2.79702
2.78249,1.54802,2.75063
2.78249,1.56107,1.8694
2.78249,1.57411,2.64649
2.78249,1.58715,2.10567
2.78249,1.6002,1.31698
2.78249,1.61324,2.37132
2.78249,1.62628,2.61532
2.78249,1.63933,3.07904
2.78249,1.65237,1.56494
2.78249,1.66541,2.80668
2.78249,1.67846,4.21511
2.78249,1.6915,5.7367
2.78249,1.70454,8.63359
2.78249,1.71759,9.10887
2.78249,1.73063,9.35099
2.78249,1.74367,12.6691
2.78249,1.75672,13.7788
2.78249,1.76976,12.4728
2.78249,1.7828,16.3703
2.78249,1.79585,15.4155
2.78249,1.80889,14.637
2.78249,1.82193,15.9723
2.78249,1.83498,16.289
2.78249,1.84802,15.2085
2.78249,1.86107,14.0687
2.78249,1.87411,13.5421
2.78249,1.88715,12.9498
2.78249,1.9002,8.77559
2.78249,1.91324,8.78218
2.78249,1.92628,5.50036
2.78249,1.93933,4.95167
2.78249,1.95237,5.30363
2.78249,1.96541,3.65938
2.78249,1.97846,2.10759
2.78249,1.9915,3.09261
2.78249,2.00454,3.84301
2.78249,2.01759,2.52127
2.78249,2.03063,2.8397
2.78249,2.04367,2.635
2.78249,2.05672,5.63986
2.78249,2.06976,4.68444
2.78249,2.0828,4.62766
2.78249,2.09585,8.35538
2.78249,2.10889,7.96843
2.78249,2.12193,11.0361
2.78249,2.13498,11.873
2.78249,2.14802,15.1877
2.78249,2.16107,12.182
2.78249,2.17411,12.4205
2.78249,2.18715,10.6948
2.78249,2.2002,13.8561
2.78249,2.21324,13.1721
2.78249,2.22628,8.43939
2.78249,2.23933,9.53225
2.78249,2.25237,6.7591
2.78249,2.26541,4.5535
2.78249,2.27846,6.55499
2.78249,2.2915,4.60578
2.78249,2.30454,4.60578
2.78249,2.31759,0.578226
2.78249,2.33063,0.729492
2.78249,2.34367,0.81559
2.78249,2.35672,0.229589
2.78249,2.36976,2.3607
2.79553,1.13063,38.3959
2.79553,1.14367,41.1966
2.79553,1.15672,55.2806
2.79553,1.16976,59.8097
2.79553,1.1828,78.1217
2.79553,1.19585,88.5884
2.79553,1.20889,89.9578
2.79553,1.22193,100.374
2.79553,1.23498,101.666
2.79553,1.24802,97.6874
2.79553,1.26107,109.574
2.79553,1.27411,95.8996
2.79553,1.28715,87.4784
2.79553,1.3002,85.5983
2.79553,1.31324,77.2949
2.79553,1.32628,67.8093
2.79553,1.33933,52.5111
2.79553,1.35237,53.9106
2.79553,1.36541,40.1106
2.79553,1.37846,32.7391
2.79553,1.3915,27.9357
2.79553,1.40454,18.0099
2.79553,1.41759,13.4501
2.79553,1.43063,12.644
2.79553,1.44367,8.50138
2.79553,1.45672,6.36406
2.79553,1.46976,5.9086
2.79553,1.4828,4.14871
2.79553,1.49585,3.62853
2.79553,1.50889,3.76385
2.79553,1.52193,3.62926
2.79553,1.53498,3.53366
2.79553,1.54802,3.0328
2.79553,1.56107,2.01057
2.79553,1.57411,2.88752
2.79553,1.58715,2.80448
2.79553,1.6002,2.6714
2.79553,1.61324,1.95056
2.79553,1.62628,2.1489
2.79553,1.63933,2.84863
2.79553,1.65237,4.46216
2.79553,1.66541,2.60142
2.79553,1.67846,4.43605
2.79553,1.6915,6.52526
2.79553,1.70454,8.43572
2.79553,1.71759,10.8501
2.79553,1.73063,11.0263
2.79553,1.74367,14.6228
2.79553,1.75672,17.2045
2.79553,1.76976,17.5839
2.79553,1.7828,18.7826
2.79553,1.79585,17.4091
2.79553,1.80889,19.3181
2.79553,1.82193,20.5269
2.79553,1.83498,20.0948
2.79553,1.84802,18.6341
2.79553,1.86107,17.168
2.79553,1.87411,16.0204
2.79553,1.88715,14.2778
2.79553,1.9002,11.8565
2.79553,1.91324,9.75599
2.79553,1.92628,7.50834
2.79553,1.93933,6.05799
2.79553,1.95237,5.5541
2.79553,1.96541,3.72184
2.79553,1.97846,3.11963
2.79553,1.9915,2.69803
2.79553,2.00454,3.27851
2.79553,2.01759,2.21137
2.79553,2.03063,2.32728
2.79553,2.04367,2.17498
2.79553,2.05672,4.43994
2.79553,2.06976,3.41531
2.79553,2.0828,3.57146
2.79553,2.09585,4.61118
2.79553,2.10889,6.69494
2.79553,2.12193,9.03939
2.79553,2.13498,7.80605
2.79553,2.14802,11.3494
2.79553,2.16107,12.8309
2.79553,2.17411,11.818
2.79553,2.18715,10.4914
2.79553,2.2002,9.81866
2.79553,2.21324,13.7592
2.79553,2.22628,8.35085
2.79553,2.23933,9.33149
2.79553,2.25237,6.99687
2.79553,2.26541,4.34019
2.79553,2.27846,4.45321
2.79553,2.2915,2.76776
2.79553,2.30454,0.612326
2.79553,2.31759,0.457376
2.79553,2.33063,0.248147
2.79553,2.34367,1.30275
2.79553,2.35672,1.51173
2.79553,2.36976,2.66774
2.80857,1.13063,44.9591
2.80857,1.14367,51.3207
2.80857,1.15672,69.2023
2.80857,1.16976,70.1873
2.80857,1.1828,85.4369
2.80857,1.19585,101.596
2.80857,1.20889,99.4775
2.80857,1.22193,113.014
2.80857,1.23498,115.132
2.80857,1.24802,111.169
2.80857,1.26107,124.174
2.80857,1.27411,113.004
2.80857,1.28715,94.7772
2.80857,1.3002,99.6194
2.80857,1.31324,81.0665
2.80857,1.32628,70.2835
2.80857,1.33933,63.2268
2.80857,1.35237,63.7946
2.80857,1.36541,47.1319
2.80857,1.37846,38.3115
2.80857,1.3915,36.6185
2.80857,1.40454,25.1464
2.80857,1.41759,17.8371
2.80857,1.43063,17.7176
2.80857,1.44367,13.8212
2.80857,1.45672,9.70237
2.80857,1.46976,8.16926
2.80857,1.4828,5.44631
2.80857,1.49585,6.07224
2.80857,1.50889,4.49449
2.80857,1.52193,5.45608
2.80857,1.53498,4.16863
2.80857,1.54802,3.61005
2.80857,1.56107,2.20893
2.80857,1.57411,1.65519
2.80857,1.58715,1.48583
2.80857,1.6002,1.0963
2.80857,1.61324,1.28062
2.80857,1.62628,1.29096
2.80857,1.63933,2.73282
2.80857,1.65237,2.51885
2.80857,1.66541,3.15226
2.80857,1.67846,4.28469
2.80857,1.6915,5.23169
2.80857,1.70454,10.0215
2.80857,1.71759,11.9796
2.80857,1.73063,12.8738
2.80857,1.74367,16.3534
2.80857,1.75672,20.4137
2.80857,1.76976,17.3158
2.80857,1.7828,21.056
2.80857,1.79585,18.5426
2.80857,1.80889,21.1894
2.80857,1.82193,21.1838
2.80857,1.83498,20.0453
2.80857,1.84802,22.6716
2.80857,1.86107,18.2073
2.80857,1.87411,17.5398
2.80857,1.88715,15.0322
2.80857,1.9002,13.6316
2.80857,1.91324,9.91825
2.80857,1.92628,7.79644
2.80857,1.93933,6.48659
2.80857,1.95237,5.57679
2.80857,1.96541,4.46332
2.80857,1.97846,3.30549
2.80857,1.9915,2.82375
2.80857,2.00454,3.27036
2.80857,2.01759,2.38433
2.80857,2.03063,2.15865
2.80857,2.04367,2.4081
2.80857,2.05672,3.17419
2.80857,2.06976,3.65382
2.80857,2.0828,2.20427
2.80857,2.09585,5.88531
2.80857,2.10889,5.68996
2.80857,2.12193,8.0927
2.80857,2.13498,8.78404
2.80857,2.14802,12.9815
2.80857,2.16107,12.6604
2.80857,2.17411,12.1485
2.80857,2.18715,9.95955
2.80857,2.2002,9.43028
2.80857,2.21324,8.0841
2.80857,2.22628,7.71431
2.80857,2.23933,8.54744
2.80857,2.25237,6.56363
2.80857,2.26541,4.90959
2.80857,2.27846,5.26645
2.80857,2.2915,3.18328
2.80857,2.30454,0.346543
2.80857,2.31759,0.127686
2.80857,2.33063,0.493561
2.80857,2.34367,3.15147
2.80857,2.35672,2.24973
2.80857,2.36976,4.03799
2.82162,1.13063,51.763
2.82162,1.14367,55.3007
2.82162,1.15672,73.9638
2.82162,1.16976,83.2738
2.82162,1.1828,94.4809
2.82162,1.19585,112.018
2.82162,1.20889,114.055
2.82162,1.22193,130.415
2.82162,1.23498,127.493
2.82162,1.24802,127.397
2.82162,1.26107,141.354
2.82162,1.27411,129.455
2.82162,1.28715,117.792
2.82162,1.3002,118.126
2.82162,1.31324,106.338
2.82162,1.32628,97.6488
2.82162,1.33933,80.5317
2.82162,1.35237,78.7999
2.82162,1.36541,64.4393
2.82162,1.37846,50.433
2.82162,1.3915,46.887
2.82162,1.40454,33.5952
2.82162,1.41759,27.3961
2.82162,1.43063,25.8167
2.82162,1.44367,19.936
2.82162,1.45672,14.968
2.82162,1.46976,13.4717
2.82162,1.4828,11.2953
2.82162,1.49585,10.2563
2.82162,1.50889,8.32135
2.82162,1.52193,7.8348
2.82162,1.53498,6.23268
2.82162,1.54802,6.856
2.82162,1.56107,2.29803
2.82162,1.57411,4.53989
2.82162,1.58715,4.17139
2.82162,1.6002,2.56521
2.82162,1.61324,1.43417
2.82162,1.62628,1.06773
2.82162,1.63933,1.36995
2.82162,1.65237,2.27898
2.82162,1.66541,1.14966
2.82162,1.67846,3.35047
2.82162,1.6915,3.90975
2.82162,1.70454,9.178
2.82162,1.71759,12.7805
2.82162,1.73063,9.65212
2.82162,1.74367,14.1424
2.82162,1.75672,18.4048
2.82162,1.76976,21.7582
2.82162,1.7828,24.85
2.82162,1.79585,24.9072
2.82162,1.80889,26.0408
2.82162,1.82193,24.0936
2.82162,1.83498,24.1824
2.82162,1.84802,24.4792
2.82162,1.86107,21.5545
2.82162,1.87411,20.1381
2.82162,1.88715,16.1033
2.82162,1.9002,17.8246
2.82162,1.91324,12.2064
2.82162,1.92628,11.0406
2.82162,1.93933,8.90487
2.82162,1.95237,6.065
2.82162,1.96541,5.33208
2.82162,1.97846,4.51313
2.82162,1.9915,3.11691
2.82162,2.00454,2.86189
2.82162,2.01759,2.60596
2.82162,2.03063,1.76345
2.82162,2.04367,1.44632
2.82162,2.05672,1.8372
2.82162,2.06976,2.51564
2.82162,2.0828,1.64922
2.82162,2.09585,2.77303
2.82162,2.10889,4.19749
2.82162,2.12193,7.85944
2.82162,2.13498,7.06393
2.82162,2.14802,13.1092
2.82162,2.16107,13.0892
2.82162,2.17411,14.6416
2.82162,2.18715,11.6789
2.82162,2.2002,14.2773
2.82162,2.21324,22.0073
2.82162,2.22628,10.5094
2.82162,2.23933,13.8847
2.82162,2.25237,9.05689
2.82162,2.26541,6.89986
2.82162,2.27846,7.10556
2.82162,2.2915,6.64984
2.82162,2.30454,6.64984
2.82162,2.31759,0.146584
2.82162,2.33063,0.211591
2.82162,2.34367,0.211591
2.82162,2.35672,0.840464
2.82162,2.36976,4.77221
2.83466,1.13063,59.8436
2.83466,1.14367,65.217
2.83466,1.15672,79.7269
2.83466,1.16976,91.7792
2.83466,1.1828,103.251
2.83466,1.19585,119.757
2.83466,1.20889,127.767
2.83466,1.22193,137.455
2.83466,1.23498,141.056
2.83466,1.24802,142.174
2.83466,1.26107,151.545
2.83466,1.27411,145.322
2.83466,1.28715,135.917
2.83466,1.3002,134.372
2.83466,1.31324,123.224
2.83466,1.32628,113.515
2.83466,1.33933,97.4345
2.83466,1.35237,93.7235
2.83466,1.36541,77.4115
2.83466,1.37846,66.7237
2.83466,1.3915,60.6301
2.83466,1.40454,45.1082
2.83466,1.41759,36.7307
2.83466,1.43063,34.921
2.83466,1.44367,28.1016
2.83466,1.45672,21.5917
2.83466,1.46976,19.7431
2.83466,1.4828,15.2022
2.83466,1.49585,13.9052
2.83466,1.50889,10.6129
2.83466,1.52193,10.0294
2.83466,1.53498,8.48042
2.83466,1.54802,5.64012
2.83466,1.56107,4.26862
2.83466,1.57411,3.76361
2.83466,1.58715,2.88063
2.83466,1.6002,1.63534
2.83466,1.61324,0.747159
2.83466,1.62628,0.832501
2.83466,1.63933,1.4417
2.83466,1.65237,0.91441
2.83466,1.66541,2.41041
2.83466,1.67846,4.21933
2.83466,1.6915,5.64064
2.83466,1.70454,11.8395
2.83466,1.71759,12.4771
2.83466,1.73063,11.9484
2.83466,1.74367,16.9371
2.83466,1.75672,20.6583
2.83466,1.76976,20.9351
2.83466,1.7828,25.3994
2.83466,1.79585,25.3578
2.83466,1.80889,25.8378
2.83466,1.82193,30.7292
2.83466,1.83498,28.5913
2.83466,1.84802,28.554
2.83466,1.86107,26.9917
2.83466,1.87411,23.8241
2.83466,1.88715,20.9521
2.83466,1.9002,18.3986
2.83466,1.91324,14.1426
2.83466,1.92628,13.1703
2.83466,1.93933,11.191
2.83466,1.95237,8.8648
2.83466,1.96541,6.7675
2.83466,1.97846,4.66577
2.83466,1.9915,3.08303
2.83466,2.00454,2.77131
2.83466,2.01759,2.38455
2.83466,2.03063,1.16604
2.83466,2.04367,0.97219
2.83466,2.05672,1.88356
2.83466,2.06976,1.47098
2.83466,2.0828,2.11947
2.83466,2.09585,4.59666
2.83466,2.10889,4.59915
2.83466,2.12193,8.32594
2.83466,2.13498,8.06704
2.83466,2.14802,12.1412
2.83466,2.16107,13.9035
2.83466,2.17411,12.9292
2.83466,2.18715,13.0507
2.83466,2.2002,13.5288
2.83466,2.21324,14.8007
2.83466,2.22628,11.3763
2.83466,2.23933,11.6722
2.83466,2.25237,10.5548
2.83466,2.26541,7.31919
2.83466,2.27846,6.26424
2.83466,2.2915,5.09616
2.83466,2.30454,2.31994
2.83466,2.31759,0.581569
2.83466,2.33063,0.559486
2.83466,2.34367,2.00007
2.83466,2.35672,2.55399
2.83466,2.36976,4.1512
2.8477,1.13063,67.3693
2.8477,1.14367,75.4716
2.8477,1.15672,91.2614
2.8477,1.16976,95.5422
2.8477,1.1828,116.051
2.8477,1.19585,130.821
2.8477,1.20889,137.357
2.8477,1.22193,150.878
2.8477,1.23498,151.518
2.8477,1.24802,146.444
2.8477,1.26107,162.004
2.8477,1.27411,152.881
2.8477,1.28715,146.861
2.8477,1.3002,141.98
2.8477,1.31324,131.795
2.8477,1.32628,124.677
2.8477,1.33933,99.6955
2.8477,1.35237,102.884
2.8477,1.36541,88.2153
2.8477,1.37846,71.634
2.8477,1.3915,68.3259
2.8477,1.40454,50.7055
2.8477,1.41759,41.8883
2.8477,1.43063,36.647
2.8477,1.44367,31.3785
2.8477,1.45672,26.2476
2.8477,1.46976,24.1865
2.8477,1.4828,17.5001
2.8477,1.49585,18.5011
2.8477,1.50889,14.2685
2.8477,1.52193,13.2709
2.8477,1.53498,10.7427
2.8477,1.54802,9.25901
2.8477,1.56107,4.63066
2.8477,1.57411,4.50983
2.8477,1.58715,6.44284
2.8477,1.6002,2.85208
2.8477,1.61324,1.70309
2.8477,1.62628,1.11565
2.8477,1.63933,0.750054
2.8477,1.65237,0.705473
2.8477,1.66541,2.31288
2.8477,1.67846,3.88743
2.8477,1.6915,4.35917
2.8477,1.70454,11.0212
2.8477,1.71759,14.5903
2.8477,1.73063,8.09615
2.8477,1.74367,15.7406
2.8477,1.75672,22.4946
2.8477,1.76976,25.4651
2.8477,1.7828,29.7369
2.8477,1.79585,28.6137
2.8477,1.80889,28.9194
2.8477,1.82193,33.3892
2.8477,1.83498,31.1418
2.8477,1.84802,31.0195
2.8477,1.86107,24.3541
2.8477,1.87411,25.2974
2.8477,1.88715,21.454
2.8477,1.9002,21.9904
2.8477,1.91324,17.0034
2.8477,1.92628,12.2994
2.8477,1.93933,8.76365
2.8477,1.95237,6.457
2.8477,1.96541,5.40672
2.8477,1.97846,5.22816
2.8477,1.9915,2.75316
2.8477,2.00454,1.02731
2.8477,2.01759,1.46839
2.8477,2.03063,0.191427
2.8477,2.04367,0.497541
2.8477,2.05672,0.77501
2.8477,2.06976,1.21703
2.8477,2.0828,0.750524
2.8477,2.09585,1.70602
2.8477,2.10889,1.96587
2.8477,2.12193,7.99051
2.8477,2.13498,4.57388
2.8477,2.14802,12.6144
2.8477,2.16107,13.0819
2.8477,2.17411,17.0736
2.8477,2.18715,12.7998
2.8477,2.2002,15.2283
2.8477,2.21324,27.8551
2.8477,2.22628,12.6008
2.8477,2.23933,12.9186
2.8477,2.25237,11.6241
2.8477,2.26541,9.74152
2.8477,2.27846,9.25911
2.8477,2.2915,6.40526
2.8477,2.30454,1.28984
2.8477,2.31759,0.893606
2.8477,2.33063,1.24411
2.8477,2.34367,1.87922
2.8477,2.35672,1.49144
2.8477,2.36976,4.1191
2.86075,1.13063,71.5939
2.86075,1.14367,79.8696
2.86075,1.15672,94.2543
2.86075,1.16976,106.228
2.86075,1.1828,120.78
2.86075,1.19585,137.149
2.86075,1.20889,144.197
2.86075,1.22193,156.144
2.86075,1.23498,160.485
2.86075,1.24802,158.625
2.86075,1.26107,165.78
2.86075,1.27411,161.368
2.86075,1.28715,155.903
2.86075,1.3002,149.145
2.86075,1.31324,143.443
2.86075,1.32628,134.299
2.86075,1.33933,120.532
2.86075,1.35237,111.815
2.86075,1.36541,96.2802
2.86075,1.37846,81.3985
2.86075,1.3915,75.3982
2.86075,1.40454,59.5662
2.86075,1.41759,49.0883
2.86075,1.43063,44.1595
2.86075,1.44367,36.9495
2.86075,1.45672,30.6099
2.86075,1.46976,27.9092
2.86075,1.4828,22.8118
2.86075,1.49585,21.8473
2.86075,1.50889,16.648
2.86075,1.52193,16.3772
2.86075,1.53498,13.6398
2.86075,1.54802,12.1354
2.86075,1.56107,6.65896
2.86075,1.57411,7.29674
2.86075,1.58715,8.54426
2.86075,1.6002,4.7691
2.86075,1.61324,2.51203
2.86075,1.62628,1.73284
2.86075,1.63933,0.993962
2.86075,1.65237,0.0130447
2.86075,1.66541,4.65711
2.86075,1.67846,4.52721
2.86075,1.6915,2.78183
2.86075,1.70454,14.0988
2.86075,1.71759,13.2467
2.86075,1.73063,9.46884
2.86075,1.74367,14.7871
2.86075,1.75672,22.6019
2.86075,1.76976,22.7589
2.86075,1.7828,32.6494
2.86075,1.79585,34.0425
2.86075,1.80889,31.2243
2.86075,1.82193,33.8788
2.86075,1.83498,34.2481
2.86075,1.84802,40.1628
2.86075,1.86107,30.3782
2.86075,1.87411,30.8906
2.86075,1.88715,26.8461
2.86075,1.9002,25.781
2.86075,1.91324,19.8908
2.86075,1.92628,15.998
2.86075,1.93933,12.53
2.86075,1.95237,7.83522
2.86075,1.96541,6.7036
2.86075,1.97846,5.12611
2.86075,1.9915,3.30946
2.86075,2.00454,1.69306
2.86075,2.01759,0.426891
2.86075,2.03063,0.18357
2.86075,2.04367,0.274265
2.86075,2.05672,1.20009
2.86075,2.06976,2.37627
2.86075,2.0828,2.39038
2.86075,2.09585,4.8179
2.86075,2.10889,5.68578
2.86075,2.12193,10.556
2.86075,2.13498,13.439
2.86075,2.14802,16.9625
2.86075,2.16107,17.3271
2.86075,2.17411,18.2152
2.86075,2.18715,16.3961
2.86075,2.2002,24.4117
2.86075,2.21324,24.6114
2.86075,2.22628,20.724
2.86075,2.23933,20.7138
2.86075,2.25237,18.3743
2.86075,2.26541,14.4883
2.86075,2.27846,11.8713
2.86075,2.2915,8.45756
2.86075,2.30454,4.30247
2.86075,2.31759,3.02992
2.86075,2.33063,2.08007
2.86075,2.34367,3.09031
2.86075,2.35672,1.26425
2.86075,2.36976,3.5909
2.87379,1.13063,72.9927
2.87379,1.14367,79.3801
2.87379,1.15672,92.8334
2.87379,1.16976,106.002
2.87379,1.1828,120.289
2.87379,1.19585,132.941
2.87379,1.20889,146.602
2.87379,1.22193,154.449
2.87379,1.23498,158.7
2.87379,1.24802,165.38
2.87379,1.26107,167.708
2.87379,1.27411,169.169
2.87379,1.28715,162.738
2.87379,1.3002,154.523
2.87379,1.31324,149.582
2.87379,1.32628,137.22
2.87379,1.33933,125.219
2.87379,1.35237,120.157
2.87379,1.36541,104.457
2.87379,1.37846,89.7541
2.87379,1.3915,86.3547
2.87379,1.40454,70.072
2.87379,1.41759,56.4238
2.87379,1.43063,51.3035
2.87379,1.44367,43.8923
2.87379,1.45672,35.7743
2.87379,1.46976,32.7144
2.87379,1.4828,25.2333
2.87379,1.49585,24.9986
2.87379,1.50889,20.3841
2.87379,1.52193,19.3446
2.87379,1.53498,16.7804
2.87379,1.54802,15.8881
2.87379,1.56107,11.0745
2.87379,1.57411,7.62021
2.87379,1.58715,9.03062
2.87379,1.6002,4.87281
2.87379,1.61324,4.93927
2.87379,1.62628,3.33815
2.87379,1.63933,1.74108
2.87379,1.65237,1.98037
2.87379,1.66541,5.41396
2.87379,1.67846,6.83338
2.87379,1.6915,7.09104
2.87379,1.70454,15.1508
2.87379,1.71759,16.5399
2.87379,1.73063,17.9902
2.87379,1.74367,22.5282
2.87379,1.75672,29.0719
2.87379,1.76976,31.0441
2.87379,1.7828,38.747
2.87379,1.79585,39.7205
2.87379,1.80889,37.8584
2.87379,1.82193,40.5705
2.87379,1.83498,44.8605
2.87379,1.84802,43.1094
2.87379,1.86107,40.6055
2.87379,1.87411,37.1728
2.87379,1.88715,33.5246
2.87379,1.9002,31.0854
2.87379,1.91324,23.4048
2.87379,1.92628,24.1583
2.87379,1.93933,16.6141
2.87379,1.95237,13.2746
2.87379,1.96541,9.21581
2.87379,1.97846,8.70055
2.87379,1.9915,4.94226
2.87379,2.00454,3.55093
2.87379,2.01759,3.29162
2.87379,2.03063,0.782752
2.87379,2.04367,0.788877
2.87379,2.05672,1.60015
2.87379,2.06976,1.28161
2.87379,2.0828,0.858096
2.87379,2.09585,0.917532
2.87379,2.10889,3.42158
2.87379,2.12193,5.12956
2.87379,2.13498,6.2652
2.87379,2.14802,12.6207
2.87379,2.16107,12.0761
2.87379,2.17411,17.0238
2.87379,2.18715,16.6369
2.87379,2.2002,18.2993
2.87379,2.21324,20.5853
2.87379,2.22628,17.2008
2.87379,2.23933,17.0318
2.87379,2.25237,15.5203
2.87379,2.26541,13.9919
2.87379,2.27846,10.3967
2.87379,2.2915,7.64328
2.87379,2.30454,4.65211
2.87379,2.31759,2.36182
2.87379,2.33063,1.44357
2.87379,2.34367,1.77191
2.87379,2.35672,1.62163
2.87379,2.36976,3.70303
2.88683,1.13063,73.1698
2.88683,1.14367,88.8212
2.88683,1.15672,94.9438
2.88683,1.16976,114.026
2.88683,1.1828,127.868
2.88683,1.19585,140.654
2.88683,1.20889,150.836
2.88683,1.22193,161.762
2.88683,1.23498,163.376
2.88683,1.24802,168.122
2.88683,1.26107,170.584
2.88683,1.27411,168.079
2.88683,1.28715,163.568
2.88683,1.3002,157.77
2.88683,1.31324,149.586
2.88683,1.32628,143.243
2.88683,1.33933,129.433
2.88683,1.35237,120.064
2.88683,1.36541,102.225
2.88683,1.37846,92.6333
2.88683,1.3915,85.6929
2.88683,1.40454,70.0418
2.88683,1.41759,61.3314
2.88683,1.43063,53.539
2.88683,1.44367,45.5711
2.88683,1.45672,36.5461
2.88683,1.46976,33.7316
2.88683,1.4828,28.2473
2.88683,1.49585,25.3941
2.88683,1.50889,22.1794
2.88683,1.52193,20.0194
2.88683,1.53498,16.2901
2.88683,1.54802,12.4104
2.88683,1.56107,9.70721
2.88683,1.57411,9.59606
2.88683,1.58715,8.90125
2.88683,1.6002,7.41123
2.88683,1.61324,6.99325
2.88683,1.62628,4.136
2.88683,1.63933,3.57511
2.88683,1.65237,7.61623
2.88683,1.66541,7.9125
2.88683,1.67846,8.80278
2.88683,1.6915,9.89563
2.88683,1.70454,16.8038
2.88683,1.71759,18.3772
2.88683,1.73063,17.4184
2.88683,1.74367,25.5861
2.88683,1.75672,36.3053
2.88683,1.76976,35.0737
2.88683,1.7828,42.0015
2.88683,1.79585,43.1664
2.88683,1.80889,34.055
2.88683,1.82193,44.609
2.88683,1.83498,44.7401
2.88683,1.84802,47.459
2.88683,1.86107,40.492
2.88683,1.87411,37.5438
2.88683,1.88715,33.5538
2.88683,1.9002,32.1766
2.88683,1.91324,25.6344
2.88683,1.92628,23.1124
2.88683,1.93933,19.9274
2.88683,1.95237,14.2969
2.88683,1.96541,9.84619
2.88683,1.97846,8.74801
2.88683,1.9915,6.34381
2.88683,2.00454,5.01423
2.88683,2.01759,2.81696
2.88683,2.03063,1.95987
2.88683,2.04367,1.39015
2.88683,2.05672,2.73172
2.88683,2.06976,3.45995
2.88683,2.0828,2.27453
2.88683,2.09585,3.83472
2.88683,2.10889,5.47619
2.88683,2.12193,8.97304
2.88683,2.13498,10.0143
2.88683,2.14802,15.417
2.88683,2.16107,15.9623
2.88683,2.17411,19.8541
2.88683,2.18715,19.0988
2.88683,2.2002,21.2091
2.88683,2.21324,26.9918
2.88683,2.22628,20.7137
2.88683,2.23933,20.5745
2.88683,2.25237,18.6739
2.88683,2.26541,17.7316
2.88683,2.27846,10.6087
2.88683,2.2915,8.85314
2.88683,2.30454,5.57926
2.88683,2.31759,2.19001
2.88683,2.33063,3.15818
2.88683,2.34367,2.29503
2.88683,2.35672,2.19745
2.88683,2.36976,2.27814
2.89988,1.13063,71.5817
2.89988,1.14367,83.6662
2.89988,1.15672,97.151
2.89988,1.16976,110.128
2.89988,1.1828,123.508
2.89988,1.19585,139.475
2.89988,1.20889,148.528
2.89988,1.22193,152.509
2.89988,1.23498,158.666
2.89988,1.24802,163.775
2.89988,1.26107,162.23
2.89988,1.27411,163.378
2.89988,1.28715,159.206
2.89988,1.3002,146.628
2.89988,1.31324,145.849
2.89988,1.32628,135.338
2.89988,1.33933,125.337
2.89988,1.35237,115.983
2.89988,1.36541,101.205
2.89988,1.37846,90.8215
2.89988,1.3915,84.3403
2.89988,1.40454,70.8754
2.89988,1.41759,60.964
2.89988,1.43063,51.298
2.89988,1.44367,44.9135
2.89988,1.45672,35.98
2.89988,1.46976,32.9327
2.89988,1.4828,27.8781
2.89988,1.49585,26.4058
2.89988,1.50889,22.9658
2.89988,1.52193,21.688
2.89988,1.53498,18.7765
2.89988,1.54802,17.9456
2.89988,1.56107,13.2301
2.89988,1.57411,12.201
2.89988,1.58715,15.4099
2.89988,1.6002,11.1065
2.89988,1.61324,10.1973
2.89988,1.62628,8.0194
2.89988,1.63933,5.66969
2.89988,1.65237,8.83275
2.89988,1.66541,9.78343
2.89988,1.67846,10.5539
2.89988,1.6915,11.3415
2.89988,1.70454,16.7198
2.89988,1.71759,18.5387
2.89988,1.73063,18.3492
2.89988,1.74367,24.086
2.89988,1.75672,29.6773
2.89988,1.76976,28.7249
2.89988,1.7828,38.805
2.89988,1.79585,40.3639
2.89988,1.80889,37.1703
2.89988,1.82193,42.6993
2.89988,1.83498,46.1833
2.89988,1.84802,40.9618
2.89988,1.86107,45.7394
2.89988,1.87411,39.3312
2.89988,1.88715,33.6802
2.89988,1.9002,36.7342
2.89988,1.91324,28.2717
2.89988,1.92628,22.5778
2.89988,1.93933,22.5778
2.89988,1.95237,12.0021
2.89988,1.96541,12.4356
2.89988,1.97846,10.1115
2.89988,1.9915,6.85251
2.89988,2.00454,5.49827
2.89988,2.01759,2.8914
2.89988,2.03063,2.55064
2.89988,2.04367,1.62325
2.89988,2.05672,5.58221
2.89988,2.06976,4.76342
2.89988,2.0828,2.95136
2.89988,2.09585,6.34232
2.89988,2.10889,7.90912
2.89988,2.12193,11.7935
2.89988,2.13498,21.153
2.89988,2.14802,20.0111
2.89988,2.16107,18.6206
2.89988,2.17411,21.6885
2.89988,2.18715,30.7364
2.89988,2.2002,30.8134
2.89988,2.21324,30.7878
2.89988,2.22628,25.8719
2.89988,2.23933,25.459
2.89988,2.25237,22.9036
2.89988,2.26541,19.4708
2.89988,2.27846,13.2026
2.89988,2.2915,14.0846
2.89988,2.30454,6.84566
2.89988,2.31759,2.728
2.89988,2.33063,3.31878
2.89988,2.34367,1.62515
2.89988,2.35672,0.655826
2.89988,2.36976,2.17207
2.91292,1.13063,66.6378
2.91292,1.14367,76.9458
2.91292,1.15672,87.2787
2.91292,1.16976,101.923
2.91292,1.1828,118.659
2.91292,1.19585,127.35
2.91292,1.20889,145.943
2.91292,1.22193,147.099
2.91292,1.23498,155.918
2.91292,1.24802,157.914
2.91292,1.26107,154.964
2.91292,1.27411,157.261
2.91292,1.28715,154.683
2.91292,1.3002,144.104
2.91292,1.31324,140.165
2.91292,1.32628,136.035
2.91292,1.33933,119.065
2.91292,1.35237,112.584
2.91292,1.36541,97.154
2.91292,1.37846,88.9164
2.91292,1.3915,79.5677
2.91292,1.40454,69.7651
2.91292,1.41759,60.8275
2.91292,1.43063,50.2627
2.91292,1.44367,42.0124
2.91292,1.45672,34.63
2.91292,1.46976,31.893
2.91292,1.4828,26.3489
2.91292,1.49585,25.2544
2.91292,1.50889,22.6782
2.91292,1.52193,21.4208
2.91292,1.53498,17.969
2.91292,1.54802,16.1911
2.91292,1.56107,13.1511
2.91292,1.57411,13.451
2.91292,1.58715,14.979
2.91292,1.6002,10.5726
2.91292,1.61324,10.0418
2.91292,1.62628,8.97929
2.91292,1.63933,6.97762
2.91292,1.65237,9.29756
2.91292,1.66541,13.9238
2.91292,1.67846,14.428
2.91292,1.6915,15.0752
2.91292,1.70454,19.1116
2.91292,1.71759,21.4093
2.91292,1.73063,22.6975
2.91292,1.74367,27.3213
2.91292,1.75672,34.4461
2.91292,1.76976,33.9245
2.91292,1.7828,41.1037
2.91292,1.79585,43.2132
2.91292,1.80889,42.0079
2.91292,1.82193,46.5115
2.91292,1.83498,45.5842
2.91292,1.84802,50.2416
2.91292,1.86107,41.408
2.91292,1.87411,39.0889
2.91292,1.88715,37.8544
2.91292,1.9002,32.8591
2.91292,1.91324,29.4241
2.91292,1.92628,26.7706
2.91292,1.93933,20.4563
2.91292,1.95237,17.7222
2.91292,1.96541,13.5138
2.91292,1.97846,13.3343
2.91292,1.9915,9.65414
2.91292,2.00454,9.51282
2.91292,2.01759,6.33489
2.91292,2.03063,4.47853
2.91292,2.04367,2.3177
2.91292,2.05672,4.16581
2.91292,2.06976,3.38308
2.91292,2.0828,2.64522
2.91292,2.09585,5.51244
2.91292,2.10889,4.38398
2.91292,2.12193,9.71088
2.91292,2.13498,10.4697
2.91292,2.14802,16.0935
2.91292,2.16107,16.4628
2.91292,2.17411,21.6602
2.91292,2.18715,21.1051
2.91292,2.2002,21.7849
2.91292,2.21324,26.8265
2.91292,2.22628,22.0294
2.91292,2.23933,20.7789
2.91292,2.25237,20.6333
2.91292,2.26541,16.6527
2.91292,2.27846,13.5617
2.91292,2.2915,6.71684
2.91292,2.30454,3.67623
2.91292,2.31759,2.6546
2.91292,2.33063,3.34781
2.91292,2.34367,0.683031
2.91292,2.35672,0.423566
2.91292,2.36976,0.557125
2.92596,1.13063,61.633
2.92596,1.14367,75.6923
2.92596,1.15672,82.3929
2.92596,1.16976,97.2211
2.92596,1.1828,106.535
2.92596,1.19585,117.954
2.92596,1.20889,128.064
2.92596,1.22193,129.402
2.92596,1.23498,142.395
2.92596,1.24802,142.163
2.92596,1.26107,141.393
2.92596,1.27411,144.358
2.92596,1.28715,142.152
2.92596,1.3002,131.277
2.92596,1.31324,130.386
2.92596,1.32628,116.149
2.92596,1.33933,115.769
2.92596,1.35237,100.632
2.92596,1.36541,93.3217
2.92596,1.37846,83.2408
2.92596,1.3915,76.1108
2.92596,1.40454,69.6862
2.92596,1.41759,58.5988
2.92596,1.43063,49.0351
2.92596,1.44367,39.6782
2.92596,1.45672,34.4024
2.92596,1.46976,28.8562
2.92596,1.4828,25.5603
2.92596,1.49585,23.5853
2.92596,1.50889,21.4342
2.92596,1.52193,19.956
2.92596,1.53498,18.2681
2.92596,1.54802,17.3619
2.92596,1.56107,13.8486
2.92596,1.57411,14.21
2.92596,1.58715,15.2298
2.92596,1.6002,14.1604
2.92596,1.61324,12.0902
2.92596,1.62628,11.8731
2.92596,1.63933,7.23522
2.92596,1.65237,12.9361
2.92596,1.66541,15.9543
2.92596,1.67846,13.8601
2.92596,1.6915,16.4641
2.92596,1.70454,18.1977
2.92596,1.71759,20.5126
2.92596,1.73063,22.0627
2.92596,1.74367,26.5323
2.92596,1.75672,31.1416
2.92596,1.76976,33.0235
2.92596,1.7828,38.4477
2.92596,1.79585,40.8927
2.92596,1.80889,42.6352
2.92596,1.82193,46.5292
2.92596,1.83498,48.895
2.92596,1.84802,49.196
2.92596,1.86107,44.6544
2.92596,1.87411,41.4739
2.92596,1.88715,38.7944
2.92596,1.9002,38.9912
2.92596,1.91324,31.1113
2.92596,1.92628,27.1667
2.92596,1.93933,18.6592
2.92596,1.95237,16.4158
2.92596,1.96541,14.2803
2.92596,1.97846,12.5192
2.92596,1.9915,11.1348
2.92596,2.00454,10.2642
2.92596,2.01759,7.56825
2.92596,2.03063,6.37153
2.92596,2.04367,5.3132
2.92596,2.05672,7.34417
2.92596,2.06976,6.10813
2.92596,2.0828,5.75343
2.92596,2.09585,9.48456
2.92596,2.10889,9.15641
2.92596,2.12193,10.342
2.92596,2.13498,15.7157
2.92596,2.14802,17.5261
2.92596,2.16107,16.9122
2.92596,2.17411,22.1696
2.92596,2.18715,22.5428
2.92596,2.2002,28.8667
2.92596,2.21324,29.6945
2.92596,2.22628,27.5914
2.92596,2.23933,26.0607
2.92596,2.25237,23.8366
2.92596,2.26541,19.0813
2.92596,2.27846,18.2676
2.92596,2.2915,18.0543
2.92596,2.30454,12.9128
2.92596,2.31759,6.4454
2.92596,2.33063,5.09443
2.92596,2.34367,2.39626
2.92596,2.35672,1.16129
2.92596,2.36976,0.806273
2.93901,1.13063,56.8603
2.93901,1.14367,67.183
2.93901,1.15672,75.3233
2.93901,1.16976,87.6309
2.93901,1.1828,99.4315
2.93901,1.19585,102.382
2.93901,1.20889,123.279
2.93901,1.22193,115.998
2.93901,1.23498,123.736
2.93901,1.24802,128.208
2.93901,1.26107,121.317
2.93901,1.27411,127.285
2.93901,1.28715,122.533
2.93901,1.3002,113.425
2.93901,1.31324,113.496
2.93901,1.32628,109.062
2.93901,1.33933,96.2373
2.93901,1.35237,88.238
2.93901,1.36541,78.3171
2.93901,1.37846,71.2575
2.93901,1.3915,63.3553
2.93901,1.40454,55.9467
2.93901,1.41759,47.7749
2.93901,1.43063,37.6947
2.93901,1.44367,31.4677
2.93901,1.45672,27.1601
2.93901,1.46976,23.8041
2.93901,1.4828,21.6331
2.93901,1.49585,19.0753
2.93901,1.50889,18.4489
2.93901,1.52193,17.7955
2.93901,1.53498,15.5416
2.93901,1.54802,15.1126
2.93901,1.56107,13.9344
2.93901,1.57411,14.0313
2.93901,1.58715,13.6639
2.93901,1.6002,13.4786
2.93901,1.61324,12.342
2.93901,1.62628,12.2604
2.93901,1.63933,11.5136
2.93901,1.65237,12.0075
2.93901,1.66541,15.3628
2.93901,1.67846,15.781
2.93901,1.6915,16.7415
2.93901,1.70454,18.7666
2.93901,1.71759,21.3177
2.93901,1.73063,21.9285
2.93901,1.74367,27.1908
2.93901,1.75672,30.0898
2.93901,1.76976,31.5219
2.93901,1.7828,37.7612
2.93901,1.79585,39.9089
2.93901,1.80889,41.2889
2.93901,1.82193,43.5531
2.93901,1.83498,46.1738
2.93901,1.84802,45.3476
2.93901,1.86107,42.797
2.93901,1.87411,40.8562
2.93901,1.88715,39.3604
2.93901,1.9002,35.6827
2.93901,1.91324,32.3409
2.93901,1.92628,28.6241
2.93901,1.93933,25.5451
2.93901,1.95237,20.316
2.93901,1.96541,17.7361
2.93901,1.97846,15.6801
2.93901,1.9915,13.7112
2.93901,2.00454,11.2054
2.93901,2.01759,9.16737
2.93901,2.03063,7.40311
2.93901,2.04367,5.12129
2.93901,2.05672,5.75138
2.93901,2.06976,5.06827
2.93901,2.0828,3.3024
2.93901,2.09585,5.27316
2.93901,2.10889,4.78596
2.93901,2.12193,6.95359
2.93901,2.13498,10.3349
2.93901,2.14802,12.2532
2.93901,2.16107,14.6388
2.93901,2.17411,19.3345
2.93901,2.18715,21.2396
2.93901,2.2002,24.7812
2.93901,2.21324,25.028
2.93901,2.22628,24.5056
2.93901,2.23933,23.27
2.93901,2.25237,21.6229
2.93901,2.26541,21.2737
2.93901,2.27846,18.3167
2.93901,2.2915,14.2327
2.93901,2.30454,10.3381
2.93901,2.31759,6.33404
2.93901,2.33063,5.06294
2.93901,2.34367,2.30934
2.93901,2.35672,1.39105
2.93901,2.36976,0.3608
2.95205,1.13063,48.8948
2.95205,1.14367,59.3422
2.95205,1.15672,63.8182
2.95205,1.16976,77.6635
2.95205,1.1828,88.3714
2.95205,1.19585,94.2517
2.95205,1.20889,104.185
2.95205,1.22193,102.801
2.95205,1.23498,115.169
2.95205,1.24802,113.99
2.95205,1.26107,108.313
2.95205,1.27411,109.868
2.95205,1.28715,107.073
2.95205,1.3002,100.258
2.95205,1.31324,99.1668
2.95205,1.32628,91.3152
2.95205,1.33933,83.6452
2.95205,1.35237,74.3921
2.95205,1.36541,67.3762
2.95205,1.37846,55.8313
2.95205,1.3915,51.886
2.95205,1.40454,51.3712
2.95205,1.41759,39.7606
2.95205,1.43063,29.6899
2.95205,1.44367,27.067
2.95205,1.45672,20.8955
2.95205,1.46976,19.0977
2.95205,1.4828,17.5189
2.95205,1.49585,16.1758
2.95205,1.50889,16.3477
2.95205,1.52193,15.5616
2.95205,1.53498,13.9874
2.95205,1.54802,14.0311
2.95205,1.56107,14.3872
2.95205,1.57411,14.7239
2.95205,1.58715,15.9511
2.95205,1.6002,17.1672
2.95205,1.61324,12.6132
2.95205,1.62628,15.4014
2.95205,1.63933,12.2086
2.95205,1.65237,18.1639
2.95205,1.66541,21.1304
2.95205,1.67846,17.7657
2.95205,1.6915,19.9777
2.95205,1.70454,19.7141
2.95205,1.71759,21.436
2.95205,1.73063,21.6075
2.95205,1.74367,27.1589
2.95205,1.75672,31.0196
2.95205,1.76976,28.219
2.95205,1.7828,34.2727
2.95205,1.79585,36.9235
2.95205,1.80889,37.3925
2.95205,1.82193,41.6457
2.95205,1.83498,42.3625
2.95205,1.84802,43.4528
2.95205,1.86107,40.792
2.95205,1.87411,38.6974
2.95205,1.88715,39.2714
2.95205,1.9002,37.5958
2.95205,1.91324,31.5508
2.95205,1.92628,30.2291
2.95205,1.93933,27.7446
2.95205,1.95237,23.2059
2.95205,1.96541,21.0829
2.95205,1.97846,19.2854
2.95205,1.9915,16.0204
2.95205,2.00454,16.3673
2.95205,2.01759,12.8113
2.95205,2.03063,9.70822
2.95205,2.04367,6.825
2.95205,2.05672,6.15145
2.95205,2.06976,5.23112
2.95205,2.0828,4.10729
2.95205,2.09585,7.9486
2.95205,2.10889,5.89273
2.95205,2.12193,6.9447
2.95205,2.13498,10.2443
2.95205,2.14802,12.683
2.95205,2.16107,14.8235
2.95205,2.17411,19.0646
2.95205,2.18715,22.1749
2.95205,2.2002,24.3323
2.95205,2.21324,25.1084
2.95205,2.22628,24.7402
2.95205,2.23933,24.5635
2.95205,2.25237,23.9743
2.95205,2.26541,21.2814
2.95205,2.27846,18.0742
2.95205,2.2915,15.9555
2.95205,2.30454,12.8204
2.95205,2.31759,8.75812
2.95205,2.33063,5.94901
2.95205,2.34367,4.42214
2.95205,2.35672,2.03746
2.95205,2.36976,1.00523
2.96509,1.13063,41.0155
2.96509,1.14367,48.8243
2.96509,1.15672,55.2861
2.96509,1.16976,65.3779
2.96509,1.1828,72.7394
2.96509,1.19585,78.4741
2.96509,1.20889,96.9465
2.96509,1.22193,87.229
2.96509,1.23498,91.5888
2.96509,1.24802,102.141
2.96509,1.26107,87.1865
2.96509,1.27411,91.3964
2.96509,1.28715,91.905
2.96509,1.3002,80.8941
2.96509,1.31324,80.3913
2.96509,1.32628,75.9209
2.96509,1.33933,71.1029
2.96509,1.35237,63.3494
2.96509,1.36541,51.9524
2.96509,1.37846,47.5599
2.96509,1.3915,39.8512
2.96509,1.40454,33.5488
2.96509,1.41759,31.5079
2.96509,1.43063,22.5002
2.96509,1.44367,21.9937
2.96509,1.45672,17.9717
2.96509,1.46976,15.9501
2.96509,1.4828,15.7424
2.96509,1.49585,12.3239
2.96509,1.50889,13.777
2.96509,1.52193,13.1991
2.96509,1.53498,10.8021
2.96509,1.54802,13.0995
2.96509,1.56107,13.6237
2.96509,1.57411,13.9738
2.96509,1.58715,14.3638
2.96509,1.6002,14.7859
2.96509,1.61324,15.18
2.96509,1.62628,13.4101
2.96509,1.63933,12.6401
2.96509,1.65237,13.9864
2.96509,1.66541,17.395
2.96509,1.67846,19.0613
2.96509,1.6915,16.8073
2.96509,1.70454,19.244
2.96509,1.71759,20.9911
2.96509,1.73063,21.4441
2.96509,1.74367,25.3457
2.96509,1.75672,28.5426
2.96509,1.76976,25.9281
2.96509,1.7828,31.7173
2.96509,1.79585,32.6142
2.96509,1.80889,32.6712
2.96509,1.82193,35.7793
2.96509,1.83498,36.1415
2.96509,1.84802,39.5298
2.96509,1.86107,37.7261
2.96509,1.87411,34.3401
2.96509,1.88715,37.508
2.96509,1.9002,31.6489
2.96509,1.91324,29.8517
2.96509,1.92628,26.6318
2.96509,1.93933,26.6318
2.96509,1.95237,23.8123
2.96509,1.96541,18.6974
2.96509,1.97846,17.0417
2.96509,1.9915,14.8397
2.96509,2.00454,17.8883
2.96509,2.01759,9.5402
2.96509,2.03063,9.13758
2.96509,2.04367,6.87967
2.96509,2.05672,7.43851
2.96509,2.06976,5.00061
2.96509,2.0828,1.36901
2.96509,2.09585,7.17749
2.96509,2.10889,3.18786
2.96509,2.12193,4.16137
2.96509,2.13498,4.16137
2.96509,2.14802,12.8699
2.96509,2.16107,8.75663
2.96509,2.17411,16.2549
2.96509,2.18715,19.1668
2.96509,2.2002,19.1668
2.96509,2.21324,23.1264
2.96509,2.22628,23.4646
2.96509,2.23933,22.4614
2.96509,2.25237,22.568
2.96509,2.26541,22.4402
2.96509,2.27846,17.7198
2.96509,2.2915,16.394
2.96509,2.30454,16.394
2.96509,2.31759,10.0276
2.96509,2.33063,7.38809
2.96509,2.34367,7.38809
2.96509,2.35672,3.61059
2.96509,2.36976,1.44921
2.97814,1.13063,34.3044
2.97814,1.14367,40.1199
2.97814,1.15672,41.4189
2.97814,1.16976,54.6983
2.97814,1.1828,64.0764
2.97814,1.19585,69.7579
2.97814,1.20889,77.4718
2.97814,1.22193,69.3479
2.97814,1.23498,83.0106
2.97814,1.24802,82.4076
2.97814,1.26107,71.4161
2.97814,1.27411,75.644
2.97814,1.28715,81.5322
2.97814,1.3002,61.1066
2.97814,1.31324,67.1495
2.97814,1.32628,56.5781
2.97814,1.33933,58.1141
2.97814,1.35237,43.6341
2.97814,1.36541,39.1442
2.97814,1.37846,33.6615
2.97814,1.3915,25.6958
2.97814,1.40454,29.9323
2.97814,1.41759,22.288
2.97814,1.43063,17.018
2.97814,1.44367,14.0282
2.97814,1.45672,12.1343
2.97814,1.46976,9.26815
2.97814,1.4828,10.1096
2.97814,1.49585,9.71016
2.97814,1.50889,10.9051
2.97814,1.52193,10.1948
2.97814,1.53498,8.75213
2.97814,1.54802,9.93191
2.97814,1.56107,11.183
2.97814,1.57411,12.774
2.97814,1.58715,12.3542
2.97814,1.6002,14.4778
2.97814,1.61324,13.5427
2.97814,1.62628,15.8073
2.97814,1.63933,15.6086
2.97814,1.65237,16.7864
2.97814,1.66541,18.0785
2.97814,1.67846,20.2587
2.97814,1.6915,18.1416
2.97814,1.70454,19.2872
2.97814,1.71759,19.4521
2.97814,1.73063,20.5967
2.97814,1.74367,22.303
2.97814,1.75672,23.5176
2.97814,1.76976,22.0568
2.97814,1.7828,26.7337
2.97814,1.79585,27.2391
2.97814,1.80889,29.1055
2.97814,1.82193,29.5676
2.97814,1.83498,31.7036
2.97814,1.84802,33.0928
2.97814,1.86107,32.522
2.97814,1.87411,30.6939
2.97814,1.88715,31.9581
2.97814,1.9002,30.6245
2.97814,1.91324,28.5575
2.97814,1.92628,27.4977
2.97814,1.93933,25.3119
2.97814,1.95237,24.9628
2.97814,1.96541,19.0853
2.97814,1.97846,20.1546
2.97814,1.9915,18.3923
2.97814,2.00454,16.3531
2.97814,2.01759,12.9744
2.97814,2.03063,10.3216
2.97814,2.04367,6.81781
2.97814,2.05672,6.26914
2.97814,2.06976,3.52353
2.97814,2.0828,1.86754
2.97814,2.09585,2.20706
2.97814,2.10889,2.20827
2.97814,2.12193,2.15174
2.97814,2.13498,3.79778
2.97814,2.14802,5.4052
2.97814,2.16107,6.66799
2.97814,2.17411,11.6544
2.97814,2.18715,16.316
2.97814,2.2002,24.7087
2.97814,2.21324,18.2899
2.97814,2.22628,20.4831
2.97814,2.23933,20.7057
2.97814,2.25237,21.7435
2.97814,2.26541,20.3655
2.97814,2.27846,16.3473
2.97814,2.2915,14.1226
2.97814,2.30454,14.1226
2.97814,2.31759,9.25782
2.97814,2.33063,7.34945
2.97814,2.34367,7.34945
2.97814,2.35672,3.99996
2.97814,2.36976,1.78003
2.99118,1.13063,24.328
2.99118,1.14367,32.0935
2.99118,1.15672,35.2267
2.99118,1.16976,42.0146
2.99118,1.1828,48.7109
2.99118,1.19585,53.5776
2.99118,1.20889,59.5533
2.99118,1.22193,58.2663
2.99118,1.23498,63.0598
2.99118,1.24802,66.0784
2.99118,1.26107,55.6675
2.99118,1.27411,62.8387
2.99118,1.28715,59.5197
2.99118,1.3002,52.0253
2.99118,1.31324,50.3521
2.99118,1.32628,46.0992
2.99118,1.33933,44.2471
2.99118,1.35237,34.1696
2.99118,1.36541,32.0396
2.99118,1.37846,27.1775
2.99118,1.3915,20.6831
2.99118,1.40454,20.8068
2.99118,1.41759,17.1126
2.99118,1.43063,11.897
2.99118,1.44367,12.3262
2.99118,1.45672,9.64254
2.99118,1.46976,8.92932
2.99118,1.4828,8.62572
2.99118,1.49585,7.74053
2.99118,1.50889,8.27399
2.99118,1.52193,8.8683
2.99118,1.53498,7.10138
2.99118,1.54802,8.91206
2.99118,1.56107,11.5535
2.99118,1.57411,11.8897
2.99118,1.58715,10.8771
2.99118,1.6002,13.0806
2.99118,1.61324,13.1186
2.99118,1.62628,15.0263
2.99118,1.63933,15.3402
2.99118,1.65237,15.3857
2.99118,1.66541,16.4136
2.99118,1.67846,17.8932
2.99118,1.6915,18.4882
2.99118,1.70454,18.1111
2.99118,1.71759,18.6546
2.99118,1.73063,18.8267
2.99118,1.74367,20.5436
2.99118,1.75672,19.6907
2.99118,1.76976,20.8936
2.99118,1.7828,23.0893
2.99118,1.79585,22.654
2.99118,1.80889,24.4352
2.99118,1.82193,24.5968
2.99118,1.83498,26.1747
2.99118,1.84802,28.686
2.99118,1.86107,27.4707
2.99118,1.87411,26.523
2.99118,1.88715,24.9101
2.99118,1.9002,23.4659
2.99118,1.91324,24.8655
2.99118,1.92628,20.6312
2.99118,1.93933,19.6286
2.99118,1.95237,18.5033
2.99118,1.96541,15.6353
2.99118,1.97846,14.5172
2.99118,1.9915,12.5669
2.99118,2.00454,14.2451
2.99118,2.01759,6.05135
2.99118,2.03063,7.76755
2.99118,2.04367,3.79879
2.99118,2.05672,2.35148
2.99118,2.06976,1.317
2.99118,2.0828,0.609506
2.99118,2.09585,2.35272
2.99118,2.10889,1.61132
2.99118,2.12193,1.5596
2.99118,2.13498,4.05441
2.99118,2.14802,5.21764
2.99118,2.16107,6.39358
2.99118,2.17411,11.0994
2.99118,2.18715,14.2432
2.99118,2.2002,14.9348
2.99118,2.21324,15.1689
2.99118,2.22628,18.2635
2.99118,2.23933,18.8028
2.99118,2.25237,17.7284
2.99118,2.26541,17.2482
2.99118,2.27846,14.7044
2.99118,2.2915,12.1423
2.99118,2.30454,10.3817
2.99118,2.31759,10.1976
2.99118,2.33063,7.27679
2.99118,2.34367,5.17357
2.99118,2.35672,4.4189
2.99118,2.36976,3.09946
3.00423,1.13063,18.973
3.00423,1.14367,22.6283
3.00423,1.15672,26.1766
3.00423,1.16976,32.8276
3.00423,1.1828,38.8067
3.00423,1.19585,40.2155
3.00423,1.20889,49.2375
3.00423,1.22193,50.2693
3.00423,1.23498,50.6331
3.00423,1.24802,49.7612
3.00423,1.26107,48.0976
3.00423,1.27411,49.1451
3.00423,1.28715,49.2351
3.00423,1.3002,38.236
3.00423,1.31324,39.567
3.00423,1.32628,34.6092
3.00423,1.33933,30.0927
3.00423,1.35237,26.492
3.00423,1.36541,22.8516
3.00423,1.37846,19.8813
3.00423,1.3915,16.7893
3.00423,1.40454,16.8908
3.00423,1.41759,11.3536
3.00423,1.43063,10.4691
3.00423,1.44367,8.52534
3.00423,1.45672,7.71699
3.00423,1.46976,6.2989
3.00423,1.4828,6.26381
3.00423,1.49585,5.59014
3.00423,1.50889,5.94857
3.00423,1.52193,6.70735
3.00423,1.53498,5.02983
3.00423,1.54802,5.46868
3.00423,1.56107,9.9293
3.00423,1.57411,9.58665
3.00423,1.58715,7.72497
3.00423,1.6002,10.3581
3.00423,1.61324,11.1752
3.00423,1.62628,12.9213
3.00423,1.63933,14.4752
3.00423,1.65237,14.9611
3.00423,1.66541,15.9592
3.00423,1.67846,17.7138
3.00423,1.6915,17.2286
3.00423,1.70454,17.8708
3.00423,1.71759,18.0123
3.00423,1.73063,17.2141
3.00423,1.74367,17.2743
3.00423,1.75672,18.7054
3.00423,1.76976,18.4198
3.00423,1.7828,18.2595
3.00423,1.79585,19.1865
3.00423,1.80889,19.3504
3.00423,1.82193,19.8846
3.00423,1.83498,20.4933
3.00423,1.84802,22.6356
3.00423,1.86107,22.4604
3.00423,1.87411,21.4491
3.00423,1.88715,25.2397
3.00423,1.9002,20.1193
3.00423,1.91324,20.6543
3.00423,1.92628,18.2714
3.00423,1.93933,15.9909
3.00423,1.95237,18.7707
3.00423,1.96541,14.8493
3.00423,1.97846,15.394
3.00423,1.9915,13.0551
3.00423,2.00454,10.8937
3.00423,2.01759,8.65466
3.00423,2.03063,6.47031
3.00423,2.04367,5.20033
3.00423,2.05672,4.16155
3.00423,2.06976,2.95812
3.00423,2.0828,1.94623
3.00423,2.09585,1.15239
3.00423,2.10889,1.45798
3.00423,2.12193,1.09771
3.00423,2.13498,1.03
3.00423,2.14802,2.31773
3.00423,2.16107,4.63409
3.00423,2.17411,6.3777
3.00423,2.18715,8.27636
3.00423,2.2002,8.78817
3.00423,2.21324,10.9968
3.00423,2.22628,13.482
3.00423,2.23933,11.8389
3.00423,2.25237,15.3588
3.00423,2.26541,13.1281
3.00423,2.27846,12.0598
3.00423,2.2915,10.9845
3.00423,2.30454,9.02989
3.00423,2.31759,8.70692
3.00423,2.33063,6.1987
3.00423,2.34367,4.9319
3.00423,2.35672,4.1989
3.00423,2.36976,3.61071
3.01727,1.13063,13.98
3.01727,1.14367,16.2066
3.01727,1.15672,18.9797
3.01727,1.16976,25.0534
3.01727,1.1828,27.67
3.01727,1.19585,31.7767
3.01727,1.20889,37.4032
3.01727,1.22193,38.1788
3.01727,1.23498,40.5806
3.01727,1.24802,38.1484
3.01727,1.26107,38.5605
3.01727,1.27411,37.6599
3.01727,1.28715,37.5667
3.01727,1.3002,32.9208
3.01727,1.31324,31.3931
3.01727,1.32628,28.3653
3.01727,1.33933,24.6372
3.01727,1.35237,21.6537
3.01727,1.36541,19.6351
3.01727,1.37846,16.9821
3.01727,1.3915,14.4313
3.01727,1.40454,13.2526
3.01727,1.41759,10.7479
3.01727,1.43063,9.72414
3.01727,1.44367,8.22216
3.01727,1.45672,6.86563
3.01727,1.46976,6.10937
3.01727,1.4828,5.82323
3.01727,1.49585,5.33686
3.01727,1.50889,5.30552
3.01727,1.52193,5.6335
3.01727,1.53498,4.72483
3.01727,1.54802,6.3178
3.01727,1.56107,7.33399
3.01727,1.57411,8.15038
3.01727,1.58715,8.15211
3.01727,1.6002,9.52096
3.01727,1.61324,10.6371
3.01727,1.62628,14.0981
3.01727,1.63933,13.5722
3.01727,1.65237,16.0354
3.01727,1.66541,16.1507
3.01727,1.67846,17.47
3.01727,1.6915,17.0189
3.01727,1.70454,17.5552
3.01727,1.71759,18.5046
3.01727,1.73063,17.6579
3.01727,1.74367,18.1898
3.01727,1.75672,19.005
3.01727,1.76976,16.5837
3.01727,1.7828,18.7613
3.01727,1.79585,18.8542
3.01727,1.80889,19.5633
3.01727,1.82193,18.8267
3.01727,1.83498,19.2188
3.01727,1.84802,20.6452
3.01727,1.86107,21.0384
3.01727,1.87411,21.33
3.01727,1.88715,21.2686
3.01727,1.9002,19.1749
3.01727,1.91324,17.8797
3.01727,1.92628,21.7065
3.01727,1.93933,19.1056
3.01727,1.95237,20.4535
3.01727,1.96541,16.3336
3.01727,1.97846,12.3515
3.01727,1.9915,13.0188
3.01727,2.00454,13.1215
3.01727,2.01759,10.514
3.01727,2.03063,7.45038
3.01727,2.04367,4.67659
3.01727,2.05672,5.39596
3.01727,2.06976,4.52625
3.01727,2.0828,2.79904
3.01727,2.09585,1.82903
3.01727,2.10889,2.47632
3.01727,2.12193,1.96971
3.01727,2.13498,2.47444
3.01727,2.14802,3.6231
3.01727,2.16107,6.15538
3.01727,2.17411,7.89761
3.01727,2.18715,8.8761
3.01727,2.2002,8.8761
3.01727,2.21324,13.131
3.01727,2.22628,10.9841
3.01727,2.23933,13.4746
3.01727,2.25237,14.0795
3.01727,2.26541,13.5237
3.01727,2.27846,12.5044
3.01727,2.2915,8.58174
3.01727,2.30454,10.5298
3.01727,2.31759,10.841
3.01727,2.33063,6.92552
3.01727,2.34367,6.7038
3.01727,2.35672,4.70774
3.01727,2.36976,5.38836
3.03031,1.13063,12.329
3.03031,1.14367,12.1444
3.03031,1.15672,12.9371
3.03031,1.16976,17.9898
3.03031,1.1828,21.3983
3.03031,1.19585,25.4391
3.03031,1.20889,30.9453
3.03031,1.22193,28.3145
3.03031,1.23498,33.7814
3.03031,1.24802,32.2999
3.03031,1.26107,30.1676
3.03031,1.27411,29.7402
3.03031,1.28715,31.2426
3.03031,1.3002,28.2608
3.03031,1.31324,26.7189
3.03031,1.32628,26.0877
3.03031,1.33933,22.4676
3.03031,1.35237,19.4222
3.03031,1.36541,17.8496
3.03031,1.37846,15.5459
3.03031,1.3915,14.8115
3.03031,1.40454,13.5618
3.03031,1.41759,9.949
3.03031,1.43063,11.4386
3.03031,1.44367,9.03581
3.03031,1.45672,7.8424
3.03031,1.46976,7.38564
3.03031,1.4828,6.43267
3.03031,1.49585,5.63559
3.03031,1.50889,5.01212
3.03031,1.52193,4.90031
3.03031,1.53498,2.3536
3.03031,1.54802,4.04291
3.03031,1.56107,10.2913
3.03031,1.57411,6.51884
3.03031,1.58715,3.91867
3.03031,1.6002,10.9961
3.03031,1.61324,8.75047
3.03031,1.62628,10.6026
3.03031,1.63933,12.1352
3.03031,1.65237,12.9013
3.03031,1.66541,13.8047
3.03031,1.67846,18.9078
3.03031,1.6915,14.2985
3.03031,1.70454,17.7397
3.03031,1.71759,18.1035
3.03031,1.73063,14.6701
3.03031,1.74367,17.7063
3.03031,1.75672,18.137
3.03031,1.76976,16.0845
3.03031,1.7828,17.1547
3.03031,1.79585,16.0121
3.03031,1.80889,15.884
3.03031,1.82193,15.6921
3.03031,1.83498,17.0101
3.03031,1.84802,19.1383
3.03031,1.86107,18.6526
3.03031,1.87411,16.6224
3.03031,1.88715,19.2221
3.03031,1.9002,17.0126
3.03031,1.91324,15.3043
3.03031,1.92628,15.3043
3.03031,1.93933,19.1056
3.03031,1.95237,16.1517
3.03031,1.96541,12.5809
3.03031,1.97846,8.52308
3.03031,1.9915,9.93038
3.03031,2.00454,12.4279
3.03031,2.01759,6.62202
3.03031,2.03063,5.7103
3.03031,2.04367,2.7624
3.03031,2.05672,2.7624
3.03031,2.06976,5.14515
3.03031,2.0828,5.40526
3.03031,2.09585,1.45337
3.03031,2.10889,7.02078
3.03031,2.12193,5.67666
3.03031,2.13498,5.67666
3.03031,2.14802,3.52621
3.03031,2.16107,10.7422
3.03031,2.17411,10.2662
3.03031,2.18715,11.4269
3.03031,2.2002,12.6414
3.03031,2.21324,12.9974
3.03031,2.22628,13.8401
3.03031,2.23933,13.8401
3.03031,2.25237,13.5889
3.03031,2.26541,17.3742
3.03031,2.27846,10.4477
3.03031,2.2915,9.93313
3.03031,2.30454,9.93313
3.03031,2.31759,9.94035
3.03031,2.33063,4.88066
3.03031,2.34367,4.88066
3.03031,2.35672,5.87574
3.03031,2.36976,5.75959
3.04336,1.13063,11.0905
3.04336,1.14367,9.53299
3.04336,1.15672,10.5873
3.04336,1.16976,15.032
3.04336,1.1828,16.1772
3.04336,1.19585,21.5327
3.04336,1.20889,22.7702
3.04336,1.22193,24.1571
3.04336,1.23498,27.9928
3.04336,1.24802,27.9108
3.04336,1.26107,27.0552
3.04336,1.27411,26.2183
3.04336,1.28715,26.4924
3.04336,1.3002,22.0491
3.04336,1.31324,23.659
3.04336,1.32628,21.8247
3.04336,1.33933,20.6201
3.04336,1.35237,18.7225
3.04336,1.36541,17.5596
3.04336,1.37846,15.4654
3.04336,1.3915,15.8654
3.04336,1.40454,13.5661
3.04336,1.41759,11.4529
3.04336,1.43063,13.4572
3.04336,1.44367,10.459
3.04336,1.45672,8.55989
3.04336,1.46976,8.13421
3.04336,1.4828,7.02299
3.04336,1.49585,5.95102
3.04336,1.50889,5.07936
3.04336,1.52193,4.70125
3.04336,1.53498,2.94963
3.04336,1.54802,2.25773
3.04336,1.56107,4.35636
3.04336,1.57411,3.64057
3.04336,1.58715,3.91895
3.04336,1.6002,6.52596
3.04336,1.61324,6.20206
3.04336,1.62628,9.23516
3.04336,1.63933,10.7152
3.04336,1.65237,11.0459
3.04336,1.66541,12.8691
3.04336,1.67846,16.2223
3.04336,1.6915,15.1223
3.04336,1.70454,17.8342
3.04336,1.71759,19.0203
3.04336,1.73063,16.6407
3.04336,1.74367,18.1384
3.04336,1.75672,18.3449
3.04336,1.76976,17.2996
3.04336,1.7828,16.6235
3.04336,1.79585,16.0163
3.04336,1.80889,15.8789
3.04336,1.82193,15.6181
3.04336,1.83498,15.9334
3.04336,1.84802,16.5785
3.04336,1.86107,15.311
3.04336,1.87411,16.1369
3.04336,1.88715,15.26
3.04336,1.9002,13.2439
3.04336,1.91324,13.2996
3.04336,1.92628,11.8357
3.04336,1.93933,13.3912
3.04336,1.95237,12.8
3.04336,1.96541,10.8271
3.04336,1.97846,9.10247
3.04336,1.9915,8.36062
3.04336,2.00454,11.4121
3.04336,2.01759,7.07598
3.04336,2.03063,6.35486
3.04336,2.04367,5.08136
3.04336,2.05672,5.80711
3.04336,2.06976,5.60036
3.04336,2.0828,6.12458
3.04336,2.09585,5.31319
3.04336,2.10889,7.39345
3.04336,2.12193,8.21288
3.04336,2.13498,8.25553
3.04336,2.14802,9.33492
3.04336,2.16107,12.6499
3.04336,2.17411,14.1107
3.04336,2.18715,12.1793
3.04336,2.2002,14.2937
3.04336,2.21324,13.853
3.04336,2.22628,14.5918
3.04336,2.23933,14.368
3.04336,2.25237,14.2575
3.04336,2.26541,15.1393
3.04336,2.27846,11.96
3.04336,2.2915,11.9647
3.04336,2.30454,8.94282
3.04336,2.31759,10.1119
3.04336,2.33063,7.88888
3.04336,2.34367,8.11884
3.04336,2.35672,6.63027
3.04336,2.36976,6.37198
3.0564,1.13063,12.2668
3.0564,1.14367,9.70812
3.0564,1.15672,10.3831
3.0564,1.16976,13.1893
3.0564,1.1828,16.3585
3.0564,1.19585,20.2821
3.0564,1.20889,23.3434
3.0564,1.22193,27.0604
3.0564,1.23498,25.9885
3.0564,1.24802,27.8937
3.0564,1.26107,26.9845
3.0564,1.27411,25.5172
3.0564,1.28715,25.1906
3.0564,1.3002,24.3802
3.0564,1.31324,23.0519
3.0564,1.32628,22.8023
3.0564,1.33933,20.174
3.0564,1.35237,19.7399
3.0564,1.36541,19.2131
3.0564,1.37846,18.3641
3.0564,1.3915,18.5324
3.0564,1.40454,16.4974
3.0564,1.41759,13.2227
3.0564,1.43063,15.951
3.0564,1.44367,13.2271
3.0564,1.45672,11.2472
3.0564,1.46976,11.0947
3.0564,1.4828,8.38106
3.0564,1.49585,6.4716
3.0564,1.50889,5.42546
3.0564,1.52193,4.45229
3.0564,1.53498,3.00807
3.0564,1.54802,1.65762
3.0564,1.56107,3.40126
3.0564,1.57411,4.91609
3.0564,1.58715,1.98337
3.0564,1.6002,6.224
3.0564,1.61324,4.43175
3.0564,1.62628,8.28069
3.0564,1.63933,10.01
3.0564,1.65237,11.0092
3.0564,1.66541,13.8073
3.0564,1.67846,19.683
3.0564,1.6915,15.5404
3.0564,1.70454,20.2059
3.0564,1.71759,18.9765
3.0564,1.73063,16.509
3.0564,1.74367,19.3823
3.0564,1.75672,20.0557
3.0564,1.76976,19.6197
3.0564,1.7828,19.3684
3.0564,1.79585,17.2335
3.0564,1.80889,15.845
3.0564,1.82193,15.7609
3.0564,1.83498,17.0212
3.0564,1.84802,15.5473
3.0564,1.86107,14.4172
3.0564,1.87411,14.1619
3.0564,1.88715,13.1561
3.0564,1.9002,10.7762
3.0564,1.91324,9.61787
3.0564,1.92628,10.1527
3.0564,1.93933,9.24519
3.0564,1.95237,11.0249
3.0564,1.96541,8.39405
3.0564,1.97846,7.46796
3.0564,1.9915,6.87423
3.0564,2.00454,8.85842
3.0564,2.01759,6.35735
3.0564,2.03063,6.15646
3.0564,2.04367,4.50133
3.0564,2.05672,11.3426
3.0564,2.06976,11.6136
3.0564,2.0828,12.5832
3.0564,2.09585,14.6135
3.0564,2.10889,13.9326
3.0564,2.12193,14.6105
3.0564,2.13498,18.8769
3.0564,2.14802,18.118
3.0564,2.16107,21.5709
3.0564,2.17411,20.3868
3.0564,2.18715,18.4921
3.0564,2.2002,15.658
3.0564,2.21324,23.0908
3.0564,2.22628,20.0068
3.0564,2.23933,22.1275
3.0564,2.25237,17.9266
3.0564,2.26541,20.7152
3.0564,2.27846,14.2878
3.0564,2.2915,11.9971
3.0564,2.30454,17.0702
3.0564,2.31759,11.945
3.0564,2.33063,9.8372
3.0564,2.34367,9.8372
3.0564,2.35672,10.115
3.0564,2.36976,10.115
3.06944,1.13063,17.1495
3.06944,1.14367,12.8186
3.06944,1.15672,15.0788
3.06944,1.16976,15.2652
3.06944,1.1828,17.497
3.06944,1.19585,21.9015
3.06944,1.20889,22.9395
3.06944,1.22193,26.12
3.06944,1.23498,25.8848
3.06944,1.24802,26.1596
3.06944,1.26107,28.4274
3.06944,1.27411,26.164
3.06944,1.28715,25.4382
3.06944,1.3002,26.0021
3.06944,1.31324,25.9732
3.06944,1.32628,25.0716
3.06944,1.33933,22.8134
3.06944,1.35237,22.4422
3.06944,1.36541,22.2279
3.06944,1.37846,19.9574
3.06944,1.3915,22.1387
3.06944,1.40454,20.6126
3.06944,1.41759,17.3351
3.06944,1.43063,18.9899
3.06944,1.44367,16.3625
3.06944,1.45672,14.4564
3.06944,1.46976,14.145
3.06944,1.4828,11.0446
3.06944,1.49585,8.76046
3.06944,1.50889,6.53127
3.06944,1.52193,4.73794
3.06944,1.53498,2.53192
3.06944,1.54802,1.60439
3.06944,1.56107,2.39505
3.06944,1.57411,2.18081
3.06944,1.58715,1.81493
3.06944,1.6002,3.88774
3.06944,1.61324,4.76836
3.06944,1.62628,8.46975
3.06944,1.63933,10.2576
3.06944,1.65237,10.8308
3.06944,1.66541,13.31
3.06944,1.67846,20.5507
3.06944,1.6915,17.2299
3.06944,1.70454,21.8471
3.06944,1.71759,24.8141
3.06944,1.73063,17.9157
3.06944,1.74367,23.6757
3.06944,1.75672,23.0861
3.06944,1.76976,21.1559
3.06944,1.7828,19.8663
3.06944,1.79585,19.8465
3.06944,1.80889,17.7098
3.06944,1.82193,17.5276
3.06944,1.83498,17.2372
3.06944,1.84802,15.822
3.06944,1.86107,13.4237
3.06944,1.87411,13.1413
3.06944,1.88715,11.9073
3.06944,1.9002,11.0766
3.06944,1.91324,8.61314
3.06944,1.92628,9.25984
3.06944,1.93933,8.65845
3.06944,1.95237,8.48088
3.06944,1.96541,7.61085
3.06944,1.97846,7.08393
3.06944,1.9915,8.78405
3.06944,2.00454,9.82944
3.06944,2.01759,8.90977
3.06944,2.03063,9.2393
3.06944,2.04367,8.67388
3.06944,2.05672,16.399
3.06944,2.06976,15.8526
3.06944,2.0828,17.3137
3.06944,2.09585,21.2979
3.06944,2.10889,18.7616
3.06944,2.12193,24.3802
3.06944,2.13498,28.8556
3.06944,2.14802,31.4004
3.06944,2.16107,30.3686
3.06944,2.17411,28.0479
3.06944,2.18715,24.3683
3.06944,2.2002,27.1499
3.06944,2.21324,28.4619
3.06944,2.22628,25.6707
3.06944,2.23933,24.9955
3.06944,2.25237,21.6414
3.06944,2.26541,21.5993
3.06944,2.27846,17.5875
3.06944,2.2915,19.3681
3.06944,2.30454,17.9228
3.06944,2.31759,13.9282
3.06944,2.33063,11.7758
3.06944,2.34367,14.7986
3.06944,2.35672,12.4617
3.06944,2.36976,17.5353
3.08249,1.13063,23.3289
3.08249,1.14367,19.8239
3.08249,1.15672,19.4444
3.08249,1.16976,20.3727
3.08249,1.1828,20.0726
3.08249,1.19585,26.1784
3.08249,1.20889,23.8512
3.08249,1.22193,26.7723
3.08249,1.23498,29.8778
3.08249,1.24802,27.014
3.08249,1.26107,32.5539
3.08249,1.27411,26.8915
3.08249,1.28715,26.5256
3.08249,1.3002,28.1398
3.08249,1.31324,26.1776
3.08249,1.32628,24.0749
3.08249,1.33933,23.7991
3.08249,1.35237,23.5958
3.08249,1.36541,22.7704
3.08249,1.37846,21.6886
3.08249,1.3915,23.005
3.08249,1.40454,22.2727
3.08249,1.41759,18.8875
3.08249,1.43063,20.7013
3.08249,1.44367,18.1567
3.08249,1.45672,16.244
3.08249,1.46976,15.6524
3.08249,1.4828,11.9415
3.08249,1.49585,10.1371
3.08249,1.50889,7.10596
3.08249,1.52193,5.16865
3.08249,1.53498,3.14667
3.08249,1.54802,1.20437
3.08249,1.56107,1.6117
3.08249,1.57411,1.66586
3.08249,1.58715,1.2655
3.08249,1.6002,3.14371
3.08249,1.61324,3.85409
3.08249,1.62628,8.39434
3.08249,1.63933,9.90722
3.08249,1.65237,10.385
3.08249,1.66541,15.5897
3.08249,1.67846,18.4252
3.08249,1.6915,19.9516
3.08249,1.70454,27.395
3.08249,1.71759,25.0052
3.08249,1.73063,20.9806
3.08249,1.74367,28.1516
3.08249,1.75672,29.7061
3.08249,1.76976,27.1218
3.08249,1.7828,25.8787
3.08249,1.79585,23.6287
3.08249,1.80889,20.9162
3.08249,1.82193,21.0956
3.08249,1.83498,20.6429
3.08249,1.84802,17.2565
3.08249,1.86107,15.0143
3.08249,1.87411,13.9691
3.08249,1.88715,11.162
3.08249,1.9002,8.93986
3.08249,1.91324,6.82898
3.08249,1.92628,8.75306
3.08249,1.93933,4.07974
3.08249,1.95237,5.93335
3.08249,1.96541,4.56967
3.08249,1.97846,4.90027
3.08249,1.9915,5.6599
3.08249,2.00454,9.45141
3.08249,2.01759,6.97485
3.08249,2.03063,9.21402
3.08249,2.04367,10.9693
3.08249,2.05672,12.2202
3.08249,2.06976,22.1936
3.08249,2.0828,22.1223
3.08249,2.09585,18.8757
3.08249,2.10889,26.5052
3.08249,2.12193,26.8823
3.08249,2.13498,25.9134
3.08249,2.14802,29.0772
3.08249,2.16107,35.6813
3.08249,2.17411,29.3654
3.08249,2.18715,25.6983
3.08249,2.2002,30.5984
3.08249,2.21324,31.3808
3.08249,2.22628,24.6464
3.08249,2.23933,24.2344
3.08249,2.25237,24.7363
3.08249,2.26541,24.419
3.08249,2.27846,19.2831
3.08249,2.2915,21.2204
3.08249,2.30454,18.1046
3.08249,2.31759,17.1621
3.08249,2.33063,14.9008
3.08249,2.34367,17.9832
3.08249,2.35672,15.6444
3.08249,2.36976,22.1385
3.09553,1.13063,30.917
3.09553,1.14367,27.3557
3.09553,1.15672,30.0075
3.09553,1.16976,28.077
3.09553,1.1828,29.7345
3.09553,1.19585,31.3777
3.09553,1.20889,31.8266
3.09553,1.22193,33.3079
3.09553,1.23498,33.5211
3.09553,1.24802,32.8735
3.09553,1.26107,35.988
3.09553,1.27411,31.1015
3.09553,1.28715,30.6199
3.09553,1.3002,30.3553
3.09553,1.31324,29.8413
3.09553,1.32628,28.8034
3.09553,1.33933,27.9635
3.09553,1.35237,27.045
3.09553,1.36541,26.0646
3.09553,1.37846,24.6007
3.09553,1.3915,24.5356
3.09553,1.40454,23.5419
3.09553,1.41759,19.9926
3.09553,1.43063,20.8594
3.09553,1.44367,18.1981
3.09553,1.45672,15.7663
3.09553,1.46976,14.538
3.09553,1.4828,11.6781
3.09553,1.49585,8.65782
3.09553,1.50889,6.32781
3.09553,1.52193,4.58845
3.09553,1.53498,2.47498
3.09553,1.54802,1.39875
3.09553,1.56107,0.692828
3.09553,1.57411,0.71549
3.09553,1.58715,1.36983
3.09553,1.6002,3.1599
3.09553,1.61324,3.81855
3.09553,1.62628,7.58728
3.09553,1.63933,9.07359
3.09553,1.65237,12.9085
3.09553,1.66541,15.8979
3.09553,1.67846,21.6255
3.09553,1.6915,21.725
3.09553,1.70454,26.0034
3.09553,1.71759,30.5233
3.09553,1.73063,27.4553
3.09553,1.74367,31.3477
3.09553,1.75672,32.7506
3.09553,1.76976,31.4955
3.09553,1.7828,31.2522
3.09553,1.79585,27.6354
3.09553,1.80889,26.0718
3.09553,1.82193,23.5513
3.09553,1.83498,21.9813
3.09553,1.84802,18.8889
3.09553,1.86107,14.8799
3.09553,1.87411,13.6269
3.09553,1.88715,10.747
3.09553,1.9002,8.37326
3.09553,1.91324,6.02693
3.09553,1.92628,5.1829
3.09553,1.93933,5.08557
3.09553,1.95237,4.53288
3.09553,1.96541,5.25915
3.09553,1.97846,6.76262
3.09553,1.9915,8.17537
3.09553,2.00454,11.228
3.09553,2.01759,12.7064
3.09553,2.03063,15.2807
3.09553,2.04367,18.0918
3.09553,2.05672,24.1037
3.09553,2.06976,28.2153
3.09553,2.0828,29.2886
3.09553,2.09585,32.9767
3.09553,2.10889,34.9874
3.09553,2.12193,38.7762
3.09553,2.13498,38.2807
3.09553,2.14802,41.4504
3.09553,2.16107,44.6133
3.09553,2.17411,38.7802
3.09553,2.18715,38.751
3.09553,2.2002,40.3065
3.09553,2.21324,39.5497
3.09553,2.22628,35.802
3.09553,2.23933,34.5617
3.09553,2.25237,30.1777
3.09553,2.26541,30.257
3.09553,2.27846,26.0543
3.09553,2.2915,29.029
3.09553,2.30454,25.8846
3.09553,2.31759,25.859
3.09553,2.33063,23.1544
3.09553,2.34367,24.9919
3.09553,2.35672,25.0958
3.09553,2.36976,28.2449
3.10857,1.13063,37.546
3.10857,1.14367,35.5527
3.10857,1.15672,39.358
3.10857,1.16976,34.8515
3.10857,1.1828,36.7905
3.10857,1.19585,37.3612
3.10857,1.20889,35.9156
3.10857,1.22193,39.9652
3.10857,1.23498,40.4148
3.10857,1.24802,38.2134
3.10857,1.26107,41.7071
3.10857,1.27411,38.3047
3.10857,1.28715,36.1563
3.10857,1.3002,35.7471
3.10857,1.31324,32.4345
3.10857,1.32628,33.5889
3.10857,1.33933,28.1505
3.10857,1.35237,30.0195
3.10857,1.36541,28.7633
3.10857,1.37846,27.7988
3.10857,1.3915,27.6501
3.10857,1.40454,26.3363
3.10857,1.41759,23.6511
3.10857,1.43063,22.6911
3.10857,1.44367,20.4287
3.10857,1.45672,19.1303
3.10857,1.46976,16.0716
3.10857,1.4828,12.7385
3.10857,1.49585,10.798
3.10857,1.50889,7.31773
3.10857,1.52193,5.05538
3.10857,1.53498,3.76121
3.10857,1.54802,1.48757
3.10857,1.56107,0.679044
3.10857,1.57411,0.868982
3.10857,1.58715,2.42633
3.10857,1.6002,2.16836
3.10857,1.61324,4.81317
3.10857,1.62628,8.01831
3.10857,1.63933,9.37207
3.10857,1.65237,9.12479
3.10857,1.66541,15.92
3.10857,1.67846,22.4084
3.10857,1.6915,19.5197
3.10857,1.70454,30.8429
3.10857,1.71759,31.0854
3.10857,1.73063,24.234
3.10857,1.74367,33.5256
3.10857,1.75672,36.8761
3.10857,1.76976,30.775
3.10857,1.7828,34.8664
3.10857,1.79585,30.1994
3.10857,1.80889,26.2609
3.10857,1.82193,26.276
3.10857,1.83498,24.9872
3.10857,1.84802,21.0032
3.10857,1.86107,16.259
3.10857,1.87411,15.4021
3.10857,1.88715,10.3528
3.10857,1.9002,9.13481
3.10857,1.91324,5.53048
3.10857,1.92628,6.81507
3.10857,1.93933,6.81507
3.10857,1.95237,6.67035
3.10857,1.96541,7.47242
3.10857,1.97846,6.92066
3.10857,1.9915,10.4147
3.10857,2.00454,15.4324
3.10857,2.01759,15.4324
3.10857,2.03063,16.2518
3.10857,2.04367,18.3547
3.10857,2.05672,18.3547
3.10857,2.06976,33.8481
3.10857,2.0828,35.0336
3.10857,2.09585,43.9253
3.10857,2.10889,42.0314
3.10857,2.12193,46.3671
3.10857,2.13498,46.3671
3.10857,2.14802,50.4782
3.10857,2.16107,49.1063
3.10857,2.17411,44.5417
3.10857,2.18715,37.3043
3.10857,2.2002,42.9135
3.10857,2.21324,45.8133
3.10857,2.22628,45.8133
3.10857,2.23933,34.5617
3.10857,2.25237,34.2882
3.10857,2.26541,33.0588
3.10857,2.27846,29.6294
3.10857,2.2915,37.7887
3.10857,2.30454,37.7887
3.10857,2.31759,24.1571
3.10857,2.33063,29.8195
3.10857,2.34367,29.8195
3.10857,2.35672,27.8971
3.10857,2.36976,34.6399
3.12162,1.13063,41.606
3.12162,1.14367,46.6534
3.12162,1.15672,48.2351
3.12162,1.16976,42.3509
3.12162,1.1828,43.9994
3.12162,1.19585,45.2824
3.12162,1.20889,43.6816
3.12162,1.22193,47.3329
3.12162,1.23498,46.3052
3.12162,1.24802,41.506
3.12162,1.26107,47.6006
3.12162,1.27411,40.6263
3.12162,1.28715,37.6775
3.12162,1.3002,37.2518
3.12162,1.31324,36.7833
3.12162,1.32628,34.4003
3.12162,1.33933,30.7446
3.12162,1.35237,29.1424
3.12162,1.36541,29.4601
3.12162,1.37846,27.1225
3.12162,1.3915,27.1671
3.12162,1.40454,25.4074
3.12162,1.41759,22.2295
3.12162,1.43063,21.895
3.12162,1.44367,19.3671
3.12162,1.45672,17.5487
3.12162,1.46976,14.5766
3.12162,1.4828,11.6811
3.12162,1.49585,9.24228
3.12162,1.50889,6.51403
3.12162,1.52193,4.93763
3.12162,1.53498,2.94981
3.12162,1.54802,1.17691
3.12162,1.56107,0.410868
3.12162,1.57411,0.942269
3.12162,1.58715,2.83438
3.12162,1.6002,3.99895
3.12162,1.61324,5.57422
3.12162,1.62628,9.39707
3.12162,1.63933,11.9418
3.12162,1.65237,10.8189
3.12162,1.66541,19.4839
3.12162,1.67846,25.9944
3.12162,1.6915,26.8065
3.12162,1.70454,34.4412
3.12162,1.71759,37.5234
3.12162,1.73063,30.9105
3.12162,1.74367,40.6612
3.12162,1.75672,42.7889
3.12162,1.76976,41.2844
3.12162,1.7828,41.0636
3.12162,1.79585,32.7258
3.12162,1.80889,30.4926
3.12162,1.82193,28.3378
3.12162,1.83498,27.237
3.12162,1.84802,21.8468
3.12162,1.86107,16.8441
3.12162,1.87411,13.9562
3.12162,1.88715,9.30255
3.12162,1.9002,7.90001
3.12162,1.91324,4.97491
3.12162,1.92628,5.12543
3.12162,1.93933,5.75345
3.12162,1.95237,7.91398
3.12162,1.96541,8.90677
3.12162,1.97846,10.6034
3.12162,1.9915,13.0841
3.12162,2.00454,21.1816
3.12162,2.01759,24.2425
3.12162,2.03063,28.0061
3.12162,2.04367,35.4559
3.12162,2.05672,51.4046
3.12162,2.06976,46.6477
3.12162,2.0828,51.6119
3.12162,2.09585,61.6153
3.12162,2.10889,59.4746
3.12162,2.12193,58.6595
3.12162,2.13498,71.1571
3.12162,2.14802,61.8613
3.12162,2.16107,54.5951
3.12162,2.17411,55.5631
3.12162,2.18715,48.8411
3.12162,2.2002,55.3586
3.12162,2.21324,51.1673
3.12162,2.22628,35.301
3.12162,2.23933,35.301
3.12162,2.25237,38.11
3.12162,2.26541,39.858
3.12162,2.27846,35.2314
3.12162,2.2915,54.4971
3.12162,2.30454,47.6152
3.12162,2.31759,36.5763
3.12162,2.33063,41.777
3.12162,2.34367,52.9399
3.12162,2.35672,43.5014
3.12162,2.36976,43.8951
3.13466,1.13063,41.606
3.13466,1.14367,54.198
3.13466,1.15672,54.4985
3.13466,1.16976,51.6294
3.13466,1.1828,53.0976
3.13466,1.19585,53.1161
3.13466,1.20889,51.5115
3.13466,1.22193,53.7247
3.13466,1.23498,51.0653
3.13466,1.24802,45.5843
3.13466,1.26107,48.1236
3.13466,1.27411,44.9917
3.13466,1.28715,41.2152
3.13466,1.3002,41.4412
3.13466,1.31324,37.8001
3.13466,1.32628,37.3725
3.13466,1.33933,35.0429
3.13466,1.35237,31.6209
3.13466,1.36541,29.2576
3.13466,1.37846,26.2236
3.13466,1.3915,25.6411
3.13466,1.40454,23.0648
3.13466,1.41759,20.0324
3.13466,1.43063,17.1622
3.13466,1.44367,14.5992
3.13466,1.45672,12.5524
3.13466,1.46976,9.9273
3.13466,1.4828,7.85487
3.13466,1.49585,6.30993
3.13466,1.50889,4.3466
3.13466,1.52193,2.82148
3.13466,1.53498,2.0796
3.13466,1.54802,1.26147
3.13466,1.56107,1.00649
3.13466,1.57411,0.89139
3.13466,1.58715,3.30419
3.13466,1.6002,3.90513
3.13466,1.61324,6.35652
3.13466,1.62628,10.417
3.13466,1.63933,12.6776
3.13466,1.65237,17.9895
3.13466,1.66541,22.9416
3.13466,1.67846,28.9684
3.13466,1.6915,27.7018
3.13466,1.70454,40.0481
3.13466,1.71759,39.5635
3.13466,1.73063,37.2453
3.13466,1.74367,46.6742
3.13466,1.75672,48.5597
3.13466,1.76976,48.066
3.13466,1.7828,41.1584
3.13466,1.79585,40.0396
3.13466,1.80889,35.8393
3.13466,1.82193,33.0358
3.13466,1.83498,30.0807
3.13466,1.84802,26.7008
3.13466,1.86107,18.155
3.13466,1.87411,17.2237
3.13466,1.88715,10.7852
3.13466,1.9002,7.57629
3.13466,1.91324,4.61422
3.13466,1.92628,4.47023
3.13466,1.93933,3.73819
3.13466,1.95237,6.54893
3.13466,1.96541,5.33573
3.13466,1.97846,9.56574
3.13466,1.9915,14.0973
3.13466,2.00454,20.7819
3.13466,2.01759,21.3959
3.13466,2.03063,27.3149
3.13466,2.04367,33.1874
3.13466,2.05672,33.1874
3.13466,2.06976,48.5753
3.13466,2.0828,49.1071
3.13466,2.09585,51.2808
3.13466,2.10889,56.4526
3.13466,2.12193,59.1285
3.13466,2.13498,56.6268
3.13466,2.14802,59.5087
3.13466,2.16107,59.5257
3.13466,2.17411,55.6678
3.13466,2.18715,49.3158
3.13466,2.2002,49.7483
3.13466,2.21324,48.7869
3.13466,2.22628,45.7787
3.13466,2.23933,43.4423
3.13466,2.25237,42.5232
3.13466,2.26541,41.3119
3.13466,2.27846,41.7712
3.13466,2.2915,47.2462
3.13466,2.30454,44.2427
3.13466,2.31759,40.0748
3.13466,2.33063,44.8045
3.13466,2.34367,50.2508
3.13466,2.35672,47.145
3.13466,2.36976,56.9393
3.1477,1.13063,65.6447
3.1477,1.14367,65.6447
3.1477,1.15672,65.3904
3.1477,1.16976,59.1864
3.1477,1.1828,60.9464
3.1477,1.19585,61.7418
3.1477,1.20889,57.7705
3.1477,1.22193,55.9534
3.1477,1.23498,57.3629
3.1477,1.24802,51.8107
3.1477,1.26107,51.7783
3.1477,1.27411,45.5885
3.1477,1.28715,42.6889
3.1477,1.3002,40.4061
3.1477,1.31324,38.3649
3.1477,1.32628,37.1531
3.1477,1.33933,31.6075
3.1477,1.35237,29.1651
3.1477,1.36541,27.5616
3.1477,1.37846,23.7865
3.1477,1.3915,22.045
3.1477,1.40454,20.2245
3.1477,1.41759,17.3677
3.1477,1.43063,13.6901
3.1477,1.44367,12.2789
3.1477,1.45672,10.356
3.1477,1.46976,7.5729
3.1477,1.4828,6.66601
3.1477,1.49585,4.59814
3.1477,1.50889,3.42394
3.1477,1.52193,2.32326
3.1477,1.53498,1.74485
3.1477,1.54802,1.78459
3.1477,1.56107,1.07434
3.1477,1.57411,2.27393
3.1477,1.58715,3.68208
3.1477,1.6002,4.32452
3.1477,1.61324,7.88053
3.1477,1.62628,11.4015
3.1477,1.63933,14.7605
3.1477,1.65237,16.2922
3.1477,1.66541,24.1646
3.1477,1.67846,28.4099
3.1477,1.6915,32.8055
3.1477,1.70454,39.6345
3.1477,1.71759,42.0779
3.1477,1.73063,46.1407
3.1477,1.74367,48.7608
3.1477,1.75672,53.1224
3.1477,1.76976,51.5242
3.1477,1.7828,50.1291
3.1477,1.79585,45.6316
3.1477,1.80889,43.8795
3.1477,1.82193,42.3811
3.1477,1.83498,34.8187
3.1477,1.84802,30.3146
3.1477,1.86107,22.8677
3.1477,1.87411,18.9228
3.1477,1.88715,12.3453
3.1477,1.9002,10.5199
3.1477,1.91324,5.38851
3.1477,1.92628,4.79928
3.1477,1.93933,4.29872
3.1477,1.95237,3.48689
3.1477,1.96541,4.22395
3.1477,1.97846,8.79596
3.1477,1.9915,11.4513
3.1477,2.00454,18.3375
3.1477,2.01759,21.897
3.1477,2.03063,28.5252
3.1477,2.04367,34.128
3.1477,2.05672,37.0666
3.1477,2.06976,49.101
3.1477,2.0828,51.6172
3.1477,2.09585,56.1023
3.1477,2.10889,58.7019
3.1477,2.12193,62.1304
3.1477,2.13498,59.8798
3.1477,2.14802,63.5491
3.1477,2.16107,63.2866
3.1477,2.17411,58.1833
3.1477,2.18715,56.6977
3.1477,2.2002,54.2318
3.1477,2.21324,54.3363
3.1477,2.22628,47.1902
3.1477,2.23933,48.2115
3.1477,2.25237,44.5348
3.1477,2.26541,43.1291
3.1477,2.27846,42.2284
3.1477,2.2915,42.5199
3.1477,2.30454,44.044
3.1477,2.31759,45.0815
3.1477,2.33063,48.6574
3.1477,2.34367,48.6919
3.1477,2.35672,51.038
3.1477,2.36976,61.1871
3.16075,1.13063,70.606
3.16075,1.14367,70.606
3.16075,1.15672,72.4007
3.16075,1.16976,68.1722
3.16075,1.1828,69.2775
3.16075,1.19585,67.3043
3.16075,1.20889,65.9517
3.16075,1.22193,65.4937
3.16075,1.23498,62.0051
3.16075,1.24802,61.0886
3.16075,1.26107,57.0484
3.16075,1.27411,52.3542
3.16075,1.28715,50.6182
3.16075,1.3002,44.9289
3.16075,1.31324,41.1972
3.16075,1.32628,39.0922
3.16075,1.33933,34.498
3.16075,1.35237,31.079
3.16075,1.36541,26.8151
3.16075,1.37846,22.45
3.16075,1.3915,20.9085
3.16075,1.40454,17.0807
3.16075,1.41759,14.3349
3.16075,1.43063,11.6078
3.16075,1.44367,8.92451
3.16075,1.45672,7.79745
3.16075,1.46976,5.57141
3.16075,1.4828,4.41396
3.16075,1.49585,3.0978
3.16075,1.50889,2.59754
3.16075,1.52193,2.00505
3.16075,1.53498,3.34508
3.16075,1.54802,2.20432
3.16075,1.56107,2.49366
3.16075,1.57411,3.46863
3.16075,1.58715,7.58723
3.16075,1.6002,8.47883
3.16075,1.61324,11.3874
3.16075,1.62628,14.6886
3.16075,1.63933,18.9566
3.16075,1.65237,20.5811
3.16075,1.66541,27.6137
3.16075,1.67846,33.0768
3.16075,1.6915,36.0694
3.16075,1.70454,45.738
3.16075,1.71759,46.4138
3.16075,1.73063,43.4022
3.16075,1.74367,52.4161
3.16075,1.75672,52.9257
3.16075,1.76976,54.1199
3.16075,1.7828,52.0882
3.16075,1.79585,47.3805
3.16075,1.80889,44.5962
3.16075,1.82193,38.796
3.16075,1.83498,32.3365
3.16075,1.84802,31.3548
3.16075,1.86107,20.1386
3.16075,1.87411,17.5273
3.16075,1.88715,11.1455
3.16075,1.9002,8.24517
3.16075,1.91324,4.83236
3.16075,1.92628,4.76465
3.16075,1.93933,5.46973
3.16075,1.95237,8.1857
3.16075,1.96541,11.7289
3.16075,1.97846,13.0028
3.16075,1.9915,20.5662
3.16075,2.00454,27.5641
3.16075,2.01759,39.434
3.16075,2.03063,40.2892
3.16075,2.04367,47.3394
3.16075,2.05672,57.4585
3.16075,2.06976,57.7877
3.16075,2.0828,57.5711
3.16075,2.09585,78.5665
3.16075,2.10889,70.4254
3.16075,2.12193,65.1936
3.16075,2.13498,66.2732
3.16075,2.14802,69.8878
3.16075,2.16107,67.8661
3.16075,2.17411,61.5507
3.16075,2.18715,62.2733
3.16075,2.2002,62.4252
3.16075,2.21324,58.3732
3.16075,2.22628,54.4602
3.16075,2.23933,57.9489
3.16075,2.25237,48.144
3.16075,2.26541,50.0084
3.16075,2.27846,51.0791
3.16075,2.2915,62.2773
3.16075,2.30454,61.2779
3.16075,2.31759,63.3297
3.16075,2.33063,62.0036
3.16075,2.34367,72.8253
3.16075,2.35672,68.6128
3.16075,2.36976,78.7858
3.17379,1.13063,82.0587
3.17379,1.14367,82.0587
3.17379,1.15672,79.7782
3.17379,1.16976,75.762
3.17379,1.1828,74.7302
3.17379,1.19585,72.6123
3.17379,1.20889,68.1522
3.17379,1.22193,63.4046
3.17379,1.23498,59.3946
3.17379,1.24802,57.2134
3.17379,1.26107,53.4454
3.17379,1.27411,47.4842
3.17379,1.28715,46.4322
3.17379,1.3002,39.5222
3.17379,1.31324,37.5132
3.17379,1.32628,39.051
3.17379,1.33933,37.2792
3.17379,1.35237,29.597
3.17379,1.36541,25.8031
3.17379,1.37846,23.2018
3.17379,1.3915,15.9895
3.17379,1.40454,16.7645
3.17379,1.41759,11.3608
3.17379,1.43063,6.92735
3.17379,1.44367,6.17791
3.17379,1.45672,4.66277
3.17379,1.46976,3.56511
3.17379,1.4828,3.95262
3.17379,1.49585,1.20408
3.17379,1.50889,1.08932
3.17379,1.52193,1.09699
3.17379,1.53498,2.55647
3.17379,1.54802,2.65096
3.17379,1.56107,1.44685
3.17379,1.57411,5.33235
3.17379,1.58715,7.71386
3.17379,1.6002,7.25067
3.17379,1.61324,12.5479
3.17379,1.62628,16.9418
3.17379,1.63933,19.1536
3.17379,1.65237,21.2012
3.17379,1.66541,29.8458
3.17379,1.67846,33.5634
3.17379,1.6915,39.5515
3.17379,1.70454,45.4026
3.17379,1.71759,47.7344
3.17379,1.73063,49.7696
3.17379,1.74367,60.1339
3.17379,1.75672,60.1339
3.17379,1.76976,59.8884
3.17379,1.7828,56.7042
3.17379,1.79585,54.0158
3.17379,1.80889,48.2038
3.17379,1.82193,46.4317
3.17379,1.83498,39.2187
3.17379,1.84802,33.4922
3.17379,1.86107,24.3552
3.17379,1.87411,19.906
3.17379,1.88715,12.5467
3.17379,1.9002,11.2319
3.17379,1.91324,6.04973
3.17379,1.92628,6.34292
3.17379,1.93933,4.56832
3.17379,1.95237,6.48184
3.17379,1.96541,6.48184
3.17379,1.97846,11.8636
3.17379,1.9915,16.2526
3.17379,2.00454,26.5753
3.17379,2.01759,26.7285
3.17379,2.03063,36.0006
3.17379,2.04367,40.2908
3.17379,2.05672,53.0521
3.17379,2.06976,54.1785
3.17379,2.0828,54.9306
3.17379,2.09585,80.1554
3.17379,2.10889,68.7425
3.17379,2.12193,64.106
3.17379,2.13498,65.2118
3.17379,2.14802,68.1497
3.17379,2.16107,59.8751
3.17379,2.17411,55.607
3.17379,2.18715,57.5342
3.17379,2.2002,55.23
3.17379,2.21324,51.6246
3.17379,2.22628,48.2242
3.17379,2.23933,45.9318
3.17379,2.25237,47.0496
3.17379,2.26541,46.5453
3.17379,2.27846,51.3174
3.17379,2.2915,53.3201
3.17379,2.30454,57.3011
3.17379,2.31759,60.554
3.17379,2.33063,65.5513
3.17379,2.34367,68.4171
3.17379,2.35672,69.0384
3.17379,2.36976,81.4246
3.18683,1.13063,80.7439
3.18683,1.14367,80.7439
3.18683,1.15672,79.7154
3.18683,1.16976,76.1483
3.18683,1.1828,74.7457
3.18683,1.19585,72.5891
3.18683,1.20889,67.5087
3.18683,1.22193,63.6204
3.18683,1.23498,57.6262
3.18683,1.24802,52.0727
3.18683,1.26107,52.2501
3.18683,1.27411,44.9889
3.18683,1.28715,46.696
3.18683,1.3002,40.1498
3.18683,1.31324,37.0704
3.18683,1.32628,36.1204
3.18683,1.33933,31.5958
3.18683,1.35237,26.3793
3.18683,1.36541,25.3233
3.18683,1.37846,20.5699
3.18683,1.3915,17.3421
3.18683,1.40454,13.4414
3.18683,1.41759,8.98851
3.18683,1.43063,5.49367
3.18683,1.44367,3.02809
3.18683,1.45672,2.68779
3.18683,1.46976,1.44316
3.18683,1.4828,1.65665
3.18683,1.49585,1.75251
3.18683,1.50889,1.28804
3.18683,1.52193,1.86854
3.18683,1.53498,2.62955
3.18683,1.54802,3.65335
3.18683,1.56107,4.9228
3.18683,1.57411,7.83586
3.18683,1.58715,11.4954
3.18683,1.6002,12.5618
3.18683,1.61324,14.9995
3.18683,1.62628,18.9908
3.18683,1.63933,23.3134
3.18683,1.65237,27.4988
3.18683,1.66541,30.8933
3.18683,1.67846,36.3991
3.18683,1.6915,40.1494
3.18683,1.70454,47.1858
3.18683,1.71759,50.1325
3.18683,1.73063,53.6707
3.18683,1.74367,56.9668
3.18683,1.75672,58.6179
3.18683,1.76976,58.4516
3.18683,1.7828,57.7529
3.18683,1.79585,53.8987
3.18683,1.80889,49.4504
3.18683,1.82193,45.9809
3.18683,1.83498,37.2238
3.18683,1.84802,31.5919
3.18683,1.86107,22.4298
3.18683,1.87411,18.759
3.18683,1.88715,13.0538
3.18683,1.9002,9.66763
3.18683,1.91324,6.09479
3.18683,1.92628,4.91045
3.18683,1.93933,4.37654
3.18683,1.95237,7.32577
3.18683,1.96541,9.10395
3.18683,1.97846,14.3401
3.18683,1.9915,16.4288
3.18683,2.00454,26.6059
3.18683,2.01759,30.8597
3.18683,2.03063,36.2217
3.18683,2.04367,46.3759
3.18683,2.05672,48.8891
3.18683,2.06976,56.1374
3.18683,2.0828,55.1933
3.18683,2.09585,64.6766
3.18683,2.10889,60.2426
3.18683,2.12193,63.9709
3.18683,2.13498,67.2654
3.18683,2.14802,63.4657
3.18683,2.16107,60.0297
3.18683,2.17411,55.1875
3.18683,2.18715,55.4154
3.18683,2.2002,53.1888
3.18683,2.21324,49.5582
3.18683,2.22628,50.8594
3.18683,2.23933,47.5941
3.18683,2.25237,49.3276
3.18683,2.26541,50.1226
3.18683,2.27846,53.1549
3.18683,2.2915,61.5267
3.18683,2.30454,63.2068
3.18683,2.31759,69.8383
3.18683,2.33063,71.4003
3.18683,2.34367,81.8406
3.18683,2.35672,81.9656
3.18683,2.36976,87.4833
3.19988,1.13063,82.638
3.19988,1.14367,82.638
3.19988,1.15672,75.2907
3.19988,1.16976,77.5622
3.19988,1.1828,73.6599
3.19988,1.19585,73.217
3.19988,1.20889,65.5957
3.19988,1.22193,62.2948
3.19988,1.23498,58.1438
3.19988,1.24802,51.5951
3.19988,1.26107,49.5969
3.19988,1.27411,41.7091
3.19988,1.28715,41.2461
3.19988,1.3002,34.6938
3.19988,1.31324,36.6695
3.19988,1.32628,31.0843
3.19988,1.33933,26.7047
3.19988,1.35237,24.2082
3.19988,1.36541,21.6762
3.19988,1.37846,19.1378
3.19988,1.3915,15.0364
3.19988,1.40454,10.099
3.19988,1.41759,5.82153
3.19988,1.43063,2.79459
3.19988,1.44367,3.20533
3.19988,1.45672,1.60564
3.19988,1.46976,1.05876
3.19988,1.4828,2.51502
3.19988,1.49585,3.00276
3.19988,1.50889,1.91049
3.19988,1.52193,2.88546
3.19988,1.53498,8.66903
3.19988,1.54802,7.58384
3.19988,1.56107,5.62134
3.19988,1.57411,10.0201
3.19988,1.58715,15.0768
3.19988,1.6002,17.3993
3.19988,1.61324,20.2401
3.19988,1.62628,24.0141
3.19988,1.63933,23.7899
3.19988,1.65237,31.0579
3.19988,1.66541,35.8923
3.19988,1.67846,35.2593
3.19988,1.6915,43.8387
3.19988,1.70454,48.7417
3.19988,1.71759,50.1754
3.19988,1.73063,55.8988
3.19988,1.74367,57.1327
3.19988,1.75672,53.2148
3.19988,1.76976,57.0481
3.19988,1.7828,57.1296
3.19988,1.79585,51.2862
3.19988,1.80889,50.0844
3.19988,1.82193,38.5506
3.19988,1.83498,34.6687
3.19988,1.84802,33.8803
3.19988,1.86107,21.9849
3.19988,1.87411,17.8047
3.19988,1.88715,12.1196
3.19988,1.9002,10.06
3.19988,1.91324,7.49124
3.19988,1.92628,5.60766
3.19988,1.93933,2.93396
3.19988,1.95237,9.94544
3.19988,1.96541,11.8432
3.19988,1.97846,14.451
3.19988,1.9915,23.3723
3.19988,2.00454,33.3703
3.19988,2.01759,34.1721
3.19988,2.03063,43.5745
3.19988,2.04367,45.1181
3.19988,2.05672,55.0396
3.19988,2.06976,54.9298
3.19988,2.0828,56.1957
3.19988,2.09585,70.4592
3.19988,2.10889,65.2047
3.19988,2.12193,58.4305
3.19988,2.13498,57.933
3.19988,2.14802,57.8579
3.19988,2.16107,51.9022
3.19988,2.17411,49.5782
3.19988,2.18715,46.7302
3.19988,2.2002,45.6669
3.19988,2.21324,43.3728
3.19988,2.22628,43.4055
3.19988,2.23933,45.8266
3.19988,2.25237,44.3322
3.19988,2.26541,46.91
3.19988,2.27846,55.9354
3.19988,2.2915,61.565
3.19988,2.30454,72.757
3.19988,2.31759,71.1282
3.19988,2.33063,76.1114
3.19988,2.34367,82.468
3.19988,2.35672,84.2557
3.19988,2.36976,91.7049
3.21292,1.13063,82.0464
3.21292,1.14367,82.0464
3.21292,1.15672,82.5563
3.21292,1.16976,72.9986
3.21292,1.1828,76.9908
3.21292,1.19585,73.4426
3.21292,1.20889,69.7993
3.21292,1.22193,57.5418
3.21292,1.23498,55.8694
3.21292,1.24802,50.6348
3.21292,1.26107,49.1557
3.21292,1.27411,44.5534
3.21292,1.28715,40.0488
3.21292,1.3002,38.6971
3.21292,1.31324,36.1524
3.21292,1.32628,33.7315
3.21292,1.33933,30.4568
3.21292,1.35237,27.4056
3.21292,1.36541,23.5294
3.21292,1.37846,19.197
3.21292,1.3915,14.3386
3.21292,1.40454,9.96903
3.21292,1.41759,6.15407
3.21292,1.43063,3.61381
3.21292,1.44367,3.05911
3.21292,1.45672,1.72904
3.21292,1.46976,0.985444
3.21292,1.4828,0.906088
3.21292,1.49585,1.92847
3.21292,1.50889,3.06413
3.21292,1.52193,3.78627
3.21292,1.53498,6.32467
3.21292,1.54802,7.28191
3.21292,1.56107,9.29459
3.21292,1.57411,12.0683
3.21292,1.58715,17.5585
3.21292,1.6002,19.1839
3.21292,1.61324,20.829
3.21292,1.62628,23.793
3.21292,1.63933,27.4469
3.21292,1.65237,31.5351
3.21292,1.66541,34.2609
3.21292,1.67846,35.7093
3.21292,1.6915,43.4825
3.21292,1.70454,45.804
3.21292,1.71759,48.4601
3.21292,1.73063,54.507
3.21292,1.74367,56.7398
3.21292,1.75672,56.2681
3.21292,1.76976,57.7944
3.21292,1.7828,55.6461
3.21292,1.79585,51.7599
3.21292,1.80889,49.0464
3.21292,1.82193,42.2602
3.21292,1.83498,35.5755
3.21292,1.84802,29.7819
3.21292,1.86107,22.8245
3.21292,1.87411,18.3388
3.21292,1.88715,14.2875
3.21292,1.9002,10.8653
3.21292,1.91324,8.97371
3.21292,1.92628,6.38021
3.21292,1.93933,6.70928
3.21292,1.95237,8.63135
3.21292,1.96541,11.217
3.21292,1.97846,16.1545
3.21292,1.9915,20.0547
3.21292,2.00454,28.5853
3.21292,2.01759,30.7186
3.21292,2.03063,38.6448
3.21292,2.04367,40.9493
3.21292,2.05672,47.6686
3.21292,2.06976,53.8036
3.21292,2.0828,52.9372
3.21292,2.09585,56.4712
3.21292,2.10889,56.7757
3.21292,2.12193,53.3511
3.21292,2.13498,52.8896
3.21292,2.14802,51.6938
3.21292,2.16107,46.2057
3.21292,2.17411,44.3392
3.21292,2.18715,42.231
3.21292,2.2002,38.7659
3.21292,2.21324,36.1081
3.21292,2.22628,38.2224
3.21292,2.23933,38.8995
3.21292,2.25237,39.0925
3.21292,2.26541,44.0077
3.21292,2.27846,50.7976
3.21292,2.2915,55.9053
3.21292,2.30454,66.7129
3.21292,2.31759,73.1072
3.21292,2.33063,81.4182
3.21292,2.34367,83.6136
3.21292,2.35672,90.7221
3.21292,2.36976,94.751
3.22596,1.13063,80.1397
3.22596,1.14367,80.1397
3.22596,1.15672,80.4621
3.22596,1.16976,77.765
3.22596,1.1828,78.6809
3.22596,1.19585,73.3602
3.22596,1.20889,68.4658
3.22596,1.22193,74.0139
3.22596,1.23498,56.1263
3.22596,1.24802,55.6797
3.22596,1.26107,50.7852
3.22596,1.27411,45.8763
3.22596,1.28715,50.3376
3.22596,1.3002,40.874
3.22596,1.31324,34.3754
3.22596,1.32628,38.6524
3.22596,1.33933,31.6836
3.22596,1.35237,26.1082
3.22596,1.36541,27.3663
3.22596,1.37846,22.5809
3.22596,1.3915,13.9404
3.22596,1.40454,12.1874
3.22596,1.41759,5.71637
3.22596,1.43063,8.89835
3.22596,1.44367,5.42329
3.22596,1.45672,2.00635
3.22596,1.46976,2.51741
3.22596,1.4828,1.65271
3.22596,1.49585,3.57012
3.22596,1.50889,1.57936
3.22596,1.52193,3.8684
3.22596,1.53498,8.86594
3.22596,1.54802,8.53949
3.22596,1.56107,8.80508
3.22596,1.57411,11.9163
3.22596,1.58715,16.3872
3.22596,1.6002,19.1472
3.22596,1.61324,21.2528
3.22596,1.62628,22.6471
3.22596,1.63933,25.9777
3.22596,1.65237,31.9247
3.22596,1.66541,31.7717
3.22596,1.67846,33.4878
3.22596,1.6915,42.5837
3.22596,1.70454,42.1727
3.22596,1.71759,44.0423
3.22596,1.73063,52.3705
3.22596,1.74367,53.0169
3.22596,1.75672,53.5739
3.22596,1.76976,54.3729
3.22596,1.7828,51.5793
3.22596,1.79585,48.4894
3.22596,1.80889,48.7297
3.22596,1.82193,39.9167
3.22596,1.83498,32.2412
3.22596,1.84802,29.3569
3.22596,1.86107,22.7179
3.22596,1.87411,19.266
3.22596,1.88715,13.9678
3.22596,1.9002,12.5835
3.22596,1.91324,11.1792
3.22596,1.92628,11.7
3.22596,1.93933,10.234
3.22596,1.95237,12.627
3.22596,1.96541,14.8794
3.22596,1.97846,18.5602
3.22596,1.9915,22.4731
3.22596,2.00454,33.2655
3.22596,2.01759,40.7697
3.22596,2.03063,44.8967
3.22596,2.04367,37.0671
3.22596,2.05672,52.2053
3.22596,2.06976,43.9189
3.22596,2.0828,49.9576
3.22596,2.09585,58.3114
3.22596,2.10889,64.7861
3.22596,2.12193,45.2589
3.22596,2.13498,45.2589
3.22596,2.14802,47.1413
3.22596,2.16107,40.8304
3.22596,2.17411,38.1431
3.22596,2.18715,40.651
3.22596,2.2002,39.6673
3.22596,2.21324,37.745
3.22596,2.22628,37.4769
3.22596,2.23933,37.1231
3.22596,2.25237,36.7683
3.22596,2.26541,39.526
3.22596,2.27846,52.9886
3.22596,2.2915,55.0705
3.22596,2.30454,62.3898
3.22596,2.31759,70.6135
3.22596,2.33063,77.9214
3.22596,2.34367,83.3264
3.22596,2.35672,87.5863
3.22596,2.36976,94.8743
3.23901,1.13063,80.924
3.23901,1.14367,80.924
3.23901,1.15672,78.8857
3.23901,1.16976,73.5518
3.23901,1.1828,71.8311
3.23901,1.19585,72.5614
3.23901,1.20889,67.2353
3.23901,1.22193,65.0883
3.23901,1.23498,53.6056
3.23901,1.24802,52.0649
3.23901,1.26107,48.1357
3.23901,1.27411,42.3642
3.23901,1.28715,41.4351
3.23901,1.3002,40.1902
3.23901,1.31324,34.0084
3.23901,1.32628,36.0125
3.23901,1.33933,29.9727
3.23901,1.35237,29.6529
3.23901,1.36541,27.8507
3.23901,1.37846,22.4145
3.23901,1.3915,19.2277
3.23901,1.40454,14.0675
3.23901,1.41759,10.4649
3.23901,1.43063,9.82285
3.23901,1.44367,8.74328
3.23901,1.45672,4.65695
3.23901,1.46976,4.64581
3.23901,1.4828,5.0984
3.23901,1.49585,8.60487
3.23901,1.50889,4.70284
3.23901,1.52193,6.67129
3.23901,1.53498,11.3842
3.23901,1.54802,9.48014
3.23901,1.56107,11.6696
3.23901,1.57411,14.5008
3.23901,1.58715,17.7093
3.23901,1.6002,21.3586
3.23901,1.61324,21.6446
3.23901,1.62628,23.9672
3.23901,1.63933,27.7841
3.23901,1.65237,29.6804
3.23901,1.66541,30.7158
3.23901,1.67846,29.9684
3.23901,1.6915,37.3272
3.23901,1.70454,37.8608
3.23901,1.71759,38.44
3.23901,1.73063,45.1881
3.23901,1.74367,45.4798
3.23901,1.75672,43.3698
3.23901,1.76976,46.6642
3.23901,1.7828,45.0562
3.23901,1.79585,42.0925
3.23901,1.80889,41.5424
3.23901,1.82193,35.8243
3.23901,1.83498,30.5098
3.23901,1.84802,27.8581
3.23901,1.86107,21.6667
3.23901,1.87411,18.1105
3.23901,1.88715,15.7269
3.23901,1.9002,14.6066
3.23901,1.91324,14.4807
3.23901,1.92628,14.0055
3.23901,1.93933,12.6619
3.23901,1.95237,15.5857
3.23901,1.96541,19.1726
3.23901,1.97846,23.09
3.23901,1.9915,26.5658
3.23901,2.00454,35.2649
3.23901,2.01759,37.6895
3.23901,2.03063,42.1868
3.23901,2.04367,41.6884
3.23901,2.05672,50.0115
3.23901,2.06976,45.5308
3.23901,2.0828,45.6634
3.23901,2.09585,48.1339
3.23901,2.10889,46.1733
3.23901,2.12193,40.5693
3.23901,2.13498,37.4899
3.23901,2.14802,38.366
3.23901,2.16107,31.5048
3.23901,2.17411,30.3765
3.23901,2.18715,31.5796
3.23901,2.2002,28.3631
3.23901,2.21324,25.9818
3.23901,2.22628,30.7248
3.23901,2.23933,31.5826
3.23901,2.25237,32.5454
3.23901,2.26541,37.9779
3.23901,2.27846,51.315
3.23901,2.2915,57.0913
3.23901,2.30454,62.732
3.23901,2.31759,70.8106
3.23901,2.33063,78.9752
3.23901,2.34367,86.85
3.23901,2.35672,88.6629
3.23901,2.36976,93.3134
3.25205,1.13063,74.4144
3.25205,1.14367,74.4144
3.25205,1.15672,73.776
3.25205,1.16976,74.8799
3.25205,1.1828,69.3795
3.25205,1.19585,69.2296
3.25205,1.20889,64.3415
3.25205,1.22193,59.7543
3.25205,1.23498,56.8372
3.25205,1.24802,49.8714
3.25205,1.26107,45.9006
3.25205,1.27411,41.7557
3.25205,1.28715,39.2469
3.25205,1.3002,40.0536
3.25205,1.31324,34.6918
3.25205,1.32628,38.5086
3.25205,1.33933,36.6239
3.25205,1.35237,31.0306
3.25205,1.36541,29.3799
3.25205,1.37846,25.1534
3.25205,1.3915,26.0437
3.25205,1.40454,15.6467
3.25205,1.41759,11.9806
3.25205,1.43063,11.4376
3.25205,1.44367,9.70471
3.25205,1.45672,7.06561
3.25205,1.46976,7.60197
3.25205,1.4828,4.3749
3.25205,1.49585,5.86611
3.25205,1.50889,5.26365
3.25205,1.52193,7.24355
3.25205,1.53498,10.0443
3.25205,1.54802,9.33616
3.25205,1.56107,11.4907
3.25205,1.57411,15.3667
3.25205,1.58715,16.9002
3.25205,1.6002,16.2544
3.25205,1.61324,22.8355
3.25205,1.62628,24.2544
3.25205,1.63933,26.2638
3.25205,1.65237,28.5978
3.25205,1.66541,27.5958
3.25205,1.67846,30.9742
3.25205,1.6915,35.3153
3.25205,1.70454,34.1398
3.25205,1.71759,34.6985
3.25205,1.73063,44.6607
3.25205,1.74367,41.909
3.25205,1.75672,38.1829
3.25205,1.76976,42.0129
3.25205,1.7828,40.7307
3.25205,1.79585,38.388
3.25205,1.80889,38.92
3.25205,1.82193,33.3445
3.25205,1.83498,29.8665
3.25205,1.84802,27.2724
3.25205,1.86107,21.1489
3.25205,1.87411,21.5052
3.25205,1.88715,16.7356
3.25205,1.9002,16.5977
3.25205,1.91324,15.2787
3.25205,1.92628,14.7466
3.25205,1.93933,9.92879
3.25205,1.95237,15.5025
3.25205,1.96541,19.7518
3.25205,1.97846,20.8423
3.25205,1.9915,25.3298
3.25205,2.00454,38.5093
3.25205,2.01759,34.0202
3.25205,2.03063,41.5887
3.25205,2.04367,38.7973
3.25205,2.05672,42.7327
3.25205,2.06976,43.3212
3.25205,2.0828,44.6539
3.25205,2.09585,48.3286
3.25205,2.10889,45.4007
3.25205,2.12193,37.5138
3.25205,2.13498,36.4123
3.25205,2.14802,31.324
3.25205,2.16107,28.4218
3.25205,2.17411,26.1012
3.25205,2.18715,24.891
3.25205,2.2002,22.7319
3.25205,2.21324,21.3678
3.25205,2.22628,26.6561
3.25205,2.23933,23.9575
3.25205,2.25237,32.6924
3.25205,2.26541,35.7517
3.25205,2.27846,47.4017
3.25205,2.2915,51.0194
3.25205,2.30454,45.7674
3.25205,2.31759,66.0049
3.25205,2.33063,72.5169
3.25205,2.34367,76.5143
3.25205,2.35672,85.5137
3.25205,2.36976,90.2889
3.26509,1.13063,68.9776
3.26509,1.14367,68.9776
3.26509,1.15672,64.6843
3.26509,1.16976,76.0852
3.26509,1.1828,70.3346
3.26509,1.19585,67.1213
3.26509,1.20889,64.4194
3.26509,1.22193,71.0464
3.26509,1.23498,52.4867
3.26509,1.24802,55.8145
3.26509,1.26107,50.6885
3.26509,1.27411,43.0235
3.26509,1.28715,46.1247
3.26509,1.3002,41.9744
3.26509,1.31324,36.6052
3.26509,1.32628,43.4726
3.26509,1.33933,37.986
3.26509,1.35237,37.0466
3.26509,1.36541,35.2404
3.26509,1.37846,31.1436
3.26509,1.3915,30.1808
3.26509,1.40454,24.6301
3.26509,1.41759,16.4459
3.26509,1.43063,19.7666
3.26509,1.44367,16.3179
3.26509,1.45672,16.8712
3.26509,1.46976,11.9949
3.26509,1.4828,14.7764
3.26509,1.49585,12.9401
3.26509,1.50889,8.72145
3.26509,1.52193,10.4962
3.26509,1.53498,16.1423
3.26509,1.54802,15.8772
3.26509,1.56107,17.5762
3.26509,1.57411,18.2841
3.26509,1.58715,21.8093
3.26509,1.6002,23.6172
3.26509,1.61324,24.2886
3.26509,1.62628,25.2381
3.26509,1.63933,27.1102
3.26509,1.65237,29.4131
3.26509,1.66541,24.9694
3.26509,1.67846,26.8503
3.26509,1.6915,34.1093
3.26509,1.70454,30.5616
3.26509,1.71759,31.6278
3.26509,1.73063,39.7086
3.26509,1.74367,38.3373
3.26509,1.75672,40.715
3.26509,1.76976,38.256
3.26509,1.7828,38.005
3.26509,1.79585,34.3749
3.26509,1.80889,36.7561
3.26509,1.82193,31.7224
3.26509,1.83498,30.3896
3.26509,1.84802,28.7393
3.26509,1.86107,23.4629
3.26509,1.87411,21.46
3.26509,1.88715,19.0295
3.26509,1.9002,19.6187
3.26509,1.91324,20.1268
3.26509,1.92628,16.7385
3.26509,1.93933,17.1114
3.26509,1.95237,19.8556
3.26509,1.96541,19.6924
3.26509,1.97846,26.338
3.26509,1.9915,27.0484
3.26509,2.00454,36.476
3.26509,2.01759,33.8372
3.26509,2.03063,41.1941
3.26509,2.04367,36.2591
3.26509,2.05672,45.7969
3.26509,2.06976,43.8799
3.26509,2.0828,40.0027
3.26509,2.09585,44.6629
3.26509,2.10889,41.4206
3.26509,2.12193,34.249
3.26509,2.13498,36.4896
3.26509,2.14802,26.0496
3.26509,2.16107,26.9691
3.26509,2.17411,23.5514
3.26509,2.18715,22.2821
3.26509,2.2002,21.1017
3.26509,2.21324,19.9475
3.26509,2.22628,24.0319
3.26509,2.23933,25.5387
3.26509,2.25237,28.4125
3.26509,2.26541,34.0692
3.26509,2.27846,42.7453
3.26509,2.2915,45.9253
3.26509,2.30454,52.9702
3.26509,2.31759,67.4751
3.26509,2.33063,73.4957
3.26509,2.34367,64.4951
3.26509,2.35672,81.8628
3.26509,2.36976,86.7558
3.27814,1.13063,63.2113
3.27814,1.14367,63.2113
3.27814,1.15672,63.452
3.27814,1.16976,67.4658
3.27814,1.1828,63.9254
3.27814,1.19585,60.5414
3.27814,1.20889,58.5365
3.27814,1.22193,52.8887
3.27814,1.23498,48.5766
3.27814,1.24802,50.8632
3.27814,1.26107,44.747
3.27814,1.27411,39.4774
3.27814,1.28715,39.5597
3.27814,1.3002,41.6748
3.27814,1.31324,35.0253
3.27814,1.32628,38.7021
3.27814,1.33933,35.4779
3.27814,1.35237,35.0961
3.27814,1.36541,34.3008
3.27814,1.37846,31.4169
3.27814,1.3915,26.8469
3.27814,1.40454,21.9389
3.27814,1.41759,16.4663
3.27814,1.43063,17.1528
3.27814,1.44367,15.0564
3.27814,1.45672,11.3008
3.27814,1.46976,11.4026
3.27814,1.4828,7.51742
3.27814,1.49585,10.5928
3.27814,1.50889,8.37557
3.27814,1.52193,10.4152
3.27814,1.53498,12.0726
3.27814,1.54802,12.9676
3.27814,1.56107,13.8047
3.27814,1.57411,16.4825
3.27814,1.58715,18.9724
3.27814,1.6002,20.618
3.27814,1.61324,23.1682
3.27814,1.62628,22.7051
3.27814,1.63933,24.0213
3.27814,1.65237,24.3026
3.27814,1.66541,24.4316
3.27814,1.67846,23.731
3.27814,1.6915,26.8971
3.27814,1.70454,26.5054
3.27814,1.71759,26.3504
3.27814,1.73063,29.9185
3.27814,1.74367,28.8952
3.27814,1.75672,28.0553
3.27814,1.76976,31.3187
3.27814,1.7828,29.5473
3.27814,1.79585,30.0903
3.27814,1.80889,29.742
3.27814,1.82193,30.1476
3.27814,1.83498,27.2846
3.27814,1.84802,26.4268
3.27814,1.86107,22.6146
3.27814,1.87411,22.0052
3.27814,1.88715,21.3775
3.27814,1.9002,19.9633
3.27814,1.91324,21.8018
3.27814,1.92628,20.1194
3.27814,1.93933,20.8431
3.27814,1.95237,22.9121
3.27814,1.96541,24.3335
3.27814,1.97846,28.7722
3.27814,1.9915,30.4138
3.27814,2.00454,32.8546
3.27814,2.01759,37.8178
3.27814,2.03063,40.8393
3.27814,2.04367,39.0474
3.27814,2.05672,41.8125
3.27814,2.06976,39.0197
3.27814,2.0828,37.1878
3.27814,2.09585,38.2513
3.27814,2.10889,33.6634
3.27814,2.12193,29.5975
3.27814,2.13498,26.7658
3.27814,2.14802,23.6789
3.27814,2.16107,21.4539
3.27814,2.17411,19.0357
3.27814,2.18715,18.425
3.27814,2.2002,17.9251
3.27814,2.21324,18.1127
3.27814,2.22628,21.9474
3.27814,2.23933,25.7431
3.27814,2.25237,33.8984
3.27814,2.26541,36.6322
3.27814,2.27846,44.2963
3.27814,2.2915,46.8537
3.27814,2.30454,53.6864
3.27814,2.31759,64.657
3.27814,2.33063,71.883
3.27814,2.34367,76.2917
3.27814,2.35672,82.2149
3.27814,2.36976,84.7249
3.29118,1.13063,58.5706
3.29118,1.14367,58.5706
3.29118,1.15672,59.1836
3.29118,1.16976,61.1956
3.29118,1.1828,60.315
3.29118,1.19585,57.1402
3.29118,1.20889,56.1213
3.29118,1.22193,52.4018
3.29118,1.23498,49.1379
3.29118,1.24802,47.1594
3.29118,1.26107,47.3518
3.29118,1.27411,44.5241
3.29118,1.28715,45.8151
3.29118,1.3002,46.0527
3.29118,1.31324,40.4071
3.29118,1.32628,48.2905
3.29118,1.33933,44.1264
3.29118,1.35237,41.6578
3.29118,1.36541,35.4305
3.29118,1.37846,35.1593
3.29118,1.3915,33.2417
3.29118,1.40454,26.6761
3.29118,1.41759,22.2628
3.29118,1.43063,22.2027
3.29118,1.44367,18.695
3.29118,1.45672,16.4884
3.29118,1.46976,15.5874
3.29118,1.4828,16.8251
3.29118,1.49585,14.7861
3.29118,1.50889,13.6658
3.29118,1.52193,12.4326
3.29118,1.53498,16.1595
3.29118,1.54802,17.0544
3.29118,1.56107,15.2922
3.29118,1.57411,17.3135
3.29118,1.58715,18.2867
3.29118,1.6002,21.0826
3.29118,1.61324,20.8754
3.29118,1.62628,21.2827
3.29118,1.63933,23.1105
3.29118,1.65237,21.7884
3.29118,1.66541,20.5924
3.29118,1.67846,20.5913
3.29118,1.6915,24.1231
3.29118,1.70454,22.3053
3.29118,1.71759,24.1245
3.29118,1.73063,26.9507
3.29118,1.74367,27.4313
3.29118,1.75672,25.6975
3.29118,1.76976,27.4511
3.29118,1.7828,26.0391
3.29118,1.79585,27.2927
3.29118,1.80889,29.1499
3.29118,1.82193,27.1775
3.29118,1.83498,24.8214
3.29118,1.84802,26.2156
3.29118,1.86107,22.3236
3.29118,1.87411,23.4187
3.29118,1.88715,22.125
3.29118,1.9002,21.1604
3.29118,1.91324,23.2707
3.29118,1.92628,23.0334
3.29118,1.93933,23.2435
3.29118,1.95237,26.1022
3.29118,1.96541,28.8299
3.29118,1.97846,32.6482
3.29118,1.9915,34.4954
3.29118,2.00454,39.5032
3.29118,2.01759,38.0706
3.29118,2.03063,41.5152
3.29118,2.04367,39.9084
3.29118,2.05672,41.2316
3.29118,2.06976,36.7614
3.29118,2.0828,36.4497
3.29118,2.09585,31.229
3.29118,2.10889,28.9645
3.29118,2.12193,26.3054
3.29118,2.13498,21.9102
3.29118,2.14802,17.6956
3.29118,2.16107,19.8832
3.29118,2.17411,17.9963
3.29118,2.18715,18.4533
3.29118,2.2002,17.9091
3.29118,2.21324,18.9389
3.29118,2.22628,27.4235
3.29118,2.23933,30.5589
3.29118,2.25237,32.2791
3.29118,2.26541,40.8527
3.29118,2.27846,45.9119
3.29118,2.2915,51.3338
3.29118,2.30454,54.8202
3.29118,2.31759,65.2049
3.29118,2.33063,68.6442
3.29118,2.34367,71.6813
3.29118,2.35672,78.3539
3.29118,2.36976,77.0768
3.30423,1.13063,51.483
3.30423,1.14367,51.483
3.30423,1.15672,53.9493
3.30423,1.16976,55.9203
3.30423,1.1828,59.9899
3.30423,1.19585,56.549
3.30423,1.20889,53.914
3.30423,1.22193,53.42
3.30423,1.23498,47.5973
3.30423,1.24802,56.0727
3.30423,1.26107,46.9815
3.30423,1.27411,39.375
3.30423,1.28715,40.1206
3.30423,1.3002,41.1345
3.30423,1.31324,35.8707
3.30423,1.32628,42.5798
3.30423,1.33933,39.6694
3.30423,1.35237,36.4622
3.30423,1.36541,37.3597
3.30423,1.37846,32.8489
3.30423,1.3915,32.3084
3.30423,1.40454,29.0116
3.30423,1.41759,25.153
3.30423,1.43063,22.5559
3.30423,1.44367,19.8489
3.30423,1.45672,18.6307
3.30423,1.46976,15.5089
3.30423,1.4828,23.0288
3.30423,1.49585,17.609
3.30423,1.50889,15.0705
3.30423,1.52193,15.9631
3.30423,1.53498,19.1021
3.30423,1.54802,15.4359
3.30423,1.56107,16.0081
3.30423,1.57411,18.2268
3.30423,1.58715,19.0342
3.30423,1.6002,22.8395
3.30423,1.61324,21.27
3.30423,1.62628,19.9567
3.30423,1.63933,20.9008
3.30423,1.65237,21.6453
3.30423,1.66541,19.2719
3.30423,1.67846,16.4899
3.30423,1.6915,22.3191
3.30423,1.70454,19.8222
3.30423,1.71759,18.264
3.30423,1.73063,23.7927
3.30423,1.74367,24.3017
3.30423,1.75672,25.4882
3.30423,1.76976,25.124
3.30423,1.7828,24.7026
3.30423,1.79585,25.4864
3.30423,1.80889,29.4896
3.30423,1.82193,28.0805
3.30423,1.83498,25.314
3.30423,1.84802,27.4614
3.30423,1.86107,23.5629
3.30423,1.87411,24.0996
3.30423,1.88715,25.4908
3.30423,1.9002,26.1462
3.30423,1.91324,26.9315
3.30423,1.92628,27.3421
3.30423,1.93933,25.7421
3.30423,1.95237,25.7421
3.30423,1.96541,27.9974
3.30423,1.97846,35.1354
3.30423,1.9915,41.0108
3.30423,2.00454,39.6448
3.30423,2.01759,35.7287
3.30423,2.03063,38.9384
3.30423,2.04367,40.0678
3.30423,2.05672,37.7965
3.30423,2.06976,37.0774
3.30423,2.0828,35.1852
3.30423,2.09585,31.3129
3.30423,2.10889,22.3546
3.30423,2.12193,27.9665
3.30423,2.13498,16.0538
3.30423,2.14802,14.1098
3.30423,2.16107,19.1816
3.30423,2.17411,17.6664
3.30423,2.18715,14.2494
3.30423,2.2002,17.7333
3.30423,2.21324,21.6862
3.30423,2.22628,30.9395
3.30423,2.23933,27.4186
3.30423,2.25237,30.5803
3.30423,2.26541,39.5138
3.30423,2.27846,46.7662
3.30423,2.2915,46.0968
3.30423,2.30454,52.0732
3.30423,2.31759,61.1605
3.30423,2.33063,67.2068
3.30423,2.34367,64.0356
3.30423,2.35672,65.2334
3.30423,2.36976,66.9613
3.31727,1.13063,44.2675
3.31727,1.14367,44.2675
3.31727,1.15672,45.4536
3.31727,1.16976,51.0971
3.31727,1.1828,50.9137
3.31727,1.19585,49.9339
3.31727,1.20889,48.7584
3.31727,1.22193,47.1314
3.31727,1.23498,46.3275
3.31727,1.24802,43.9098
3.31727,1.26107,42.997
3.31727,1.27411,41.7799
3.31727,1.28715,44.8474
3.31727,1.3002,40.9955
3.31727,1.31324,36.0162
3.31727,1.32628,46.1361
3.31727,1.33933,41.9902
3.31727,1.35237,36.6721
3.31727,1.36541,37.4947
3.31727,1.37846,36.3597
3.31727,1.3915,29.1799
3.31727,1.40454,31.2228
3.31727,1.41759,27.63
3.31727,1.43063,25.1078
3.31727,1.44367,18.3371
3.31727,1.45672,16.3496
3.31727,1.46976,15.1051
3.31727,1.4828,15.1051
3.31727,1.49585,17.7147
3.31727,1.50889,11.8695
3.31727,1.52193,11.7576
3.31727,1.53498,17.4616
3.31727,1.54802,13.8935
3.31727,1.56107,12.341
3.31727,1.57411,13.9477
3.31727,1.58715,16.5788
3.31727,1.6002,16.5788
3.31727,1.61324,16.3519
3.31727,1.62628,18.524
3.31727,1.63933,19.2762
3.31727,1.65237,19.0547
3.31727,1.66541,14.8093
3.31727,1.67846,14.0548
3.31727,1.6915,16.3882
3.31727,1.70454,16.0979
3.31727,1.71759,14.2684
3.31727,1.73063,19.8493
3.31727,1.74367,19.3415
3.31727,1.75672,19.3415
3.31727,1.76976,21.3374
3.31727,1.7828,19.5425
3.31727,1.79585,24.9992
3.31727,1.80889,26.9086
3.31727,1.82193,25.2488
3.31727,1.83498,24.8719
3.31727,1.84802,26.4821
3.31727,1.86107,23.5323
3.31727,1.87411,27.0132
3.31727,1.88715,25.4722
3.31727,1.9002,28.2086
3.31727,1.91324,28.4521
3.31727,1.92628,29.7095
3.31727,1.93933,26.3036
3.31727,1.95237,28.6934
3.31727,1.96541,32.5629
3.31727,1.97846,38.3299
3.31727,1.9915,40.0648
3.31727,2.00454,43.8653
3.31727,2.01759,42.3888
3.31727,2.03063,42.176
3.31727,2.04367,41.5377
3.31727,2.05672,39.8912
3.31727,2.06976,40.785
3.31727,2.0828,36.2661
3.31727,2.09585,28.079
3.31727,2.10889,26.6584
3.31727,2.12193,26.7535
3.31727,2.13498,22.9518
3.31727,2.14802,16.4204
3.31727,2.16107,19.0959
3.31727,2.17411,15.8563
3.31727,2.18715,13.396
3.31727,2.2002,15.3992
3.31727,2.21324,20.1452
3.31727,2.22628,21.823
3.31727,2.23933,20.786
3.31727,2.25237,32.9657
3.31727,2.26541,37.7177
3.31727,2.27846,45.5858
3.31727,2.2915,43.515
3.31727,2.30454,43.0157
3.31727,2.31759,58.1228
3.31727,2.33063,61.7668
3.31727,2.34367,57.0393
3.31727,2.35672,69.2672
3.31727,2.36976,58.9304
3.33031,1.13063,38.2005
3.33031,1.14367,38.2005
3.33031,1.15672,43.9232
3.33031,1.16976,46.9345
3.33031,1.1828,47.7958
3.33031,1.19585,46.6291
3.33031,1.20889,52.4746
3.33031,1.22193,42.7523
3.33031,1.23498,42.7702
3.33031,1.24802,42.7702
3.33031,1.26107,41.7136
3.33031,1.27411,37.7279
3.33031,1.28715,37.7279
3.33031,1.3002,40.3807
3.33031,1.31324,31.3317
3.33031,1.32628,36.4359
3.33031,1.33933,40.023
3.33031,1.35237,38.369
3.33031,1.36541,35.2104
3.33031,1.37846,33.3991
3.33031,1.3915,30.5852
3.33031,1.40454,29.9589
3.33031,1.41759,24.1626
3.33031,1.43063,26.5176
3.33031,1.44367,17.2978
3.33031,1.45672,16.3593
3.33031,1.46976,16.2134
3.33031,1.4828,20.9794
3.33031,1.49585,16.7297
3.33031,1.50889,19.5609
3.33031,1.52193,16.3224
3.33031,1.53498,15.5271
3.33031,1.54802,14.3188
3.33031,1.56107,15.9927
3.33031,1.57411,14.3417
3.33031,1.58715,14.8668
3.33031,1.6002,15.2652
3.33031,1.61324,17.2143
3.33031,1.62628,14.6163
3.33031,1.63933,15.1392
3.33031,1.65237,13.2488
3.33031,1.66541,12.3394
3.33031,1.67846,12.2987
3.33031,1.6915,12.6974
3.33031,1.70454,14.1943
3.33031,1.71759,11.6217
3.33031,1.73063,15.621
3.33031,1.74367,16.6018
3.33031,1.75672,15.9502
3.33031,1.76976,18.127
3.33031,1.7828,15.2404
3.33031,1.79585,22.6195
3.33031,1.80889,22.2813
3.33031,1.82193,26.342
3.33031,1.83498,23.4766
3.33031,1.84802,26.8639
3.33031,1.86107,26.281
3.33031,1.87411,26.9441
3.33031,1.88715,27.3663
3.33031,1.9002,29.6862
3.33031,1.91324,31.2217
3.33031,1.92628,30.6529
3.33031,1.93933,33.1172
3.33031,1.95237,33.4465
3.33031,1.96541,37.3229
3.33031,1.97846,39.6364
3.33031,1.9915,43.3025
3.33031,2.00454,41.9622
3.33031,2.01759,43.3952
3.33031,2.03063,43.1936
3.33031,2.04367,43.1908
3.33031,2.05672,40.0591
3.33031,2.06976,39.5148
3.33031,2.0828,38.4872
3.33031,2.09585,32.2135
3.33031,2.10889,28.9182
3.33031,2.12193,28.6668
3.33031,2.13498,23.2145
3.33031,2.14802,16.4615
3.33031,2.16107,20.1168
3.33031,2.17411,19.1786
3.33031,2.18715,16.708
3.33031,2.2002,18.9075
3.33031,2.21324,25.0342
3.33031,2.22628,25.3024
3.33031,2.23933,24.9112
3.33031,2.25237,32.44
3.33031,2.26541,38.3514
3.33031,2.27846,43.859
3.33031,2.2915,42.2039
3.33031,2.30454,44.5873
3.33031,2.31759,54.4842
3.33031,2.33063,55.9651
3.33031,2.34367,52.2026
3.33031,2.35672,61.9597
3.33031,2.36976,54.7224
3.34336,1.13063,34.4271
3.34336,1.14367,34.4271
3.34336,1.15672,39.0334
3.34336,1.16976,41.8905
3.34336,1.1828,42.1542
3.34336,1.19585,40.3781
3.34336,1.20889,43.3054
3.34336,1.22193,39.3977
3.34336,1.23498,38.2467
3.34336,1.24802,36.1353
3.34336,1.26107,36.2344
3.34336,1.27411,34.33
3.34336,1.28715,37.8293
3.34336,1.3002,31.8369
3.34336,1.31324,34.7561
3.34336,1.32628,32.8975
3.34336,1.33933,34.6592
3.34336,1.35237,31.9846
3.34336,1.36541,27.6304
3.34336,1.37846,28.8816
3.34336,1.3915,21.2776
3.34336,1.40454,21.0041
3.34336,1.41759,19.4138
3.34336,1.43063,15.9067
3.34336,1.44367,12.547
3.34336,1.45672,10.9599
3.34336,1.46976,12.1675
3.34336,1.4828,10.4426
3.34336,1.49585,10.9014
3.34336,1.50889,9.17659
3.34336,1.52193,10.0821
3.34336,1.53498,10.6776
3.34336,1.54802,10.7218
3.34336,1.56107,10.9197
3.34336,1.57411,10.6509
3.34336,1.58715,12.3963
3.34336,1.6002,11.4643
3.34336,1.61324,12.9046
3.34336,1.62628,11.245
3.34336,1.63933,12.1477
3.34336,1.65237,10.0962
3.34336,1.66541,8.99792
3.34336,1.67846,7.49029
3.34336,1.6915,9.62621
3.34336,1.70454,8.12139
3.34336,1.71759,7.76985
3.34336,1.73063,9.68183
3.34336,1.74367,11.6505
3.34336,1.75672,11.1197
3.34336,1.76976,12.6343
3.34336,1.7828,14.2721
3.34336,1.79585,16.5034
3.34336,1.80889,19.9954
3.34336,1.82193,19.3586
3.34336,1.83498,19.9939
3.34336,1.84802,22.6292
3.34336,1.86107,23.364
3.34336,1.87411,26.034
3.34336,1.88715,27.4001
3.34336,1.9002,29.4137
3.34336,1.91324,30.2332
3.34336,1.92628,34.4515
3.34336,1.93933,35.4485
3.34336,1.95237,38.1574
3.34336,1.96541,39.0307
3.34336,1.97846,43.6848
3.34336,1.9915,46.25
3.34336,2.00454,49.1884
3.34336,2.01759,50.2161
3.34336,2.03063,47.7751
3.34336,2.04367,45.7272
3.34336,2.05672,45.2748
3.34336,2.06976,42.407
3.34336,2.0828,40.32
3.34336,2.09585,32.6405
3.34336,2.10889,26.0988
3.34336,2.12193,28.2267
3.34336,2.13498,21.8565
3.34336,2.14802,19.7845
3.34336,2.16107,18.9063
3.34336,2.17411,16.6092
3.34336,2.18715,17.9088
3.34336,2.2002,20.15
3.34336,2.21324,22.4053
3.34336,2.22628,28.0206
3.34336,2.23933,30.4335
3.34336,2.25237,36.1301
3.34336,2.26541,40.0991
3.34336,2.27846,44.5208
3.34336,2.2915,48.3729
3.34336,2.30454,49.3819
3.34336,2.31759,54.6946
3.34336,2.33063,52.4455
3.34336,2.34367,49.5403
3.34336,2.35672,53.9263
3.34336,2.36976,46.823
3.3564,1.13063,28.32
3.3564,1.14367,28.32
3.3564,1.15672,30.7346
3.3564,1.16976,33.5769
3.3564,1.1828,35.8106
3.3564,1.19585,34.6249
3.3564,1.20889,38.0747
3.3564,1.22193,32.5678
3.3564,1.23498,34.1791
3.3564,1.24802,35.0086
3.3564,1.26107,32.9757
3.3564,1.27411,31.8479
3.3564,1.28715,34.6651
3.3564,1.3002,32.169
3.3564,1.31324,31.3828
3.3564,1.32628,32.322
3.3564,1.33933,32.2595
3.3564,1.35237,32.8935
3.3564,1.36541,25.0906
3.3564,1.37846,27.8759
3.3564,1.3915,21.8908
3.3564,1.40454,23.2791
3.3564,1.41759,18.4032
3.3564,1.43063,19.7702
3.3564,1.44367,11.4523
3.3564,1.45672,11.9222
3.3564,1.46976,11.6941
3.3564,1.4828,10.6901
3.3564,1.49585,11.7748
3.3564,1.50889,9.5882
3.3564,1.52193,9.67789
3.3564,1.53498,8.86361
3.3564,1.54802,8.32653
3.3564,1.56107,7.64013
3.3564,1.57411,9.95803
3.3564,1.58715,8.0827
3.3564,1.6002,10.5791
3.3564,1.61324,10.9354
3.3564,1.62628,7.7333
3.3564,1.63933,9.8919
3.3564,1.65237,9.15117
3.3564,1.66541,4.69107
3.3564,1.67846,5.87722
3.3564,1.6915,7.03657
3.3564,1.70454,7.83944
3.3564,1.71759,5.6761
3.3564,1.73063,8.86866
3.3564,1.74367,10.1274
3.3564,1.75672,11.8604
3.3564,1.76976,11.1673
3.3564,1.7828,11.4297
3.3564,1.79585,15.7798
3.3564,1.80889,17.107
3.3564,1.82193,20.9591
3.3564,1.83498,19.0059
3.3564,1.84802,21.3668
3.3564,1.86107,23.4851
3.3564,1.87411,23.2534
3.3564,1.88715,26.9685
3.3564,1.9002,26.6472
3.3564,1.91324,28.248
3.3564,1.92628,30.7592
3.3564,1.93933,31.797
3.3564,1.95237,32.9511
3.3564,1.96541,34.2386
3.3564,1.97846,39.5297
3.3564,1.9915,44.3029
3.3564,2.00454,40.1136
3.3564,2.01759,42.1159
3.3564,2.03063,43.6845
3.3564,2.04367,43.0579
3.3564,2.05672,38.1852
3.3564,2.06976,34.1095
3.3564,2.0828,36.203
3.3564,2.09585,25.44
3.3564,2.10889,19.8076
3.3564,2.12193,21.8304
3.3564,2.13498,17.7893
3.3564,2.14802,14.6075
3.3564,2.16107,19.6812
3.3564,2.17411,19.2339
3.3564,2.18715,17.2039
3.3564,2.2002,22.5684
3.3564,2.21324,23.7712
3.3564,2.22628,27.735
3.3564,2.23933,31.1623
3.3564,2.25237,35.5052
3.3564,2.26541,38.0978
3.3564,2.27846,43.3434
3.3564,2.2915,41.9483
3.3564,2.30454,39.5941
3.3564,2.31759,49.7796
3.3564,2.33063,42.5991
3.3564,2.34367,39.8226
3.3564,2.35672,52.8866
3.3564,2.36976,40.8383
3.36944,1.13063,28.0709
3.36944,1.14367,28.0709
3.36944,1.15672,33.0122
3.36944,1.16976,29.0384
3.36944,1.1828,33.1811
3.36944,1.19585,32.0671
3.36944,1.20889,33.2447
3.36944,1.22193,35.1392
3.36944,1.23498,31.0275
3.36944,1.24802,29.2798
3.36944,1.26107,27.068
3.36944,1.27411,26.7285
3.36944,1.28715,29.6513
3.36944,1.3002,26.0844
3.36944,1.31324,24.1486
3.36944,1.32628,26.6595
3.36944,1.33933,25.1491
3.36944,1.35237,23.9422
3.36944,1.36541,18.7171
3.36944,1.37846,18.6672
3.36944,1.3915,15.2856
3.36944,1.40454,14.9837
3.36944,1.41759,13.3105
3.36944,1.43063,9.0789
3.36944,1.44367,5.63132
3.36944,1.45672,5.83561
3.36944,1.46976,7.31393
3.36944,1.4828,6.76703
3.36944,1.49585,6.51471
3.36944,1.50889,6.37172
3.36944,1.52193,7.81297
3.36944,1.53498,7.76814
3.36944,1.54802,8.46199
3.36944,1.56107,8.23455
3.36944,1.57411,7.77488
3.36944,1.58715,9.80901
3.36944,1.6002,9.4785
3.36944,1.61324,8.78733
3.36944,1.62628,7.43847
3.36944,1.63933,7.41728
3.36944,1.65237,7.02374
3.36944,1.66541,4.31155
3.36944,1.67846,4.04541
3.36944,1.6915,4.50726
3.36944,1.70454,4.38968
3.36944,1.71759,4.13692
3.36944,1.73063,5.43218
3.36944,1.74367,5.73187
3.36944,1.75672,6.25553
3.36944,1.76976,7.09792
3.36944,1.7828,9.35979
3.36944,1.79585,12.2792
3.36944,1.80889,14.2034
3.36944,1.82193,15.449
3.36944,1.83498,15.6511
3.36944,1.84802,18.0438
3.36944,1.86107,18.81
3.36944,1.87411,20.6889
3.36944,1.88715,23.9262
3.36944,1.9002,25.5847
3.36944,1.91324,27.8526
3.36944,1.92628,31.7004
3.36944,1.93933,31.2032
3.36944,1.95237,33.1199
3.36944,1.96541,36.8254
3.36944,1.97846,40.8598
3.36944,1.9915,43.9017
3.36944,2.00454,44.5686
3.36944,2.01759,46.6884
3.36944,2.03063,46.1417
3.36944,2.04367,46.5552
3.36944,2.05672,41.6141
3.36944,2.06976,41.6701
3.36944,2.0828,37.6724
3.36944,2.09585,32.5179
3.36944,2.10889,29.4728
3.36944,2.12193,26.7923
3.36944,2.13498,23.8209
3.36944,2.14802,21.5976
3.36944,2.16107,20.2264
3.36944,2.17411,18.4334
3.36944,2.18715,19.1717
3.36944,2.2002,22.1073
3.36944,2.21324,24.4761
3.36944,2.22628,28.0574
3.36944,2.23933,34.1452
3.36944,2.25237,36.3295
3.36944,2.26541,38.2124
3.36944,2.27846,44.1623
3.36944,2.2915,44.8821
3.36944,2.30454,45.8321
3.36944,2.31759,49.3151
3.36944,2.33063,46.0343
3.36944,2.34367,47.2845
3.36944,2.35672,47.7978
3.36944,2.36976,37.0847
3.38249,1.13063,21.9669
3.38249,1.14367,21.9669
3.38249,1.15672,22.8644
3.38249,1.16976,26.1935
3.38249,1.1828,27.4999
3.38249,1.19585,27.3067
3.38249,1.20889,29.8711
3.38249,1.22193,23.2201
3.38249,1.23498,25.9569
3.38249,1.24802,23.7315
3.38249,1.26107,22.0274
3.38249,1.27411,23.6549
3.38249,1.28715,19.3914
3.38249,1.3002,19.4555
3.38249,1.31324,18.7818
3.38249,1.32628,32.4333
3.38249,1.33933,23.7239
3.38249,1.35237,18.6324
3.38249,1.36541,14.0394
3.38249,1.37846,17.993
3.38249,1.3915,17.3469
3.38249,1.40454,12.6899
3.38249,1.41759,12.6878
3.38249,1.43063,7.5508
3.38249,1.44367,3.3118
3.38249,1.45672,7.19911
3.38249,1.46976,5.79433
3.38249,1.4828,6.11847
3.38249,1.49585,5.06411
3.38249,1.50889,5.11068
3.38249,1.52193,8.15462
3.38249,1.53498,6.29522
3.38249,1.54802,7.8766
3.38249,1.56107,5.21322
3.38249,1.57411,7.59656
3.38249,1.58715,6.89022
3.38249,1.6002,7.76253
3.38249,1.61324,7.62668
3.38249,1.62628,6.46134
3.38249,1.63933,4.81114
3.38249,1.65237,4.70305
3.38249,1.66541,2.40748
3.38249,1.67846,2.67021
3.38249,1.6915,2.79145
3.38249,1.70454,3.47272
3.38249,1.71759,2.16747
3.38249,1.73063,4.49601
3.38249,1.74367,4.75824
3.38249,1.75672,7.0038
3.38249,1.76976,6.08196
3.38249,1.7828,7.18323
3.38249,1.79585,11.6193
3.38249,1.80889,12.8967
3.38249,1.82193,16.8896
3.38249,1.83498,13.5086
3.38249,1.84802,16.6453
3.38249,1.86107,19.5957
3.38249,1.87411,21.6392
3.38249,1.88715,24.512
3.38249,1.9002,23.0981
3.38249,1.91324,25.6283
3.38249,1.92628,31.3129
3.38249,1.93933,32.3031
3.38249,1.95237,33.274
3.38249,1.96541,30.9675
3.38249,1.97846,36.6616
3.38249,1.9915,40.4105
3.38249,2.00454,36.6869
3.38249,2.01759,42.7105
3.38249,2.03063,37.8138
3.38249,2.04367,41.5507
3.38249,2.05672,33.9775
3.38249,2.06976,33.7712
3.38249,2.0828,33.871
3.38249,2.09585,26.6946
3.38249,2.10889,21.2459
3.38249,2.12193,25.811
3.38249,2.13498,17.9098
3.38249,2.14802,16.1031
3.38249,2.16107,18.5065
3.38249,2.17411,18.5511
3.38249,2.18715,18.3248
3.38249,2.2002,19.2291
3.38249,2.21324,23.0687
3.38249,2.22628,26.8561
3.38249,2.23933,24.7402
3.38249,2.25237,32.7449
3.38249,2.26541,33.4971
3.38249,2.27846,42.6203
3.38249,2.2915,38.3086
3.38249,2.30454,36.0779
3.38249,2.31759,45.8842
3.38249,2.33063,37.95
3.38249,2.34367,32.4311
3.38249,2.35672,42.9429
3.38249,2.36976,29.8528
3.39553,1.13063,18.5837
3.39553,1.14367,18.5837
3.39553,1.15672,18.3628
3.39553,1.16976,18.8249
3.39553,1.1828,21.5157
3.39553,1.19585,21.3775
3.39553,1.20889,24.5516
3.39553,1.22193,20.2653
3.39553,1.23498,19.895
3.39553,1.24802,19.0201
3.39553,1.26107,15.7816
3.39553,1.27411,15.8955
3.39553,1.28715,15.2936
3.39553,1.3002,13.3619
3.39553,1.31324,14.0148
3.39553,1.32628,14.0292
3.39553,1.33933,11.9163
3.39553,1.35237,16.0303
3.39553,1.36541,8.92657
3.39553,1.37846,9.13724
3.39553,1.3915,6.23738
3.39553,1.40454,8.8348
3.39553,1.41759,5.39009
3.39553,1.43063,3.23705
3.39553,1.44367,2.84783
3.39553,1.45672,3.03871
3.39553,1.46976,4.21417
3.39553,1.4828,3.19971
3.39553,1.49585,3.77561
3.39553,1.50889,4.42
3.39553,1.52193,5.58773
3.39553,1.53498,5.97404
3.39553,1.54802,6.85439
3.39553,1.56107,5.84696
3.39553,1.57411,6.75563
3.39553,1.58715,6.46547
3.39553,1.6002,6.05997
3.39553,1.61324,6.02715
3.39553,1.62628,4.45219
3.39553,1.63933,4.57644
3.39553,1.65237,3.79774
3.39553,1.66541,3.10864
3.39553,1.67846,2.22678
3.39553,1.6915,2.44746
3.39553,1.70454,2.20066
3.39553,1.71759,1.7388
3.39553,1.73063,3.07578
3.39553,1.74367,2.78027
3.39553,1.75672,3.30222
3.39553,1.76976,4.0807
3.39553,1.7828,5.62817
3.39553,1.79585,7.52306
3.39553,1.80889,8.41949
3.39553,1.82193,10.7126
3.39553,1.83498,10.5349
3.39553,1.84802,14.2678
3.39553,1.86107,15.3004
3.39553,1.87411,16.8349
3.39553,1.88715,19.3286
3.39553,1.9002,20.4065
3.39553,1.91324,22.7208
3.39553,1.92628,27.506
3.39553,1.93933,28.699
3.39553,1.95237,29.9152
3.39553,1.96541,32.4802
3.39553,1.97846,35.8988
3.39553,1.9915,37.8012
3.39553,2.00454,40.2867
3.39553,2.01759,40.1106
3.39553,2.03063,35.1418
3.39553,2.04367,38.6897
3.39553,2.05672,33.2548
3.39553,2.06976,31.5504
3.39553,2.0828,29.3307
3.39553,2.09585,22.6844
3.39553,2.10889,22.0567
3.39553,2.12193,22.3219
3.39553,2.13498,18.2278
3.39553,2.14802,16.1336
3.39553,2.16107,16.4871
3.39553,2.17411,15.5026
3.39553,2.18715,16.1812
3.39553,2.2002,18.8276
3.39553,2.21324,19.55
3.39553,2.22628,22.5239
3.39553,2.23933,24.8991
3.39553,2.25237,29.689
3.39553,2.26541,30.0245
3.39553,2.27846,34.7974
3.39553,2.2915,35.3003
3.39553,2.30454,30.6342
3.39553,2.31759,36.286
3.39553,2.33063,33.5305
3.39553,2.34367,33.0869
3.39553,2.35672,30.5558
3.39553,2.36976,24.6193
3.40857,1.13063,15.0356
3.40857,1.14367,15.0356
3.40857,1.15672,15.2551
3.40857,1.16976,15.3997
3.40857,1.1828,17.8627
3.40857,1.19585,17.314
3.40857,1.20889,17.7341
3.40857,1.22193,14.586
3.40857,1.23498,15.3445
3.40857,1.24802,12.783
3.40857,1.26107,11.089
3.40857,1.27411,11.2756
3.40857,1.28715,11.2756
3.40857,1.3002,8.98021
3.40857,1.31324,10.8944
3.40857,1.32628,7.69381
3.40857,1.33933,9.92307
3.40857,1.35237,11.1035
3.40857,1.36541,6.45186
3.40857,1.37846,4.64966
3.40857,1.3915,2.88479
3.40857,1.40454,2.73962
3.40857,1.41759,3.15184
3.40857,1.43063,2.08917
3.40857,1.44367,1.24805
3.40857,1.45672,1.45295
3.40857,1.46976,3.30442
3.40857,1.4828,3.66245
3.40857,1.49585,3.9324
3.40857,1.50889,4.3644
3.40857,1.52193,6.26425
3.40857,1.53498,7.36452
3.40857,1.54802,8.21272
3.40857,1.56107,6.28474
3.40857,1.57411,8.2202
3.40857,1.58715,8.38247
3.40857,1.6002,8.71571
3.40857,1.61324,5.13129
3.40857,1.62628,5.58065
3.40857,1.63933,5.11675
3.40857,1.65237,3.5363
3.40857,1.66541,3.06328
3.40857,1.67846,2.13073
3.40857,1.6915,2.04581
3.40857,1.70454,1.47057
3.40857,1.71759,1.03637
3.40857,1.73063,2.11636
3.40857,1.74367,2.38366
3.40857,1.75672,2.49955
3.40857,1.76976,3.47001
3.40857,1.7828,4.00182
3.40857,1.79585,5.66223
3.40857,1.80889,7.82642
3.40857,1.82193,7.86569
3.40857,1.83498,8.78514
3.40857,1.84802,9.47038
3.40857,1.86107,11.4082
3.40857,1.87411,13.5679
3.40857,1.88715,15.9869
3.40857,1.9002,17.6201
3.40857,1.91324,19.0203
3.40857,1.92628,24.0804
3.40857,1.93933,22.0715
3.40857,1.95237,29.4238
3.40857,1.96541,25.1645
3.40857,1.97846,30.0532
3.40857,1.9915,35.6758
3.40857,2.00454,35.2946
3.40857,2.01759,33.5341
3.40857,2.03063,32.9152
3.40857,2.04367,35.5936
3.40857,2.05672,30.6524
3.40857,2.06976,30.2155
3.40857,2.0828,27.6199
3.40857,2.09585,23.9219
3.40857,2.10889,20.544
3.40857,2.12193,19.9301
3.40857,2.13498,19.6619
3.40857,2.14802,15.816
3.40857,2.16107,16.1349
3.40857,2.17411,14.1196
3.40857,2.18715,15.1558
3.40857,2.2002,15.7799
3.40857,2.21324,19.8802
3.40857,2.22628,18.8694
3.40857,2.23933,21.0503
3.40857,2.25237,27.471
3.40857,2.26541,23.1597
3.40857,2.27846,30.3959
3.40857,2.2915,29.0747
3.40857,2.30454,26.9604
3.40857,2.31759,33.3569
3.40857,2.33063,30.7834
3.40857,2.34367,25.5416
3.40857,2.35672,29.0237
3.40857,2.36976,20.8276
3.42162,1.13063,11.7316
3.42162,1.14367,11.7316
3.42162,1.15672,12.3326
3.42162,1.16976,12.3253
3.42162,1.1828,13.9351
3.42162,1.19585,12.844
3.42162,1.20889,13.3233
3.42162,1.22193,10.3915
3.42162,1.23498,10.4505
3.42162,1.24802,10.3443
3.42162,1.26107,8.83664
3.42162,1.27411,7.42073
3.42162,1.28715,7.52678
3.42162,1.3002,11.6037
3.42162,1.31324,5.20145
3.42162,1.32628,7.02665
3.42162,1.33933,5.49586
3.42162,1.35237,4.98598
3.42162,1.36541,1.8955
3.42162,1.37846,4.06619
3.42162,1.3915,1.40401
3.42162,1.40454,1.95865
3.42162,1.41759,2.11235
3.42162,1.43063,0.887223
3.42162,1.44367,2.69185
3.42162,1.45672,2.10316
3.42162,1.46976,3.07441
3.42162,1.4828,4.26686
3.42162,1.49585,5.97439
3.42162,1.50889,5.4641
3.42162,1.52193,8.69335
3.42162,1.53498,7.49785
3.42162,1.54802,10.3164
3.42162,1.56107,9.04962
3.42162,1.57411,10.9126
3.42162,1.58715,10.1404
3.42162,1.6002,14.2542
3.42162,1.61324,8.02649
3.42162,1.62628,5.18653
3.42162,1.63933,6.4001
3.42162,1.65237,3.62702
3.42162,1.66541,3.34439
3.42162,1.67846,3.40855
3.42162,1.6915,2.14806
3.42162,1.70454,2.10531
3.42162,1.71759,1.00531
3.42162,1.73063,1.67506
3.42162,1.74367,1.99163
3.42162,1.75672,1.6608
3.42162,1.76976,2.62982
3.42162,1.7828,2.63966
3.42162,1.79585,4.18817
3.42162,1.80889,6.86417
3.42162,1.82193,6.83566
3.42162,1.83498,7.44082
3.42162,1.84802,9.23544
3.42162,1.86107,10.4428
3.42162,1.87411,12.4384
3.42162,1.88715,14.1727
3.42162,1.9002,13.3149
3.42162,1.91324,15.3196
3.42162,1.92628,22.5557
3.42162,1.93933,23.5065
3.42162,1.95237,22.4464
3.42162,1.96541,24.8438
3.42162,1.97846,25.9983
3.42162,1.9915,31.3053
3.42162,2.00454,31.3159
3.42162,2.01759,34.8746
3.42162,2.03063,31.6933
3.42162,2.04367,31.2572
3.42162,2.05672,29.3331
3.42162,2.06976,24.3228
3.42162,2.0828,25.0074
3.42162,2.09585,21.215
3.42162,2.10889,19.0754
3.42162,2.12193,17.0102
3.42162,2.13498,15.1069
3.42162,2.14802,12.3051
3.42162,2.16107,11.3315
3.42162,2.17411,10.3814
3.42162,2.18715,12.0912
3.42162,2.2002,15.5627
3.42162,2.21324,15.4988
3.42162,2.22628,17.8255
3.42162,2.23933,23.9137
3.42162,2.25237,21.2672
3.42162,2.26541,24.1273
3.42162,2.27846,28.3218
3.42162,2.2915,29.2098
3.42162,2.30454,27.981
3.42162,2.31759,31.0892
3.42162,2.33063,26.9858
3.42162,2.34367,23.7929
3.42162,2.35672,27.7375
3.42162,2.36976,19.1137
3.43466,1.13063,9.57063
3.43466,1.14367,9.57063
3.43466,1.15672,8.08205
3.43466,1.16976,9.88932
3.43466,1.1828,10.4888
3.43466,1.19585,8.5469
3.43466,1.20889,10.2095
3.43466,1.22193,6.99036
3.43466,1.23498,8.15361
3.43466,1.24802,5.1006
3.43466,1.26107,4.83718
3.43466,1.27411,4.54773
3.43466,1.28715,3.34267
3.43466,1.3002,2.85923
3.43466,1.31324,2.75854
3.43466,1.32628,1.88204
3.43466,1.33933,1.62986
3.43466,1.35237,2.99471
3.43466,1.36541,2.10199
3.43466,1.37846,0.936977
3.43466,1.3915,1.35178
3.43466,1.40454,1.80733
3.43466,1.41759,1.4566
3.43466,1.43063,2.55593
3.43466,1.44367,4.85502
3.43466,1.45672,5.7172
3.43466,1.46976,5.95739
3.43466,1.4828,4.91926
3.43466,1.49585,7.46478
3.43466,1.50889,9.71885
3.43466,1.52193,9.79239
3.43466,1.53498,10.6694
3.43466,1.54802,13.2283
3.43466,1.56107,9.6681
3.43466,1.57411,12.1663
3.43466,1.58715,9.85317
3.43466,1.6002,7.54533
3.43466,1.61324,8.0127
3.43466,1.62628,6.7293
3.43466,1.63933,5.60421
3.43466,1.65237,3.95304
3.43466,1.66541,3.60446
3.43466,1.67846,2.31781
3.43466,1.6915,1.51981
3.43466,1.70454,0.974062
3.43466,1.71759,1.08914
3.43466,1.73063,0.687037
3.43466,1.74367,1.21298
3.43466,1.75672,1.57374
3.43466,1.76976,1.79016
3.43466,1.7828,2.46263
3.43466,1.79585,3.8914
3.43466,1.80889,5.38439
3.43466,1.82193,6.23179
3.43466,1.83498,7.90382
3.43466,1.84802,8.40465
3.43466,1.86107,9.56264
3.43466,1.87411,9.9883
3.43466,1.88715,12.1179
3.43466,1.9002,12.7693
3.43466,1.91324,13.8998
3.43466,1.92628,17.1562
3.43466,1.93933,17.8391
3.43466,1.95237,18.7511
3.43466,1.96541,17.6143
3.43466,1.97846,19.153
3.43466,1.9915,23.1327
3.43466,2.00454,20.3686
3.43466,2.01759,22.8156
3.43466,2.03063,22.1518
3.43466,2.04367,24.3801
3.43466,2.05672,20.3473
3.43466,2.06976,19.6166
3.43466,2.0828,18.9004
3.43466,2.09585,17.296
3.43466,2.10889,15.4203
3.43466,2.12193,13.9673
3.43466,2.13498,12.3841
3.43466,2.14802,10.7381
3.43466,2.16107,9.20287
3.43466,2.17411,8.36883
3.43466,2.18715,10.0567
3.43466,2.2002,10.2844
3.43466,2.21324,9.0777
3.43466,2.22628,9.82459
3.43466,2.23933,9.67664
3.43466,2.25237,14.4073
3.43466,2.26541,10.1663
3.43466,2.27846,15.7282
3.43466,2.2915,15.3968
3.43466,2.30454,15.8029
3.43466,2.31759,23.4406
3.43466,2.33063,16.1612
3.43466,2.34367,14.5175
3.43466,2.35672,22.2028
3.43466,2.36976,11.7595
3.4477,1.13063,8.55549
3.4477,1.14367,8.55549
3.4477,1.15672,8.05543
3.4477,1.16976,7.64337
3.4477,1.1828,9.12555
3.4477,1.19585,8.60092
3.4477,1.20889,9.94814
3.4477,1.22193,6.42785
3.4477,1.23498,6.20087
3.4477,1.24802,5.10308
3.4477,1.26107,4.14095
3.4477,1.27411,5.94378
3.4477,1.28715,2.06081
3.4477,1.3002,3.65059
3.4477,1.31324,2.19581
3.4477,1.32628,2.56708
3.4477,1.33933,0.716354
3.4477,1.35237,0.596599
3.4477,1.36541,3.63148
3.4477,1.37846,2.23234
3.4477,1.3915,3.83584
3.4477,1.40454,2.1285
3.4477,1.41759,2.3169
3.4477,1.43063,5.43362
3.4477,1.44367,9.24409
3.4477,1.45672,9.58384
3.4477,1.46976,10.3154
3.4477,1.4828,11.1587
3.4477,1.49585,10.3421
3.4477,1.50889,12.1052
3.4477,1.52193,14.0679
3.4477,1.53498,15.187
3.4477,1.54802,17.8261
3.4477,1.56107,14.7874
3.4477,1.57411,18.424
3.4477,1.58715,16.6463
3.4477,1.6002,15.5956
3.4477,1.61324,12.0425
3.4477,1.62628,10.4902
3.4477,1.63933,7.27052
3.4477,1.65237,7.96602
3.4477,1.66541,6.17511
3.4477,1.67846,5.10708
3.4477,1.6915,3.40878
3.4477,1.70454,2.68052
3.4477,1.71759,1.93867
3.4477,1.73063,1.3559
3.4477,1.74367,0.896189
3.4477,1.75672,0.571628
3.4477,1.76976,1.12073
3.4477,1.7828,1.58252
3.4477,1.79585,3.12288
3.4477,1.80889,4.23213
3.4477,1.82193,4.93351
3.4477,1.83498,6.12624
3.4477,1.84802,6.72228
3.4477,1.86107,8.45399
3.4477,1.87411,9.32695
3.4477,1.88715,10.1364
3.4477,1.9002,10.4997
3.4477,1.91324,11.4852
3.4477,1.92628,16.2995
3.4477,1.93933,13.6638
3.4477,1.95237,15.2785
3.4477,1.96541,15.4412
3.4477,1.97846,19.091
3.4477,1.9915,20.3347
3.4477,2.00454,18.4276
3.4477,2.01759,22.5294
3.4477,2.03063,18.3143
3.4477,2.04367,20.1944
3.4477,2.05672,20.5267
3.4477,2.06976,17.1975
3.4477,2.0828,15.7954
3.4477,2.09585,15.3453
3.4477,2.10889,14.5926
3.4477,2.12193,11.8684
3.4477,2.13498,10.6232
3.4477,2.14802,9.18699
3.4477,2.16107,6.22883
3.4477,2.17411,6.91369
3.4477,2.18715,7.37848
3.4477,2.2002,7.03362
3.4477,2.21324,6.20142
3.4477,2.22628,6.81474
3.4477,2.23933,9.92602
3.4477,2.25237,8.31639
3.4477,2.26541,10.2249
3.4477,2.27846,14.3012
3.4477,2.2915,14.8181
3.4477,2.30454,13.0102
3.4477,2.31759,16.6073
3.4477,2.33063,13.2434
3.4477,2.34367,12.9764
3.4477,2.35672,14.322
3.4477,2.36976,9.25181
3.46075,1.13063,9.20585
3.46075,1.14367,9.20585
3.46075,1.15672,9.17422
3.46075,1.16976,8.88299
3.46075,1.1828,9.18986
3.46075,1.19585,9.09673
3.46075,1.20889,7.81041
3.46075,1.22193,7.75368
3.46075,1.23498,5.94667
3.46075,1.24802,5.27234
3.46075,1.26107,4.41369
3.46075,1.27411,3.95045
3.46075,1.28715,4.10277
3.46075,1.3002,3.46095
3.46075,1.31324,4.03794
3.46075,1.32628,3.3217
3.46075,1.33933,3.38506
3.46075,1.35237,3.01189
3.46075,1.36541,7.48713
3.46075,1.37846,4.39883
3.46075,1.3915,7.99729
3.46075,1.40454,5.98611
3.46075,1.41759,5.69161
3.46075,1.43063,7.76748
3.46075,1.44367,12.6397
3.46075,1.45672,12.3892
3.46075,1.46976,13.6677
3.46075,1.4828,11.4789
3.46075,1.49585,15.9162
3.46075,1.50889,14.9883
3.46075,1.52193,17.0084
3.46075,1.53498,17.7278
3.46075,1.54802,21.281
3.46075,1.56107,16.7849
3.46075,1.57411,18.4811
3.46075,1.58715,15.3576
3.46075,1.6002,13.6071
3.46075,1.61324,12.8419
3.46075,1.62628,9.31327
3.46075,1.63933,8.5736
3.46075,1.65237,6.13865
3.46075,1.66541,5.37521
3.46075,1.67846,4.21513
3.46075,1.6915,2.60969
3.46075,1.70454,1.73887
3.46075,1.71759,1.90535
3.46075,1.73063,0.609415
3.46075,1.74367,0.84904
3.46075,1.75672,1.23567
3.46075,1.76976,1.05785
3.46075,1.7828,1.32129
3.46075,1.79585,2.61049
3.46075,1.80889,3.67406
3.46075,1.82193,4.70063
3.46075,1.83498,4.98016
3.46075,1.84802,5.86245
3.46075,1.86107,7.2042
3.46075,1.87411,7.97721
3.46075,1.88715,9.42492
3.46075,1.9002,10.1994
3.46075,1.91324,10.3174
3.46075,1.92628,13.1959
3.46075,1.93933,13.854
3.46075,1.95237,14.6322
3.46075,1.96541,14.0516
3.46075,1.97846,14.2495
3.46075,1.9915,16.0278
3.46075,2.00454,17.1319
3.46075,2.01759,17.2663
3.46075,2.03063,17.3128
3.46075,2.04367,16.4965
3.46075,2.05672,15.5505
3.46075,2.06976,14.0622
3.46075,2.0828,11.3394
3.46075,2.09585,11.8177
3.46075,2.10889,10.5803
3.46075,2.12193,9.12186
3.46075,2.13498,7.77399
3.46075,2.14802,7.40745
3.46075,2.16107,5.10321
3.46075,2.17411,5.08008
3.46075,2.18715,4.4227
3.46075,2.2002,5.01622
3.46075,2.21324,4.14728
3.46075,2.22628,5.36632
3.46075,2.23933,6.61083
3.46075,2.25237,8.05525
3.46075,2.26541,5.95744
3.46075,2.27846,9.17311
3.46075,2.2915,9.08901
3.46075,2.30454,9.58843
3.46075,2.31759,10.7588
3.46075,2.33063,8.16177
3.46075,2.34367,8.68336
3.46075,2.35672,10.812
3.46075,2.36976,7.07098
3.47379,1.13063,11.6311
3.47379,1.14367,11.6311
3.47379,1.15672,11.3605
3.47379,1.16976,10.6378
3.47379,1.1828,10.9357
3.47379,1.19585,9.81493
3.47379,1.20889,10.7636
3.47379,1.22193,7.96163
3.47379,1.23498,7.36707
3.47379,1.24802,8.0138
3.47379,1.26107,6.57313
3.47379,1.27411,4.86047
3.47379,1.28715,4.76197
3.47379,1.3002,5.6883
3.47379,1.31324,7.63587
3.47379,1.32628,9.52678
3.47379,1.33933,9.28447
3.47379,1.35237,9.00203
3.47379,1.36541,14.4381
3.47379,1.37846,11.2852
3.47379,1.3915,15.726
3.47379,1.40454,13.024
3.47379,1.41759,11.7921
3.47379,1.43063,16.5144
3.47379,1.44367,21.4273
3.47379,1.45672,21.3151
3.47379,1.46976,22.2876
3.47379,1.4828,22.7845
3.47379,1.49585,21.8578
3.47379,1.50889,21.3527
3.47379,1.52193,19.3238
3.47379,1.53498,24.7965
3.47379,1.54802,25.691
3.47379,1.56107,21.0628
3.47379,1.57411,20.2552
3.47379,1.58715,18.4467
3.47379,1.6002,18.3598
3.47379,1.61324,12.7531
3.47379,1.62628,13.7196
3.47379,1.63933,11.3491
3.47379,1.65237,9.21212
3.47379,1.66541,7.37531
3.47379,1.67846,5.65717
3.47379,1.6915,3.11169
3.47379,1.70454,2.27221
3.47379,1.71759,1.98631
3.47379,1.73063,0.980648
3.47379,1.74367,0.965078
3.47379,1.75672,0.705229
3.47379,1.76976,1.44141
3.47379,1.7828,1.82523
3.47379,1.79585,2.64892
3.47379,1.80889,3.4753
3.47379,1.82193,4.34392
3.47379,1.83498,5.42815
3.47379,1.84802,5.46471
3.47379,1.86107,5.32133
3.47379,1.87411,6.54107
3.47379,1.88715,6.5226
3.47379,1.9002,7.72446
3.47379,1.91324,8.00534
3.47379,1.92628,10.1987
3.47379,1.93933,9.89247
3.47379,1.95237,10.395
3.47379,1.96541,12.0324
3.47379,1.97846,8.77864
3.47379,1.9915,12.5278
3.47379,2.00454,11.7989
3.47379,2.01759,13.1862
3.47379,2.03063,14.1664
3.47379,2.04367,11.7447
3.47379,2.05672,12.1776
3.47379,2.06976,9.34599
3.47379,2.0828,8.75886
3.47379,2.09585,9.2971
3.47379,2.10889,8.73381
3.47379,2.12193,7.0599
3.47379,2.13498,6.08928
3.47379,2.14802,5.86182
3.47379,2.16107,3.62802
3.47379,2.17411,3.49077
3.47379,2.18715,4.62073
3.47379,2.2002,4.41748
3.47379,2.21324,2.54729
3.47379,2.22628,3.15064
3.47379,2.23933,4.01522
3.47379,2.25237,3.79944
3.47379,2.26541,3.319
3.47379,2.27846,7.61126
3.47379,2.2915,4.82729
3.47379,2.30454,6.04547
3.47379,2.31759,9.07386
3.47379,2.33063,6.3372
3.47379,2.34367,4.70289
3.47379,2.35672,9.37596
3.47379,2.36976,4.85283
3.48683,1.13063,15.136
3.48683,1.14367,15.136
3.48683,1.15672,18.2272
3.48683,1.16976,16.1843
3.48683,1.1828,14.1178
3.48683,1.19585,15.0202
3.48683,1.20889,12.2786
3.48683,1.22193,12.5321
3.48683,1.23498,11.2054
3.48683,1.24802,11.0281
3.48683,1.26107,11.3615
3.48683,1.27411,7.588
3.48683,1.28715,10.4211
3.48683,1.3002,9.64123
3.48683,1.31324,11.858
3.48683,1.32628,11.4932
3.48683,1.33933,9.45181
3.48683,1.35237,12.1383
3.48683,1.36541,23.7678
3.48683,1.37846,14.7844
3.48683,1.3915,14.6655
3.48683,1.40454,26.561
3.48683,1.41759,16.9226
3.48683,1.43063,16.8257
3.48683,1.44367,27.9794
3.48683,1.45672,22.8353
3.48683,1.46976,26.6622
3.48683,1.4828,19.296
3.48683,1.49585,26.9789
3.48683,1.50889,20.9358
3.48683,1.52193,21.9528
3.48683,1.53498,25.5063
3.48683,1.54802,25.8361
3.48683,1.56107,20.3075
3.48683,1.57411,23.4481
3.48683,1.58715,15.4623
3.48683,1.6002,13.8007
3.48683,1.61324,14.5417
3.48683,1.62628,10.8674
3.48683,1.63933,9.83609
3.48683,1.65237,7.97439
3.48683,1.66541,10.3649
3.48683,1.67846,5.62679
3.48683,1.6915,3.99171
3.48683,1.70454,2.43039
3.48683,1.71759,2.55499
3.48683,1.73063,0.852671
3.48683,1.74367,1.40819
3.48683,1.75672,1.34562
3.48683,1.76976,1.58062
3.48683,1.7828,2.11394
3.48683,1.79585,2.77105
3.48683,1.80889,4.22605
3.48683,1.82193,4.10145
3.48683,1.83498,6.08937
3.48683,1.84802,5.3457
3.48683,1.86107,7.54962
3.48683,1.87411,7.85298
3.48683,1.88715,8.82989
3.48683,1.9002,5.89773
3.48683,1.91324,7.81422
3.48683,1.92628,11.3625
3.48683,1.93933,9.68275
3.48683,1.95237,9.34981
3.48683,1.96541,10.0505
3.48683,1.97846,8.36638
3.48683,1.9915,10.5845
3.48683,2.00454,9.86566
3.48683,2.01759,12.1613
3.48683,2.03063,10.1552
3.48683,2.04367,9.77507
3.48683,2.05672,9.31855
3.48683,2.06976,8.56173
3.48683,2.0828,6.74751
3.48683,2.09585,6.29781
3.48683,2.10889,7.04367
3.48683,2.12193,5.52118
3.48683,2.13498,4.67805
3.48683,2.14802,4.91323
3.48683,2.16107,2.49441
3.48683,2.17411,2.49021
3.48683,2.18715,2.3551
3.48683,2.2002,2.51092
3.48683,2.21324,2.26281
3.48683,2.22628,2.39572
3.48683,2.23933,3.10166
3.48683,2.25237,3.07625
3.48683,2.26541,2.72146
3.48683,2.27846,4.92396
3.48683,2.2915,4.26682
3.48683,2.30454,4.36043
3.48683,2.31759,5.80049
3.48683,2.33063,4.73782
3.48683,2.34367,4.79652
3.48683,2.35672,4.3169
3.48683,2.36976,2.79004
3.49988,1.13063,19.6197
3.49988,1.14367,19.6197
3.49988,1.15672,18.9101
3.49988,1.16976,20.7915
3.49988,1.1828,18.8465
3.49988,1.19585,20.0184
3.49988,1.20889,17.9985
3.49988,1.22193,17.7318
3.49988,1.23498,18.5859
3.49988,1.24802,15.647
3.49988,1.26107,16.8519
3.49988,1.27411,14.321
3.49988,1.28715,16.252
3.49988,1.3002,18.5083
3.49988,1.31324,17.3273
3.49988,1.32628,22.8312
3.49988,1.33933,20.7797
3.49988,1.35237,19.9654
3.49988,1.36541,30.3064
3.49988,1.37846,26.2279
3.49988,1.3915,34.1216
3.49988,1.40454,29.5262
3.49988,1.41759,27.6824
3.49988,1.43063,26.9401
3.49988,1.44367,36.8497
3.49988,1.45672,29.4918
3.49988,1.46976,34.7404
3.49988,1.4828,27.7896
3.49988,1.49585,32.0738
3.49988,1.50889,28.9914
3.49988,1.52193,28.1405
3.49988,1.53498,28.7229
3.49988,1.54802,31.6056
3.49988,1.56107,25.9668
3.49988,1.57411,25.3135
3.49988,1.58715,19.3604
3.49988,1.6002,16.3453
3.49988,1.61324,15.5966
3.49988,1.62628,12.1612
3.49988,1.63933,11.8529
3.49988,1.65237,8.15141
3.49988,1.66541,12.4394
3.49988,1.67846,7.66808
3.49988,1.6915,3.43015
3.49988,1.70454,2.75236
3.49988,1.71759,2.5365
3.49988,1.73063,1.73525
3.49988,1.74367,1.44338
3.49988,1.75672,2.23714
3.49988,1.76976,1.87831
3.49988,1.7828,1.84607
3.49988,1.79585,2.55538
3.49988,1.80889,3.8274
3.49988,1.82193,3.37163
3.49988,1.83498,4.77689
3.49988,1.84802,5.76475
3.49988,1.86107,5.34425
3.49988,1.87411,6.78098
3.49988,1.88715,6.14139
3.49988,1.9002,6.24294
3.49988,1.91324,6.26254
3.49988,1.92628,7.0344
3.49988,1.93933,6.04387
3.49988,1.95237,7.64347
3.49988,1.96541,6.30191
3.49988,1.97846,5.39402
3.49988,1.9915,7.33705
3.49988,2.00454,6.0152
3.49988,2.01759,6.79005
3.49988,2.03063,7.3153
3.49988,2.04367,5.83381
3.49988,2.05672,5.77292
3.49988,2.06976,4.39344
3.49988,2.0828,3.37965
3.49988,2.09585,4.50193
3.49988,2.10889,4.93611
3.49988,2.12193,3.64957
3.49988,2.13498,2.6837
3.49988,2.14802,3.07936
3.49988,2.16107,1.6908
3.49988,2.17411,1.63522
3.49988,2.18715,2.01857
3.49988,2.2002,1.06371
3.49988,2.21324,0.873892
3.49988,2.22628,0.980213
3.49988,2.23933,0.728272
3.49988,2.25237,1.23487
3.49988,2.26541,0.848604
3.49988,2.27846,1.97092
3.49988,2.2915,1.73753
3.49988,2.30454,1.63574
3.49988,2.31759,3.892
3.49988,2.33063,2.40635
3.49988,2.34367,2.18146
3.49988,2.35672,3.73847
3.49988,2.36976,1.5893
3.51292,1.13063,31.2064
3.51292,1.14367,31.2064
3.51292,1.15672,26.8252
3.51292,1.16976,25.4484
3.51292,1.1828,27.2978
3.51292,1.19585,29.7411
3.51292,1.20889,25.1227
3.51292,1.22193,25.0057
3.51292,1.23498,29.6588
3.51292,1.24802,23.0308
3.51292,1.26107,26.9584
3.51292,1.27411,19.313
3.51292,1.28715,18.7361
3.51292,1.3002,22.0835
3.51292,1.31324,26.3725
3.51292,1.32628,20.6862
3.51292,1.33933,29.7176
3.51292,1.35237,27.125
3.51292,1.36541,40.4469
3.51292,1.37846,32.3179
3.51292,1.3915,37.8956
3.51292,1.40454,31.9728
3.51292,1.41759,30.6228
3.51292,1.43063,30.6228
3.51292,1.44367,47.8239
3.51292,1.45672,34.6485
3.51292,1.46976,37.3893
3.51292,1.4828,32.9315
3.51292,1.49585,41.5452
3.51292,1.50889,35.8903
3.51292,1.52193,32.1062
3.51292,1.53498,32.6702
3.51292,1.54802,34.5999
3.51292,1.56107,28.6888
3.51292,1.57411,25.0901
3.51292,1.58715,21.9963
3.51292,1.6002,18.2648
3.51292,1.61324,16.7208
3.51292,1.62628,16.7208
3.51292,1.63933,12.5924
3.51292,1.65237,9.30305
3.51292,1.66541,8.06542
3.51292,1.67846,6.76384
3.51292,1.6915,4.22358
3.51292,1.70454,2.85102
3.51292,1.71759,3.04773
3.51292,1.73063,1.71688
3.51292,1.74367,1.57195
3.51292,1.75672,1.99003
3.51292,1.76976,1.35162
3.51292,1.7828,1.9647
3.51292,1.79585,2.8286
3.51292,1.80889,3.67453
3.51292,1.82193,3.84037
3.51292,1.83498,5.29884
3.51292,1.84802,5.17085
3.51292,1.86107,7.70196
3.51292,1.87411,6.41248
3.51292,1.88715,6.51518
3.51292,1.9002,4.98396
3.51292,1.91324,6.3082
3.51292,1.92628,7.49994
3.51292,1.93933,6.20785
3.51292,1.95237,7.23612
3.51292,1.96541,4.03788
3.51292,1.97846,4.90886
3.51292,1.9915,5.40338
3.51292,2.00454,4.45268
3.51292,2.01759,4.83891
3.51292,2.03063,4.55662
3.51292,2.04367,5.43778
3.51292,2.05672,3.74326
3.51292,2.06976,2.73447
3.51292,2.0828,1.73429
3.51292,2.09585,2.14494
3.51292,2.10889,2.97357
3.51292,2.12193,2.2401
3.51292,2.13498,1.76759
3.51292,2.14802,3.32798
3.51292,2.16107,1.08145
3.51292,2.17411,1.16533
3.51292,2.18715,1.46889
3.51292,2.2002,1.66034
3.51292,2.21324,1.03949
3.51292,2.22628,0.834888
3.51292,2.23933,0.834888
3.51292,2.25237,1.29494
3.51292,2.26541,0.612148
3.51292,2.27846,1.84511
3.51292,2.2915,0.754903
3.51292,2.30454,0.45224
3.51292,2.31759,1.8844
3.51292,2.33063,1.01833
3.51292,2.34367,0.645243
3.51292,2.35672,1.1463
3.51292,2.36976,0.852004
3.52596,1.13063,34.891
3.52596,1.14367,34.891
3.52596,1.15672,37.1891
3.52596,1.16976,38.1919
3.52596,1.1828,33.2302
3.52596,1.19585,38.6194
3.52596,1.20889,27.9241
3.52596,1.22193,31.6218
3.52596,1.23498,29.1505
3.52596,1.24802,29.2267
3.52596,1.26107,26.5268
3.52596,1.27411,26.8552
3.52596,1.28715,29.0119
3.52596,1.3002,29.9639
3.52596,1.31324,33.0183
3.52596,1.32628,38.5044
3.52596,1.33933,35.8561
3.52596,1.35237,36.844
3.52596,1.36541,48.3364
3.52596,1.37846,47.7455
3.52596,1.3915,45.8883
3.52596,1.40454,48.9012
3.52596,1.41759,43.5402
3.52596,1.43063,43.0154
3.52596,1.44367,48.7974
3.52596,1.45672,45.4933
3.52596,1.46976,42.7987
3.52596,1.4828,39.5697
3.52596,1.49585,45.4002
3.52596,1.50889,37.2179
3.52596,1.52193,35.9339
3.52596,1.53498,32.8725
3.52596,1.54802,34.6981
3.52596,1.56107,28.0959
3.52596,1.57411,26.4284
3.52596,1.58715,20.9542
3.52596,1.6002,17.5053
3.52596,1.61324,16.0551
3.52596,1.62628,12.1073
3.52596,1.63933,10.6159
3.52596,1.65237,7.53315
3.52596,1.66541,7.13687
3.52596,1.67846,3.91334
3.52596,1.6915,3.95434
3.52596,1.70454,2.67109
3.52596,1.71759,3.20875
3.52596,1.73063,1.59084
3.52596,1.74367,1.10552
3.52596,1.75672,1.45529
3.52596,1.76976,1.63675
3.52596,1.7828,2.18415
3.52596,1.79585,2.39456
3.52596,1.80889,3.75309
3.52596,1.82193,2.9419
3.52596,1.83498,4.03739
3.52596,1.84802,4.21593
3.52596,1.86107,4.59538
3.52596,1.87411,5.14443
3.52596,1.88715,5.6888
3.52596,1.9002,5.01866
3.52596,1.91324,5.92206
3.52596,1.92628,6.30227
3.52596,1.93933,6.18816
3.52596,1.95237,6.51859
3.52596,1.96541,4.73299
3.52596,1.97846,4.49996
3.52596,1.9915,5.05015
3.52596,2.00454,3.98613
3.52596,2.01759,3.27105
3.52596,2.03063,4.2438
3.52596,2.04367,3.28504
3.52596,2.05672,2.81181
3.52596,2.06976,2.48419
3.52596,2.0828,1.29017
3.52596,2.09585,2.89636
3.52596,2.10889,3.02454
3.52596,2.12193,1.85062
3.52596,2.13498,2.70954
3.52596,2.14802,2.76711
3.52596,2.16107,1.65949
3.52596,2.17411,1.48329
3.52596,2.18715,2.06739
3.52596,2.2002,1.82212
3.52596,2.21324,1.87202
3.52596,2.22628,0.875252
3.52596,2.23933,1.35061
3.52596,2.25237,1.67318
3.52596,2.26541,1.27099
3.52596,2.27846,0.722623
3.52596,2.2915,1.53645
3.52596,2.30454,0.811521
3.52596,2.31759,1.48734
3.52596,2.33063,0.594087
3.52596,2.34367,1.03506
3.52596,2.35672,2.06224
3.52596,2.36976,0.840208
3.53901,1.13063,46.2544
3.53901,1.14367,46.2544
3.53901,1.15672,47.1214
3.53901,1.16976,44.2346
3.53901,1.1828,47.4801
3.53901,1.19585,47.289
3.53901,1.20889,48.4486
3.53901,1.22193,49.6152
3.53901,1.23498,43.75
3.53901,1.24802,47.9849
3.53901,1.26107,45.427
3.53901,1.27411,43.6979
3.53901,1.28715,41.7847
3.53901,1.3002,42.0783
3.53901,1.31324,41.6522
3.53901,1.32628,45.4479
3.53901,1.33933,46.8373
3.53901,1.35237,50.0248
3.53901,1.36541,55.0936
3.53901,1.37846,52.7872
3.53901,1.3915,53.8797
3.53901,1.40454,65.8794
3.53901,1.41759,39.3564
3.53901,1.43063,55.8085
3.53901,1.44367,59.4133
3.53901,1.45672,58.1215
3.53901,1.46976,52.4011
3.53901,1.4828,44.1101
3.53901,1.49585,53.9445
3.53901,1.50889,43.4549
3.53901,1.52193,39.1828
3.53901,1.53498,37.2943
3.53901,1.54802,35.9637
3.53901,1.56107,32.2652
3.53901,1.57411,26.4338
3.53901,1.58715,20.2307
3.53901,1.6002,8.89954
3.53901,1.61324,17.2933
3.53901,1.62628,11.7456
3.53901,1.63933,12.8316
3.53901,1.65237,8.69872
3.53901,1.66541,6.89278
3.53901,1.67846,6.56363
3.53901,1.6915,4.80515
3.53901,1.70454,3.49919
3.53901,1.71759,3.68501
3.53901,1.73063,2.37727
3.53901,1.74367,1.41413
3.53901,1.75672,2.65497
3.53901,1.76976,1.77638
3.53901,1.7828,2.51772
3.53901,1.79585,3.1887
3.53901,1.80889,3.85665
3.53901,1.82193,3.42221
3.53901,1.83498,4.90362
3.53901,1.84802,5.25479
3.53901,1.86107,5.09153
3.53901,1.87411,5.77763
3.53901,1.88715,7.16393
3.53901,1.9002,6.10331
3.53901,1.91324,6.51076
3.53901,1.92628,5.19753
3.53901,1.93933,4.59915
3.53901,1.95237,7.29529
3.53901,1.96541,7.29529
3.53901,1.97846,4.51852
3.53901,1.9915,5.61004
3.53901,2.00454,4.67101
3.53901,2.01759,2.45721
3.53901,2.03063,3.61886
3.53901,2.04367,2.203
3.53901,2.05672,1.59811
3.53901,2.06976,1.61896
3.53901,2.0828,0.231583
3.53901,2.09585,0.231583
3.53901,2.10889,3.27436
3.53901,2.12193,1.38829
3.53901,2.13498,1.38829
3.53901,2.14802,2.81223
3.53901,2.16107,1.66792
3.53901,2.17411,2.08066
3.53901,2.18715,2.12076
3.53901,2.2002,2.02283
3.53901,2.21324,2.02283
3.53901,2.22628,2.53547
3.53901,2.23933,2.53547
3.53901,2.25237,2.86026
3.53901,2.26541,2.92249
3.53901,2.27846,0.818892
3.53901,2.2915,2.37312
3.53901,2.30454,2.37312
3.53901,2.31759,0.900927
3.53901,2.33063,0.551609
3.53901,2.34367,0.551609
3.53901,2.35672,1.0892
3.53901,2.36976,0.572986
3.55205,1.13063,44.8349
3.55205,1.14367,44.8349
3.55205,1.15672,45.3724
3.55205,1.16976,46.8669
3.55205,1.1828,47.0393
3.55205,1.19585,52.6691
3.55205,1.20889,47.2854
3.55205,1.22193,46.9089
3.55205,1.23498,49.4958
3.55205,1.24802,46.1686
3.55205,1.26107,44.3766
3.55205,1.27411,42.1467
3.55205,1.28715,41.9724
3.55205,1.3002,43.393
3.55205,1.31324,45.3369
3.55205,1.32628,42.8704
3.55205,1.33933,47.0234
3.55205,1.35237,45.9053
3.55205,1.36541,55.9374
3.55205,1.37846,52.6551
3.55205,1.3915,54.0125
3.55205,1.40454,55.0146
3.55205,1.41759,53.5432
3.55205,1.43063,53.2014
3.55205,1.44367,57.7504
3.55205,1.45672,52.3605
3.55205,1.46976,49.0784
3.55205,1.4828,45.7231
3.55205,1.49585,46.9414
3.55205,1.50889,39.9396
3.55205,1.52193,38.3249
3.55205,1.53498,39.6596
3.55205,1.54802,33.4125
3.55205,1.56107,30.381
3.55205,1.57411,25.0041
3.55205,1.58715,21.9913
3.55205,1.6002,18.3673
3.55205,1.61324,17.1362
3.55205,1.62628,12.7569
3.55205,1.63933,10.719
3.55205,1.65237,9.44618
3.55205,1.66541,7.5903
3.55205,1.67846,6.55829
3.55205,1.6915,5.67009
3.55205,1.70454,5.04909
3.55205,1.71759,4.52473
3.55205,1.73063,3.75692
3.55205,1.74367,3.1292
3.55205,1.75672,3.16423
3.55205,1.76976,2.79054
3.55205,1.7828,3.01369
3.55205,1.79585,3.30265
3.55205,1.80889,3.76213
3.55205,1.82193,3.68214
3.55205,1.83498,4.21197
3.55205,1.84802,4.59054
3.55205,1.86107,5.22761
3.55205,1.87411,5.00055
3.55205,1.88715,6.06926
3.55205,1.9002,5.62091
3.55205,1.91324,6.20155
3.55205,1.92628,6.45243
3.55205,1.93933,6.25996
3.55205,1.95237,6.53755
3.55205,1.96541,5.62077
3.55205,1.97846,5.29986
3.55205,1.9915,4.5105
3.55205,2.00454,3.75705
3.55205,2.01759,2.48213
3.55205,2.03063,2.08375
3.55205,2.04367,1.48627
3.55205,2.05672,0.611223
3.55205,2.06976,0.705606
3.55205,2.0828,0.352711
3.55205,2.09585,0.326064
3.55205,2.10889,0.782277
3.55205,2.12193,1.00181
3.55205,2.13498,1.17892
3.55205,2.14802,1.64649
3.55205,2.16107,2.1456
3.55205,2.17411,2.46444
3.55205,2.18715,2.69608
3.55205,2.2002,2.70308
3.55205,2.21324,2.89107
3.55205,2.22628,3.02445
3.55205,2.23933,2.67716
3.55205,2.25237,3.29159
3.55205,2.26541,2.56039
3.55205,2.27846,1.7133
3.55205,2.2915,1.42545
3.55205,2.30454,1.24571
3.55205,2.31759,0.887414
3.55205,2.33063,0.80247
3.55205,2.34367,0.817732
3.55205,2.35672,0.577202
3.55205,2.36976,0.555005
3.56509,1.13063,52.9798
3.56509,1.14367,52.9798
3.56509,1.15672,58.9422
3.56509,1.16976,52.8775
3.56509,1.1828,59.4168
3.56509,1.19585,66.6469
3.56509,1.20889,64.305
3.56509,1.22193,64.305
3.56509,1.23498,61.4671
3.56509,1.24802,61.4671
3.56509,1.26107,56.2234
3.56509,1.27411,51.319
3.56509,1.28715,51.319
3.56509,1.3002,50.8911
3.56509,1.31324,52.8977
3.56509,1.32628,55.9069
3.56509,1.33933,55.9069
3.56509,1.35237,59.1661
3.56509,1.36541,73.0954
3.56509,1.37846,65.4112
3.56509,1.3915,71.3893
3.56509,1.40454,77.5703
3.56509,1.41759,61.0172
3.56509,1.43063,66.4562
3.56509,1.44367,67.9622
3.56509,1.45672,63.8938
3.56509,1.46976,54.7695
3.56509,1.4828,49.4319
3.56509,1.49585,59.941
3.56509,1.50889,48.7251
3.56509,1.52193,46.5255
3.56509,1.53498,38.7098
3.56509,1.54802,34.1583
3.56509,1.56107,33.3513
3.56509,1.57411,23.1874
3.56509,1.58715,21.1145
3.56509,1.6002,16.525
3.56509,1.61324,13.8962
3.56509,1.62628,8.33346
3.56509,1.63933,10.272
3.56509,1.65237,7.93423
3.56509,1.66541,6.51456
3.56509,1.67846,6.18143
3.56509,1.6915,4.17716
3.56509,1.70454,3.69262
3.56509,1.71759,4.2659
3.56509,1.73063,2.41912
3.56509,1.74367,2.56532
3.56509,1.75672,2.11459
3.56509,1.76976,2.38781
3.56509,1.7828,2.54988
3.56509,1.79585,3.17832
3.56509,1.80889,3.50665
3.56509,1.82193,3.59642
3.56509,1.83498,4.16483
3.56509,1.84802,4.32909
3.56509,1.86107,5.28975
3.56509,1.87411,4.51844
3.56509,1.88715,6.09327
3.56509,1.9002,4.83496
3.56509,1.91324,6.19509
3.56509,1.92628,6.43158
3.56509,1.93933,6.18171
3.56509,1.95237,6.30377
3.56509,1.96541,6.14253
3.56509,1.97846,5.80056
3.56509,1.9915,5.25651
3.56509,2.00454,4.32192
3.56509,2.01759,3.46348
3.56509,2.03063,2.51502
3.56509,2.04367,1.74098
3.56509,2.05672,0.847661
3.56509,2.06976,0.646721
3.56509,2.0828,0.396351
3.56509,2.09585,0.777139
3.56509,2.10889,1.11231
3.56509,2.12193,1.117
3.56509,2.13498,1.80445
3.56509,2.14802,2.95839
3.56509,2.16107,2.99807
3.56509,2.17411,3.84805
3.56509,2.18715,4.12553
3.56509,2.2002,4.84199
3.56509,2.21324,5.13582
3.56509,2.22628,5.41618
3.56509,2.23933,5.03783
3.56509,2.25237,4.44533
3.56509,2.26541,3.81769
3.56509,2.27846,2.86246
3.56509,2.2915,2.75347
3.56509,2.30454,2.35887
3.56509,2.31759,1.8015
3.56509,2.33063,1.61041
3.56509,2.34367,1.5968
3.56509,2.35672,1.40018
3.56509,2.36976,1.40705
3.57814,1.13063,56.8224
3.57814,1.14367,56.8224
3.57814,1.15672,65.1166
3.57814,1.16976,61.9433
3.57814,1.1828,64.9461
3.57814,1.19585,70.013
3.57814,1.20889,66.4605
3.57814,1.22193,64.5543
3.57814,1.23498,61.6862
3.57814,1.24802,65.3064
3.57814,1.26107,60.3935
3.57814,1.27411,56.963
3.57814,1.28715,55.2297
3.57814,1.3002,58.3588
3.57814,1.31324,60.8271
3.57814,1.32628,62.0064
3.57814,1.33933,63.4347
3.57814,1.35237,64.5032
3.57814,1.36541,70.7727
3.57814,1.37846,70.4291
3.57814,1.3915,78.2428
3.57814,1.40454,74.644
3.57814,1.41759,68.4362
3.57814,1.43063,73.4042
3.57814,1.44367,69.288
3.57814,1.45672,67.2073
3.57814,1.46976,59.8032
3.57814,1.4828,61.1323
3.57814,1.49585,55.688
3.57814,1.50889,50.6306
3.57814,1.52193,41.0643
3.57814,1.53498,36.1848
3.57814,1.54802,31.5933
3.57814,1.56107,30.9851
3.57814,1.57411,22.6834
3.57814,1.58715,17.2476
3.57814,1.6002,14.3881
3.57814,1.61324,11.7024
3.57814,1.62628,8.56969
3.57814,1.63933,9.08338
3.57814,1.65237,7.5782
3.57814,1.66541,6.26041
3.57814,1.67846,5.70193
3.57814,1.6915,4.75996
3.57814,1.70454,4.94653
3.57814,1.71759,5.2251
3.57814,1.73063,3.53304
3.57814,1.74367,2.21437
3.57814,1.75672,3.67542
3.57814,1.76976,2.66004
3.57814,1.7828,2.98776
3.57814,1.79585,3.21101
3.57814,1.80889,3.45421
3.57814,1.82193,4.59105
3.57814,1.83498,4.27223
3.57814,1.84802,5.07019
3.57814,1.86107,3.78657
3.57814,1.87411,5.0574
3.57814,1.88715,5.78495
3.57814,1.9002,5.84267
3.57814,1.91324,6.00234
3.57814,1.92628,6.17873
3.57814,1.93933,6.2411
3.57814,1.95237,6.67705
3.57814,1.96541,6.26802
3.57814,1.97846,6.21921
3.57814,1.9915,5.29549
3.57814,2.00454,4.20335
3.57814,2.01759,2.98151
3.57814,2.03063,2.29947
3.57814,2.04367,1.40526
3.57814,2.05672,0.873768
3.57814,2.06976,0.432541
3.57814,2.0828,0.457148
3.57814,2.09585,0.874813
3.57814,2.10889,1.54248
3.57814,2.12193,1.76066
3.57814,2.13498,3.0914
3.57814,2.14802,4.14301
3.57814,2.16107,4.82546
3.57814,2.17411,6.19581
3.57814,2.18715,6.69499
3.57814,2.2002,7.67488
3.57814,2.21324,7.44419
3.57814,2.22628,7.49444
3.57814,2.23933,6.86594
3.57814,2.25237,5.83045
3.57814,2.26541,5.17591
3.57814,2.27846,4.20033
3.57814,2.2915,3.68909
3.57814,2.30454,2.89428
3.57814,2.31759,1.98453
3.57814,2.33063,1.95437
3.57814,2.34367,1.66822
3.57814,2.35672,1.33942
3.57814,2.36976,1.27125
3.59118,1.13063,60.8325
3.59118,1.14367,60.8325
3.59118,1.15672,63.2552
3.59118,1.16976,59.5161
3.59118,1.1828,66.8288
3.59118,1.19585,71.2294
3.59118,1.20889,70.4191
3.59118,1.22193,64.6186
3.59118,1.23498,69.4076
3.59118,1.24802,61.3
3.59118,1.26107,62.3259
3.59118,1.27411,60.8417
3.59118,1.28715,60.0515
3.59118,1.3002,61.0171
3.59118,1.31324,64.0998
3.59118,1.32628,61.8045
3.59118,1.33933,65.4942
3.59118,1.35237,66.3111
3.59118,1.36541,73.8351
3.59118,1.37846,72.2011
3.59118,1.3915,70.29
3.59118,1.40454,70.9706
3.59118,1.41759,64.4226
3.59118,1.43063,61.6262
3.59118,1.44367,64.2195
3.59118,1.45672,61.1332
3.59118,1.46976,59.9893
3.59118,1.4828,47.2623
3.59118,1.49585,55.4906
3.59118,1.50889,41.6271
3.59118,1.52193,37.7183
3.59118,1.53498,30.4632
3.59118,1.54802,25.0095
3.59118,1.56107,26.5014
3.59118,1.57411,17.3027
3.59118,1.58715,15.2807
3.59118,1.6002,13.1571
3.59118,1.61324,10.6338
3.59118,1.62628,8.52383
3.59118,1.63933,8.7417
3.59118,1.65237,8.16683
3.59118,1.66541,7.20955
3.59118,1.67846,6.74275
3.59118,1.6915,5.62944
3.59118,1.70454,5.36722
3.59118,1.71759,5.85805
3.59118,1.73063,3.92767
3.59118,1.74367,4.42666
3.59118,1.75672,3.50164
3.59118,1.76976,3.29917
3.59118,1.7828,4.30294
3.59118,1.79585,4.29745
3.59118,1.80889,4.51748
3.59118,1.82193,4.93385
3.59118,1.83498,5.21835
3.59118,1.84802,5.26985
3.59118,1.86107,5.64036
3.59118,1.87411,5.99479
3.59118,1.88715,6.01636
3.59118,1.9002,5.81339
3.59118,1.91324,7.09595
3.59118,1.92628,6.45094
3.59118,1.93933,6.71746
3.59118,1.95237,6.93879
3.59118,1.96541,6.69854
3.59118,1.97846,6.58874
3.59118,1.9915,5.82926
3.59118,2.00454,4.51273
3.59118,2.01759,3.73339
3.59118,2.03063,2.66216
3.59118,2.04367,1.97561
3.59118,2.05672,0.628797
3.59118,2.06976,0.461096
3.59118,2.0828,0.379867
3.59118,2.09585,0.65869
3.59118,2.10889,1.72468
3.59118,2.12193,2.00948
3.59118,2.13498,3.15542
3.59118,2.14802,4.63256
3.59118,2.16107,5.1485
3.59118,2.17411,6.44799
3.59118,2.18715,7.58797
3.59118,2.2002,8.11433
3.59118,2.21324,7.7926
3.59118,2.22628,8.26806
3.59118,2.23933,7.34405
3.59118,2.25237,6.57153
3.59118,2.26541,5.27993
3.59118,2.27846,4.58417
3.59118,2.2915,3.76277
3.59118,2.30454,2.86281
3.59118,2.31759,2.25332
3.59118,2.33063,1.77545
3.59118,2.34367,1.54727
3.59118,2.35672,1.03592
3.59118,2.36976,1.06871
3.60423,1.13063,56.0323
3.60423,1.14367,56.0323
3.60423,1.15672,67.0045
3.60423,1.16976,63.0974
3.60423,1.1828,69.9218
3.60423,1.19585,70.8061
3.60423,1.20889,67.4344
3.60423,1.22193,63.559
3.60423,1.23498,66.1082
3.60423,1.24802,57.149
3.60423,1.26107,58.1997
3.60423,1.27411,59.3079
3.60423,1.28715,51.7581
3.60423,1.3002,57.0007
3.60423,1.31324,61.153
3.60423,1.32628,55.3159
3.60423,1.33933,60.1506
3.60423,1.35237,64.7543
3.60423,1.36541,73.818
3.60423,1.37846,70.0329
3.60423,1.3915,58.2978
3.60423,1.40454,75.8011
3.60423,1.41759,58.0026
3.60423,1.43063,66.5962
3.60423,1.44367,60.8936
3.60423,1.45672,64.4392
3.60423,1.46976,55.8843
3.60423,1.4828,59.2471
3.60423,1.49585,49.192
3.60423,1.50889,36.7394
3.60423,1.52193,41.6389
3.60423,1.53498,32.7329
3.60423,1.54802,26.3417
3.60423,1.56107,24.8292
3.60423,1.57411,16.0868
3.60423,1.58715,14.9647
3.60423,1.6002,12.518
3.60423,1.61324,10.2356
3.60423,1.62628,10.5495
3.60423,1.63933,7.94099
3.60423,1.65237,7.65952
3.60423,1.66541,6.98726
3.60423,1.67846,7.62012
3.60423,1.6915,6.86351
3.60423,1.70454,5.56305
3.60423,1.71759,6.71701
3.60423,1.73063,4.95075
3.60423,1.74367,5.10401
3.60423,1.75672,3.76508
3.60423,1.76976,4.23612
3.60423,1.7828,3.96846
3.60423,1.79585,4.00124
3.60423,1.80889,4.97001
3.60423,1.82193,4.72055
3.60423,1.83498,4.76998
3.60423,1.84802,4.9588
3.60423,1.86107,4.96352
3.60423,1.87411,5.18648
3.60423,1.88715,5.61731
3.60423,1.9002,5.94248
3.60423,1.91324,6.49941
3.60423,1.92628,6.413
3.60423,1.93933,6.42463
3.60423,1.95237,7.11617
3.60423,1.96541,6.90343
3.60423,1.97846,7.04192
3.60423,1.9915,6.46673
3.60423,2.00454,5.3566
3.60423,2.01759,4.51251
3.60423,2.03063,3.11479
3.60423,2.04367,2.30589
3.60423,2.05672,1.29301
3.60423,2.06976,0.468601
3.60423,2.0828,0.347432
3.60423,2.09585,0.707135
3.60423,2.10889,1.22786
3.60423,2.12193,2.17607
3.60423,2.13498,3.33522
3.60423,2.14802,4.88274
3.60423,2.16107,5.60076
3.60423,2.17411,6.79592
3.60423,2.18715,7.1997
3.60423,2.2002,8.44867
3.60423,2.21324,8.37031
3.60423,2.22628,8.01617
3.60423,2.23933,7.3958
3.60423,2.25237,5.98358
3.60423,2.26541,4.22448
3.60423,2.27846,3.79615
3.60423,2.2915,3.07837
3.60423,2.30454,2.71676
3.60423,2.31759,1.98708
3.60423,2.33063,1.61106
3.60423,2.34367,1.32709
3.60423,2.35672,0.842375
3.60423,2.36976,0.856653
3.61727,1.13063,52.7916
3.61727,1.14367,52.7916
3.61727,1.15672,63.4028
3.61727,1.16976,62.3582
3.61727,1.1828,63.049
3.61727,1.19585,66.6645
3.61727,1.20889,69.9579
3.61727,1.22193,65.4857
3.61727,1.23498,68.5878
3.61727,1.24802,49.5191
3.61727,1.26107,57.3876
3.61727,1.27411,59.3601
3.61727,1.28715,52.8055
3.61727,1.3002,56.1366
3.61727,1.31324,62.2904
3.61727,1.32628,53.7917
3.61727,1.33933,63.7453
3.61727,1.35237,66.3701
3.61727,1.36541,67.8137
3.61727,1.37846,67.0179
3.61727,1.3915,63.03
3.61727,1.40454,63.7337
3.61727,1.41759,62.3209
3.61727,1.43063,64.6911
3.61727,1.44367,55.9187
3.61727,1.45672,54.3692
3.61727,1.46976,58.551
3.61727,1.4828,48.4005
3.61727,1.49585,44.9344
3.61727,1.50889,37.7598
3.61727,1.52193,31.9988
3.61727,1.53498,27.8085
3.61727,1.54802,21.1105
3.61727,1.56107,19.4022
3.61727,1.57411,13.064
3.61727,1.58715,11.077
3.61727,1.6002,10.9397
3.61727,1.61324,9.55072
3.61727,1.62628,8.41785
3.61727,1.63933,8.26528
3.61727,1.65237,7.59588
3.61727,1.66541,8.55466
3.61727,1.67846,7.92102
3.61727,1.6915,7.94938
3.61727,1.70454,8.12442
3.61727,1.71759,7.58975
3.61727,1.73063,6.11911
3.61727,1.74367,5.07435
3.61727,1.75672,5.62611
3.61727,1.76976,4.68333
3.61727,1.7828,5.35378
3.61727,1.79585,5.45996
3.61727,1.80889,4.99312
3.61727,1.82193,4.60087
3.61727,1.83498,5.77333
3.61727,1.84802,5.64401
3.61727,1.86107,5.8885
3.61727,1.87411,5.53822
3.61727,1.88715,6.3024
3.61727,1.9002,6.47524
3.61727,1.91324,7.35717
3.61727,1.92628,7.12238
3.61727,1.93933,6.9369
3.61727,1.95237,7.60164
3.61727,1.96541,7.57584
3.61727,1.97846,7.71311
3.61727,1.9915,6.82978
3.61727,2.00454,6.09751
3.61727,2.01759,5.31777
3.61727,2.03063,4.01806
3.61727,2.04367,2.88088
3.61727,2.05672,1.76579
3.61727,2.06976,0.947552
3.61727,2.0828,0.388877
3.61727,2.09585,0.438463
3.61727,2.10889,1.25262
3.61727,2.12193,2.02057
3.61727,2.13498,3.37666
3.61727,2.14802,4.91904
3.61727,2.16107,5.74109
3.61727,2.17411,7.00249
3.61727,2.18715,8.03098
3.61727,2.2002,9.10141
3.61727,2.21324,9.14809
3.61727,2.22628,8.59919
3.61727,2.23933,8.63339
3.61727,2.25237,6.62435
3.61727,2.26541,5.63665
3.61727,2.27846,4.60527
3.61727,2.2915,3.57917
3.61727,2.30454,2.75252
3.61727,2.31759,1.83964
3.61727,2.33063,1.57404
3.61727,2.34367,1.30265
3.61727,2.35672,1.00508
3.61727,2.36976,1.04104
3.63031,1.13063,54.006
3.63031,1.14367,54.006
3.63031,1.15672,59.5016
3.63031,1.16976,57.8227
3.63031,1.1828,66.9714
3.63031,1.19585,68.3919
3.63031,1.20889,68.204
3.63031,1.22193,69.4426
3.63031,1.23498,63.189
3.63031,1.24802,52.6774
3.63031,1.26107,54.4472
3.63031,1.27411,55.7514
3.63031,1.28715,54.5322
3.63031,1.3002,54.2844
3.63031,1.31324,58.6529
3.63031,1.32628,55.6616
3.63031,1.33933,59.0402
3.63031,1.35237,64.1737
3.63031,1.36541,65.8095
3.63031,1.37846,67.2376
3.63031,1.3915,64.5589
3.63031,1.40454,63.1489
3.63031,1.41759,60.2412
3.63031,1.43063,59.8685
3.63031,1.44367,55.6443
3.63031,1.45672,60.192
3.63031,1.46976,52.808
3.63031,1.4828,42.863
3.63031,1.49585,39.7148
3.63031,1.50889,31.2811
3.63031,1.52193,29.2316
3.63031,1.53498,23.6305
3.63031,1.54802,17.2792
3.63031,1.56107,15.483
3.63031,1.57411,9.31382
3.63031,1.58715,6.71929
3.63031,1.6002,7.37029
3.63031,1.61324,8.05506
3.63031,1.62628,6.55285
3.63031,1.63933,7.3539
3.63031,1.65237,7.28737
3.63031,1.66541,8.04081
3.63031,1.67846,8.37447
3.63031,1.6915,7.13926
3.63031,1.70454,7.39372
3.63031,1.71759,7.4407
3.63031,1.73063,6.82918
3.63031,1.74367,7.06873
3.63031,1.75672,5.92186
3.63031,1.76976,6.03358
3.63031,1.7828,5.68736
3.63031,1.79585,6.27132
3.63031,1.80889,5.8044
3.63031,1.82193,7.56347
3.63031,1.83498,6.07654
3.63031,1.84802,6.42389
3.63031,1.86107,6.74721
3.63031,1.87411,6.61073
3.63031,1.88715,7.35666
3.63031,1.9002,7.76602
3.63031,1.91324,7.78319
3.63031,1.92628,7.25514
3.63031,1.93933,7.50252
3.63031,1.95237,8.00253
3.63031,1.96541,7.73055
3.63031,1.97846,7.99625
3.63031,1.9915,7.01611
3.63031,2.00454,6.5639
3.63031,2.01759,5.88465
3.63031,2.03063,4.64023
3.63031,2.04367,3.64082
3.63031,2.05672,2.0956
3.63031,2.06976,1.59929
3.63031,2.0828,0.776251
3.63031,2.09585,1.22866
3.63031,2.10889,1.53667
3.63031,2.12193,1.54917
3.63031,2.13498,3.5927
3.63031,2.14802,5.24249
3.63031,2.16107,5.30482
3.63031,2.17411,7.03186
3.63031,2.18715,6.96956
3.63031,2.2002,9.18901
3.63031,2.21324,9.3937
3.63031,2.22628,7.97665
3.63031,2.23933,8.14516
3.63031,2.25237,5.93119
3.63031,2.26541,4.37289
3.63031,2.27846,3.97754
3.63031,2.2915,3.29371
3.63031,2.30454,2.40346
3.63031,2.31759,1.77785
3.63031,2.33063,1.58505
3.63031,2.34367,1.58814
3.63031,2.35672,1.39351
3.63031,2.36976,2.0014
3.64336,1.13063,48.0935
3.64336,1.14367,48.0935
3.64336,1.15672,50.1145
3.64336,1.16976,50.7798
3.64336,1.1828,57.5401
3.64336,1.19585,59.463
3.64336,1.20889,56.0237
3.64336,1.22193,56.4346
3.64336,1.23498,57.5032
3.64336,1.24802,53.5894
3.64336,1.26107,48.6859
3.64336,1.27411,50.5017
3.64336,1.28715,44.4683
3.64336,1.3002,47.6786
3.64336,1.31324,53.9003
3.64336,1.32628,43.3485
3.64336,1.33933,50.7942
3.64336,1.35237,55.5509
3.64336,1.36541,57.4956
3.64336,1.37846,56.7179
3.64336,1.3915,58.2119
3.64336,1.40454,58.4793
3.64336,1.41759,54.8416
3.64336,1.43063,46.8834
3.64336,1.44367,51.9967
3.64336,1.45672,48.5237
3.64336,1.46976,37.966
3.64336,1.4828,38.1834
3.64336,1.49585,34.8607
3.64336,1.50889,30.059
3.64336,1.52193,22.7965
3.64336,1.53498,20.0485
3.64336,1.54802,12.769
3.64336,1.56107,14.8434
3.64336,1.57411,9.62429
3.64336,1.58715,7.32917
3.64336,1.6002,6.26951
3.64336,1.61324,7.01448
3.64336,1.62628,7.49808
3.64336,1.63933,7.18986
3.64336,1.65237,8.41763
3.64336,1.66541,8.47799
3.64336,1.67846,9.48924
3.64336,1.6915,7.72743
3.64336,1.70454,9.2121
3.64336,1.71759,8.26753
3.64336,1.73063,7.41742
3.64336,1.74367,6.63808
3.64336,1.75672,7.15879
3.64336,1.76976,7.11219
3.64336,1.7828,6.1291
3.64336,1.79585,6.08086
3.64336,1.80889,6.14435
3.64336,1.82193,6.20607
3.64336,1.83498,6.44889
3.64336,1.84802,6.97949
3.64336,1.86107,6.76318
3.64336,1.87411,6.77707
3.64336,1.88715,7.11771
3.64336,1.9002,7.1974
3.64336,1.91324,7.95698
3.64336,1.92628,7.57053
3.64336,1.93933,8.10306
3.64336,1.95237,8.34615
3.64336,1.96541,8.32438
3.64336,1.97846,8.70642
3.64336,1.9915,7.89965
3.64336,2.00454,7.30556
3.64336,2.01759,6.27908
3.64336,2.03063,4.75053
3.64336,2.04367,3.56683
3.64336,2.05672,2.91755
3.64336,2.06976,1.60414
3.64336,2.0828,1.03646
3.64336,2.09585,1.28834
3.64336,2.10889,1.881
3.64336,2.12193,2.32538
3.64336,2.13498,3.66778
3.64336,2.14802,4.89626
3.64336,2.16107,5.26037
3.64336,2.17411,6.87115
3.64336,2.18715,6.57346
3.64336,2.2002,7.90793
3.64336,2.21324,6.99438
3.64336,2.22628,6.60217
3.64336,2.23933,6.01381
3.64336,2.25237,4.9859
3.64336,2.26541,3.87256
3.64336,2.27846,2.9249
3.64336,2.2915,2.12168
3.64336,2.30454,2.02158
3.64336,2.31759,1.67066
3.64336,2.33063,1.8154
3.64336,2.34367,2.1087
3.64336,2.35672,2.49189
3.64336,2.36976,3.93497
3.6564,1.13063,40.0627
3.6564,1.14367,40.0627
3.6564,1.15672,42.4969
3.6564,1.16976,45.2774
3.6564,1.1828,51.8092
3.6564,1.19585,49.8423
3.6564,1.20889,53.4118
3.6564,1.22193,47.2627
3.6564,1.23498,51.6036
3.6564,1.24802,42.7331
3.6564,1.26107,40.461
3.6564,1.27411,42.0256
3.6564,1.28715,38.6722
3.6564,1.3002,38.4323
3.6564,1.31324,44.6563
3.6564,1.32628,40.4613
3.6564,1.33933,44.3121
3.6564,1.35237,45.8673
3.6564,1.36541,47.4344
3.6564,1.37846,54.3425
3.6564,1.3915,46.1078
3.6564,1.40454,41.9094
3.6564,1.41759,47.2642
3.6564,1.43063,51.67
3.6564,1.44367,41.9471
3.6564,1.45672,44.8838
3.6564,1.46976,39.3358
3.6564,1.4828,29.1031
3.6564,1.49585,32.4787
3.6564,1.50889,26.7539
3.6564,1.52193,27.0948
3.6564,1.53498,22.925
3.6564,1.54802,10.2879
3.6564,1.56107,11.2943
3.6564,1.57411,7.4574
3.6564,1.58715,5.71582
3.6564,1.6002,5.08237
3.6564,1.61324,5.29051
3.6564,1.62628,6.38346
3.6564,1.63933,6.27447
3.6564,1.65237,6.5821
3.6564,1.66541,7.75424
3.6564,1.67846,7.89208
3.6564,1.6915,7.43378
3.6564,1.70454,7.98025
3.6564,1.71759,7.24115
3.6564,1.73063,7.40502
3.6564,1.74367,6.60291
3.6564,1.75672,5.81779
3.6564,1.76976,6.59537
3.6564,1.7828,6.07352
3.6564,1.79585,7.02063
3.6564,1.80889,6.78672
3.6564,1.82193,7.92176
3.6564,1.83498,6.81434
3.6564,1.84802,7.43867
3.6564,1.86107,7.45149
3.6564,1.87411,7.78011
3.6564,1.88715,7.48627
3.6564,1.9002,7.83852
3.6564,1.91324,9.17965
3.6564,1.92628,8.75691
3.6564,1.93933,9.28276
3.6564,1.95237,9.52936
3.6564,1.96541,9.28882
3.6564,1.97846,10.1802
3.6564,1.9915,8.72003
3.6564,2.00454,8.16703
3.6564,2.01759,8.20686
3.6564,2.03063,6.7267
3.6564,2.04367,5.27822
3.6564,2.05672,3.93353
3.6564,2.06976,2.30647
3.6564,2.0828,1.67863
3.6564,2.09585,1.81453
3.6564,2.10889,1.92625
3.6564,2.12193,2.50419
3.6564,2.13498,3.27112
3.6564,2.14802,4.72499
3.6564,2.16107,4.87016
3.6564,2.17411,5.73611
3.6564,2.18715,5.71345
3.6564,2.2002,7.66227
3.6564,2.21324,7.07353
3.6564,2.22628,5.88443
3.6564,2.23933,5.65192
3.6564,2.25237,3.9627
3.6564,2.26541,3.44231
3.6564,2.27846,2.91461
3.6564,2.2915,2.47961
3.6564,2.30454,2.38353
3.6564,2.31759,2.36688
3.6564,2.33063,3.30776
3.6564,2.34367,4.22532
3.6564,2.35672,4.39184
3.6564,2.36976,6.97817
3.66944,1.13063,37.9234
3.66944,1.14367,37.9234
3.66944,1.15672,40.0457
3.66944,1.16976,37.9322
3.66944,1.1828,43.8814
3.66944,1.19585,48.2001
3.66944,1.20889,49.4941
3.66944,1.22193,46.3416
3.66944,1.23498,46.4661
3.66944,1.24802,38.4831
3.66944,1.26107,36.3408
3.66944,1.27411,35.9466
3.66944,1.28715,44.1564
3.66944,1.3002,35.6588
3.66944,1.31324,38.7547
3.66944,1.32628,34.4653
3.66944,1.33933,40.3805
3.66944,1.35237,44.4419
3.66944,1.36541,40.028
3.66944,1.37846,40.1003
3.66944,1.3915,42.7812
3.66944,1.40454,45.5246
3.66944,1.41759,44.714
3.66944,1.43063,42.113
3.66944,1.44367,35.6726
3.66944,1.45672,37.4021
3.66944,1.46976,31.1879
3.66944,1.4828,36.7273
3.66944,1.49585,26.8342
3.66944,1.50889,24.8407
3.66944,1.52193,15.7885
3.66944,1.53498,15.3685
3.66944,1.54802,9.10578
3.66944,1.56107,7.78383
3.66944,1.57411,6.18319
3.66944,1.58715,4.01005
3.66944,1.6002,4.79242
3.66944,1.61324,4.57601
3.66944,1.62628,6.51726
3.66944,1.63933,6.22327
3.66944,1.65237,7.23056
3.66944,1.66541,7.9313
3.66944,1.67846,8.33114
3.66944,1.6915,8.21559
3.66944,1.70454,8.28893
3.66944,1.71759,8.17028
3.66944,1.73063,7.48041
3.66944,1.74367,7.7992
3.66944,1.75672,6.38742
3.66944,1.76976,7.71061
3.66944,1.7828,6.53602
3.66944,1.79585,8.65028
3.66944,1.80889,7.29292
3.66944,1.82193,10.6638
3.66944,1.83498,7.84222
3.66944,1.84802,8.56501
3.66944,1.86107,8.42991
3.66944,1.87411,8.85688
3.66944,1.88715,9.39052
3.66944,1.9002,9.69668
3.66944,1.91324,10.1394
3.66944,1.92628,10.0482
3.66944,1.93933,9.94749
3.66944,1.95237,11.2025
3.66944,1.96541,11.1995
3.66944,1.97846,11.9805
3.66944,1.9915,10.794
3.66944,2.00454,11.1403
3.66944,2.01759,9.07141
3.66944,2.03063,7.29199
3.66944,2.04367,6.27165
3.66944,2.05672,5.04665
3.66944,2.06976,3.55249
3.66944,2.0828,2.61952
3.66944,2.09585,2.6943
3.66944,2.10889,2.81269
3.66944,2.12193,2.8858
3.66944,2.13498,4.1399
3.66944,2.14802,4.97291
3.66944,2.16107,5.38496
3.66944,2.17411,6.11653
3.66944,2.18715,5.90252
3.66944,2.2002,7.02137
3.66944,2.21324,6.52284
3.66944,2.22628,5.28627
3.66944,2.23933,5.02248
3.66944,2.25237,3.80056
3.66944,2.26541,3.07263
3.66944,2.27846,2.85672
3.66944,2.2915,2.90505
3.66944,2.30454,2.84783
3.66944,2.31759,3.45659
3.66944,2.33063,4.46982
3.66944,2.34367,6.16516
3.66944,2.35672,8.58523
3.66944,2.36976,9.09202
3.68249,1.13063,28.2691
3.68249,1.14367,28.2691
3.68249,1.15672,31.0045
3.68249,1.16976,35.551
3.68249,1.1828,36.4654
3.68249,1.19585,34.323
3.68249,1.20889,40.2496
3.68249,1.22193,38.1379
3.68249,1.23498,35.2576
3.68249,1.24802,28.3636
3.68249,1.26107,30.3011
3.68249,1.27411,28.6032
3.68249,1.28715,33.9276
3.68249,1.3002,24.1716
3.68249,1.31324,30.5606
3.68249,1.32628,22.334
3.68249,1.33933,27.8879
3.68249,1.35237,29.1541
3.68249,1.36541,28.2842
3.68249,1.37846,34.0721
3.68249,1.3915,27.3783
3.68249,1.40454,37.0626
3.68249,1.41759,31.4831
3.68249,1.43063,30.133
3.68249,1.44367,28.1649
3.68249,1.45672,28.5335
3.68249,1.46976,29.1121
3.68249,1.4828,23.4994
3.68249,1.49585,21.6723
3.68249,1.50889,17.5732
3.68249,1.52193,12.969
3.68249,1.53498,14.0051
3.68249,1.54802,7.75725
3.68249,1.56107,7.47891
3.68249,1.57411,4.99247
3.68249,1.58715,3.27586
3.68249,1.6002,3.0918
3.68249,1.61324,3.74969
3.68249,1.62628,4.07036
3.68249,1.63933,5.14051
3.68249,1.65237,6.42923
3.68249,1.66541,6.47903
3.68249,1.67846,7.59558
3.68249,1.6915,6.31789
3.68249,1.70454,7.22809
3.68249,1.71759,7.78463
3.68249,1.73063,7.31471
3.68249,1.74367,7.75785
3.68249,1.75672,6.00979
3.68249,1.76976,7.39208
3.68249,1.7828,7.07594
3.68249,1.79585,7.80191
3.68249,1.80889,8.03031
3.68249,1.82193,12.8836
3.68249,1.83498,8.85893
3.68249,1.84802,9.04177
3.68249,1.86107,8.95669
3.68249,1.87411,10.8464
3.68249,1.88715,10.6587
3.68249,1.9002,11.4453
3.68249,1.91324,11.8246
3.68249,1.92628,12.3869
3.68249,1.93933,12.5941
3.68249,1.95237,12.5584
3.68249,1.96541,13.6352
3.68249,1.97846,14.0779
3.68249,1.9915,12.5189
3.68249,2.00454,11.7141
3.68249,2.01759,12.1163
3.68249,2.03063,9.13102
3.68249,2.04367,7.67632
3.68249,2.05672,7.19679
3.68249,2.06976,5.02142
3.68249,2.0828,4.0829
3.68249,2.09585,3.62626
3.68249,2.10889,3.46778
3.68249,2.12193,2.97991
3.68249,2.13498,3.6139
3.68249,2.14802,4.30203
3.68249,2.16107,5.00563
3.68249,2.17411,4.56902
3.68249,2.18715,4.91658
3.68249,2.2002,5.54314
3.68249,2.21324,5.35616
3.68249,2.22628,4.28405
3.68249,2.23933,3.89198
3.68249,2.25237,3.22273
3.68249,2.26541,3.58027
3.68249,2.27846,3.50269
3.68249,2.2915,4.47169
3.68249,2.30454,4.13923
3.68249,2.31759,6.78462
3.68249,2.33063,8.76769
3.68249,2.34367,12.0169
3.68249,2.35672,13.0956
3.68249,2.36976,16.2956
3.69553,1.13063,24.784
3.69553,1.14367,24.784
3.69553,1.15672,25.5149
3.69553,1.16976,26.6277
3.69553,1.1828,29.7834
3.69553,1.19585,30.0163
3.69553,1.20889,34.2162
3.69553,1.22193,27.4034
3.69553,1.23498,30.7746
3.69553,1.24802,22.1453
3.69553,1.26107,22.5034
3.69553,1.27411,20.7503
3.69553,1.28715,17.0185
3.69553,1.3002,20.1368
3.69553,1.31324,22.87
3.69553,1.32628,15.8076
3.69553,1.33933,22.6511
3.69553,1.35237,27.7247
3.69553,1.36541,24.3969
3.69553,1.37846,25.0482
3.69553,1.3915,28.5459
3.69553,1.40454,26.1471
3.69553,1.41759,28.2628
3.69553,1.43063,28.4645
3.69553,1.44367,24.4041
3.69553,1.45672,25.8509
3.69553,1.46976,23.0294
3.69553,1.4828,22.4517
3.69553,1.49585,17.9415
3.69553,1.50889,16.1243
3.69553,1.52193,12.8584
3.69553,1.53498,8.29693
3.69553,1.54802,6.00345
3.69553,1.56107,5.31131
3.69553,1.57411,2.24133
3.69553,1.58715,3.39236
3.69553,1.6002,3.38878
3.69553,1.61324,3.52571
3.69553,1.62628,4.36571
3.69553,1.63933,4.9228
3.69553,1.65237,6.16748
3.69553,1.66541,6.42028
3.69553,1.67846,7.51346
3.69553,1.6915,7.39569
3.69553,1.70454,7.34211
3.69553,1.71759,6.47802
3.69553,1.73063,7.17408
3.69553,1.74367,7.4668
3.69553,1.75672,6.5259
3.69553,1.76976,7.22683
3.69553,1.7828,6.83208
3.69553,1.79585,8.3914
3.69553,1.80889,7.89666
3.69553,1.82193,9.63103
3.69553,1.83498,9.60302
3.69553,1.84802,10.0996
3.69553,1.86107,10.1846
3.69553,1.87411,11.7827
3.69553,1.88715,12.6723
3.69553,1.9002,14.1704
3.69553,1.91324,14.5522
3.69553,1.92628,14.222
3.69553,1.93933,15.1474
3.69553,1.95237,16.0213
3.69553,1.96541,17.1395
3.69553,1.97846,16.4137
3.69553,1.9915,15.5255
3.69553,2.00454,15.1744
3.69553,2.01759,13.9537
3.69553,2.03063,11.8094
3.69553,2.04367,9.12265
3.69553,2.05672,8.18485
3.69553,2.06976,6.37039
3.69553,2.0828,4.70541
3.69553,2.09585,4.64688
3.69553,2.10889,4.29113
3.69553,2.12193,3.99227
3.69553,2.13498,4.57121
3.69553,2.14802,4.69237
3.69553,2.16107,5.19859
3.69553,2.17411,4.84586
3.69553,2.18715,4.66354
3.69553,2.2002,4.86964
3.69553,2.21324,4.30224
3.69553,2.22628,3.4825
3.69553,2.23933,3.27009
3.69553,2.25237,3.24979
3.69553,2.26541,3.81611
3.69553,2.27846,4.87309
3.69553,2.2915,5.97062
3.69553,2.30454,8.25926
3.69553,2.31759,9.24352
3.69553,2.33063,14.6587
3.69553,2.34367,15.7589
3.69553,2.35672,19.8924
3.69553,2.36976,23.6068
3.70857,1.13063,22.1612
3.70857,1.14367,22.1612
3.70857,1.15672,21.7956
3.70857,1.16976,21.913
3.70857,1.1828,28.2401
3.70857,1.19585,23.8603
3.70857,1.20889,29.1806
3.70857,1.22193,24.1645
3.70857,1.23498,22.279
3.70857,1.24802,22.6082
3.70857,1.26107,18.1371
3.70857,1.27411,19.396
3.70857,1.28715,15.2272
3.70857,1.3002,15.228
3.70857,1.31324,20.4783
3.70857,1.32628,12.4619
3.70857,1.33933,16.8238
3.70857,1.35237,16.7778
3.70857,1.36541,17.2072
3.70857,1.37846,21.176
3.70857,1.3915,20.0985
3.70857,1.40454,20.8782
3.70857,1.41759,22.1605
3.70857,1.43063,22.7708
3.70857,1.44367,19.0859
3.70857,1.45672,20.5577
3.70857,1.46976,15.0114
3.70857,1.4828,16.53
3.70857,1.49585,13.2331
3.70857,1.50889,11.7018
3.70857,1.52193,8.97753
3.70857,1.53498,6.1241
3.70857,1.54802,4.15699
3.70857,1.56107,4.29695
3.70857,1.57411,1.95137
3.70857,1.58715,1.38518
3.70857,1.6002,1.89625
3.70857,1.61324,1.87005
3.70857,1.62628,3.11688
3.70857,1.63933,3.93499
3.70857,1.65237,5.2522
3.70857,1.66541,5.811
3.70857,1.67846,8.13892
3.70857,1.6915,6.72286
3.70857,1.70454,7.13233
3.70857,1.71759,6.69487
3.70857,1.73063,7.95784
3.70857,1.74367,7.56115
3.70857,1.75672,8.07457
3.70857,1.76976,8.29413
3.70857,1.7828,8.17067
3.70857,1.79585,9.23623
3.70857,1.80889,10.4674
3.70857,1.82193,12.0392
3.70857,1.83498,11.3229
3.70857,1.84802,13.2129
3.70857,1.86107,13.1459
3.70857,1.87411,14.6984
3.70857,1.88715,15.4226
3.70857,1.9002,17.208
3.70857,1.91324,18.0887
3.70857,1.92628,17.7075
3.70857,1.93933,17.8139
3.70857,1.95237,18.7338
3.70857,1.96541,19.219
3.70857,1.97846,20.0338
3.70857,1.9915,18.7695
3.70857,2.00454,17.227
3.70857,2.01759,17.2217
3.70857,2.03063,13.7181
3.70857,2.04367,11.8265
3.70857,2.05672,10.4501
3.70857,2.06976,7.76694
3.70857,2.0828,6.67895
3.70857,2.09585,5.96617
3.70857,2.10889,4.82334
3.70857,2.12193,4.3563
3.70857,2.13498,4.6296
3.70857,2.14802,4.67941
3.70857,2.16107,5.3403
3.70857,2.17411,4.53535
3.70857,2.18715,4.69692
3.70857,2.2002,4.46101
3.70857,2.21324,4.12286
3.70857,2.22628,3.57473
3.70857,2.23933,3.66872
3.70857,2.25237,4.22091
3.70857,2.26541,4.996
3.70857,2.27846,6.81458
3.70857,2.2915,7.91572
3.70857,2.30454,9.24081
3.70857,2.31759,14.2404
3.70857,2.33063,16.536
3.70857,2.34367,19.6591
3.70857,2.35672,24.1483
3.70857,2.36976,29.1642
3.72162,1.13063,21.916
3.72162,1.14367,21.916
3.72162,1.15672,20.9537
3.72162,1.16976,21.6191
3.72162,1.1828,21.7413
3.72162,1.19585,19.1635
3.72162,1.20889,21.7854
3.72162,1.22193,16.9868
3.72162,1.23498,19.4558
3.72162,1.24802,14.2052
3.72162,1.26107,13.1666
3.72162,1.27411,12.7001
3.72162,1.28715,10.0343
3.72162,1.3002,10.4478
3.72162,1.31324,11.1602
3.72162,1.32628,8.05926
3.72162,1.33933,7.70884
3.72162,1.35237,9.64157
3.72162,1.36541,12.977
3.72162,1.37846,12.7044
3.72162,1.3915,11.593
3.72162,1.40454,10.9919
3.72162,1.41759,15.4268
3.72162,1.43063,12.2355
3.72162,1.44367,14.4399
3.72162,1.45672,14.4982
3.72162,1.46976,13.9495
3.72162,1.4828,11.6726
3.72162,1.49585,10.0183
3.72162,1.50889,9.58463
3.72162,1.52193,7.26176
3.72162,1.53498,5.19699
3.72162,1.54802,3.77065
3.72162,1.56107,2.8312
3.72162,1.57411,1.58561
3.72162,1.58715,1.22556
3.72162,1.6002,1.62107
3.72162,1.61324,1.57577
3.72162,1.62628,2.32666
3.72162,1.63933,3.01973
3.72162,1.65237,4.46704
3.72162,1.66541,4.5011
3.72162,1.67846,5.02484
3.72162,1.6915,5.17132
3.72162,1.70454,5.87369
3.72162,1.71759,5.31049
3.72162,1.73063,6.05681
3.72162,1.74367,6.8839
3.72162,1.75672,6.39757
3.72162,1.76976,7.30868
3.72162,1.7828,7.51128
3.72162,1.79585,8.57112
3.72162,1.80889,9.59038
3.72162,1.82193,10.9632
3.72162,1.83498,11.4676
3.72162,1.84802,12.6642
3.72162,1.86107,12.759
3.72162,1.87411,15.4722
3.72162,1.88715,15.4005
3.72162,1.9002,18.198
3.72162,1.91324,19.8307
3.72162,1.92628,20.5161
3.72162,1.93933,21.0517
3.72162,1.95237,22.4664
3.72162,1.96541,22.1685
3.72162,1.97846,23.6276
3.72162,1.9915,20.6096
3.72162,2.00454,20.6315
3.72162,2.01759,20.1019
3.72162,2.03063,16.0582
3.72162,2.04367,13.2158
3.72162,2.05672,12.0429
3.72162,2.06976,9.40212
3.72162,2.0828,7.937
3.72162,2.09585,6.91006
3.72162,2.10889,5.86429
3.72162,2.12193,5.34977
3.72162,2.13498,5.14267
3.72162,2.14802,4.87762
3.72162,2.16107,5.22116
3.72162,2.17411,4.6477
3.72162,2.18715,4.43184
3.72162,2.2002,3.90844
3.72162,2.21324,3.59924
3.72162,2.22628,3.73788
3.72162,2.23933,3.38621
3.72162,2.25237,5.2342
3.72162,2.26541,7.82075
3.72162,2.27846,9.2316
3.72162,2.2915,12.1118
3.72162,2.30454,14.469
3.72162,2.31759,18.399
3.72162,2.33063,24.536
3.72162,2.34367,28.4765
3.72162,2.35672,32.8478
3.72162,2.36976,36.8878
3.73466,1.13063,27.3556
3.73466,1.14367,22.9393
3.73466,1.15672,20.1318
3.73466,1.16976,20.0686
3.73466,1.1828,18.7663
3.73466,1.19585,17.5218
3.73466,1.20889,16.414
3.73466,1.22193,17.8004
3.73466,1.23498,14.0848
3.73466,1.24802,12.5566
3.73466,1.26107,10.0526
3.73466,1.27411,10.5221
3.73466,1.28715,8.87624
3.73466,1.3002,7.71183
3.73466,1.31324,9.79988
3.73466,1.32628,4.88533
3.73466,1.33933,7.04305
3.73466,1.35237,7.94369
3.73466,1.36541,7.31979
3.73466,1.37846,8.12305
3.73466,1.3915,7.3589
3.73466,1.40454,13.8213
3.73466,1.41759,9.89515
3.73466,1.43063,10.4535
3.73466,1.44367,9.88053
3.73466,1.45672,10.811
3.73466,1.46976,10.727
3.73466,1.4828,10.5506
3.73466,1.49585,8.3219
3.73466,1.50889,7.95648
3.73466,1.52193,6.45989
3.73466,1.53498,5.47851
3.73466,1.54802,3.71797
3.73466,1.56107,2.78933
3.73466,1.57411,2.09914
3.73466,1.58715,1.62987
3.73466,1.6002,1.34072
3.73466,1.61324,1.66144
3.73466,1.62628,1.85433
3.73466,1.63933,2.33164
3.73466,1.65237,3.26193
3.73466,1.66541,3.49871
3.73466,1.67846,4.70364
3.73466,1.6915,5.30186
3.73466,1.70454,5.8115
3.73466,1.71759,5.09665
3.73466,1.73063,7.0571
3.73466,1.74367,6.89314
3.73466,1.75672,7.50798
3.73466,1.76976,8.41203
3.73466,1.7828,8.96947
3.73466,1.79585,10.365
3.73466,1.80889,10.4106
3.73466,1.82193,12.6192
3.73466,1.83498,13.9841
3.73466,1.84802,15.3279
3.73466,1.86107,17.5223
3.73466,1.87411,18.6457
3.73466,1.88715,18.7473
3.73466,1.9002,22.1872
3.73466,1.91324,25.0271
3.73466,1.92628,25.6593
3.73466,1.93933,23.8657
3.73466,1.95237,26.1624
3.73466,1.96541,26.8558
3.73466,1.97846,27.5069
3.73466,1.9915,24.3597
3.73466,2.00454,23.2888
3.73466,2.01759,22.8356
3.73466,2.03063,17.5725
3.73466,2.04367,16.0648
3.73466,2.05672,14.2528
3.73466,2.06976,11.6842
3.73466,2.0828,9.76076
3.73466,2.09585,7.95202
3.73466,2.10889,7.1526
3.73466,2.12193,6.09008
3.73466,2.13498,5.20409
3.73466,2.14802,5.02645
3.73466,2.16107,5.56417
3.73466,2.17411,4.797
3.73466,2.18715,4.75558
3.73466,2.2002,4.40687
3.73466,2.21324,4.17609
3.73466,2.22628,4.47577
3.73466,2.23933,5.2951
3.73466,2.25237,7.49551
3.73466,2.26541,9.09126
3.73466,2.27846,11.6838
3.73466,2.2915,15.4587
3.73466,2.30454,17.7105
3.73466,2.31759,23.9626
3.73466,2.33063,28.9536
3.73466,2.34367,33.2636
3.73466,2.35672,36.3685
3.73466,2.36976,43.9136
3.7477,1.13063,27.3556
3.7477,1.14367,24.38
3.7477,1.15672,21.8651
3.7477,1.16976,20.4322
3.7477,1.1828,17.4946
3.7477,1.19585,17.6503
3.7477,1.20889,16.3662
3.7477,1.22193,15.3911
3.7477,1.23498,14.066
3.7477,1.24802,10.5061
3.7477,1.26107,10.4676
3.7477,1.27411,8.10593
3.7477,1.28715,8.34735
3.7477,1.3002,6.18811
3.7477,1.31324,6.76327
3.7477,1.32628,5.43587
3.7477,1.33933,5.91732
3.7477,1.35237,5.46085
3.7477,1.36541,5.46572
3.7477,1.37846,7.57941
3.7477,1.3915,6.64484
3.7477,1.40454,6.91693
3.7477,1.41759,8.60813
3.7477,1.43063,8.10423
3.7477,1.44367,7.36846
3.7477,1.45672,9.08091
3.7477,1.46976,7.92111
3.7477,1.4828,8.29429
3.7477,1.49585,6.50191
3.7477,1.50889,6.833
3.7477,1.52193,5.56519
3.7477,1.53498,4.84133
3.7477,1.54802,3.20238
3.7477,1.56107,2.60232
3.7477,1.57411,1.67557
3.7477,1.58715,0.953269
3.7477,1.6002,0.745015
3.7477,1.61324,0.950136
3.7477,1.62628,1.15509
3.7477,1.63933,1.63676
3.7477,1.65237,2.23308
3.7477,1.66541,2.77135
3.7477,1.67846,3.73579
3.7477,1.6915,3.78592
3.7477,1.70454,4.55978
3.7477,1.71759,4.14969
3.7477,1.73063,5.0481
3.7477,1.74367,6.25703
3.7477,1.75672,7.10959
3.7477,1.76976,7.7157
3.7477,1.7828,8.60518
3.7477,1.79585,9.83341
3.7477,1.80889,11.4785
3.7477,1.82193,13.5162
3.7477,1.83498,14.5175
3.7477,1.84802,15.9747
3.7477,1.86107,17.8379
3.7477,1.87411,20.4435
3.7477,1.88715,21.8786
3.7477,1.9002,24.1539
3.7477,1.91324,27.5814
3.7477,1.92628,28.188
3.7477,1.93933,29.5591
3.7477,1.95237,30.1577
3.7477,1.96541,30.5789
3.7477,1.97846,31.0317
3.7477,1.9915,28.156
3.7477,2.00454,26.8376
3.7477,2.01759,25.3103
3.7477,2.03063,21.5021
3.7477,2.04367,18.7848
3.7477,2.05672,16.4609
3.7477,2.06976,13.0284
3.7477,2.0828,11.7218
3.7477,2.09585,9.21881
3.7477,2.10889,7.76157
3.7477,2.12193,6.87045
3.7477,2.13498,5.88202
3.7477,2.14802,5.16322
3.7477,2.16107,5.58214
3.7477,2.17411,5.19934
3.7477,2.18715,5.14956
3.7477,2.2002,4.66731
3.7477,2.21324,5.11157
3.7477,2.22628,5.74207
3.7477,2.23933,6.98446
3.7477,2.25237,9.80768
3.7477,2.26541,12.8981
3.7477,2.27846,15.1452
3.7477,2.2915,19.7304
3.7477,2.30454,23.2752
3.7477,2.31759,28.7224
3.7477,2.33063,33.776
3.7477,2.34367,39.1131
3.7477,2.35672,43.4039
3.7477,2.36976,47.7881
3.76075,1.13063,27.3556
3.76075,1.14367,28.1507
3.76075,1.15672,20.195
3.76075,1.16976,20.2245
3.76075,1.1828,17.9193
3.76075,1.19585,16.0333
3.76075,1.20889,14.1395
3.76075,1.22193,15.1611
3.76075,1.23498,12.4359
3.76075,1.24802,12.4359
3.76075,1.26107,9.5488
3.76075,1.27411,8.94202
3.76075,1.28715,3.56704
3.76075,1.3002,4.88831
3.76075,1.31324,7.82603
3.76075,1.32628,4.49434
3.76075,1.33933,3.10482
3.76075,1.35237,4.03478
3.76075,1.36541,3.59721
3.76075,1.37846,4.37326
3.76075,1.3915,3.1709
3.76075,1.40454,4.73082
3.76075,1.41759,5.89111
3.76075,1.43063,5.99706
3.76075,1.44367,4.70333
3.76075,1.45672,5.81195
3.76075,1.46976,4.99851
3.76075,1.4828,5.83436
3.76075,1.49585,4.92435
3.76075,1.50889,4.956
3.76075,1.52193,4.30504
3.76075,1.53498,2.72373
3.76075,1.54802,3.51425
3.76075,1.56107,1.64032
3.76075,1.57411,1.68098
3.76075,1.58715,0.775433
3.76075,1.6002,0.666283
3.76075,1.61324,0.821868
3.76075,1.62628,0.903432
3.76075,1.63933,1.34304
3.76075,1.65237,2.37414
3.76075,1.66541,2.25136
3.76075,1.67846,4.48527
3.76075,1.6915,3.87657
3.76075,1.70454,4.32189
3.76075,1.71759,3.99917
3.76075,1.73063,5.38409
3.76075,1.74367,6.10553
3.76075,1.75672,6.53106
3.76075,1.76976,7.37679
3.76075,1.7828,7.76152
3.76075,1.79585,10.245
3.76075,1.80889,11.3509
3.76075,1.82193,14.5666
3.76075,1.83498,16.9765
3.76075,1.84802,18.3451
3.76075,1.86107,20.8192
3.76075,1.87411,22.3283
3.76075,1.88715,22.1869
3.76075,1.9002,28.8049
3.76075,1.91324,30.8295
3.76075,1.92628,31.6657
3.76075,1.93933,31.7003
3.76075,1.95237,32.8615
3.76075,1.96541,33.9106
3.76075,1.97846,33.8586
3.76075,1.9915,30.2998
3.76075,2.00454,28.8773
3.76075,2.01759,26.1791
3.76075,2.03063,22.6056
3.76075,2.04367,19.1052
3.76075,2.05672,17.5099
3.76075,2.06976,13.3911
3.76075,2.0828,12.0507
3.76075,2.09585,9.00773
3.76075,2.10889,6.98025
3.76075,2.12193,6.56158
3.76075,2.13498,5.54368
3.76075,2.14802,4.92073
3.76075,2.16107,5.52033
3.76075,2.17411,4.78926
3.76075,2.18715,6.2534
3.76075,2.2002,3.56556
3.76075,2.21324,4.12904
3.76075,2.22628,6.10131
3.76075,2.23933,6.54823
3.76075,2.25237,11.4515
3.76075,2.26541,14.9424
3.76075,2.27846,18.1501
3.76075,2.2915,21.9561
3.76075,2.30454,25.4225
3.76075,2.31759,32.3862
3.76075,2.33063,38.0363
3.76075,2.34367,43.8186
3.76075,2.35672,49.6495
3.76075,2.36976,52.176
3.77379,1.13063,32.1183
3.77379,1.14367,30.9352
3.77379,1.15672,25.8416
3.77379,1.16976,22.8221
3.77379,1.1828,21.8302
3.77379,1.19585,18.7779
3.77379,1.20889,17.2565
3.77379,1.22193,15.3854
3.77379,1.23498,13.2803
3.77379,1.24802,13.859
3.77379,1.26107,10.7034
3.77379,1.27411,10.4733
3.77379,1.28715,8.73365
3.77379,1.3002,7.96901
3.77379,1.31324,7.12235
3.77379,1.32628,5.11922
3.77379,1.33933,4.99191
3.77379,1.35237,4.15098
3.77379,1.36541,4.76896
3.77379,1.37846,3.69816
3.77379,1.3915,2.969
3.77379,1.40454,2.82276
3.77379,1.41759,3.89592
3.77379,1.43063,2.32524
3.77379,1.44367,3.58632
3.77379,1.45672,3.29442
3.77379,1.46976,4.58534
3.77379,1.4828,3.2811
3.77379,1.49585,3.7265
3.77379,1.50889,3.81424
3.77379,1.52193,3.71949
3.77379,1.53498,3.20598
3.77379,1.54802,3.38582
3.77379,1.56107,2.21808
3.77379,1.57411,2.63638
3.77379,1.58715,1.44584
3.77379,1.6002,1.30063
3.77379,1.61324,0.993813
3.77379,1.62628,0.914806
3.77379,1.63933,0.701577
3.77379,1.65237,0.982798
3.77379,1.66541,2.09181
3.77379,1.67846,2.72033
3.77379,1.6915,2.57724
3.77379,1.70454,4.10221
3.77379,1.71759,3.32525
3.77379,1.73063,4.62967
3.77379,1.74367,4.73571
3.77379,1.75672,5.14469
3.77379,1.76976,7.1096
3.77379,1.7828,7.84268
3.77379,1.79585,10.4927
3.77379,1.80889,12.1479
3.77379,1.82193,13.2526
3.77379,1.83498,15.6599
3.77379,1.84802,19.3101
3.77379,1.86107,21.1557
3.77379,1.87411,26.1176
3.77379,1.88715,26.9441
3.77379,1.9002,30.721
3.77379,1.91324,34.039
3.77379,1.92628,37.2707
3.77379,1.93933,38.2701
3.77379,1.95237,38.0305
3.77379,1.96541,38.1204
3.77379,1.97846,37.5207
3.77379,1.9915,33.5159
3.77379,2.00454,31.8456
3.77379,2.01759,28.2148
3.77379,2.03063,23.869
3.77379,2.04367,21.5458
3.77379,2.05672,17.6446
3.77379,2.06976,13.4424
3.77379,2.0828,11.3186
3.77379,2.09585,9.44554
3.77379,2.10889,7.41969
3.77379,2.12193,6.72036
3.77379,2.13498,5.52414
3.77379,2.14802,4.88829
3.77379,2.16107,5.51976
3.77379,2.17411,5.32499
3.77379,2.18715,5.15418
3.77379,2.2002,4.02426
3.77379,2.21324,4.50698
3.77379,2.22628,6.68677
3.77379,2.23933,7.75438
3.77379,2.25237,11.424
3.77379,2.26541,14.8366
3.77379,2.27846,19.0739
3.77379,2.2915,25.0389
3.77379,2.30454,27.7511
3.77379,2.31759,35.2684
3.77379,2.33063,39.0073
3.77379,2.34367,45.908
3.77379,2.35672,48.8991
3.77379,2.36976,53.4385
3.78683,1.13063,38.6745
3.78683,1.14367,35.4079
3.78683,1.15672,29.8972
3.78683,1.16976,25.6604
3.78683,1.1828,23.7497
3.78683,1.19585,22.7846
3.78683,1.20889,19.0099
3.78683,1.22193,19.1054
3.78683,1.23498,15.4414
3.78683,1.24802,18.6847
3.78683,1.26107,13.7109
3.78683,1.27411,10.2371
3.78683,1.28715,14.3926
3.78683,1.3002,9.28465
3.78683,1.31324,7.97619
3.78683,1.32628,7.51557
3.78683,1.33933,7.00597
3.78683,1.35237,3.73368
3.78683,1.36541,5.96214
3.78683,1.37846,3.79876
3.78683,1.3915,2.6799
3.78683,1.40454,2.91693
3.78683,1.41759,3.23795
3.78683,1.43063,2.96608
3.78683,1.44367,3.62903
3.78683,1.45672,2.85541
3.78683,1.46976,3.77045
3.78683,1.4828,3.08213
3.78683,1.49585,3.46496
3.78683,1.50889,3.75093
3.78683,1.52193,3.99081
3.78683,1.53498,3.96847
3.78683,1.54802,4.41914
3.78683,1.56107,2.77065
3.78683,1.57411,3.80144
3.78683,1.58715,2.46594
3.78683,1.6002,1.46837
3.78683,1.61324,1.4901
3.78683,1.62628,1.24124
3.78683,1.63933,0.969834
3.78683,1.65237,0.871508
3.78683,1.66541,1.49036
3.78683,1.67846,1.51906
3.78683,1.6915,1.64284
3.78683,1.70454,2.54628
3.78683,1.71759,2.81512
3.78683,1.73063,3.43105
3.78683,1.74367,4.09701
3.78683,1.75672,4.87938
3.78683,1.76976,6.20886
3.78683,1.7828,8.37149
3.78683,1.79585,10.7204
3.78683,1.80889,12.7573
3.78683,1.82193,14.2481
3.78683,1.83498,18.6601
3.78683,1.84802,21.2816
3.78683,1.86107,23.0548
3.78683,1.87411,27.6712
3.78683,1.88715,29.6713
3.78683,1.9002,35.3538
3.78683,1.91324,36.4582
3.78683,1.92628,38.5205
3.78683,1.93933,39.3901
3.78683,1.95237,40.5099
3.78683,1.96541,40.6969
3.78683,1.97846,39.9781
3.78683,1.9915,37.8863
3.78683,2.00454,36.0351
3.78683,2.01759,32.4661
3.78683,2.03063,28.4346
3.78683,2.04367,23.8384
3.78683,2.05672,21.3517
3.78683,2.06976,16.4323
3.78683,2.0828,14.5308
3.78683,2.09585,10.8908
3.78683,2.10889,8.41905
3.78683,2.12193,7.36829
3.78683,2.13498,6.1331
3.78683,2.14802,5.09457
3.78683,2.16107,5.30624
3.78683,2.17411,4.56999
3.78683,2.18715,5.05981
3.78683,2.2002,4.33013
3.78683,2.21324,4.47415
3.78683,2.22628,6.00777
3.78683,2.23933,7.17638
3.78683,2.25237,10.6927
3.78683,2.26541,12.4802
3.78683,2.27846,16.5872
3.78683,2.2915,19.5662
3.78683,2.30454,25.1334
3.78683,2.31759,31.0977
3.78683,2.33063,36.5482
3.78683,2.34367,42.6624
3.78683,2.35672,47.2132
3.78683,2.36976,52.2669
3.79988,1.13063,43.2907
3.79988,1.14367,37.2238
3.79988,1.15672,30.4272
3.79988,1.16976,27.6654
3.79988,1.1828,24.594
3.79988,1.19585,22.6076
3.79988,1.20889,19.5354
3.79988,1.22193,18.5666
3.79988,1.23498,16.4281
3.79988,1.24802,14.0836
3.79988,1.26107,13.0863
3.79988,1.27411,10.9344
3.79988,1.28715,10.6576
3.79988,1.3002,7.74397
3.79988,1.31324,7.65978
3.79988,1.32628,5.05397
3.79988,1.33933,5.19223
3.79988,1.35237,3.9704
3.79988,1.36541,5.76054
3.79988,1.37846,2.77022
3.79988,1.3915,2.19591
3.79988,1.40454,2.46457
3.79988,1.41759,2.68924
3.79988,1.43063,2.48624
3.79988,1.44367,3.86345
3.79988,1.45672,3.92276
3.79988,1.46976,4.6476
3.79988,1.4828,6.00127
3.79988,1.49585,5.02967
3.79988,1.50889,6.35996
3.79988,1.52193,4.45552
3.79988,1.53498,6.26096
3.79988,1.54802,6.9556
3.79988,1.56107,4.38482
3.79988,1.57411,6.71057
3.79988,1.58715,4.68503
3.79988,1.6002,3.59632
3.79988,1.61324,4.39318
3.79988,1.62628,3.12484
3.79988,1.63933,2.1484
3.79988,1.65237,1.64846
3.79988,1.66541,2.84402
3.79988,1.67846,3.18154
3.79988,1.6915,2.51416
3.79988,1.70454,3.51737
3.79988,1.71759,4.50203
3.79988,1.73063,3.25536
3.79988,1.74367,6.06799
3.79988,1.75672,6.52657
3.79988,1.76976,8.70601
3.79988,1.7828,11.0443
3.79988,1.79585,10.252
3.79988,1.80889,13.4719
3.79988,1.82193,16.9182
3.79988,1.83498,20.402
3.79988,1.84802,24.8876
3.79988,1.86107,27.6278
3.79988,1.87411,30.4922
3.79988,1.88715,35.9992
3.79988,1.9002,39.4712
3.79988,1.91324,39.9815
3.79988,1.92628,43.5157
3.79988,1.93933,45.7112
3.79988,1.95237,43.0747
3.79988,1.96541,43.6888
3.79988,1.97846,42.3699
3.79988,1.9915,37.9126
3.79988,2.00454,35.6959
3.79988,2.01759,30.8573
3.79988,2.03063,26.8732
3.79988,2.04367,22.5689
3.79988,2.05672,18.8688
3.79988,2.06976,15.4638
3.79988,2.0828,12.4132
3.79988,2.09585,9.39635
3.79988,2.10889,7.64273
3.79988,2.12193,6.512
3.79988,2.13498,5.45803
3.79988,2.14802,4.82735
3.79988,2.16107,5.00116
3.79988,2.17411,4.57987
3.79988,2.18715,4.87744
3.79988,2.2002,4.91683
3.79988,2.21324,5.25836
3.79988,2.22628,8.09686
3.79988,2.23933,8.56892
3.79988,2.25237,12.2756
3.79988,2.26541,16.2958
3.79988,2.27846,19.3217
3.79988,2.2915,25.5277
3.79988,2.30454,27.0738
3.79988,2.31759,35.2816
3.79988,2.33063,39.0537
3.79988,2.34367,44.0987
3.79988,2.35672,48.1319
3.79988,2.36976,49.6123
3.81292,1.13063,43.2907
3.81292,1.14367,41.6835
3.81292,1.15672,33.5976
3.81292,1.16976,29.2013
3.81292,1.1828,27.3282
3.81292,1.19585,24.2431
3.81292,1.20889,20.7977
3.81292,1.22193,19.4255
3.81292,1.23498,18.1155
3.81292,1.24802,15.1133
3.81292,1.26107,13.869
3.81292,1.27411,12.3652
3.81292,1.28715,9.72729
3.81292,1.3002,9.66533
3.81292,1.31324,9.29768
3.81292,1.32628,7.64329
3.81292,1.33933,6.15574
3.81292,1.35237,5.5701
3.81292,1.36541,5.30836
3.81292,1.37846,2.87393
3.81292,1.3915,1.86144
3.81292,1.40454,2.15529
3.81292,1.41759,2.1309
3.81292,1.43063,2.15846
3.81292,1.44367,2.9003
3.81292,1.45672,2.91376
3.81292,1.46976,3.97644
3.81292,1.4828,5.10224
3.81292,1.49585,5.38121
3.81292,1.50889,6.2961
3.81292,1.52193,6.82298
3.81292,1.53498,7.22971
3.81292,1.54802,7.89267
3.81292,1.56107,6.78209
3.81292,1.57411,7.41367
3.81292,1.58715,6.50103
3.81292,1.6002,4.93219
3.81292,1.61324,4.62106
3.81292,1.62628,4.48607
3.81292,1.63933,3.513
3.81292,1.65237,2.88915
3.81292,1.66541,3.07521
3.81292,1.67846,3.59793
3.81292,1.6915,2.83079
3.81292,1.70454,3.13249
3.81292,1.71759,5.31959
3.81292,1.73063,3.60715
3.81292,1.74367,4.81869
3.81292,1.75672,6.31055
3.81292,1.76976,6.97342
3.81292,1.7828,9.61183
3.81292,1.79585,10.332
3.81292,1.80889,13.7413
3.81292,1.82193,19.422
3.81292,1.83498,21.025
3.81292,1.84802,26.1736
3.81292,1.86107,29.5217
3.81292,1.87411,32.381
3.81292,1.88715,36.8229
3.81292,1.9002,38.6542
3.81292,1.91324,43.4934
3.81292,1.92628,46.6825
3.81292,1.93933,46.6659
3.81292,1.95237,48.0647
3.81292,1.96541,46.651
3.81292,1.97846,44.8318
3.81292,1.9915,39.8989
3.81292,2.00454,37.8279
3.81292,2.01759,33.9977
3.81292,2.03063,28.618
3.81292,2.04367,24.1989
3.81292,2.05672,19.8534
3.81292,2.06976,15.7511
3.81292,2.0828,12.9114
3.81292,2.09585,10.1627
3.81292,2.10889,8.50561
3.81292,2.12193,6.93943
3.81292,2.13498,5.59703
3.81292,2.14802,5.017
3.81292,2.16107,4.8891
3.81292,2.17411,4.44118
3.81292,2.18715,4.83782
3.81292,2.2002,4.616
3.81292,2.21324,5.51691
3.81292,2.22628,7.15912
3.81292,2.23933,8.76568
3.81292,2.25237,11.3814
3.81292,2.26541,13.5827
3.81292,2.27846,18.5849
3.81292,2.2915,21.6827
3.81292,2.30454,28.2138
3.81292,2.31759,32.2382
3.81292,2.33063,35.6447
3.81292,2.34367,40.7678
3.81292,2.35672,45.2109
3.81292,2.36976,45.2801
3.82596,1.13063,53.6606
3.82596,1.14367,45.9437
3.82596,1.15672,40.6377
3.82596,1.16976,34.5623
3.82596,1.1828,32.9182
3.82596,1.19585,27.7833
3.82596,1.20889,24.5432
3.82596,1.22193,25.8281
3.82596,1.23498,19.7868
3.82596,1.24802,19.5465
3.82596,1.26107,14.9984
3.82596,1.27411,13.6698
3.82596,1.28715,14.3702
3.82596,1.3002,11.855
3.82596,1.31324,9.93934
3.82596,1.32628,7.94272
3.82596,1.33933,8.63489
3.82596,1.35237,6.45424
3.82596,1.36541,6.51092
3.82596,1.37846,5.40333
3.82596,1.3915,3.58096
3.82596,1.40454,3.22579
3.82596,1.41759,2.73357
3.82596,1.43063,2.62229
3.82596,1.44367,2.65851
3.82596,1.45672,2.50195
3.82596,1.46976,3.33056
3.82596,1.4828,3.64862
3.82596,1.49585,4.51808
3.82596,1.50889,5.58757
3.82596,1.52193,6.27552
3.82596,1.53498,7.18804
3.82596,1.54802,9.52664
3.82596,1.56107,8.69965
3.82596,1.57411,9.57322
3.82596,1.58715,9.86155
3.82596,1.6002,6.87574
3.82596,1.61324,8.17013
3.82596,1.62628,6.92749
3.82596,1.63933,6.71687
3.82596,1.65237,4.95809
3.82596,1.66541,6.0961
3.82596,1.67846,5.46586
3.82596,1.6915,3.14749
3.82596,1.70454,5.86272
3.82596,1.71759,4.85856
3.82596,1.73063,5.90937
3.82596,1.74367,5.75416
3.82596,1.75672,8.03712
3.82596,1.76976,9.42133
3.82596,1.7828,10.3339
3.82596,1.79585,13.4096
3.82596,1.80889,14.621
3.82596,1.82193,18.3377
3.82596,1.83498,22.9751
3.82596,1.84802,26.8443
3.82596,1.86107,30.2146
3.82596,1.87411,36.0048
3.82596,1.88715,38.3558
3.82596,1.9002,43.2836
3.82596,1.91324,44.8723
3.82596,1.92628,48.0448
3.82596,1.93933,50.8248
3.82596,1.95237,48.9933
3.82596,1.96541,49.4945
3.82596,1.97846,46.8213
3.82596,1.9915,43.9271
3.82596,2.00454,39.8671
3.82596,2.01759,36.6447
3.82596,2.03063,32.2821
3.82596,2.04367,23.9772
3.82596,2.05672,22.4389
3.82596,2.06976,17.919
3.82596,2.0828,14.5454
3.82596,2.09585,11.1319
3.82596,2.10889,9.39968
3.82596,2.12193,7.1708
3.82596,2.13498,6.14866
3.82596,2.14802,5.22203
3.82596,2.16107,4.88672
3.82596,2.17411,4.60348
3.82596,2.18715,4.94997
3.82596,2.2002,4.85191
3.82596,2.21324,5.35686
3.82596,2.22628,5.74963
3.82596,2.23933,7.4631
3.82596,2.25237,10.242
3.82596,2.26541,11.6951
3.82596,2.27846,15.637
3.82596,2.2915,18.5598
3.82596,2.30454,23.6752
3.82596,2.31759,28.4658
3.82596,2.33063,33.4594
3.82596,2.34367,37.4984
3.82596,2.35672,40.1644
3.82596,2.36976,41.2978
3.83901,1.13063,61.0792
3.83901,1.14367,48.9445
3.83901,1.15672,41.7529
3.83901,1.16976,39.332
3.83901,1.1828,30.81
3.83901,1.19585,27.4369
3.83901,1.20889,21.4821
3.83901,1.22193,22.7347
3.83901,1.23498,18.9137
3.83901,1.24802,15.0482
3.83901,1.26107,14.3967
3.83901,1.27411,12.3322
3.83901,1.28715,11.2691
3.83901,1.3002,9.10153
3.83901,1.31324,8.64504
3.83901,1.32628,5.39023
3.83901,1.33933,4.54681
3.83901,1.35237,3.51505
3.83901,1.36541,3.36381
3.83901,1.37846,2.71627
3.83901,1.3915,1.54256
3.83901,1.40454,1.0501
3.83901,1.41759,1.47273
3.83901,1.43063,1.01038
3.83901,1.44367,2.2891
3.83901,1.45672,2.25809
3.83901,1.46976,3.5869
3.83901,1.4828,4.95177
3.83901,1.49585,5.47878
3.83901,1.50889,8.15411
3.83901,1.52193,7.61233
3.83901,1.53498,10.7514
3.83901,1.54802,10.868
3.83901,1.56107,10.018
3.83901,1.57411,11.6569
3.83901,1.58715,10.8905
3.83901,1.6002,8.30907
3.83901,1.61324,9.17311
3.83901,1.62628,9.90245
3.83901,1.63933,6.99388
3.83901,1.65237,5.54117
3.83901,1.66541,7.2832
3.83901,1.67846,6.70345
3.83901,1.6915,3.78555
3.83901,1.70454,4.42657
3.83901,1.71759,6.69363
3.83901,1.73063,4.88388
3.83901,1.74367,6.62733
3.83901,1.75672,5.67384
3.83901,1.76976,9.63568
3.83901,1.7828,12.5778
3.83901,1.79585,11.2671
3.83901,1.80889,16.3003
3.83901,1.82193,17.5668
3.83901,1.83498,23.9135
3.83901,1.84802,30.6113
3.83901,1.86107,33.7286
3.83901,1.87411,39.7024
3.83901,1.88715,43.2874
3.83901,1.9002,47.2249
3.83901,1.91324,47.9616
3.83901,1.92628,54.3463
3.83901,1.93933,55.0324
3.83901,1.95237,55.5039
3.83901,1.96541,54.2705
3.83901,1.97846,49.7447
3.83901,1.9915,45.6801
3.83901,2.00454,44.4721
3.83901,2.01759,39.2259
3.83901,2.03063,31.8786
3.83901,2.04367,26.7357
3.83901,2.05672,22.0917
3.83901,2.06976,17.6301
3.83901,2.0828,15.1542
3.83901,2.09585,11.5116
3.83901,2.10889,9.77677
3.83901,2.12193,7.83168
3.83901,2.13498,6.08336
3.83901,2.14802,5.55554
3.83901,2.16107,4.68434
3.83901,2.17411,4.33388
3.83901,2.18715,4.5917
3.83901,2.2002,4.2437
3.83901,2.21324,4.95943
3.83901,2.22628,5.907
3.83901,2.23933,7.30687
3.83901,2.25237,9.19705
3.83901,2.26541,12.1826
3.83901,2.27846,14.5304
3.83901,2.2915,18.1516
3.83901,2.30454,23.1992
3.83901,2.31759,26.9075
3.83901,2.33063,30.9897
3.83901,2.34367,34.0148
3.83901,2.35672,37.0918
3.83901,2.36976,37.2457
3.85205,1.13063,65.0217
3.85205,1.14367,50.7913
3.85205,1.15672,43.6432
3.85205,1.16976,40.5803
3.85205,1.1828,35.9283
3.85205,1.19585,31.1627
3.85205,1.20889,29.0965
3.85205,1.22193,25.626
3.85205,1.23498,19.8388
3.85205,1.24802,17.6327
3.85205,1.26107,15.1625
3.85205,1.27411,13.7012
3.85205,1.28715,10.324
3.85205,1.3002,9.75597
3.85205,1.31324,7.56162
3.85205,1.32628,5.13524
3.85205,1.33933,4.34752
3.85205,1.35237,3.89165
3.85205,1.36541,2.92883
3.85205,1.37846,2.74479
3.85205,1.3915,1.36029
3.85205,1.40454,1.04201
3.85205,1.41759,1.2289
3.85205,1.43063,1.01915
3.85205,1.44367,2.57763
3.85205,1.45672,2.26451
3.85205,1.46976,3.57503
3.85205,1.4828,4.79131
3.85205,1.49585,7.08298
3.85205,1.50889,7.81661
3.85205,1.52193,8.87518
3.85205,1.53498,11.4527
3.85205,1.54802,14.0432
3.85205,1.56107,13.23
3.85205,1.57411,14.6112
3.85205,1.58715,12.9848
3.85205,1.6002,12.2267
3.85205,1.61324,13.4374
3.85205,1.62628,12.5594
3.85205,1.63933,10.6999
3.85205,1.65237,9.70301
3.85205,1.66541,10.6854
3.85205,1.67846,8.29302
3.85205,1.6915,7.39487
3.85205,1.70454,7.78305
3.85205,1.71759,9.56929
3.85205,1.73063,8.65701
3.85205,1.74367,7.60995
3.85205,1.75672,9.32712
3.85205,1.76976,11.2407
3.85205,1.7828,12.7419
3.85205,1.79585,16.1323
3.85205,1.80889,17.1026
3.85205,1.82193,20.988
3.85205,1.83498,27.492
3.85205,1.84802,30.7939
3.85205,1.86107,35.0429
3.85205,1.87411,39.4152
3.85205,1.88715,43.703
3.85205,1.9002,46.4322
3.85205,1.91324,49.0959
3.85205,1.92628,54.8702
3.85205,1.93933,55.0949
3.85205,1.95237,55.0156
3.85205,1.96541,53.6229
3.85205,1.97846,49.6051
3.85205,1.9915,46.3528
3.85205,2.00454,42.9416
3.85205,2.01759,37.1324
3.85205,2.03063,31.9096
3.85205,2.04367,26.6569
3.85205,2.05672,22.203
3.85205,2.06976,17.6098
3.85205,2.0828,13.8602
3.85205,2.09585,10.9542
3.85205,2.10889,8.5955
3.85205,2.12193,6.47869
3.85205,2.13498,5.64044
3.85205,2.14802,4.53095
3.85205,2.16107,4.21955
3.85205,2.17411,3.88814
3.85205,2.18715,4.18812
3.85205,2.2002,4.19125
3.85205,2.21324,4.36477
3.85205,2.22628,5.94287
3.85205,2.23933,6.34461
3.85205,2.25237,8.60616
3.85205,2.26541,9.2334
3.85205,2.27846,13.4835
3.85205,2.2915,15.46
3.85205,2.30454,18.7713
3.85205,2.31759,24.5096
3.85205,2.33063,25.1648
3.85205,2.34367,30.2075
3.85205,2.35672,29.9062
3.85205,2.36976,32.087
3.86509,1.13063,65.0217
3.86509,1.14367,52.8674
3.86509,1.15672,47.7453
3.86509,1.16976,42.0633
3.86509,1.1828,38.9447
3.86509,1.19585,34.3939
3.86509,1.20889,28.1938
3.86509,1.22193,23.9966
3.86509,1.23498,23.0913
3.86509,1.24802,20.5725
3.86509,1.26107,16.0739
3.86509,1.27411,13.8497
3.86509,1.28715,10.0561
3.86509,1.3002,8.85165
3.86509,1.31324,6.78365
3.86509,1.32628,2.80327
3.86509,1.33933,4.1639
3.86509,1.35237,2.33642
3.86509,1.36541,2.71022
3.86509,1.37846,1.02925
3.86509,1.3915,0.534939
3.86509,1.40454,0.639222
3.86509,1.41759,1.33576
3.86509,1.43063,1.63195
3.86509,1.44367,2.82174
3.86509,1.45672,2.55784
3.86509,1.46976,4.13644
3.86509,1.4828,5.62863
3.86509,1.49585,7.0204
3.86509,1.50889,8.42184
3.86509,1.52193,10.2484
3.86509,1.53498,13.2419
3.86509,1.54802,14.8857
3.86509,1.56107,13.4653
3.86509,1.57411,15.6932
3.86509,1.58715,15.582
3.86509,1.6002,13.2074
3.86509,1.61324,14.2512
3.86509,1.62628,13.5045
3.86509,1.63933,12.2703
3.86509,1.65237,10.9147
3.86509,1.66541,11.4959
3.86509,1.67846,10.8823
3.86509,1.6915,9.4983
3.86509,1.70454,9.83579
3.86509,1.71759,10.3372
3.86509,1.73063,11.4475
3.86509,1.74367,12.0536
3.86509,1.75672,13.9708
3.86509,1.76976,15.7355
3.86509,1.7828,19.699
3.86509,1.79585,19.5986
3.86509,1.80889,19.8166
3.86509,1.82193,23.8112
3.86509,1.83498,28.1054
3.86509,1.84802,33.8122
3.86509,1.86107,38.6741
3.86509,1.87411,40.8781
3.86509,1.88715,49.5749
3.86509,1.9002,50.1028
3.86509,1.91324,53.1436
3.86509,1.92628,59.5457
3.86509,1.93933,61.1504
3.86509,1.95237,60.4211
3.86509,1.96541,59.5682
3.86509,1.97846,52.1308
3.86509,1.9915,49.0337
3.86509,2.00454,48.2925
3.86509,2.01759,39.6728
3.86509,2.03063,34.3279
3.86509,2.04367,29.3959
3.86509,2.05672,25.1672
3.86509,2.06976,20.4645
3.86509,2.0828,14.6242
3.86509,2.09585,12.7844
3.86509,2.10889,9.79218
3.86509,2.12193,7.28042
3.86509,2.13498,6.40981
3.86509,2.14802,4.80231
3.86509,2.16107,4.38049
3.86509,2.17411,4.05689
3.86509,2.18715,4.22857
3.86509,2.2002,4.24077
3.86509,2.21324,4.7076
3.86509,2.22628,5.52513
3.86509,2.23933,6.44735
3.86509,2.25237,7.7961
3.86509,2.26541,8.51398
3.86509,2.27846,12.2442
3.86509,2.2915,14.0892
3.86509,2.30454,18.0577
3.86509,2.31759,20.831
3.86509,2.33063,23.9212
3.86509,2.34367,26.6963
3.86509,2.35672,26.7189
3.86509,2.36976,28.0562
3.87814,1.13063,63.1239
3.87814,1.14367,53.3381
3.87814,1.15672,48.7281
3.87814,1.16976,46.9743
3.87814,1.1828,39.6754
3.87814,1.19585,36.6062
3.87814,1.20889,29.2232
3.87814,1.22193,29.1828
3.87814,1.23498,24.1227
3.87814,1.24802,20.5139
3.87814,1.26107,19.3962
3.87814,1.27411,13.8575
3.87814,1.28715,8.2033
3.87814,1.3002,6.63199
3.87814,1.31324,6.01168
3.87814,1.32628,2.82197
3.87814,1.33933,2.02037
3.87814,1.35237,1.62437
3.87814,1.36541,0.762749
3.87814,1.37846,1.10099
3.87814,1.3915,0.29391
3.87814,1.40454,0.460716
3.87814,1.41759,1.15543
3.87814,1.43063,1.82606
3.87814,1.44367,3.31331
3.87814,1.45672,4.01537
3.87814,1.46976,6.70774
3.87814,1.4828,8.79299
3.87814,1.49585,9.83366
3.87814,1.50889,9.91876
3.87814,1.52193,11.2972
3.87814,1.53498,14.5039
3.87814,1.54802,15.6021
3.87814,1.56107,15.8324
3.87814,1.57411,15.9877
3.87814,1.58715,16.4254
3.87814,1.6002,15.777
3.87814,1.61324,15.2065
3.87814,1.62628,15.0368
3.87814,1.63933,13.6401
3.87814,1.65237,12.5454
3.87814,1.66541,12.0735
3.87814,1.67846,11.7274
3.87814,1.6915,11.3944
3.87814,1.70454,13.3453
3.87814,1.71759,13.7934
3.87814,1.73063,11.0271
3.87814,1.74367,12.4977
3.87814,1.75672,10.9014
3.87814,1.76976,14.421
3.87814,1.7828,19.1898
3.87814,1.79585,19.5055
3.87814,1.80889,31.0214
3.87814,1.82193,30.9088
3.87814,1.83498,36.6867
3.87814,1.84802,40.1664
3.87814,1.86107,43.1545
3.87814,1.87411,46.5263
3.87814,1.88715,48.4492
3.87814,1.9002,52.8824
3.87814,1.91324,55.7617
3.87814,1.92628,60.1242
3.87814,1.93933,62.1838
3.87814,1.95237,62.2159
3.87814,1.96541,59.5282
3.87814,1.97846,54.3446
3.87814,1.9915,51.2329
3.87814,2.00454,47.5826
3.87814,2.01759,38.6746
3.87814,2.03063,36.8619
3.87814,2.04367,28.6298
3.87814,2.05672,23.573
3.87814,2.06976,19.6878
3.87814,2.0828,16.2802
3.87814,2.09585,13.0775
3.87814,2.10889,9.50462
3.87814,2.12193,6.27256
3.87814,2.13498,5.8628
3.87814,2.14802,4.71102
3.87814,2.16107,4.20889
3.87814,2.17411,3.92763
3.87814,2.18715,4.09364
3.87814,2.2002,4.41821
3.87814,2.21324,4.58584
3.87814,2.22628,5.60372
3.87814,2.23933,6.47445
3.87814,2.25237,7.76116
3.87814,2.26541,8.18346
3.87814,2.27846,11.3039
3.87814,2.2915,13.1817
3.87814,2.30454,16.5379
3.87814,2.31759,18.8555
3.87814,2.33063,21.1741
3.87814,2.34367,23.4092
3.87814,2.35672,24.0827
3.87814,2.36976,23.6473
3.89118,1.13063,61.0666
3.89118,1.14367,53.2081
3.89118,1.15672,50.4412
3.89118,1.16976,47.41
3.89118,1.1828,42.1281
3.89118,1.19585,39.3041
3.89118,1.20889,32.7386
3.89118,1.22193,30.9918
3.89118,1.23498,26.6039
3.89118,1.24802,20.2166
3.89118,1.26107,16.6334
3.89118,1.27411,14.6445
3.89118,1.28715,9.68779
3.89118,1.3002,6.4365
3.89118,1.31324,5.11205
3.89118,1.32628,3.12415
3.89118,1.33933,1.80958
3.89118,1.35237,1.13154
3.89118,1.36541,0.953437
3.89118,1.37846,0.647483
3.89118,1.3915,0.973911
3.89118,1.40454,1.28355
3.89118,1.41759,1.2651
3.89118,1.43063,1.74196
3.89118,1.44367,3.0126
3.89118,1.45672,3.73739
3.89118,1.46976,5.40304
3.89118,1.4828,6.06585
3.89118,1.49585,9.37266
3.89118,1.50889,11.1294
3.89118,1.52193,12.3075
3.89118,1.53498,14.6957
3.89118,1.54802,15.3864
3.89118,1.56107,16.0713
3.89118,1.57411,16.1676
3.89118,1.58715,16.1059
3.89118,1.6002,15.4878
3.89118,1.61324,14.4429
3.89118,1.62628,14.46
3.89118,1.63933,13.5268
3.89118,1.65237,12.7869
3.89118,1.66541,13.2206
3.89118,1.67846,11.6545
3.89118,1.6915,10.6513
3.89118,1.70454,12.2677
3.89118,1.71759,13.1488
3.89118,1.73063,13.1281
3.89118,1.74367,15.2744
3.89118,1.75672,18.045
3.89118,1.76976,19.7154
3.89118,1.7828,20.2628
3.89118,1.79585,24.4206
3.89118,1.80889,26.0228
3.89118,1.82193,33.2616
3.89118,1.83498,35.6705
3.89118,1.84802,43.0288
3.89118,1.86107,45.9216
3.89118,1.87411,50.506
3.89118,1.88715,54.9812
3.89118,1.9002,54.421
3.89118,1.91324,53.5181
3.89118,1.92628,56.2679
3.89118,1.93933,58.8905
3.89118,1.95237,55.7401
3.89118,1.96541,55.3527
3.89118,1.97846,48.3289
3.89118,1.9915,47.5956
3.89118,2.00454,45.3945
3.89118,2.01759,37.1148
3.89118,2.03063,32.3911
3.89118,2.04367,27.1488
3.89118,2.05672,22.4461
3.89118,2.06976,17.2303
3.89118,2.0828,13.0753
3.89118,2.09585,10.5178
3.89118,2.10889,8.48799
3.89118,2.12193,6.24632
3.89118,2.13498,5.095
3.89118,2.14802,4.42404
3.89118,2.16107,3.89431
3.89118,2.17411,3.9548
3.89118,2.18715,3.9063
3.89118,2.2002,4.51844
3.89118,2.21324,5.126
3.89118,2.22628,6.0576
3.89118,2.23933,6.80151
3.89118,2.25237,8.3121
3.89118,2.26541,8.97901
3.89118,2.27846,11.4
3.89118,2.2915,12.6364
3.89118,2.30454,15.7675
3.89118,2.31759,16.5083
3.89118,2.33063,18.3405
3.89118,2.34367,19.8656
3.89118,2.35672,19.4833
3.89118,2.36976,18.8283
3.90423,1.13063,63.5178
3.90423,1.14367,55.1992
3.90423,1.15672,54.2934
3.90423,1.16976,52.0466
3.90423,1.1828,47.3855
3.90423,1.19585,45.0088
3.90423,1.20889,41.6914
3.90423,1.22193,34.8126
3.90423,1.23498,30.6142
3.90423,1.24802,24.8389
3.90423,1.26107,23.2279
3.90423,1.27411,17.2627
3.90423,1.28715,12.748
3.90423,1.3002,8.73805
3.90423,1.31324,5.90544
3.90423,1.32628,4.85703
3.90423,1.33933,2.27996
3.90423,1.35237,1.1565
3.90423,1.36541,0.824231
3.90423,1.37846,0.625059
3.90423,1.3915,0.245968
3.90423,1.40454,0.627979
3.90423,1.41759,1.10373
3.90423,1.43063,1.526
3.90423,1.44367,3.0727
3.90423,1.45672,3.95411
3.90423,1.46976,5.50816
3.90423,1.4828,6.58487
3.90423,1.49585,8.6018
3.90423,1.50889,10.6395
3.90423,1.52193,11.3343
3.90423,1.53498,13.2677
3.90423,1.54802,15.5211
3.90423,1.56107,16.1771
3.90423,1.57411,16.9165
3.90423,1.58715,16.5171
3.90423,1.6002,16.0444
3.90423,1.61324,15.7898
3.90423,1.62628,15.8881
3.90423,1.63933,13.8055
3.90423,1.65237,14.0822
3.90423,1.66541,12.9565
3.90423,1.67846,12.9268
3.90423,1.6915,12.771
3.90423,1.70454,14.7438
3.90423,1.71759,18.2862
3.90423,1.73063,16.7937
3.90423,1.74367,18.3079
3.90423,1.75672,24.3758
3.90423,1.76976,20.6526
3.90423,1.7828,25.1028
3.90423,1.79585,29.2035
3.90423,1.80889,29.6061
3.90423,1.82193,35.4396
3.90423,1.83498,37.1831
3.90423,1.84802,43.807
3.90423,1.86107,44.9855
3.90423,1.87411,49.7433
3.90423,1.88715,51.7147
3.90423,1.9002,53.8705
3.90423,1.91324,55.7156
3.90423,1.92628,58.7994
3.90423,1.93933,59.8594
3.90423,1.95237,58.5087
3.90423,1.96541,56.1576
3.90423,1.97846,50.4825
3.90423,1.9915,45.8721
3.90423,2.00454,40.8296
3.90423,2.01759,34.8269
3.90423,2.03063,30.2669
3.90423,2.04367,26.0526
3.90423,2.05672,20.9086
3.90423,2.06976,17.9766
3.90423,2.0828,13.5866
3.90423,2.09585,9.98525
3.90423,2.10889,8.20099
3.90423,2.12193,5.94202
3.90423,2.13498,5.28382
3.90423,2.14802,4.71089
3.90423,2.16107,3.98194
3.90423,2.17411,4.28455
3.90423,2.18715,4.04644
3.90423,2.2002,4.95541
3.90423,2.21324,5.14977
3.90423,2.22628,6.17226
3.90423,2.23933,6.51139
3.90423,2.25237,7.8718
3.90423,2.26541,8.43806
3.90423,2.27846,10.4267
3.90423,2.2915,12.1648
3.90423,2.30454,13.6608
3.90423,2.31759,15.023
3.90423,2.33063,15.88
3.90423,2.34367,16.9712
3.90423,2.35672,15.6783
3.90423,2.36976,15.7605
3.91727,1.13063,66.3764
3.91727,1.14367,57.3385
3.91727,1.15672,67.5181
3.91727,1.16976,57.1358
3.91727,1.1828,56.7089
3.91727,1.19585,56.0265
3.91727,1.20889,40.7867
3.91727,1.22193,45.1334
3.91727,1.23498,39.0368
3.91727,1.24802,29.6092
3.91727,1.26107,25.4688
3.91727,1.27411,19.5639
3.91727,1.28715,13.6694
3.91727,1.3002,9.79574
3.91727,1.31324,7.27924
3.91727,1.32628,4.33642
3.91727,1.33933,2.23806
3.91727,1.35237,1.28388
3.91727,1.36541,1.02934
3.91727,1.37846,0.580668
3.91727,1.3915,0.722844
3.91727,1.40454,0.932405
3.91727,1.41759,1.2059
3.91727,1.43063,2.29934
3.91727,1.44367,3.42748
3.91727,1.45672,4.36091
3.91727,1.46976,7.68759
3.91727,1.4828,9.36085
3.91727,1.49585,13.9743
3.91727,1.50889,10.0086
3.91727,1.52193,12.7797
3.91727,1.53498,15.585
3.91727,1.54802,15.3806
3.91727,1.56107,18.1104
3.91727,1.57411,16.2934
3.91727,1.58715,18.1937
3.91727,1.6002,13.0426
3.91727,1.61324,14.4201
3.91727,1.62628,12.7167
3.91727,1.63933,11.6666
3.91727,1.65237,11.5711
3.91727,1.66541,11.1531
3.91727,1.67846,11.3514
3.91727,1.6915,11.9918
3.91727,1.70454,13.397
3.91727,1.71759,16.0285
3.91727,1.73063,16.6469
3.91727,1.74367,17.8437
3.91727,1.75672,18.868
3.91727,1.76976,21.5265
3.91727,1.7828,28.5642
3.91727,1.79585,27.6353
3.91727,1.80889,29.3354
3.91727,1.82193,32.4092
3.91727,1.83498,37.8908
3.91727,1.84802,40.6974
3.91727,1.86107,43.4084
3.91727,1.87411,47.5257
3.91727,1.88715,53.4077
3.91727,1.9002,52.8014
3.91727,1.91324,55.2398
3.91727,1.92628,56.7237
3.91727,1.93933,58.9853
3.91727,1.95237,59.5282
3.91727,1.96541,57.394
3.91727,1.97846,49.9675
3.91727,1.9915,47.6626
3.91727,2.00454,46.0001
3.91727,2.01759,37.8957
3.91727,2.03063,31.8659
3.91727,2.04367,25.3744
3.91727,2.05672,19.1492
3.91727,2.06976,14.2711
3.91727,2.0828,10.0245
3.91727,2.09585,9.17561
3.91727,2.10889,7.55466
3.91727,2.12193,5.44083
3.91727,2.13498,5.31951
3.91727,2.14802,4.70226
3.91727,2.16107,4.81923
3.91727,2.17411,4.75279
3.91727,2.18715,4.53667
3.91727,2.2002,5.4618
3.91727,2.21324,5.85732
3.91727,2.22628,6.79112
3.91727,2.23933,7.76667
3.91727,2.25237,8.44207
3.91727,2.26541,9.46139
3.91727,2.27846,11.4769
3.91727,2.2915,13.5184
3.91727,2.30454,14.7502
3.91727,2.31759,15.5912
3.91727,2.33063,16.6753
3.91727,2.34367,17.3257
3.91727,2.35672,16.373
3.91727,2.36976,14.4158
3.93031,1.13063,60.1325
3.93031,1.14367,64.0578
3.93031,1.15672,63.1734
3.93031,1.16976,62.6774
3.93031,1.1828,61.6852
3.93031,1.19585,57.7766
3.93031,1.20889,52.28
3.93031,1.22193,51.5498
3.93031,1.23498,41.2724
3.93031,1.24802,36.9304
3.93031,1.26107,30.0397
3.93031,1.27411,22.4882
3.93031,1.28715,18.4114
3.93031,1.3002,12.8602
3.93031,1.31324,9.86612
3.93031,1.32628,6.09246
3.93031,1.33933,3.39322
3.93031,1.35237,2.32542
3.93031,1.36541,1.73052
3.93031,1.37846,1.72449
3.93031,1.3915,1.40073
3.93031,1.40454,2.91857
3.93031,1.41759,2.72671
3.93031,1.43063,4.4177
3.93031,1.44367,6.20154
3.93031,1.45672,8.5439
3.93031,1.46976,9.19197
3.93031,1.4828,11.1082
3.93031,1.49585,14.0174
3.93031,1.50889,12.7489
3.93031,1.52193,15.8952
3.93031,1.53498,17.8695
3.93031,1.54802,16.8276
3.93031,1.56107,17.4367
3.93031,1.57411,15.8536
3.93031,1.58715,16.6136
3.93031,1.6002,14.3744
3.93031,1.61324,14.3033
3.93031,1.62628,12.7496
3.93031,1.63933,11.1678
3.93031,1.65237,11.8005
3.93031,1.66541,12.8134
3.93031,1.67846,10.9209
3.93031,1.6915,12.3847
3.93031,1.70454,14.1439
3.93031,1.71759,17.4051
3.93031,1.73063,17.6326
3.93031,1.74367,20.2471
3.93031,1.75672,22.1516
3.93031,1.76976,25.7972
3.93031,1.7828,29.6662
3.93031,1.79585,31.4202
3.93031,1.80889,33.0348
3.93031,1.82193,35.656
3.93031,1.83498,39.645
3.93031,1.84802,40.1648
3.93031,1.86107,43.811
3.93031,1.87411,46.672
3.93031,1.88715,50.0941
3.93031,1.9002,49.263
3.93031,1.91324,52.8412
3.93031,1.92628,53.4167
3.93031,1.93933,54.8234
3.93031,1.95237,53.1539
3.93031,1.96541,53.1843
3.93031,1.97846,44.7939
3.93031,1.9915,42.5373
3.93031,2.00454,40.0708
3.93031,2.01759,33.9007
3.93031,2.03063,30.5336
3.93031,2.04367,24.0579
3.93031,2.05672,18.9759
3.93031,2.06976,15.47
3.93031,2.0828,11.5422
3.93031,2.09585,9.24968
3.93031,2.10889,7.27178
3.93031,2.12193,5.09716
3.93031,2.13498,5.04371
3.93031,2.14802,4.65957
3.93031,2.16107,4.30208
3.93031,2.17411,4.68397
3.93031,2.18715,4.86836
3.93031,2.2002,5.64316
3.93031,2.21324,6.39886
3.93031,2.22628,7.68783
3.93031,2.23933,8.68727
3.93031,2.25237,9.77611
3.93031,2.26541,11.3743
3.93031,2.27846,12.0887
3.93031,2.2915,14.6791
3.93031,2.30454,16.0785
3.93031,2.31759,16.4037
3.93031,2.33063,17.0209
3.93031,2.34367,16.6586
3.93031,2.35672,15.1365
3.93031,2.36976,14.5588
3.94336,1.13063,66.1388
3.94336,1.14367,71.0319
3.94336,1.15672,75.308
3.94336,1.16976,75.4866
3.94336,1.1828,73.4964
3.94336,1.19585,71.7441
3.94336,1.20889,64.5876
3.94336,1.22193,61.7316
3.94336,1.23498,57.7321
3.94336,1.24802,47.2486
3.94336,1.26107,43.5288
3.94336,1.27411,36.4318
3.94336,1.28715,30.3049
3.94336,1.3002,25.1868
3.94336,1.31324,19.8607
3.94336,1.32628,15.5415
3.94336,1.33933,12.1934
3.94336,1.35237,5.74313
3.94336,1.36541,8.28676
3.94336,1.37846,4.4599
3.94336,1.3915,5.41827
3.94336,1.40454,5.76148
3.94336,1.41759,3.32828
3.94336,1.43063,5.66456
3.94336,1.44367,7.54479
3.94336,1.45672,9.62318
3.94336,1.46976,11.2039
3.94336,1.4828,11.2039
3.94336,1.49585,15.9396
3.94336,1.50889,15.1478
3.94336,1.52193,13.2309
3.94336,1.53498,18.2045
3.94336,1.54802,17.347
3.94336,1.56107,16.6255
3.94336,1.57411,15.6281
3.94336,1.58715,17.4725
3.94336,1.6002,14.5331
3.94336,1.61324,13.5127
3.94336,1.62628,12.2797
3.94336,1.63933,11.8636
3.94336,1.65237,9.95195
3.94336,1.66541,14.3653
3.94336,1.67846,10.7762
3.94336,1.6915,11.6536
3.94336,1.70454,13.7917
3.94336,1.71759,19.0283
3.94336,1.73063,18.5214
3.94336,1.74367,19.5629
3.94336,1.75672,21.6423
3.94336,1.76976,26.4737
3.94336,1.7828,33.949
3.94336,1.79585,32.7177
3.94336,1.80889,36.0944
3.94336,1.82193,40.3117
3.94336,1.83498,38.1206
3.94336,1.84802,42.5635
3.94336,1.86107,42.8341
3.94336,1.87411,46.9948
3.94336,1.88715,52.5362
3.94336,1.9002,48.1248
3.94336,1.91324,50.2484
3.94336,1.92628,50.2199
3.94336,1.93933,50.2491
3.94336,1.95237,49.7089
3.94336,1.96541,48.4552
3.94336,1.97846,42.5153
3.94336,1.9915,39.3211
3.94336,2.00454,37.7597
3.94336,2.01759,30.8809
3.94336,2.03063,28.8555
3.94336,2.04367,23.8702
3.94336,2.05672,17.0332
3.94336,2.06976,15.3191
3.94336,2.0828,10.4496
3.94336,2.09585,10.083
3.94336,2.10889,7.70845
3.94336,2.12193,5.43428
3.94336,2.13498,5.4907
3.94336,2.14802,5.64197
3.94336,2.16107,5.59668
3.94336,2.17411,5.43089
3.94336,2.18715,5.12012
3.94336,2.2002,5.90087
3.94336,2.21324,6.6061
3.94336,2.22628,7.42619
3.94336,2.23933,8.39114
3.94336,2.25237,8.8578
3.94336,2.26541,10.248
3.94336,2.27846,11.6355
3.94336,2.2915,13.3303
3.94336,2.30454,14.0933
3.94336,2.31759,14.7592
3.94336,2.33063,15.6644
3.94336,2.34367,17.3323
3.94336,2.35672,14.1489
3.94336,2.36976,13.9563
3.9564,1.13063,73.0176
3.9564,1.14367,64.7837
3.9564,1.15672,66.9907
3.9564,1.16976,73.9453
3.9564,1.1828,76.5008
3.9564,1.19585,77.8478
3.9564,1.20889,72.4394
3.9564,1.22193,69.6684
3.9564,1.23498,62.4953
3.9564,1.24802,58.0545
3.9564,1.26107,51.8911
3.9564,1.27411,42.2488
3.9564,1.28715,37.4618
3.9564,1.3002,29.2638
3.9564,1.31324,21.5182
3.9564,1.32628,18.0546
3.9564,1.33933,14.6722
3.9564,1.35237,9.88829
3.9564,1.36541,8.85649
3.9564,1.37846,6.25125
3.9564,1.3915,5.7159
3.9564,1.40454,6.36974
3.9564,1.41759,5.9983
3.9564,1.43063,6.75408
3.9564,1.44367,6.25951
3.9564,1.45672,9.19279
3.9564,1.46976,9.18573
3.9564,1.4828,10.3056
3.9564,1.49585,12.7401
3.9564,1.50889,11.995
3.9564,1.52193,13.7568
3.9564,1.53498,15.4292
3.9564,1.54802,13.7332
3.9564,1.56107,13.4793
3.9564,1.57411,13.2053
3.9564,1.58715,13.5423
3.9564,1.6002,12.1458
3.9564,1.61324,11.5749
3.9564,1.62628,9.76737
3.9564,1.63933,8.81306
3.9564,1.65237,8.51092
3.9564,1.66541,9.45315
3.9564,1.67846,9.74504
3.9564,1.6915,11.2946
3.9564,1.70454,13.4635
3.9564,1.71759,16.5632
3.9564,1.73063,18.5723
3.9564,1.74367,21.3013
3.9564,1.75672,24.2134
3.9564,1.76976,28.5791
3.9564,1.7828,31.5853
3.9564,1.79585,37.0215
3.9564,1.80889,38.8258
3.9564,1.82193,39.3821
3.9564,1.83498,41.8459
3.9564,1.84802,44.1116
3.9564,1.86107,44.9886
3.9564,1.87411,46.049
3.9564,1.88715,46.4453
3.9564,1.9002,46.4797
3.9564,1.91324,48.4316
3.9564,1.92628,45.9971
3.9564,1.93933,45.8046
3.9564,1.95237,44.5796
3.9564,1.96541,43.3935
3.9564,1.97846,39.6362
3.9564,1.9915,36.7871
3.9564,2.00454,33.1882
3.9564,2.01759,28.0815
3.9564,2.03063,24.2894
3.9564,2.04367,20.4523
3.9564,2.05672,17.198
3.9564,2.06976,13.5904
3.9564,2.0828,10.6847
3.9564,2.09585,9.12911
3.9564,2.10889,7.46182
3.9564,2.12193,6.29478
3.9564,2.13498,6.04759
3.9564,2.14802,6.09976
3.9564,2.16107,5.7277
3.9564,2.17411,5.96295
3.9564,2.18715,6.12384
3.9564,2.2002,6.6063
3.9564,2.21324,7.15667
3.9564,2.22628,7.95927
3.9564,2.23933,8.87779
3.9564,2.25237,9.75266
3.9564,2.26541,10.7877
3.9564,2.27846,12.5138
3.9564,2.2915,13.8599
3.9564,2.30454,15.5939
3.9564,2.31759,15.6245
3.9564,2.33063,16.4875
3.9564,2.34367,16.5558
3.9564,2.35672,14.7744
3.9564,2.36976,14.3946
3.96944,1.13063,70.1493
3.96944,1.14367,77.6053
3.96944,1.15672,81.3553
3.96944,1.16976,84.4637
3.96944,1.1828,87.5905
3.96944,1.19585,88.0181
3.96944,1.20889,86.2122
3.96944,1.22193,80.7587
3.96944,1.23498,74.0465
3.96944,1.24802,67.2247
3.96944,1.26107,50.0216
3.96944,1.27411,54.6385
3.96944,1.28715,41.1911
3.96944,1.3002,33.2885
3.96944,1.31324,26.6214
3.96944,1.32628,20.4179
3.96944,1.33933,16.0546
3.96944,1.35237,12.8243
3.96944,1.36541,10.6257
3.96944,1.37846,9.34941
3.96944,1.3915,8.8725
3.96944,1.40454,8.81764
3.96944,1.41759,9.17684
3.96944,1.43063,9.82862
3.96944,1.44367,10.7473
3.96944,1.45672,11.835
3.96944,1.46976,12.9886
3.96944,1.4828,14.3716
3.96944,1.49585,15.4911
3.96944,1.50889,16.3879
3.96944,1.52193,16.9164
3.96944,1.53498,16.7722
3.96944,1.54802,16.0693
3.96944,1.56107,15.0434
3.96944,1.57411,13.6925
3.96944,1.58715,12.1603
3.96944,1.6002,10.5491
3.96944,1.61324,8.99129
3.96944,1.62628,7.7761
3.96944,1.63933,7.01846
3.96944,1.65237,7.01603
3.96944,1.66541,7.49244
3.96944,1.67846,6.17616
3.96944,1.6915,11.4541
3.96944,1.70454,14.2021
3.96944,1.71759,17.2176
3.96944,1.73063,20.6
3.96944,1.74367,24.1004
3.96944,1.75672,27.7204
3.96944,1.76976,30.9153
3.96944,1.7828,33.3756
3.96944,1.79585,35.1257
3.96944,1.80889,36.1868
3.96944,1.82193,36.6468
3.96944,1.83498,36.7015
3.96944,1.84802,36.4639
3.96944,1.86107,36.0498
3.96944,1.87411,35.7065
3.96944,1.88715,35.2067
3.96944,1.9002,34.792
3.96944,1.91324,34.3114
3.96944,1.92628,34.163
3.96944,1.93933,33.8215
3.96944,1.95237,33.1164
3.96944,1.96541,31.9563
3.96944,1.97846,30.5654
3.96944,1.9915,28.4942
3.96944,2.00454,25.8084
3.96944,2.01759,23.0763
3.96944,2.03063,20.025
3.96944,2.04367,17.0091
3.96944,2.05672,14.3725
3.96944,2.06976,12.6163
3.96944,2.0828,12.6163
3.96944,2.09585,9.12911
3.96944,2.10889,7.46182
3.96944,2.12193,6.29478
3.96944,2.13498,6.04759
3.96944,2.14802,6.09976
3.96944,2.16107,5.7277
3.96944,2.17411,5.96295
3.96944,2.18715,6.12384
3.96944,2.2002,6.6063
3.96944,2.21324,7.15667
3.96944,2.22628,7.95927
3.96944,2.23933,8.87779
3.96944,2.25237,9.75266
3.96944,2.26541,10.7877
3.96944,2.27846,12.5138
3.96944,2.2915,13.8599
3.96944,2.30454,15.5939
3.96944,2.31759,15.6245
3.96944,2.33063,16.4875
3.96944,2.34367,16.5558
3.96944,2.35672,14.7744
3.96944,2.36976,14.3946
3.98249,1.13063,63.5916
3.98249,1.14367,56.5791
3.98249,1.15672,62.4588
3.98249,1.16976,66.893
3.98249,1.1828,66.893
3.98249,1.19585,71.028
3.98249,1.20889,71.8422
3.98249,1.22193,71.2647
3.98249,1.23498,70.8594
3.98249,1.24802,68.8731
3.98249,1.26107,65.8962
3.98249,1.27411,61.0469
3.98249,1.28715,53.733
3.98249,1.3002,53.733
3.98249,1.31324,45.7304
3.98249,1.32628,37.6594
3.98249,1.33933,29.8061
3.98249,1.35237,29.8061
3.98249,1.36541,23.3517
3.98249,1.37846,19.1503
3.98249,1.3915,19.1503
3.98249,1.40454,15.5527
3.98249,1.41759,15.5527
3.98249,1.43063,9.82862
3.98249,1.44367,12.1449
3.98249,1.45672,10.6917
3.98249,1.46976,10.6917
3.98249,1.4828,10.6917
3.98249,1.49585,10.2817
3.98249,1.50889,9.56319
3.98249,1.52193,9.47091
3.98249,1.53498,9.47091
3.98249,1.54802,14.3731
3.98249,1.56107,13.6725
3.98249,1.57411,10.0821
3.98249,1.58715,6.88249
3.98249,1.6002,5.60251
3.98249,1.61324,5.60251
3.98249,1.62628,5.60251
3.98249,1.63933,6.79716
3.98249,1.65237,5.56587
3.98249,1.66541,3.91287
3.98249,1.67846,5.95941
3.98249,1.6915,5.95941
3.98249,1.70454,14.2021
3.98249,1.71759,17.2176
3.98249,1.73063,20.6
3.98249,1.74367,24.1004
3.98249,1.75672,27.7204
3.98249,1.76976,30.9153
3.98249,1.7828,33.3756
3.98249,1.79585,35.1257
3.98249,1.80889,36.1868
3.98249,1.82193,36.6468
3.98249,1.83498,36.7015
3.98249,1.84802,36.4639
3.98249,1.86107,36.0498
3.98249,1.87411,35.7065
3.98249,1.88715,35.2067
3.98249,1.9002,34.792
3.98249,1.91324,34.3114
3.98249,1.92628,34.163
3.98249,1.93933,33.8215
3.98249,1.95237,33.1164
3.98249,1.96541,31.9563
3.98249,1.97846,30.5654
3.98249,1.9915,28.4942
3.98249,2.00454,25.8084
3.98249,2.01759,23.0763
3.98249,2.03063,20.025
3.98249,2.04367,17.0091
3.98249,2.05672,14.3725
3.98249,2.06976,12.6163
3.98249,2.0828,12.6163
3.98249,2.09585,9.12911
3.98249,2.10889,7.46182
3.98249,2.12193,6.29478
3.98249,2.13498,6.04759
3.98249,2.14802,6.09976
3.98249,2.16107,5.7277
3.98249,2.17411,5.96295
3.98249,2.18715,6.12384
3.98249,2.2002,6.6063
3.98249,2.21324,7.15667
3.98249,2.22628,7.95927
3.98249,2.23933,8.87779
3.98249,2.25237,9.75266
3.98249,2.26541,10.7877
3.98249,2.27846,12.5138
3.98249,2.2915,13.8599
3.98249,2.30454,15.5939
3.98249,2.31759,15.6245
3.98249,2.33063,16.4875
3.98249,2.34367,16.5558
3.98249,2.35672,14.7744
3.98249,2.36976,14.3946
3.99553,1.13063,63.5916
3.99553,1.14367,56.5791
3.99553,1.15672,62.4588
3.99553,1.16976,66.893
3.99553,1.1828,66.893
3.99553,1.19585,71.028
3.99553,1.20889,71.8422
3.99553,1.22193,71.2647
3.99553,1.23498,70.8594
3.99553,1.24802,68.8731
3.99553,1.26107,65.8962
3.99553,1.27411,61.0469
3.99553,1.28715,53.733
3.99553,1.3002,53.733
3.99553,1.31324,45.7304
3.99553,1.32628,37.6594
3.99553,1.33933,29.8061
3.99553,1.35237,29.8061
3.99553,1.36541,23.3517
3.99553,1.37846,19.1503
3.99553,1.3915,19.1503
3.99553,1.40454,15.5527
3.99553,1.41759,15.5527
3.99553,1.43063,12.1449
3.99553,1.44367,12.1449
3.99553,1.45672,10.6917
3.99553,1.46976,10.6917
3.99553,1.4828,10.6917
3.99553,1.49585,10.2817
3.99553,1.50889,9.56319
3.99553,1.52193,9.47091
3.99553,1.53498,9.47091
3.99553,1.54802,14.3731
3.99553,1.56107,13.6725
3.99553,1.57411,10.0821
3.99553,1.58715,6.88249
3.99553,1.6002,5.60251
3.99553,1.61324,5.60251
3.99553,1.62628,5.60251
3.99553,1.63933,6.79716
3.99553,1.65237,5.56587
3.99553,1.66541,2.37716
3.99553,1.67846,5.69104
3.99553,1.6915,5.69104
3.99553,1.70454,5.69104
3.99553,1.71759,17.2176
3.99553,1.73063,20.6
3.99553,1.74367,24.1004
3.99553,1.75672,27.7204
3.99553,1.76976,30.9153
3.99553,1.7828,33.3756
3.99553,1.79585,35.1257
3.99553,1.80889,36.1868
3.99553,1.82193,36.6468
3.99553,1.83498,36.7015
3.99553,1.84802,36.4639
3.99553,1.86107,36.0498
3.99553,1.87411,35.7065
3.99553,1.88715,35.2067
3.99553,1.9002,34.792
3.99553,1.91324,34.3114
3.99553,1.92628,34.163
3.99553,1.93933,33.8215
3.99553,1.95237,33.1164
3.99553,1.96541,31.9563
3.99553,1.97846,30.5654
3.99553,1.9915,28.4942
3.99553,2.00454,25.8084
3.99553,2.01759,23.0763
3.99553,2.03063,20.025
3.99553,2.04367,17.0091
3.99553,2.05672,14.3725
3.99553,2.06976,12.6163
3.99553,2.0828,12.6163
3.99553,2.09585,12.6163
3.99553,2.10889,7.46182
3.99553,2.12193,6.29478
3.99553,2.13498,6.04759
3.99553,2.14802,6.09976
3.99553,2.16107,5.7277
3.99553,2.17411,5.96295
3.99553,2.18715,6.12384
3.99553,2.2002,6.6063
3.99553,2.21324,7.15667
3.99553,2.22628,7.95927
3.99553,2.23933,8.87779
3.99553,2.25237,9.75266
3.99553,2.26541,10.7877
3.99553,2.27846,12.5138
3.99553,2.2915,13.8599
3.99553,2.30454,15.5939
3.99553,2.31759,15.6245
3.99553,2.33063,16.4875
3.99553,2.34367,16.5558
3.99553,2.35672,14.7744
3.99553,2.36976,14.3946


==> figures/MRT-BD-1/heatmap.txt <==
folder: MRT-BD-1
aggregation: mean
grid_res_m: 0.013043478260869566
target_location: 3.306127, 1.732384, n/a
bd_power_min_dBm: -7.32
bd_power_max_dBm: -6.89
bd_power_mean_dBm: -7.10
max_power_uW: 170.583640
max_cell_center_m: 2.886834, 1.261065
max_cell_index: 17, 10
max_cell_count: 5577
first_cell_index: 92, 48
first_position: 3.866079, 1.754245
baseline_folder_used: AZF-1
total_samples: 99103
sum_counts: 99103
cells_total: 9888
cells_nonzero: 9259
min_cell_count: 1
max_cell_count_all: 5577
target_cell_index: 49, 46
target_cell_center_m: 3.304225, 1.730630
target_power_uW: 23.792685
target_cell_count: 6
target_power_dBm: -16.24
baseline_folder: AZF-1
baseline_target_power_uW: 1.743839
baseline_target_power_dBm: -27.58
target_gain_linear: 13.643856
target_gain_db: 11.35


==> figures/MRT-BD-1/heatmap_dBm.csv <==
x,y,z
2.66509,1.13063,-29.0137
2.66509,1.14367,-27.9365
2.66509,1.15672,-27.3171
2.66509,1.16976,-26.8132
2.66509,1.1828,-25.9866
2.66509,1.19585,-25.5429
2.66509,1.20889,-25.3665
2.66509,1.22193,-28.6126
2.66509,1.23498,-28.6126
2.66509,1.24802,-28.6126
2.66509,1.26107,-28.6126
2.66509,1.27411,-29.7246
2.66509,1.28715,-31.0652
2.66509,1.3002,-31.8068
2.66509,1.31324,-32.2085
2.66509,1.32628,-32.2085
2.66509,1.33933,-33.4189
2.66509,1.35237,-33.4189
2.66509,1.36541,-28.572
2.66509,1.37846,-28.1449
2.66509,1.3915,-28.1449
2.66509,1.40454,-27.657
2.66509,1.41759,-27.1952
2.66509,1.43063,-27.1952
2.66509,1.44367,-27.1952
2.66509,1.45672,-26.634
2.66509,1.46976,-26.634
2.66509,1.4828,-26.6819
2.66509,1.49585,-27.2143
2.66509,1.50889,-28.739
2.66509,1.52193,-29.2336
2.66509,1.53498,-29.2336
2.66509,1.54802,-35.2538
2.66509,1.56107,-35.2538
2.66509,1.57411,-35.1427
2.66509,1.58715,-35.1427
2.66509,1.6002,-37.5115
2.66509,1.61324,-40.252
2.66509,1.62628,-40.252
2.66509,1.63933,-40.252
2.66509,1.65237,-40.252
2.66509,1.66541,-40.252
2.66509,1.67846,-34.8709
2.66509,1.6915,-34.0089
2.66509,1.70454,-33.3083
2.66509,1.71759,-32.214
2.66509,1.73063,-31.4308
2.66509,1.74367,-29.8032
2.66509,1.75672,-29.7783
2.66509,1.76976,-28.9102
2.66509,1.7828,-28.2065
2.66509,1.79585,-27.4485
2.66509,1.80889,-27.0134
2.66509,1.82193,-26.6644
2.66509,1.83498,-26.0249
2.66509,1.84802,-25.9876
2.66509,1.86107,-26.2633
2.66509,1.87411,-26.5337
2.66509,1.88715,-26.9352
2.66509,1.9002,-27.183
2.66509,1.91324,-27.8449
2.66509,1.92628,-28.5249
2.66509,1.93933,-29.0645
2.66509,1.95237,-30.3988
2.66509,1.96541,-32.0173
2.66509,1.97846,-33.1574
2.66509,1.9915,-35.0533
2.66509,2.00454,-38.0398
2.66509,2.01759,-40.742
2.66509,2.03063,-42.1659
2.66509,2.04367,-44.2155
2.66509,2.05672,-33.1829
2.66509,2.06976,-34.2799
2.66509,2.0828,-35.7508
2.66509,2.09585,-34.2114
2.66509,2.10889,-32.9303
2.66509,2.12193,-31.3151
2.66509,2.13498,-30.1799
2.66509,2.14802,-29.0361
2.66509,2.16107,-29.7489
2.66509,2.17411,-29.3605
2.66509,2.18715,-29.3004
2.66509,2.2002,-28.7741
2.66509,2.21324,-28.843
2.66509,2.22628,-29.2098
2.66509,2.23933,-28.4469
2.66509,2.25237,-29.5472
2.66509,2.26541,-30.6057
2.66509,2.27846,-30.7596
2.66509,2.2915,-32.1513
2.66509,2.30454,-32.1502
2.66509,2.31759,-32.9317
2.66509,2.33063,-33.2713
2.66509,2.34367,-33.2713
2.66509,2.35672,-33.2713
2.66509,2.36976,-33.2713
2.67814,1.13063,-29.0137
2.67814,1.14367,-27.9365
2.67814,1.15672,-27.3171
2.67814,1.16976,-26.8132
2.67814,1.1828,-25.9866
2.67814,1.19585,-25.5429
2.67814,1.20889,-25.3665
2.67814,1.22193,-25.311
2.67814,1.23498,-26.6877
2.67814,1.24802,-26.6877
2.67814,1.26107,-26.6877
2.67814,1.27411,-26.6877
2.67814,1.28715,-31.0652
2.67814,1.3002,-31.8068
2.67814,1.31324,-32.4516
2.67814,1.32628,-32.4516
2.67814,1.33933,-33.4189
2.67814,1.35237,-33.4189
2.67814,1.36541,-31.2767
2.67814,1.37846,-31.2767
2.67814,1.3915,-28.1449
2.67814,1.40454,-27.657
2.67814,1.41759,-27.3154
2.67814,1.43063,-27.3154
2.67814,1.44367,-27.3154
2.67814,1.45672,-27.4341
2.67814,1.46976,-27.4341
2.67814,1.4828,-27.4341
2.67814,1.49585,-27.2143
2.67814,1.50889,-28.739
2.67814,1.52193,-29.446
2.67814,1.53498,-29.446
2.67814,1.54802,-35.4892
2.67814,1.56107,-35.4892
2.67814,1.57411,-35.4892
2.67814,1.58715,-35.1427
2.67814,1.6002,-37.5115
2.67814,1.61324,-45.2954
2.67814,1.62628,-45.2954
2.67814,1.63933,-45.2954
2.67814,1.65237,-45.2954
2.67814,1.66541,-34.7148
2.67814,1.67846,-34.8709
2.67814,1.6915,-34.0089
2.67814,1.70454,-33.3083
2.67814,1.71759,-32.214
2.67814,1.73063,-31.4308
2.67814,1.74367,-29.8032
2.67814,1.75672,-29.7783
2.67814,1.76976,-28.9102
2.67814,1.7828,-28.2065
2.67814,1.79585,-27.4485
2.67814,1.80889,-27.0134
2.67814,1.82193,-26.6644
2.67814,1.83498,-26.0249
2.67814,1.84802,-25.9876
2.67814,1.86107,-26.2633
2.67814,1.87411,-26.5337
2.67814,1.88715,-26.9352
2.67814,1.9002,-27.183
2.67814,1.91324,-27.8449
2.67814,1.92628,-28.5249
2.67814,1.93933,-29.0645
2.67814,1.95237,-30.3988
2.67814,1.96541,-32.0173
2.67814,1.97846,-33.1574
2.67814,1.9915,-35.0533
2.67814,2.00454,-38.0398
2.67814,2.01759,-40.742
2.67814,2.03063,-42.1659
2.67814,2.04367,-44.2155
2.67814,2.05672,-33.1829
2.67814,2.06976,-34.2799
2.67814,2.0828,-35.7508
2.67814,2.09585,-34.2114
2.67814,2.10889,-32.9303
2.67814,2.12193,-31.3151
2.67814,2.13498,-30.1799
2.67814,2.14802,-29.0361
2.67814,2.16107,-29.7489
2.67814,2.17411,-29.3605
2.67814,2.18715,-29.3004
2.67814,2.2002,-28.7741
2.67814,2.21324,-28.843
2.67814,2.22628,-29.2098
2.67814,2.23933,-28.4469
2.67814,2.25237,-29.5472
2.67814,2.26541,-30.6057
2.67814,2.27846,-30.7596
2.67814,2.2915,-32.1513
2.67814,2.30454,-32.1502
2.67814,2.31759,-32.9317
2.67814,2.33063,-33.2713
2.67814,2.34367,-33.2713
2.67814,2.35672,-33.2713
2.67814,2.36976,-34.3112
2.69118,1.13063,-29.0137
2.69118,1.14367,-27.9365
2.69118,1.15672,-27.3171
2.69118,1.16976,-26.8132
2.69118,1.1828,-25.9866
2.69118,1.19585,-25.5429
2.69118,1.20889,-25.3665
2.69118,1.22193,-25.311
2.69118,1.23498,-25.3886
2.69118,1.24802,-25.433
2.69118,1.26107,-25.433
2.69118,1.27411,-25.433
2.69118,1.28715,-25.433
2.69118,1.3002,-32.0804
2.69118,1.31324,-32.0804
2.69118,1.32628,-32.0804
2.69118,1.33933,-35.3983
2.69118,1.35237,-35.3983
2.69118,1.36541,-30.3186
2.69118,1.37846,-30.3186
2.69118,1.3915,-30.3186
2.69118,1.40454,-28.004
2.69118,1.41759,-28.004
2.69118,1.43063,-28.004
2.69118,1.44367,-28.004
2.69118,1.45672,-28.2325
2.69118,1.46976,-28.2325
2.69118,1.4828,-28.2325
2.69118,1.49585,-28.2325
2.69118,1.50889,-30.4291
2.69118,1.52193,-30.4291
2.69118,1.53498,-30.4291
2.69118,1.54802,-35.1473
2.69118,1.56107,-35.1473
2.69118,1.57411,-35.1473
2.69118,1.58715,-35.1473
2.69118,1.6002,-49.3715
2.69118,1.61324,-49.3715
2.69118,1.62628,-49.3715
2.69118,1.63933,-49.3715
2.69118,1.65237,-36.4585
2.69118,1.66541,-34.7148
2.69118,1.67846,-34.8709
2.69118,1.6915,-34.0089
2.69118,1.70454,-33.3083
2.69118,1.71759,-32.214
2.69118,1.73063,-31.4308
2.69118,1.74367,-29.8032
2.69118,1.75672,-29.7783
2.69118,1.76976,-28.9102
2.69118,1.7828,-28.2065
2.69118,1.79585,-27.4485
2.69118,1.80889,-27.0134
2.69118,1.82193,-26.6644
2.69118,1.83498,-26.0249
2.69118,1.84802,-25.9876
2.69118,1.86107,-26.2633
2.69118,1.87411,-26.5337
2.69118,1.88715,-26.9352
2.69118,1.9002,-27.183
2.69118,1.91324,-27.8449
2.69118,1.92628,-28.5249
2.69118,1.93933,-29.0645
2.69118,1.95237,-30.3988
2.69118,1.96541,-32.0173
2.69118,1.97846,-33.1574
2.69118,1.9915,-35.0533
2.69118,2.00454,-38.0398
2.69118,2.01759,-40.742
2.69118,2.03063,-42.1659
2.69118,2.04367,-44.2155
2.69118,2.05672,-33.1829
2.69118,2.06976,-34.2799
2.69118,2.0828,-35.7508
2.69118,2.09585,-34.2114
2.69118,2.10889,-32.9303
2.69118,2.12193,-31.3151
2.69118,2.13498,-30.1799
2.69118,2.14802,-29.0361
2.69118,2.16107,-29.7489
2.69118,2.17411,-29.3605
2.69118,2.18715,-29.3004
2.69118,2.2002,-28.7741
2.69118,2.21324,-28.843
2.69118,2.22628,-29.2098
2.69118,2.23933,-28.4469
2.69118,2.25237,-29.5472
2.69118,2.26541,-30.6057
2.69118,2.27846,-30.7596
2.69118,2.2915,-32.1513
2.69118,2.30454,-32.1502
2.69118,2.31759,-32.9317
2.69118,2.33063,-33.2713
2.69118,2.34367,-33.2713
2.69118,2.35672,-33.2713
2.69118,2.36976,-34.3112
2.70423,1.13063,-29.0137
2.70423,1.14367,-27.9365
2.70423,1.15672,-27.3171
2.70423,1.16976,-26.8132
2.70423,1.1828,-25.9866
2.70423,1.19585,-25.5429
2.70423,1.20889,-25.3665
2.70423,1.22193,-25.311
2.70423,1.23498,-25.3886
2.70423,1.24802,-25.7428
2.70423,1.26107,-24.2874
2.70423,1.27411,-24.2874
2.70423,1.28715,-27.5336
2.70423,1.3002,-28.9679
2.70423,1.31324,-31.6996
2.70423,1.32628,-31.6996
2.70423,1.33933,-33.2212
2.70423,1.35237,-35.3983
2.70423,1.36541,-35.3983
2.70423,1.37846,-37.776
2.70423,1.3915,-37.065
2.70423,1.40454,-35.9939
2.70423,1.41759,-29.4835
2.70423,1.43063,-29.4835
2.70423,1.44367,-32.6417
2.70423,1.45672,-32.0408
2.70423,1.46976,-29.395
2.70423,1.4828,-29.395
2.70423,1.49585,-31.6604
2.70423,1.50889,-31.8977
2.70423,1.52193,-30.9594
2.70423,1.53498,-30.9594
2.70423,1.54802,-34.7408
2.70423,1.56107,-35.1473
2.70423,1.57411,-36.0996
2.70423,1.58715,-37.1953
2.70423,1.6002,-36.6432
2.70423,1.61324,-43.9433
2.70423,1.62628,-43.9433
2.70423,1.63933,-36.4585
2.70423,1.65237,-36.4585
2.70423,1.66541,-34.7148
2.70423,1.67846,-34.8709
2.70423,1.6915,-34.0089
2.70423,1.70454,-33.3083
2.70423,1.71759,-32.214
2.70423,1.73063,-31.4308
2.70423,1.74367,-29.8032
2.70423,1.75672,-29.7783
2.70423,1.76976,-28.9102
2.70423,1.7828,-28.2065
2.70423,1.79585,-27.4485
2.70423,1.80889,-27.0134
2.70423,1.82193,-26.6644
2.70423,1.83498,-26.0249
2.70423,1.84802,-25.9876
2.70423,1.86107,-26.2633
2.70423,1.87411,-26.5337
2.70423,1.88715,-26.9352
2.70423,1.9002,-27.183
2.70423,1.91324,-27.8449
2.70423,1.92628,-28.5249
2.70423,1.93933,-29.0645
2.70423,1.95237,-30.3988
2.70423,1.96541,-32.0173
2.70423,1.97846,-33.1574
2.70423,1.9915,-35.0533
2.70423,2.00454,-38.0398
2.70423,2.01759,-40.742
2.70423,2.03063,-42.1659
2.70423,2.04367,-44.2155
2.70423,2.05672,-33.1829
2.70423,2.06976,-34.2799
2.70423,2.0828,-35.7508
2.70423,2.09585,-34.2114
2.70423,2.10889,-32.9303
2.70423,2.12193,-31.3151
2.70423,2.13498,-30.1799
2.70423,2.14802,-29.0361
2.70423,2.16107,-29.7489
2.70423,2.17411,-29.3605
2.70423,2.18715,-29.3004
2.70423,2.2002,-28.7741
2.70423,2.21324,-28.843
2.70423,2.22628,-29.2098
2.70423,2.23933,-28.4469
2.70423,2.25237,-29.5472
2.70423,2.26541,-30.6057
2.70423,2.27846,-30.7596
2.70423,2.2915,-32.1513
2.70423,2.30454,-32.1502
2.70423,2.31759,-32.9317
2.70423,2.33063,-33.2713
2.70423,2.34367,-33.2713
2.70423,2.35672,-34.3112
2.70423,2.36976,-34.3112
2.71727,1.13063,-29.0137
2.71727,1.14367,-27.9365
2.71727,1.15672,-27.3171
2.71727,1.16976,-26.8132
2.71727,1.1828,-25.9866
2.71727,1.19585,-25.5429
2.71727,1.20889,-25.3665
2.71727,1.22193,-25.311
2.71727,1.23498,-25.3886
2.71727,1.24802,-25.7428
2.71727,1.26107,-26.3423
2.71727,1.27411,-26.6408
2.71727,1.28715,-27.5336
2.71727,1.3002,-28.9679
2.71727,1.31324,-29.9802
2.71727,1.32628,-31.2416
2.71727,1.33933,-33.2212
2.71727,1.35237,-34.6604
2.71727,1.36541,-36.6448
2.71727,1.37846,-37.776
2.71727,1.3915,-37.065
2.71727,1.40454,-35.9939
2.71727,1.41759,-35.5026
2.71727,1.43063,-33.7804
2.71727,1.44367,-32.6417
2.71727,1.45672,-32.0408
2.71727,1.46976,-31.9396
2.71727,1.4828,-31.5921
2.71727,1.49585,-31.6604
2.71727,1.50889,-31.8977
2.71727,1.52193,-32.6356
2.71727,1.53498,-33.926
2.71727,1.54802,-34.7408
2.71727,1.56107,-35.1352
2.71727,1.57411,-36.0996
2.71727,1.58715,-37.1953
2.71727,1.6002,-36.6432
2.71727,1.61324,-37.0615
2.71727,1.62628,-36.7676
2.71727,1.63933,-36.4585
2.71727,1.65237,-36.4585
2.71727,1.66541,-34.7148
2.71727,1.67846,-34.8709
2.71727,1.6915,-34.0089
2.71727,1.70454,-33.3083
2.71727,1.71759,-32.214
2.71727,1.73063,-31.4308
2.71727,1.74367,-29.8032
2.71727,1.75672,-29.7783
2.71727,1.76976,-28.9102
2.71727,1.7828,-28.2065
2.71727,1.79585,-27.4485
2.71727,1.80889,-27.0134
2.71727,1.82193,-26.6644
2.71727,1.83498,-26.0249
2.71727,1.84802,-25.9876
2.71727,1.86107,-26.2633
2.71727,1.87411,-26.5337
2.71727,1.88715,-26.9352
2.71727,1.9002,-27.183
2.71727,1.91324,-27.8449
2.71727,1.92628,-28.5249
2.71727,1.93933,-29.0645
2.71727,1.95237,-30.3988
2.71727,1.96541,-32.0173
2.71727,1.97846,-33.1574
2.71727,1.9915,-35.0533
2.71727,2.00454,-38.0398
2.71727,2.01759,-40.742
2.71727,2.03063,-42.1659
2.71727,2.04367,-44.2155
2.71727,2.05672,-33.1829
2.71727,2.06976,-34.2799
2.71727,2.0828,-35.7508
2.71727,2.09585,-34.2114
2.71727,2.10889,-32.9303
2.71727,2.12193,-31.3151
2.71727,2.13498,-30.1799
2.71727,2.14802,-29.0361
2.71727,2.16107,-29.7489
2.71727,2.17411,-29.3605
2.71727,2.18715,-29.3004
2.71727,2.2002,-28.7741
2.71727,2.21324,-28.843
2.71727,2.22628,-29.2098
2.71727,2.23933,-28.4469
2.71727,2.25237,-29.5472
2.71727,2.26541,-30.6057
2.71727,2.27846,-30.7596
2.71727,2.2915,-32.1513
2.71727,2.30454,-32.1502
2.71727,2.31759,-32.9317
2.71727,2.33063,-33.2713
2.71727,2.34367,-33.2713
2.71727,2.35672,-34.3112
2.71727,2.36976,-34.3112
2.73031,1.13063,-28.2877
2.73031,1.14367,-27.1936
2.73031,1.15672,-26.4776
2.73031,1.16976,-26.1249
2.73031,1.1828,-25.4408
2.73031,1.19585,-25.0164
2.73031,1.20889,-24.729
2.73031,1.22193,-24.5076
2.73031,1.23498,-24.6014
2.73031,1.24802,-25.1726
2.73031,1.26107,-24.9539
2.73031,1.27411,-25.9709
2.73031,1.28715,-27.3202
2.73031,1.3002,-27.5543
2.73031,1.31324,-28.8998
2.73031,1.32628,-30.7417
2.73031,1.33933,-33.2357
2.73031,1.35237,-33.7129
2.73031,1.36541,-35.7837
2.73031,1.37846,-37.5881
2.73031,1.3915,-38.4238
2.73031,1.40454,-37.1391
2.73031,1.41759,-35.9758
2.73031,1.43063,-35.3747
2.73031,1.44367,-34.1105
2.73031,1.45672,-33.6658
2.73031,1.46976,-33.1391
2.73031,1.4828,-32.5275
2.73031,1.49585,-33.0125
2.73031,1.50889,-33.454
2.73031,1.52193,-33.5809
2.73031,1.53498,-36.7923
2.73031,1.54802,-37.2424
2.73031,1.56107,-38.8188
2.73031,1.57411,-37.2387
2.73031,1.58715,-37.9223
2.73031,1.6002,-37.6903
2.73031,1.61324,-37.0844
2.73031,1.62628,-37.142
2.73031,1.63933,-35.9816
2.73031,1.65237,-35.1855
2.73031,1.66541,-34.2267
2.73031,1.67846,-34.3001
2.73031,1.6915,-32.7733
2.73031,1.70454,-32.3986
2.73031,1.71759,-31.9286
2.73031,1.73063,-32.3784
2.73031,1.74367,-30.4512
2.73031,1.75672,-29.5539
2.73031,1.76976,-28.935
2.73031,1.7828,-28.2407
2.73031,1.79585,-26.8064
2.73031,1.80889,-27.0553
2.73031,1.82193,-27.5466
2.73031,1.83498,-26.5869
2.73031,1.84802,-26.6722
2.73031,1.86107,-27.6537
2.73031,1.87411,-27.1082
2.73031,1.88715,-27.4109
2.73031,1.9002,-27.0433
2.73031,1.91324,-27.5468
2.73031,1.92628,-27.0872
2.73031,1.93933,-27.5249
2.73031,1.95237,-28.0313
2.73031,1.96541,-31.3102
2.73031,1.97846,-32.0492
2.73031,1.9915,-33.4839
2.73031,2.00454,-35.7446
2.73031,2.01759,-40.1721
2.73031,2.03063,-40.9514
2.73031,2.04367,-42.2435
2.73031,2.05672,-32.9625
2.73031,2.06976,-34.0084
2.73031,2.0828,-34.6494
2.73031,2.09585,-31.0577
2.73031,2.10889,-32.4396
2.73031,2.12193,-30.3776
2.73031,2.13498,-31.5049
2.73031,2.14802,-29.3309
2.73031,2.16107,-30.0475
2.73031,2.17411,-29.979
2.73031,2.18715,-30.3704
2.73031,2.2002,-29.5958
2.73031,2.21324,-29.1458
2.73031,2.22628,-30.6183
2.73031,2.23933,-28.046
2.73031,2.25237,-30.7333
2.73031,2.26541,-31.3806
2.73031,2.27846,-30.9938
2.73031,2.2915,-31.965
2.73031,2.30454,-32.0759
2.73031,2.31759,-32.712
2.73031,2.33063,-33.7349
2.73031,2.34367,-34.1948
2.73031,2.35672,-34.3112
2.73031,2.36976,-34.3112
2.74336,1.13063,-28.0378
2.74336,1.14367,-27.4921
2.74336,1.15672,-26.4196
2.74336,1.16976,-25.6668
2.74336,1.1828,-24.851
2.74336,1.19585,-23.9746
2.74336,1.20889,-24.006
2.74336,1.22193,-23.4991
2.74336,1.23498,-23.813
2.74336,1.24802,-23.9339
2.74336,1.26107,-23.8101
2.74336,1.27411,-24.6774
2.74336,1.28715,-25.5231
2.74336,1.3002,-25.9058
2.74336,1.31324,-27.2146
2.74336,1.32628,-28.1486
2.74336,1.33933,-29.5834
2.74336,1.35237,-30.1736
2.74336,1.36541,-32.3652
2.74336,1.37846,-34.2008
2.74336,1.3915,-35.7443
2.74336,1.40454,-37.1601
2.74336,1.41759,-37.3568
2.74336,1.43063,-37.3651
2.74336,1.44367,-36.3526
2.74336,1.45672,-35.3235
2.74336,1.46976,-35.6515
2.74336,1.4828,-33.7181
2.74336,1.49585,-33.9264
2.74336,1.50889,-33.809
2.74336,1.52193,-34.4174
2.74336,1.53498,-37.1904
2.74336,1.54802,-36.6352
2.74336,1.56107,-39.3939
2.74336,1.57411,-37.4678
2.74336,1.58715,-38.1278
2.74336,1.6002,-37.6393
2.74336,1.61324,-38.0899
2.74336,1.62628,-36.5636
2.74336,1.63933,-36.8467
2.74336,1.65237,-36.1634
2.74336,1.66541,-35.1976
2.74336,1.67846,-34.4698
2.74336,1.6915,-32.2977
2.74336,1.70454,-32.3335
2.74336,1.71759,-31.4505
2.74336,1.73063,-30.5102
2.74336,1.74367,-29.8898
2.74336,1.75672,-30.1661
2.74336,1.76976,-29.6727
2.74336,1.7828,-28.9167
2.74336,1.79585,-28.1851
2.74336,1.80889,-28.0318
2.74336,1.82193,-27.7582
2.74336,1.83498,-27.6396
2.74336,1.84802,-27.5599
2.74336,1.86107,-27.4168
2.74336,1.87411,-27.9169
2.74336,1.88715,-28.0309
2.74336,1.9002,-28.6766
2.74336,1.91324,-28.8321
2.74336,1.92628,-29.3675
2.74336,1.93933,-30.5012
2.74336,1.95237,-30.6477
2.74336,1.96541,-32.044
2.74336,1.97846,-33.4951
2.74336,1.9915,-35.012
2.74336,2.00454,-35.2659
2.74336,2.01759,-37.7031
2.74336,2.03063,-38.8038
2.74336,2.04367,-36.9045
2.74336,2.05672,-35.4566
2.74336,2.06976,-35.1769
2.74336,2.0828,-33.665
2.74336,2.09585,-32.9171
2.74336,2.10889,-31.7726
2.74336,2.12193,-31.0537
2.74336,2.13498,-30.648
2.74336,2.14802,-30.408
2.74336,2.16107,-29.9463
2.74336,2.17411,-29.8877
2.74336,2.18715,-30.4447
2.74336,2.2002,-30.183
2.74336,2.21324,-30.2897
2.74336,2.22628,-30.5575
2.74336,2.23933,-30.6313
2.74336,2.25237,-31.286
2.74336,2.26541,-32.0872
2.74336,2.27846,-31.9594
2.74336,2.2915,-32.5871
2.74336,2.30454,-32.8952
2.74336,2.31759,-33.5191
2.74336,2.33063,-34.6255
2.74336,2.34367,-34.6598
2.74336,2.35672,-35.5155
2.74336,2.36976,-36.5524
2.7564,1.13063,-27.2423
2.7564,1.14367,-26.6248
2.7564,1.15672,-25.6344
2.7564,1.16976,-24.9696
2.7564,1.1828,-24.1158
2.7564,1.19585,-23.5223
2.7564,1.20889,-23.3923
2.7564,1.22193,-22.9612
2.7564,1.23498,-22.9957
2.7564,1.24802,-23.0945
2.7564,1.26107,-22.7555
2.7564,1.27411,-23.4678
2.7564,1.28715,-24.2673
2.7564,1.3002,-24.2164
2.7564,1.31324,-25.729
2.7564,1.32628,-26.1744
2.7564,1.33933,-27.7185
2.7564,1.35237,-28.3499
2.7564,1.36541,-29.8633
2.7564,1.37846,-31.8782
2.7564,1.3915,-32.6041
2.7564,1.40454,-36.1742
2.7564,1.41759,-36.6482
2.7564,1.43063,-37.623
2.7564,1.44367,-37.5899
2.7564,1.45672,-37.8076
2.7564,1.46976,-37.1405
2.7564,1.4828,-36.0468
2.7564,1.49585,-36.1437
2.7564,1.50889,-35.4792
2.7564,1.52193,-35.2128
2.7564,1.53498,-37.7233
2.7564,1.54802,-36.9052
2.7564,1.56107,-36.7991
2.7564,1.57411,-35.9836
2.7564,1.58715,-42.1813
2.7564,1.6002,-34.4385
2.7564,1.61324,-35.7091
2.7564,1.62628,-35.8196
2.7564,1.63933,-34.6157
2.7564,1.65237,-34.6157
2.7564,1.66541,-34.0129
2.7564,1.67846,-34.6302
2.7564,1.6915,-31.7915
2.7564,1.70454,-31.6017
2.7564,1.71759,-30.9186
2.7564,1.73063,-32.7553
2.7564,1.74367,-30.715
2.7564,1.75672,-29.1447
2.7564,1.76976,-29.6459
2.7564,1.7828,-28.7756
2.7564,1.79585,-29.6698
2.7564,1.80889,-28.6831
2.7564,1.82193,-29.4171
2.7564,1.83498,-29.3584
2.7564,1.84802,-28.4982
2.7564,1.86107,-29.9308
2.7564,1.87411,-28.9514
2.7564,1.88715,-29.591
2.7564,1.9002,-30.1772
2.7564,1.91324,-30.3135
2.7564,1.92628,-32.0086
2.7564,1.93933,-32.8527
2.7564,1.95237,-36.5085
2.7564,1.96541,-35.7846
2.7564,1.97846,-36.9566
2.7564,1.9915,-37.0358
2.7564,2.00454,-35.9784
2.7564,2.01759,-39.6849
2.7564,2.03063,-37.8175
2.7564,2.04367,-36.6695
2.7564,2.05672,-33.3166
2.7564,2.06976,-33.4614
2.7564,2.0828,-33.6257
2.7564,2.09585,-31.4512
2.7564,2.10889,-31.8763
2.7564,2.12193,-29.7503
2.7564,2.13498,-30.3058
2.7564,2.14802,-28.4515
2.7564,2.16107,-30.2319
2.7564,2.17411,-29.5876
2.7564,2.18715,-30.5552
2.7564,2.2002,-29.1184
2.7564,2.21324,-29.3376
2.7564,2.22628,-31.4477
2.7564,2.23933,-29.8379
2.7564,2.25237,-32.9259
2.7564,2.26541,-33.6349
2.7564,2.27846,-32.4032
2.7564,2.2915,-36.8836
2.7564,2.30454,-38.9894
2.7564,2.31759,-35.9403
2.7564,2.33063,-39.2629
2.7564,2.34367,-49.288
2.7564,2.35672,-37.9617
2.7564,2.36976,-40.4014
2.76944,1.13063,-26.5334
2.76944,1.14367,-25.9256
2.76944,1.15672,-24.7941
2.76944,1.16976,-24.45
2.76944,1.1828,-23.1474
2.76944,1.19585,-22.4056
2.76944,1.20889,-22.8099
2.76944,1.22193,-21.7207
2.76944,1.23498,-21.9708
2.76944,1.24802,-22.5347
2.76944,1.26107,-21.6482
2.76944,1.27411,-22.7906
2.76944,1.28715,-23.6239
2.76944,1.3002,-23.3563
2.76944,1.31324,-24.3042
2.76944,1.32628,-25.1349
2.76944,1.33933,-27.3275
2.76944,1.35237,-26.671
2.76944,1.36541,-27.9619
2.76944,1.37846,-29.3305
2.76944,1.3915,-30.0823
2.76944,1.40454,-34.4027
2.76944,1.41759,-36.5225
2.76944,1.43063,-33.4107
2.76944,1.44367,-36.4231
2.76944,1.45672,-37.1985
2.76944,1.46976,-35.8861
2.76944,1.4828,-36.395
2.76944,1.49585,-36.3927
2.76944,1.50889,-35.9821
2.76944,1.52193,-35.8241
2.76944,1.53498,-37.6477
2.76944,1.54802,-34.8199
2.76944,1.56107,-39.2633
2.76944,1.57411,-36.8946
2.76944,1.58715,-34.7735
2.76944,1.6002,-34.0496
2.76944,1.61324,-35.7762
2.76944,1.62628,-34.931
2.76944,1.63933,-33.3509
2.76944,1.65237,-32.3648
2.76944,1.66541,-34.8034
2.76944,1.67846,-33.4107
2.76944,1.6915,-31.9509
2.76944,1.70454,-31.6037
2.76944,1.71759,-31.2619
2.76944,1.73063,-30.3379
2.76944,1.74367,-29.1399
2.76944,1.75672,-28.4307
2.76944,1.76976,-29.009
2.76944,1.7828,-28.9063
2.76944,1.79585,-28.9131
2.76944,1.80889,-28.6535
2.76944,1.82193,-27.9162
2.76944,1.83498,-27.7616
2.76944,1.84802,-28.6008
2.76944,1.86107,-28.3039
2.76944,1.87411,-28.5982
2.76944,1.88715,-29.0772
2.76944,1.9002,-30.3338
2.76944,1.91324,-30.6202
2.76944,1.92628,-31.4881
2.76944,1.93933,-31.4881
2.76944,1.95237,-32.4962
2.76944,1.96541,-34.4718
2.76944,1.97846,-35.4224
2.76944,1.9915,-35.0605
2.76944,2.00454,-34.1645
2.76944,2.01759,-33.3765
2.76944,2.03063,-35.2388
2.76944,2.04367,-35.1678
2.76944,2.05672,-32.031
2.76944,2.06976,-32.6083
2.76944,2.0828,-33.3192
2.76944,2.09585,-29.9116
2.76944,2.10889,-31.5461
2.76944,2.12193,-29.8697
2.76944,2.13498,-28.6246
2.76944,2.14802,-28.3208
2.76944,2.16107,-28.7004
2.76944,2.17411,-29.5531
2.76944,2.18715,-29.8191
2.76944,2.2002,-28.4924
2.76944,2.21324,-28.7553
2.76944,2.22628,-29.4452
2.76944,2.23933,-28.9547
2.76944,2.25237,-31.7185
2.76944,2.26541,-33.8731
2.76944,2.27846,-33.3536
2.76944,2.2915,-33.8721
2.76944,2.30454,-35.2841
2.76944,2.31759,-39.4443
2.76944,2.33063,-39.1106
2.76944,2.34367,-42.7207
2.76944,2.35672,-41.5987
2.76944,2.36976,-39.5449
2.78249,1.13063,-25.7418
2.78249,1.14367,-25.1143
2.78249,1.15672,-23.901
2.78249,1.16976,-23.5466
2.78249,1.1828,-22.5485
2.78249,1.19585,-22.0138
2.78249,1.20889,-22.0572
2.78249,1.22193,-21.3318
2.78249,1.23498,-21.4703
2.78249,1.24802,-21.8567
2.78249,1.26107,-21.2688
2.78249,1.27411,-21.6412
2.78249,1.28715,-22.3102
2.78249,1.3002,-22.3462
2.78249,1.31324,-23.2904
2.78249,1.32628,-23.8366
2.78249,1.33933,-25.564
2.78249,1.35237,-25.1082
2.78249,1.36541,-26.0641
2.78249,1.37846,-27.6404
2.78249,1.3915,-27.9584
2.78249,1.40454,-30.5251
2.78249,1.41759,-32.8638
2.78249,1.43063,-32.6289
2.78249,1.44367,-33.9685
2.78249,1.45672,-36.1379
2.78249,1.46976,-35.5912
2.78249,1.4828,-35.7042
2.78249,1.49585,-35.6147
2.78249,1.50889,-36.4422
2.78249,1.52193,-36.3016
2.78249,1.53498,-36.203
2.78249,1.54802,-36.2757
2.78249,1.56107,-37.953
2.78249,1.57411,-36.4433
2.78249,1.58715,-37.4361
2.78249,1.6002,-39.4742
2.78249,1.61324,-36.9201
2.78249,1.62628,-36.4948
2.78249,1.63933,-35.7858
2.78249,1.65237,-38.725
2.78249,1.66541,-36.1881
2.78249,1.67846,-34.4219
2.78249,1.6915,-33.0834
2.78249,1.70454,-31.3081
2.78249,1.71759,-31.0754
2.78249,1.73063,-30.9614
2.78249,1.74367,-29.6425
2.78249,1.75672,-29.2779
2.78249,1.76976,-29.7104
2.78249,1.7828,-28.5294
2.78249,1.79585,-28.7904
2.78249,1.80889,-29.0155
2.78249,1.82193,-28.6363
2.78249,1.83498,-28.5511
2.78249,1.84802,-28.8491
2.78249,1.86107,-29.1875
2.78249,1.87411,-29.3532
2.78249,1.88715,-29.5474
2.78249,1.9002,-31.2372
2.78249,1.91324,-31.234
2.78249,1.92628,-33.2661
2.78249,1.93933,-33.7225
2.78249,1.95237,-33.4243
2.78249,1.96541,-35.0359
2.78249,1.97846,-37.4321
2.78249,1.9915,-35.7668
2.78249,2.00454,-34.8233
2.78249,2.01759,-36.6538
2.78249,2.03063,-36.1373
2.78249,2.04367,-36.4622
2.78249,2.05672,-33.1573
2.78249,2.06976,-33.9634
2.78249,2.0828,-34.0164
2.78249,2.09585,-31.4503
2.78249,2.10889,-31.6563
2.78249,2.12193,-30.2418
2.78249,2.13498,-29.9244
2.78249,2.14802,-28.8551
2.78249,2.16107,-29.8128
2.78249,2.17411,-29.7286
2.78249,2.18715,-30.3783
2.78249,2.2002,-29.2536
2.78249,2.21324,-29.4735
2.78249,2.22628,-31.4069
2.78249,2.23933,-30.878
2.78249,2.25237,-32.3711
2.78249,2.26541,-34.0865
2.78249,2.27846,-32.5043
2.78249,2.2915,-34.037
2.78249,2.30454,-34.037
2.78249,2.31759,-43.049
2.78249,2.33063,-42.0398
2.78249,2.34367,-41.5553
2.78249,2.35672,-47.0605
2.78249,2.36976,-36.9396
2.79553,1.13063,-24.8271
2.79553,1.14367,-24.5214
2.79553,1.15672,-23.2443
2.79553,1.16976,-22.9023
2.79553,1.1828,-21.7423
2.79553,1.19585,-21.1962
2.79553,1.20889,-21.1296
2.79553,1.22193,-20.6538
2.79553,1.23498,-20.5982
2.79553,1.24802,-20.7716
2.79553,1.26107,-20.2729
2.79553,1.27411,-20.8518
2.79553,1.28715,-21.251
2.79553,1.3002,-21.3453
2.79553,1.31324,-21.7885
2.79553,1.32628,-22.3571
2.79553,1.33933,-23.4675
2.79553,1.35237,-23.3533
2.79553,1.36541,-24.6374
2.79553,1.37846,-25.5193
2.79553,1.3915,-26.2084
2.79553,1.40454,-28.1149
2.79553,1.41759,-29.3828
2.79553,1.43063,-29.6512
2.79553,1.44367,-31.3751
2.79553,1.45672,-32.6327
2.79553,1.46976,-32.9552
2.79553,1.4828,-34.4909
2.79553,1.49585,-35.0727
2.79553,1.50889,-34.9137
2.79553,1.52193,-35.0718
2.79553,1.53498,-35.1878
2.79553,1.54802,-35.8516
2.79553,1.56107,-37.6368
2.79553,1.57411,-36.0648
2.79553,1.58715,-36.1915
2.79553,1.6002,-36.4026
2.79553,1.61324,-37.7684
2.79553,1.62628,-37.3478
2.79553,1.63933,-36.1236
2.79553,1.65237,-34.1745
2.79553,1.66541,-36.5179
2.79553,1.67846,-34.2
2.79553,1.6915,-32.524
2.79553,1.70454,-31.4088
2.79553,1.71759,-30.3157
2.79553,1.73063,-30.2457
2.79553,1.74367,-29.0197
2.79553,1.75672,-28.3136
2.79553,1.76976,-28.2188
2.79553,1.7828,-27.9324
2.79553,1.79585,-28.2622
2.79553,1.80889,-27.8104
2.79553,1.82193,-27.5468
2.79553,1.83498,-27.6392
2.79553,1.84802,-27.9669
2.79553,1.86107,-28.3228
2.79553,1.87411,-28.6233
2.79553,1.88715,-29.1234
2.79553,1.9002,-29.9304
2.79553,1.91324,-30.7773
2.79553,1.92628,-31.9146
2.79553,1.93933,-32.8467
2.79553,1.95237,-33.2239
2.79553,1.96541,-34.9624
2.79553,1.97846,-35.729
2.79553,1.9915,-36.3595
2.79553,2.00454,-35.5132
2.79553,2.01759,-37.2234
2.79553,2.03063,-37.0015
2.79553,2.04367,-37.2955
2.79553,2.05672,-34.1962
2.79553,2.06976,-35.3357
2.79553,2.0828,-35.1415
2.79553,2.09585,-34.0319
2.79553,2.10889,-32.4125
2.79553,2.12193,-31.1086
2.79553,2.13498,-31.7457
2.79553,2.14802,-30.1203
2.79553,2.16107,-29.5874
2.79553,2.17411,-29.9446
2.79553,2.18715,-30.4617
2.79553,2.2002,-30.7495
2.79553,2.21324,-29.2841
2.79553,2.22628,-31.4527
2.79553,2.23933,-30.9705
2.79553,2.25237,-32.221
2.79553,2.26541,-34.2949
2.79553,2.27846,-34.1833
2.79553,2.2915,-36.2487
2.79553,2.30454,-42.8002
2.79553,2.31759,-44.0673
2.79553,2.33063,-46.7229
2.79553,2.34367,-39.5214
2.79553,2.35672,-38.8752
2.79553,2.36976,-36.4086
2.80857,1.13063,-24.1418
2.80857,1.14367,-23.5671
2.80857,1.15672,-22.2688
2.80857,1.16976,-22.2074
2.80857,1.1828,-21.3535
2.80857,1.19585,-20.6013
2.80857,1.20889,-20.6928
2.80857,1.22193,-20.1387
2.80857,1.23498,-20.058
2.80857,1.24802,-20.2102
2.80857,1.26107,-19.7297
2.80857,1.27411,-20.139
2.80857,1.28715,-20.903
2.80857,1.3002,-20.6866
2.80857,1.31324,-21.5816
2.80857,1.32628,-22.2015
2.80857,1.33933,-22.661
2.80857,1.35237,-22.6222
2.80857,1.36541,-23.9369
2.80857,1.37846,-24.8367
2.80857,1.3915,-25.033
2.80857,1.40454,-26.6652
2.80857,1.41759,-28.1568
2.80857,1.43063,-28.1859
2.80857,1.44367,-29.2645
2.80857,1.45672,-30.8012
2.80857,1.46976,-31.5482
2.80857,1.4828,-33.309
2.80857,1.49585,-32.8365
2.80857,1.50889,-34.1432
2.80857,1.52193,-33.3012
2.80857,1.53498,-34.4701
2.80857,1.54802,-35.0949
2.80857,1.56107,-37.2282
2.80857,1.57411,-38.4815
2.80857,1.58715,-38.9503
2.80857,1.6002,-40.2707
2.80857,1.61324,-39.5958
2.80857,1.62628,-39.5609
2.80857,1.63933,-36.3039
2.80857,1.65237,-36.658
2.80857,1.66541,-35.6838
2.80857,1.67846,-34.3508
2.80857,1.6915,-33.4836
2.80857,1.70454,-30.6607
2.80857,1.71759,-29.8856
2.80857,1.73063,-29.5729
2.80857,1.74367,-28.5339
2.80857,1.75672,-27.5708
2.80857,1.76976,-28.2856
2.80857,1.7828,-27.4362
2.80857,1.79585,-27.9883
2.80857,1.80889,-27.4088
2.80857,1.82193,-27.41
2.80857,1.83498,-27.6499
2.80857,1.84802,-27.1152
2.80857,1.86107,-28.0675
2.80857,1.87411,-28.2298
2.80857,1.88715,-28.8998
2.80857,1.9002,-29.3245
2.80857,1.91324,-30.7056
2.80857,1.92628,-31.751
2.80857,1.93933,-32.5498
2.80857,1.95237,-33.2062
2.80857,1.96541,-34.1734
2.80857,1.97846,-35.4776
2.80857,1.9915,-36.1617
2.80857,2.00454,-35.524
2.80857,2.01759,-36.8963
2.80857,2.03063,-37.3282
2.80857,2.04367,-36.8533
2.80857,2.05672,-35.6537
2.80857,2.06976,-35.0425
2.80857,2.0828,-37.2374
2.80857,2.09585,-32.9723
2.80857,2.10889,-33.1189
2.80857,2.12193,-31.5891
2.80857,2.13498,-31.2331
2.80857,2.14802,-29.5368
2.80857,2.16107,-29.6455
2.80857,2.17411,-29.8248
2.80857,2.18715,-30.6876
2.80857,2.2002,-30.9248
2.80857,2.21324,-31.5937
2.80857,2.22628,-31.797
2.80857,2.23933,-31.3516
2.80857,2.25237,-32.4986
2.80857,2.26541,-33.7595
2.80857,2.27846,-33.4548
2.80857,2.2915,-35.6412
2.80857,2.30454,-45.2724
2.80857,2.31759,-49.6086
2.80857,2.33063,-43.7366
2.80857,2.34367,-35.6849
2.80857,2.35672,-37.1487
2.80857,2.36976,-34.6083
2.82162,1.13063,-23.5298
2.82162,1.14367,-23.2427
2.82162,1.15672,-21.9798
2.82162,1.16976,-21.4649
2.82162,1.1828,-20.9166
2.82162,1.19585,-20.1771
2.82162,1.20889,-20.0988
2.82162,1.22193,-19.5167
2.82162,1.23498,-19.6151
2.82162,1.24802,-19.6184
2.82162,1.26107,-19.1669
2.82162,1.27411,-19.5488
2.82162,1.28715,-19.9589
2.82162,1.3002,-19.9465
2.82162,1.31324,-20.4031
2.82162,1.32628,-20.7733
2.82162,1.33933,-21.6103
2.82162,1.35237,-21.7047
2.82162,1.36541,-22.5785
2.82162,1.37846,-23.6429
2.82162,1.3915,-23.9595
2.82162,1.40454,-25.4072
2.82162,1.41759,-26.2931
2.82162,1.43063,-26.551
2.82162,1.44367,-27.6736
2.82162,1.45672,-28.9184
2.82162,1.46976,-29.3758
2.82162,1.4828,-30.141
2.82162,1.49585,-30.5601
2.82162,1.50889,-31.4681
2.82162,1.52193,-31.7297
2.82162,1.53498,-32.7233
2.82162,1.54802,-32.3093
2.82162,1.56107,-37.0564
2.82162,1.57411,-34.0995
2.82162,1.58715,-34.4672
2.82162,1.6002,-36.5788
2.82162,1.61324,-39.104
2.82162,1.62628,-40.3854
2.82162,1.63933,-39.303
2.82162,1.65237,-37.0926
2.82162,1.66541,-40.0643
2.82162,1.67846,-35.4189
2.82162,1.6915,-34.7485
2.82162,1.70454,-31.0425
2.82162,1.71759,-29.6045
2.82162,1.73063,-30.8238
2.82162,1.74367,-29.1648
2.82162,1.75672,-28.0207
2.82162,1.76976,-27.2938
2.82162,1.7828,-26.7167
2.82162,1.79585,-26.7068
2.82162,1.80889,-26.5134
2.82162,1.82193,-26.851
2.82162,1.83498,-26.835
2.82162,1.84802,-26.782
2.82162,1.86107,-27.3346
2.82162,1.87411,-27.6298
2.82162,1.88715,-28.6009
2.82162,1.9002,-28.1598
2.82162,1.91324,-29.8041
2.82162,1.92628,-30.2401
2.82162,1.93933,-31.1737
2.82162,1.95237,-32.8417
2.82162,1.96541,-33.401
2.82162,1.97846,-34.1252
2.82162,1.9915,-35.7328
2.82162,2.00454,-36.1035
2.82162,2.01759,-36.5103
2.82162,2.03063,-38.2064
2.82162,2.04367,-39.0673
2.82162,2.05672,-38.0284
2.82162,2.06976,-36.6635
2.82162,2.0828,-38.4972
2.82162,2.09585,-36.2405
2.82162,2.10889,-34.4401
2.82162,2.12193,-31.7161
2.82162,2.13498,-32.1795
2.82162,2.14802,-29.4942
2.82162,2.16107,-29.5009
2.82162,2.17411,-29.0141
2.82162,2.18715,-29.996
2.82162,2.2002,-29.1235
2.82162,2.21324,-27.2443
2.82162,2.22628,-30.4542
2.82162,2.23933,-29.2446
2.82162,2.25237,-31.1002
2.82162,2.26541,-32.2816
2.82162,2.27846,-32.154
2.82162,2.2915,-32.4419
2.82162,2.30454,-32.4419
2.82162,2.31759,-49.0091
2.82162,2.33063,-47.415
2.82162,2.34367,-47.415
2.82162,2.35672,-41.4248
2.82162,2.36976,-33.8828
2.83466,1.13063,-22.8998
2.83466,1.14367,-22.5264
2.83466,1.15672,-21.654
2.83466,1.16976,-21.0426
2.83466,1.1828,-20.5311
2.83466,1.19585,-19.887
2.83466,1.20889,-19.6058
2.83466,1.22193,-19.2884
2.83466,1.23498,-19.1761
2.83466,1.24802,-19.1418
2.83466,1.26107,-18.8646
2.83466,1.27411,-19.0467
2.83466,1.28715,-19.3373
2.83466,1.3002,-19.3869
2.83466,1.31324,-19.763
2.83466,1.32628,-20.1195
2.83466,1.33933,-20.7829
2.83466,1.35237,-20.9515
2.83466,1.36541,-21.7819
2.83466,1.37846,-22.4272
2.83466,1.3915,-22.8431
2.83466,1.40454,-24.1274
2.83466,1.41759,-25.0197
2.83466,1.43063,-25.2391
2.83466,1.44367,-26.1827
2.83466,1.45672,-27.3271
2.83466,1.46976,-27.7159
2.83466,1.4828,-28.8509
2.83466,1.49585,-29.2382
2.83466,1.50889,-30.4117
2.83466,1.52193,-30.6573
2.83466,1.53498,-31.3858
2.83466,1.54802,-33.1571
2.83466,1.56107,-34.3671
2.83466,1.57411,-34.9139
2.83466,1.58715,-36.0751
2.83466,1.6002,-38.5339
2.83466,1.61324,-41.9359
2.83466,1.62628,-41.4662
2.83466,1.63933,-39.0813
2.83466,1.65237,-41.0586
2.83466,1.66541,-36.8491
2.83466,1.67846,-34.4176
2.83466,1.6915,-33.1567
2.83466,1.70454,-29.9367
2.83466,1.71759,-29.7089
2.83466,1.73063,-29.8969
2.83466,1.74367,-28.3816
2.83466,1.75672,-27.5191
2.83466,1.76976,-27.4613
2.83466,1.7828,-26.6218
2.83466,1.79585,-26.6289
2.83466,1.80889,-26.5474
2.83466,1.82193,-25.7945
2.83466,1.83498,-26.1077
2.83466,1.84802,-26.1133
2.83466,1.86107,-26.3577
2.83466,1.87411,-26.8998
2.83466,1.88715,-27.4577
2.83466,1.9002,-28.0222
2.83466,1.91324,-29.1647
2.83466,1.92628,-29.4741
2.83466,1.93933,-30.1813
2.83466,1.95237,-31.1933
2.83466,1.96541,-32.3657
2.83466,1.97846,-33.9808
2.83466,1.9915,-35.7802
2.83466,2.00454,-36.2431
2.83466,2.01759,-36.8959
2.83466,2.03063,-40.0029
2.83466,2.04367,-40.7925
2.83466,2.05672,-37.9202
2.83466,2.06976,-38.9939
2.83466,2.0828,-37.4077
2.83466,2.09585,-34.0456
2.83466,2.10889,-34.0432
2.83466,2.12193,-31.4657
2.83466,2.13498,-31.6029
2.83466,2.14802,-29.8274
2.83466,2.16107,-29.2388
2.83466,2.17411,-29.5543
2.83466,2.18715,-29.5137
2.83466,2.2002,-29.3574
2.83466,2.21324,-28.9672
2.83466,2.22628,-30.11
2.83466,2.23933,-29.9985
2.83466,2.25237,-30.4355
2.83466,2.26541,-32.0254
2.83466,2.27846,-32.7013
2.83466,2.2915,-33.5976
2.83466,2.30454,-37.0152
2.83466,2.31759,-43.024
2.83466,2.33063,-43.1921
2.83466,2.34367,-37.6595
2.83466,2.35672,-36.5978
2.83466,2.36976,-34.4883
2.8477,1.13063,-22.3854
2.8477,1.14367,-21.8922
2.8477,1.15672,-21.0671
2.8477,1.16976,-20.868
2.8477,1.1828,-20.0235
2.8477,1.19585,-19.5032
2.8477,1.20889,-19.2915
2.8477,1.22193,-18.8837
2.8477,1.23498,-18.8653
2.8477,1.24802,-19.0133
2.8477,1.26107,-18.5747
2.8477,1.27411,-18.8265
2.8477,1.28715,-19.0009
2.8477,1.3002,-19.1477
2.8477,1.31324,-19.471
2.8477,1.32628,-19.7121
2.8477,1.33933,-20.6832
2.8477,1.35237,-20.5465
2.8477,1.36541,-21.2146
2.8477,1.37846,-22.1188
2.8477,1.3915,-22.3241
2.8477,1.40454,-23.6195
2.8477,1.41759,-24.4491
2.8477,1.43063,-25.0296
2.8477,1.44367,-25.7037
2.8477,1.45672,-26.4791
2.8477,1.46976,-26.8343
2.8477,1.4828,-28.2396
2.8477,1.49585,-27.998
2.8477,1.50889,-29.1262
2.8477,1.52193,-29.441
2.8477,1.53498,-30.3589
2.8477,1.54802,-31.0044
2.8477,1.56107,-34.0136
2.8477,1.57411,-34.1284
2.8477,1.58715,-32.5792
2.8477,1.6002,-36.1184
2.8477,1.61324,-38.3576
2.8477,1.62628,-40.1947
2.8477,1.63933,-41.9191
2.8477,1.65237,-42.1852
2.8477,1.66541,-37.0285
2.8477,1.67846,-34.7734
2.8477,1.6915,-34.276
2.8477,1.70454,-30.2477
2.8477,1.71759,-29.0294
2.8477,1.73063,-31.5872
2.8477,1.74367,-28.6998
2.8477,1.75672,-27.1492
2.8477,1.76976,-26.6105
2.8477,1.7828,-25.937
2.8477,1.79585,-26.1043
2.8477,1.80889,-26.0581
2.8477,1.82193,-25.4339
2.8477,1.83498,-25.7366
2.8477,1.84802,-25.7537
2.8477,1.86107,-26.8043
2.8477,1.87411,-26.6392
2.8477,1.88715,-27.3549
2.8477,1.9002,-27.2477
2.8477,1.91324,-28.3646
2.8477,1.92628,-29.7712
2.8477,1.93933,-31.2431
2.8477,1.95237,-32.5697
2.8477,1.96541,-33.3407
2.8477,1.97846,-33.4865
2.8477,1.9915,-36.2717
2.8477,2.00454,-40.553
2.8477,2.01759,-39.0016
2.8477,2.03063,-47.85
2.8477,2.04367,-43.7017
2.8477,2.05672,-41.7769
2.8477,2.06976,-39.817
2.8477,2.0828,-41.9164
2.8477,2.09585,-38.3501
2.8477,2.10889,-37.7345
2.8477,2.12193,-31.6443
2.8477,2.13498,-34.0672
2.8477,2.14802,-29.6613
2.8477,2.16107,-29.5033
2.8477,2.17411,-28.3468
2.8477,2.18715,-29.598
2.8477,2.2002,-28.8435
2.8477,2.21324,-26.221
2.8477,2.22628,-29.666
2.8477,2.23933,-29.5579
2.8477,2.25237,-30.0164
2.8477,2.26541,-30.7837
2.8477,2.27846,-31.0043
2.8477,2.2915,-32.6046
2.8477,2.30454,-39.5647
2.8477,2.31759,-41.1585
2.8477,2.33063,-39.7214
2.8477,2.34367,-37.9302
2.8477,2.35672,-38.9339
2.8477,2.36976,-34.522
2.86075,1.13063,-22.1212
2.86075,1.14367,-21.6462
2.86075,1.15672,-20.927
2.86075,1.16976,-20.4076
2.86075,1.1828,-19.85
2.86075,1.19585,-19.2981
2.86075,1.20889,-19.0804
2.86075,1.22193,-18.7347
2.86075,1.23498,-18.6156
2.86075,1.24802,-18.6663
2.86075,1.26107,-18.4747
2.86075,1.27411,-18.5918
2.86075,1.28715,-18.7415
2.86075,1.3002,-18.9339
2.86075,1.31324,-19.1032
2.86075,1.32628,-19.3893
2.86075,1.33933,-19.859
2.86075,1.35237,-20.185
2.86075,1.36541,-20.8346
2.86075,1.37846,-21.5638
2.86075,1.3915,-21.8964
2.86075,1.40454,-22.92
2.86075,1.41759,-23.7602
2.86075,1.43063,-24.2198
2.86075,1.44367,-24.9939
2.86075,1.45672,-25.8114
2.86075,1.46976,-26.2125
2.86075,1.4828,-27.0884
2.86075,1.49585,-27.276
2.86075,1.50889,-28.4564
2.86075,1.52193,-28.5276
2.86075,1.53498,-29.3219
2.86075,1.54802,-29.8294
2.86075,1.56107,-32.4359
2.86075,1.57411,-32.0387
2.86075,1.58715,-31.3533
2.86075,1.6002,-33.8856
2.86075,1.61324,-36.6697
2.86075,1.62628,-38.2824
2.86075,1.63933,-40.6963
2.86075,1.65237,-59.5157
2.86075,1.66541,-33.9888
2.86075,1.67846,-34.1117
2.86075,1.6915,-36.2267
2.86075,1.70454,-29.1782
2.86075,1.71759,-29.4489
2.86075,1.73063,-30.907
2.86075,1.74367,-28.9712
2.86075,1.75672,-27.1286
2.86075,1.76976,-27.0985
2.86075,1.7828,-25.5312
2.86075,1.79585,-25.3498
2.86075,1.80889,-25.7251
2.86075,1.82193,-25.3707
2.86075,1.83498,-25.3236
2.86075,1.84802,-24.6318
2.86075,1.86107,-25.8444
2.86075,1.87411,-25.7717
2.86075,1.88715,-26.3812
2.86075,1.9002,-26.557
2.86075,1.91324,-27.6835
2.86075,1.92628,-28.6294
2.86075,1.93933,-29.6905
2.86075,1.95237,-31.7295
2.86075,1.96541,-32.4069
2.86075,1.97846,-33.5721
2.86075,1.9915,-35.4724
2.86075,2.00454,-38.3833
2.86075,2.01759,-44.3668
2.86075,2.03063,-48.032
2.86075,2.04367,-46.2883
2.86075,2.05672,-39.8779
2.86075,2.06976,-36.911
2.86075,2.0828,-36.8853
2.86075,2.09585,-33.8414
2.86075,2.10889,-33.1221
2.86075,2.12193,-30.435
2.86075,2.13498,-29.3863
2.86075,2.14802,-28.3751
2.86075,2.16107,-28.2827
2.86075,2.17411,-28.0657
2.86075,2.18715,-28.5226
2.86075,2.2002,-26.794
2.86075,2.21324,-26.7586
2.86075,2.22628,-27.5053
2.86075,2.23933,-27.5074
2.86075,2.25237,-28.0279
2.86075,2.26541,-29.0598
2.86075,2.27846,-29.925
2.86075,2.2915,-31.3975
2.86075,2.30454,-34.3328
2.86075,2.31759,-35.8557
2.86075,2.33063,-37.4892
2.86075,2.34367,-35.77
2.86075,2.35672,-39.6517
2.86075,2.36976,-35.118
2.87379,1.13063,-22.0372
2.87379,1.14367,-21.6729
2.87379,1.15672,-20.993
2.87379,1.16976,-20.4168
2.87379,1.1828,-19.8677
2.87379,1.19585,-19.4334
2.87379,1.20889,-19.0086
2.87379,1.22193,-18.7822
2.87379,1.23498,-18.6642
2.87379,1.24802,-18.4852
2.87379,1.26107,-18.4245
2.87379,1.27411,-18.3868
2.87379,1.28715,-18.5551
2.87379,1.3002,-18.7801
2.87379,1.31324,-18.9212
2.87379,1.32628,-19.2958
2.87379,1.33933,-19.6933
2.87379,1.35237,-19.8725
2.87379,1.36541,-20.4806
2.87379,1.37846,-21.1395
2.87379,1.3915,-21.3071
2.87379,1.40454,-22.2146
2.87379,1.41759,-23.1554
2.87379,1.43063,-23.5685
2.87379,1.44367,-24.2461
2.87379,1.45672,-25.1343
2.87379,1.46976,-25.5226
2.87379,1.4828,-26.6503
2.87379,1.49585,-26.6908
2.87379,1.50889,-27.5771
2.87379,1.52193,-27.8044
2.87379,1.53498,-28.422
2.87379,1.54802,-28.6593
2.87379,1.56107,-30.2268
2.87379,1.57411,-31.8503
2.87379,1.58715,-31.1128
2.87379,1.6002,-33.7922
2.87379,1.61324,-33.7334
2.87379,1.62628,-35.4349
2.87379,1.63933,-38.2618
2.87379,1.65237,-37.7025
2.87379,1.66541,-33.3349
2.87379,1.67846,-32.3236
2.87379,1.6915,-32.1629
2.87379,1.70454,-28.8656
2.87379,1.71759,-28.4847
2.87379,1.73063,-28.1197
2.87379,1.74367,-27.1427
2.87379,1.75672,-26.0353
2.87379,1.76976,-25.7502
2.87379,1.7828,-24.7876
2.87379,1.79585,-24.6798
2.87379,1.80889,-24.8884
2.87379,1.82193,-24.5879
2.87379,1.83498,-24.1514
2.87379,1.84802,-24.3243
2.87379,1.86107,-24.5842
2.87379,1.87411,-24.9677
2.87379,1.88715,-25.4164
2.87379,1.9002,-25.7444
2.87379,1.91324,-26.977
2.87379,1.92628,-26.8393
2.87379,1.93933,-28.4652
2.87379,1.95237,-29.4398
2.87379,1.96541,-31.0247
2.87379,1.97846,-31.2745
2.87379,1.9915,-33.7307
2.87379,2.00454,-35.1666
2.87379,2.01759,-35.4959
2.87379,2.03063,-41.7338
2.87379,2.04367,-41.6999
2.87379,2.05672,-38.6284
2.87379,2.06976,-39.5924
2.87379,2.0828,-41.3346
2.87379,2.09585,-41.0438
2.87379,2.10889,-35.3277
2.87379,2.12193,-33.5692
2.87379,2.13498,-32.7007
2.87379,2.14802,-29.6592
2.87379,2.16107,-29.8507
2.87379,2.17411,-28.3594
2.87379,2.18715,-28.4593
2.87379,2.2002,-28.0456
2.87379,2.21324,-27.5344
2.87379,2.22628,-28.3145
2.87379,2.23933,-28.3574
2.87379,2.25237,-28.761
2.87379,2.26541,-29.2112
2.87379,2.27846,-30.501
2.87379,2.2915,-31.8372
2.87379,2.30454,-33.9935
2.87379,2.31759,-36.9375
2.87379,2.33063,-39.0756
2.87379,2.34367,-38.1856
2.87379,2.35672,-38.5705
2.87379,2.36976,-34.9844
2.88683,1.13063,-22.0267
2.88683,1.14367,-21.1848
2.88683,1.15672,-20.8953
2.88683,1.16976,-20.1
2.88683,1.1828,-19.6024
2.88683,1.19585,-19.1885
2.88683,1.20889,-18.885
2.88683,1.22193,-18.5812
2.88683,1.23498,-18.5381
2.88683,1.24802,-18.4138
2.88683,1.26107,-18.3506
2.88683,1.27411,-18.4149
2.88683,1.28715,-18.533
2.88683,1.3002,-18.6898
2.88683,1.31324,-18.9211
2.88683,1.32628,-19.1093
2.88683,1.33933,-19.5496
2.88683,1.35237,-19.8759
2.88683,1.36541,-20.5744
2.88683,1.37846,-21.0023
2.88683,1.3915,-21.3405
2.88683,1.40454,-22.2164
2.88683,1.41759,-22.7932
2.88683,1.43063,-23.3833
2.88683,1.44367,-24.0831
2.88683,1.45672,-25.0416
2.88683,1.46976,-25.3896
2.88683,1.4828,-26.1602
2.88683,1.49585,-26.6227
2.88683,1.50889,-27.2105
2.88683,1.52193,-27.6555
2.88683,1.53498,-28.5508
2.88683,1.54802,-29.7322
2.88683,1.56107,-30.7991
2.88683,1.57411,-30.8491
2.88683,1.58715,-31.1755
2.88683,1.6002,-31.9711
2.88683,1.61324,-32.2232
2.88683,1.62628,-34.5042
2.88683,1.63933,-35.1371
2.88683,1.65237,-31.8526
2.88683,1.66541,-31.6869
2.88683,1.67846,-31.2238
2.88683,1.6915,-30.7156
2.88683,1.70454,-28.4159
2.88683,1.71759,-28.0272
2.88683,1.73063,-28.2599
2.88683,1.74367,-26.59
2.88683,1.75672,-25.0703
2.88683,1.76976,-25.2202
2.88683,1.7828,-24.4374
2.88683,1.79585,-24.3185
2.88683,1.80889,-25.3482
2.88683,1.82193,-24.1758
2.88683,1.83498,-24.163
2.88683,1.84802,-23.9068
2.88683,1.86107,-24.5963
2.88683,1.87411,-24.9246
2.88683,1.88715,-25.4126
2.88683,1.9002,-25.5946
2.88683,1.91324,-26.5818
2.88683,1.92628,-27.0316
2.88683,1.93933,-27.6755
2.88683,1.95237,-29.1176
2.88683,1.96541,-30.7373
2.88683,1.97846,-31.2509
2.88683,1.9915,-32.6465
2.88683,2.00454,-33.668
2.88683,2.01759,-36.1722
2.88683,2.03063,-37.7477
2.88683,2.04367,-39.2394
2.88683,2.05672,-36.3056
2.88683,2.06976,-35.2793
2.88683,2.0828,-37.1011
2.88683,2.09585,-34.8327
2.88683,2.10889,-33.2852
2.88683,2.12193,-31.1406
2.88683,2.13498,-30.6638
2.88683,2.14802,-28.79
2.88683,2.16107,-28.6391
2.88683,2.17411,-27.6915
2.88683,2.18715,-27.8599
2.88683,2.2002,-27.4048
2.88683,2.21324,-26.3577
2.88683,2.22628,-27.5074
2.88683,2.23933,-27.5367
2.88683,2.25237,-27.9577
2.88683,2.26541,-28.1825
2.88683,2.27846,-30.4134
2.88683,2.2915,-31.199
2.88683,2.30454,-33.2042
2.88683,2.31759,-37.2655
2.88683,2.33063,-35.6756
2.88683,2.34367,-37.0621
2.88683,2.35672,-37.2508
2.88683,2.36976,-37.0942
2.89988,1.13063,-22.122
2.89988,1.14367,-21.4445
2.89988,1.15672,-20.7955
2.89988,1.16976,-20.251
2.89988,1.1828,-19.7531
2.89988,1.19585,-19.225
2.89988,1.20889,-18.9519
2.89988,1.22193,-18.837
2.89988,1.23498,-18.6652
2.89988,1.24802,-18.5275
2.89988,1.26107,-18.5687
2.89988,1.27411,-18.5381
2.89988,1.28715,-18.6504
2.89988,1.3002,-19.0078
2.89988,1.31324,-19.031
2.89988,1.32628,-19.3558
2.89988,1.33933,-19.6892
2.89988,1.35237,-20.0261
2.89988,1.36541,-20.618
2.89988,1.37846,-21.0881
2.89988,1.3915,-21.4096
2.89988,1.40454,-22.165
2.89988,1.41759,-22.8193
2.89988,1.43063,-23.569
2.89988,1.44367,-24.1462
2.89988,1.45672,-25.1094
2.89988,1.46976,-25.4937
2.89988,1.4828,-26.2174
2.89988,1.49585,-26.453
2.89988,1.50889,-27.0592
2.89988,1.52193,-27.3078
2.89988,1.53498,-27.9339
2.89988,1.54802,-28.1304
2.89988,1.56107,-29.4544
2.89988,1.57411,-29.8061
2.89988,1.58715,-28.792
2.89988,1.6002,-30.2142
2.89988,1.61324,-30.5852
2.89988,1.62628,-31.6286
2.89988,1.63933,-33.1344
2.89988,1.65237,-31.209
2.89988,1.66541,-30.7651
2.89988,1.67846,-30.4359
2.89988,1.6915,-30.1233
2.89988,1.70454,-28.4377
2.89988,1.71759,-27.9892
2.89988,1.73063,-28.0338
2.89988,1.74367,-26.8524
2.89988,1.75672,-25.9458
2.89988,1.76976,-26.0874
2.89988,1.7828,-24.7811
2.89988,1.79585,-24.6101
2.89988,1.80889,-24.968
2.89988,1.82193,-24.3658
2.89988,1.83498,-24.0251
2.89988,1.84802,-24.5462
2.89988,1.86107,-24.0671
2.89988,1.87411,-24.7226
2.89988,1.88715,-25.3963
2.89988,1.9002,-25.0193
2.89988,1.91324,-26.1565
2.89988,1.92628,-27.1332
2.89988,1.93933,-27.1332
2.89988,1.95237,-29.8774
2.89988,1.96541,-29.7233
2.89988,1.97846,-30.6218
2.89988,1.9915,-32.3115
2.89988,2.00454,-33.2677
2.89988,2.01759,-36.0589
2.89988,2.03063,-36.6035
2.89988,2.04367,-38.5661
2.89988,2.05672,-33.2019
2.89988,2.06976,-33.8908
2.89988,2.0828,-35.9698
2.89988,2.09585,-32.6475
2.89988,2.10889,-31.6887
2.89988,2.12193,-29.9536
2.89988,2.13498,-27.4163
2.89988,2.14802,-27.6573
2.89988,2.16107,-27.9701
2.89988,2.17411,-27.3077
2.89988,2.18715,-25.7935
2.89988,2.2002,-25.7826
2.89988,2.21324,-25.7862
2.89988,2.22628,-26.5417
2.89988,2.23933,-26.6116
2.89988,2.25237,-27.071
2.89988,2.26541,-27.7762
2.89988,2.27846,-29.4634
2.89988,2.2915,-29.1826
2.89988,2.30454,-32.3158
2.89988,2.31759,-36.3116
2.89988,2.33063,-35.4602
2.89988,2.34367,-38.5611
2.89988,2.35672,-42.5021
2.89988,2.36976,-37.3013
2.91292,1.13063,-22.4328
2.91292,1.14367,-21.8081
2.91292,1.15672,-21.2609
2.91292,1.16976,-20.5873
2.91292,1.1828,-19.927
2.91292,1.19585,-19.62
2.91292,1.20889,-19.0282
2.91292,1.22193,-18.9939
2.91292,1.23498,-18.741
2.91292,1.24802,-18.6858
2.91292,1.26107,-18.7677
2.91292,1.27411,-18.7038
2.91292,1.28715,-18.7756
2.91292,1.3002,-19.0833
2.91292,1.31324,-19.2036
2.91292,1.32628,-19.3335
2.91292,1.33933,-19.9122
2.91292,1.35237,-20.1552
2.91292,1.36541,-20.7954
2.91292,1.37846,-21.1802
2.91292,1.3915,-21.6626
2.91292,1.40454,-22.2336
2.91292,1.41759,-22.829
2.91292,1.43063,-23.6575
2.91292,1.44367,-24.4362
2.91292,1.45672,-25.2755
2.91292,1.46976,-25.633
2.91292,1.4828,-26.4624
2.91292,1.49585,-26.6466
2.91292,1.50889,-27.1139
2.91292,1.52193,-27.3616
2.91292,1.53498,-28.1247
2.91292,1.54802,-28.5772
2.91292,1.56107,-29.4804
2.91292,1.57411,-29.3825
2.91292,1.58715,-28.9152
2.91292,1.6002,-30.4282
2.91292,1.61324,-30.6519
2.91292,1.62628,-31.1376
2.91292,1.63933,-32.2329
2.91292,1.65237,-30.9863
2.91292,1.66541,-29.2324
2.91292,1.67846,-29.0779
2.91292,1.6915,-28.8874
2.91292,1.70454,-27.857
2.91292,1.71759,-27.364
2.91292,1.73063,-27.1102
2.91292,1.74367,-26.305
2.91292,1.75672,-25.2986
2.91292,1.76976,-25.3649
2.91292,1.7828,-24.5312
2.91292,1.79585,-24.3138
2.91292,1.80889,-24.4367
2.91292,1.82193,-23.9944
2.91292,1.83498,-24.0819
2.91292,1.84802,-23.6594
2.91292,1.86107,-24.4992
2.91292,1.87411,-24.7495
2.91292,1.88715,-24.8888
2.91292,1.9002,-25.5034
2.91292,1.91324,-25.983
2.91292,1.92628,-26.3934
2.91292,1.93933,-27.5617
2.91292,1.95237,-28.1848
2.91292,1.96541,-29.3622
2.91292,1.97846,-29.4203
2.91292,1.9915,-30.8229
2.91292,2.00454,-30.8869
2.91292,2.01759,-32.6526
2.91292,2.03063,-34.1586
2.91292,2.04367,-37.0194
2.91292,2.05672,-34.473
2.91292,2.06976,-35.3769
2.91292,2.0828,-36.4454
2.91292,2.09585,-33.2566
2.91292,2.10889,-34.2513
2.91292,2.12193,-30.7974
2.91292,2.13498,-30.4706
2.91292,2.14802,-28.6035
2.91292,2.16107,-28.505
2.91292,2.17411,-27.3134
2.91292,2.18715,-27.4261
2.91292,2.2002,-27.2884
2.91292,2.21324,-26.3844
2.91292,2.22628,-27.24
2.91292,2.23933,-27.4938
2.91292,2.25237,-27.5243
2.91292,2.26541,-28.4552
2.91292,2.27846,-29.3469
2.91292,2.2915,-32.3983
2.91292,2.30454,-35.016
2.91292,2.31759,-36.43
2.91292,2.33063,-35.4224
2.91292,2.34367,-42.3256
2.91292,2.35672,-44.4008
2.91292,2.36976,-43.2105
2.92596,1.13063,-22.7719
2.92596,1.14367,-21.8795
2.92596,1.15672,-21.5111
2.92596,1.16976,-20.7924
2.92596,1.1828,-20.3951
2.92596,1.19585,-19.9529
2.92596,1.20889,-19.5957
2.92596,1.22193,-19.5506
2.92596,1.23498,-19.1351
2.92596,1.24802,-19.1421
2.92596,1.26107,-19.1657
2.92596,1.27411,-19.0756
2.92596,1.28715,-19.1425
2.92596,1.3002,-19.4881
2.92596,1.31324,-19.5177
2.92596,1.32628,-20.0199
2.92596,1.33933,-20.0341
2.92596,1.35237,-20.6426
2.92596,1.36541,-20.9702
2.92596,1.37846,-21.4666
2.92596,1.3915,-21.8555
2.92596,1.40454,-22.2385
2.92596,1.41759,-22.9911
2.92596,1.43063,-23.7649
2.92596,1.44367,-24.6845
2.92596,1.45672,-25.3041
2.92596,1.46976,-26.0676
2.92596,1.4828,-26.5943
2.92596,1.49585,-26.9436
2.92596,1.50889,-27.3589
2.92596,1.52193,-27.6693
2.92596,1.53498,-28.0531
2.92596,1.54802,-28.274
2.92596,1.56107,-29.2559
2.92596,1.57411,-29.1441
2.92596,1.58715,-28.8431
2.92596,1.6002,-29.1593
2.92596,1.61324,-29.8457
2.92596,1.62628,-29.9244
2.92596,1.63933,-32.0755
2.92596,1.65237,-29.552
2.92596,1.66541,-28.6412
2.92596,1.67846,-29.2523
2.92596,1.6915,-28.5046
2.92596,1.70454,-28.0698
2.92596,1.71759,-27.5498
2.92596,1.73063,-27.2334
2.92596,1.74367,-26.4323
2.92596,1.75672,-25.7366
2.92596,1.76976,-25.4818
2.92596,1.7828,-24.8213
2.92596,1.79585,-24.5535
2.92596,1.80889,-24.3723
2.92596,1.82193,-23.9927
2.92596,1.83498,-23.7774
2.92596,1.84802,-23.7507
2.92596,1.86107,-24.1714
2.92596,1.87411,-24.4923
2.92596,1.88715,-24.7823
2.92596,1.9002,-24.7603
2.92596,1.91324,-25.7408
2.92596,1.92628,-26.3296
2.92596,1.93933,-27.9611
2.92596,1.95237,-28.5174
2.92596,1.96541,-29.1226
2.92596,1.97846,-29.6942
2.92596,1.9915,-30.2032
2.92596,2.00454,-30.5568
2.92596,2.01759,-31.88
2.92596,2.03063,-32.6276
2.92596,2.04367,-33.4164
2.92596,2.05672,-32.0106
2.92596,2.06976,-32.8109
2.92596,2.0828,-33.0707
2.92596,2.09585,-30.8998
2.92596,2.10889,-31.0527
2.92596,2.12193,-30.5239
2.92596,2.13498,-28.7067
2.92596,2.14802,-28.2332
2.92596,2.16107,-28.388
2.92596,2.17411,-27.2124
2.92596,2.18715,-27.1399
2.92596,2.2002,-26.066
2.92596,2.21324,-25.9432
2.92596,2.22628,-26.2623
2.92596,2.23933,-26.5101
2.92596,2.25237,-26.8976
2.92596,2.26541,-27.8639
2.92596,2.27846,-28.0532
2.92596,2.2915,-28.1042
2.92596,2.30454,-29.5598
2.92596,2.31759,-32.5775
2.92596,2.33063,-33.599
2.92596,2.34367,-36.8747
2.92596,2.35672,-40.0206
2.92596,2.36976,-41.6052
2.93901,1.13063,-23.1219
2.93901,1.14367,-22.3974
2.93901,1.15672,-21.9007
2.93901,1.16976,-21.2434
2.93901,1.1828,-20.6948
2.93901,1.19585,-20.5678
2.93901,1.20889,-19.7611
2.93901,1.22193,-20.0255
2.93901,1.23498,-19.745
2.93901,1.24802,-19.5908
2.93901,1.26107,-19.8308
2.93901,1.27411,-19.6222
2.93901,1.28715,-19.7875
2.93901,1.3002,-20.1229
2.93901,1.31324,-20.1202
2.93901,1.32628,-20.2933
2.93901,1.33933,-20.8366
2.93901,1.35237,-21.2134
2.93901,1.36541,-21.7314
2.93901,1.37846,-22.1417
2.93901,1.3915,-22.6522
2.93901,1.40454,-23.1923
2.93901,1.41759,-23.878
2.93901,1.43063,-24.9072
2.93901,1.44367,-25.6913
2.93901,1.45672,-26.3307
2.93901,1.46976,-26.9035
2.93901,1.4828,-27.3188
2.93901,1.49585,-27.8653
2.93901,1.50889,-28.0103
2.93901,1.52193,-28.1669
2.93901,1.53498,-28.7551
2.93901,1.54802,-28.8766
2.93901,1.56107,-29.2291
2.93901,1.57411,-29.199
2.93901,1.58715,-29.3143
2.93901,1.6002,-29.3735
2.93901,1.61324,-29.7561
2.93901,1.62628,-29.785
2.93901,1.63933,-30.0579
2.93901,1.65237,-29.8755
2.93901,1.66541,-28.8053
2.93901,1.67846,-28.6887
2.93901,1.6915,-28.4321
2.93901,1.70454,-27.9361
2.93901,1.71759,-27.3826
2.93901,1.73063,-27.2599
2.93901,1.74367,-26.3258
2.93901,1.75672,-25.8858
2.93901,1.76976,-25.6839
2.93901,1.7828,-24.8995
2.93901,1.79585,-24.6593
2.93901,1.80889,-24.5117
2.93901,1.82193,-24.2798
2.93901,1.83498,-24.026
2.93901,1.84802,-24.1045
2.93901,1.86107,-24.3559
2.93901,1.87411,-24.5574
2.93901,1.88715,-24.7194
2.93901,1.9002,-25.1454
2.93901,1.91324,-25.5725
2.93901,1.92628,-26.1027
2.93901,1.93933,-26.5969
2.93901,1.95237,-27.5916
2.93901,1.96541,-28.1814
2.93901,1.97846,-28.7165
2.93901,1.9915,-29.2993
2.93901,2.00454,-30.1757
2.93901,2.01759,-31.0476
2.93901,2.03063,-31.9759
2.93901,2.04367,-33.5762
2.93901,2.05672,-33.0723
2.93901,2.06976,-33.6214
2.93901,2.0828,-35.4817
2.93901,2.09585,-33.4493
2.93901,2.10889,-33.8703
2.93901,2.12193,-32.2479
2.93901,2.13498,-30.5269
2.93901,2.14802,-29.7875
2.93901,2.16107,-29.0149
2.93901,2.17411,-27.8067
2.93901,2.18715,-27.3985
2.93901,2.2002,-26.7288
2.93901,2.21324,-26.6857
2.93901,2.22628,-26.7774
2.93901,2.23933,-27.002
2.93901,2.25237,-27.3209
2.93901,2.26541,-27.3916
2.93901,2.27846,-28.0415
2.93901,2.2915,-29.1371
2.93901,2.30454,-30.5256
2.93901,2.31759,-32.6532
2.93901,2.33063,-33.626
2.93901,2.34367,-37.0351
2.93901,2.35672,-39.2366
2.93901,2.36976,-45.0973
2.95205,1.13063,-23.7774
2.95205,1.14367,-22.9364
2.95205,1.15672,-22.6206
2.95205,1.16976,-21.7678
2.95205,1.1828,-21.2069
2.95205,1.19585,-20.9271
2.95205,1.20889,-20.4919
2.95205,1.22193,-20.55
2.95205,1.23498,-20.0566
2.95205,1.24802,-20.1013
2.95205,1.26107,-20.3232
2.95205,1.27411,-20.2613
2.95205,1.28715,-20.3732
2.95205,1.3002,-20.6588
2.95205,1.31324,-20.7063
2.95205,1.32628,-21.0646
2.95205,1.33933,-21.4456
2.95205,1.35237,-21.9547
2.95205,1.36541,-22.3849
2.95205,1.37846,-23.2012
2.95205,1.3915,-23.5195
2.95205,1.40454,-23.5628
2.95205,1.41759,-24.6755
2.95205,1.43063,-25.9439
2.95205,1.44367,-26.3456
2.95205,1.45672,-27.4695
2.95205,1.46976,-27.8602
2.95205,1.4828,-28.2349
2.95205,1.49585,-28.5813
2.95205,1.50889,-28.5354
2.95205,1.52193,-28.7494
2.95205,1.53498,-29.2126
2.95205,1.54802,-29.1991
2.95205,1.56107,-29.0902
2.95205,1.57411,-28.9898
2.95205,1.58715,-28.6421
2.95205,1.6002,-28.323
2.95205,1.61324,-29.6617
2.95205,1.62628,-28.7944
2.95205,1.63933,-29.8033
2.95205,1.65237,-28.0779
2.95205,1.66541,-27.4209
2.95205,1.67846,-28.1742
2.95205,1.6915,-27.6645
2.95205,1.70454,-27.7222
2.95205,1.71759,-27.3586
2.95205,1.73063,-27.324
2.95205,1.74367,-26.3309
2.95205,1.75672,-25.7536
2.95205,1.76976,-26.1646
2.95205,1.7828,-25.3205
2.95205,1.79585,-24.997
2.95205,1.80889,-24.9422
2.95205,1.82193,-24.4743
2.95205,1.83498,-24.4002
2.95205,1.84802,-24.2898
2.95205,1.86107,-24.5643
2.95205,1.87411,-24.7932
2.95205,1.88715,-24.7292
2.95205,1.9002,-24.9186
2.95205,1.91324,-25.6799
2.95205,1.92628,-25.8658
2.95205,1.93933,-26.2382
2.95205,1.95237,-27.014
2.95205,1.96541,-27.4307
2.95205,1.97846,-27.8177
2.95205,1.9915,-28.6233
2.95205,2.00454,-28.5302
2.95205,2.01759,-29.5941
2.95205,2.03063,-30.7986
2.95205,2.04367,-32.329
2.95205,2.05672,-32.7802
2.95205,2.06976,-33.4841
2.95205,2.0828,-34.5344
2.95205,2.09585,-31.6671
2.95205,2.10889,-32.9668
2.95205,2.12193,-32.2535
2.95205,2.13498,-30.5652
2.95205,2.14802,-29.6378
2.95205,2.16107,-28.9605
2.95205,2.17411,-27.8677
2.95205,2.18715,-27.2114
2.95205,2.2002,-26.8082
2.95205,2.21324,-26.6718
2.95205,2.22628,-26.736
2.95205,2.23933,-26.7671
2.95205,2.25237,-26.8725
2.95205,2.26541,-27.39
2.95205,2.27846,-28.0994
2.95205,2.2915,-28.6409
2.95205,2.30454,-29.591
2.95205,2.31759,-31.2459
2.95205,2.33063,-32.9256
2.95205,2.34367,-34.2137
2.95205,2.35672,-37.5791
2.95205,2.36976,-40.6474
2.96509,1.13063,-24.5405
2.96509,1.14367,-23.7836
2.96509,1.15672,-23.2438
2.96509,1.16976,-22.5157
2.96509,1.1828,-22.0523
2.96509,1.19585,-21.7227
2.96509,1.20889,-20.8047
2.96509,1.22193,-21.2634
2.96509,1.23498,-21.0516
2.96509,1.24802,-20.578
2.96509,1.26107,-21.2655
2.96509,1.27411,-21.0607
2.96509,1.28715,-21.0366
2.96509,1.3002,-21.5908
2.96509,1.31324,-21.6179
2.96509,1.32628,-21.8664
2.96509,1.33933,-22.1511
2.96509,1.35237,-22.6526
2.96509,1.36541,-23.5139
2.96509,1.37846,-23.8976
2.96509,1.3915,-24.6656
2.96509,1.40454,-25.4132
2.96509,1.41759,-25.6858
2.96509,1.43063,-27.1481
2.96509,1.44367,-27.247
2.96509,1.45672,-28.1241
2.96509,1.46976,-28.6424
2.96509,1.4828,-28.6993
2.96509,1.49585,-29.7625
2.96509,1.50889,-29.2785
2.96509,1.52193,-29.4646
2.96509,1.53498,-30.3349
2.96509,1.54802,-29.4975
2.96509,1.56107,-29.327
2.96509,1.57411,-29.2168
2.96509,1.58715,-29.0973
2.96509,1.6002,-28.9715
2.96509,1.61324,-28.8573
2.96509,1.62628,-29.3957
2.96509,1.63933,-29.6525
2.96509,1.65237,-29.2129
2.96509,1.66541,-28.2658
2.96509,1.67846,-27.8685
2.96509,1.6915,-28.415
2.96509,1.70454,-27.827
2.96509,1.71759,-27.4496
2.96509,1.73063,-27.3569
2.96509,1.74367,-26.631
2.96509,1.75672,-26.1151
2.96509,1.76976,-26.5323
2.96509,1.7828,-25.657
2.96509,1.79585,-25.5359
2.96509,1.80889,-25.5284
2.96509,1.82193,-25.1337
2.96509,1.83498,-25.0899
2.96509,1.84802,-24.7008
2.96509,1.86107,-24.9036
2.96509,1.87411,-25.312
2.96509,1.88715,-24.9288
2.96509,1.9002,-25.6664
2.96509,1.91324,-25.9203
2.96509,1.92628,-26.416
2.96509,1.93933,-26.416
2.96509,1.95237,-26.902
2.96509,1.96541,-27.9522
2.96509,1.97846,-28.3549
2.96509,1.9915,-28.9557
2.96509,2.00454,-28.1443
2.96509,2.01759,-30.8744
2.96509,2.03063,-31.0617
2.96509,2.04367,-32.2943
2.96509,2.05672,-31.9551
2.96509,2.06976,-33.6798
2.96509,2.0828,-39.3059
2.96509,2.09585,-32.1103
2.96509,2.10889,-35.635
2.96509,2.12193,-34.4776
2.96509,2.13498,-34.4776
2.96509,2.14802,-29.5742
2.96509,2.16107,-31.2466
2.96509,2.17411,-28.5602
2.96509,2.18715,-27.8445
2.96509,2.2002,-27.8445
2.96509,2.21324,-27.0289
2.96509,2.22628,-26.9659
2.96509,2.23933,-27.1556
2.96509,2.25237,-27.1351
2.96509,2.26541,-27.1597
2.96509,2.27846,-28.1854
2.96509,2.2915,-28.5232
2.96509,2.30454,-28.5232
2.96509,2.31759,-30.658
2.96509,2.33063,-31.9847
2.96509,2.34367,-31.9847
2.96509,2.35672,-35.0942
2.96509,2.36976,-39.0587
2.97814,1.13063,-25.3165
2.97814,1.14367,-24.6364
2.97814,1.15672,-24.498
2.97814,1.16976,-23.2903
2.97814,1.1828,-22.603
2.97814,1.19585,-22.2341
2.97814,1.20889,-21.7786
2.97814,1.22193,-22.2597
2.97814,1.23498,-21.4787
2.97814,1.24802,-21.5103
2.97814,1.26107,-22.132
2.97814,1.27411,-21.8823
2.97814,1.28715,-21.5567
2.97814,1.3002,-22.8091
2.97814,1.31324,-22.3996
2.97814,1.32628,-23.1435
2.97814,1.33933,-23.0272
2.97814,1.35237,-24.2717
2.97814,1.36541,-24.7433
2.97814,1.37846,-25.3987
2.97814,1.3915,-26.5714
2.97814,1.40454,-25.9086
2.97814,1.41759,-27.1893
2.97814,1.43063,-28.3609
2.97814,1.44367,-29.2
2.97814,1.45672,-29.8299
2.97814,1.46976,-31.0001
2.97814,1.4828,-30.6226
2.97814,1.49585,-30.7977
2.97814,1.50889,-30.2937
2.97814,1.52193,-30.5862
2.97814,1.53498,-31.2489
2.97814,1.54802,-30.6997
2.97814,1.56107,-30.1844
2.97814,1.57411,-29.6067
2.97814,1.58715,-29.7519
2.97814,1.6002,-29.063
2.97814,1.61324,-29.3529
2.97814,1.62628,-28.6814
2.97814,1.63933,-28.7364
2.97814,1.65237,-28.4204
2.97814,1.66541,-28.0984
2.97814,1.67846,-27.6039
2.97814,1.6915,-28.0832
2.97814,1.70454,-27.8173
2.97814,1.71759,-27.7803
2.97814,1.73063,-27.532
2.97814,1.74367,-27.1864
2.97814,1.75672,-26.9561
2.97814,1.76976,-27.2346
2.97814,1.7828,-26.3994
2.97814,1.79585,-26.3181
2.97814,1.80889,-26.0303
2.97814,1.82193,-25.9618
2.97814,1.83498,-25.6589
2.97814,1.84802,-25.4727
2.97814,1.86107,-25.5482
2.97814,1.87411,-25.7995
2.97814,1.88715,-25.6242
2.97814,1.9002,-25.8093
2.97814,1.91324,-26.1128
2.97814,1.92628,-26.277
2.97814,1.93933,-26.6368
2.97814,1.95237,-26.6971
2.97814,1.96541,-27.863
2.97814,1.97846,-27.6263
2.97814,1.9915,-28.0237
2.97814,2.00454,-28.534
2.97814,2.01759,-29.5391
2.97814,2.03063,-30.5325
2.97814,2.04367,-32.3336
2.97814,2.05672,-32.6979
2.97814,2.06976,-35.2002
2.97814,2.0828,-37.9573
2.97814,2.09585,-37.2319
2.97814,2.10889,-37.2295
2.97814,2.12193,-37.3421
2.97814,2.13498,-34.8747
2.97814,2.14802,-33.3419
2.97814,2.16107,-32.4301
2.97814,2.17411,-30.0051
2.97814,2.18715,-28.5439
2.97814,2.2002,-26.7415
2.97814,2.21324,-28.0479
2.97814,2.22628,-27.556
2.97814,2.23933,-27.5091
2.97814,2.25237,-27.2967
2.97814,2.26541,-27.5811
2.97814,2.27846,-28.5355
2.97814,2.2915,-29.1709
2.97814,2.30454,-29.1709
2.97814,2.31759,-31.0049
2.97814,2.33063,-32.0075
2.97814,2.34367,-32.0075
2.97814,2.35672,-34.6494
2.97814,2.36976,-38.1657
2.99118,1.13063,-26.8089
2.99118,1.14367,-25.6058
2.99118,1.15672,-25.2013
2.99118,1.16976,-24.436
2.99118,1.1828,-23.7937
2.99118,1.19585,-23.3802
2.99118,1.20889,-22.9209
2.99118,1.22193,-23.0158
2.99118,1.23498,-22.6725
2.99118,1.24802,-22.4694
2.99118,1.26107,-23.214
2.99118,1.27411,-22.6877
2.99118,1.28715,-22.9234
2.99118,1.3002,-23.5079
2.99118,1.31324,-23.6498
2.99118,1.32628,-24.0331
2.99118,1.33933,-24.2112
2.99118,1.35237,-25.3336
2.99118,1.36541,-25.6131
2.99118,1.37846,-26.3279
2.99118,1.3915,-27.5139
2.99118,1.40454,-27.4879
2.99118,1.41759,-28.3369
2.99118,1.43063,-29.9156
2.99118,1.44367,-29.7617
2.99118,1.45672,-30.8281
2.99118,1.46976,-31.1618
2.99118,1.4828,-31.312
2.99118,1.49585,-31.7823
2.99118,1.50889,-31.4929
2.99118,1.52193,-31.1916
2.99118,1.53498,-32.1566
2.99118,1.54802,-31.1702
2.99118,1.56107,-30.0429
2.99118,1.57411,-29.9183
2.99118,1.58715,-30.3049
2.99118,1.6002,-29.5037
2.99118,1.61324,-29.4911
2.99118,1.62628,-28.9015
2.99118,1.63933,-28.8117
2.99118,1.65237,-28.7988
2.99118,1.66541,-28.518
2.99118,1.67846,-28.1431
2.99118,1.6915,-28.0011
2.99118,1.70454,-28.0906
2.99118,1.71759,-27.9621
2.99118,1.73063,-27.9223
2.99118,1.74367,-27.5432
2.99118,1.75672,-27.7274
2.99118,1.76976,-27.4699
2.99118,1.7828,-27.0359
2.99118,1.79585,-27.1186
2.99118,1.80889,-26.7898
2.99118,1.82193,-26.7612
2.99118,1.83498,-26.4912
2.99118,1.84802,-26.0933
2.99118,1.86107,-26.2813
2.99118,1.87411,-26.4338
2.99118,1.88715,-26.7062
2.99118,1.9002,-26.9656
2.99118,1.91324,-26.714
2.99118,1.92628,-27.5248
2.99118,1.93933,-27.7411
2.99118,1.95237,-27.9975
2.99118,1.96541,-28.7289
2.99118,1.97846,-29.0512
2.99118,1.9915,-29.6777
2.99118,2.00454,-29.1334
2.99118,2.01759,-32.8515
2.99118,2.03063,-31.7672
2.99118,2.04367,-34.8736
2.99118,2.05672,-36.9566
2.99118,2.06976,-39.4741
2.99118,2.0828,-42.8202
2.99118,2.09585,-36.9543
2.99118,2.10889,-38.5982
2.99118,2.12193,-38.7399
2.99118,2.13498,-34.5907
2.99118,2.14802,-33.4953
2.99118,2.16107,-32.6126
2.99118,2.17411,-30.217
2.99118,2.18715,-29.1339
2.99118,2.2002,-28.928
2.99118,2.21324,-28.8604
2.99118,2.22628,-28.0542
2.99118,2.23933,-27.9278
2.99118,2.25237,-28.1833
2.99118,2.26541,-28.3026
2.99118,2.27846,-28.9955
2.99118,2.2915,-29.827
2.99118,2.30454,-30.5073
2.99118,2.31759,-30.585
2.99118,2.33063,-32.0506
2.99118,2.34367,-33.5321
2.99118,2.35672,-34.2169
2.99118,2.36976,-35.7571
3.00423,1.13063,-27.8887
3.00423,1.14367,-27.1235
3.00423,1.15672,-26.4909
3.00423,1.16976,-25.5076
3.00423,1.1828,-24.7809
3.00423,1.19585,-24.6261
3.00423,1.20889,-23.747
3.00423,1.22193,-23.657
3.00423,1.23498,-23.6257
3.00423,1.24802,-23.7011
3.00423,1.26107,-23.8488
3.00423,1.27411,-23.7552
3.00423,1.28715,-23.7473
3.00423,1.3002,-24.8453
3.00423,1.31324,-24.6967
3.00423,1.32628,-25.2781
3.00423,1.33933,-25.8854
3.00423,1.35237,-26.4388
3.00423,1.36541,-27.0808
3.00423,1.37846,-27.6856
3.00423,1.3915,-28.4197
3.00423,1.40454,-28.3935
3.00423,1.41759,-30.1187
3.00423,1.43063,-30.4709
3.00423,1.44367,-31.3629
3.00423,1.45672,-31.7955
3.00423,1.46976,-32.6774
3.00423,1.4828,-32.7016
3.00423,1.49585,-33.1958
3.00423,1.50889,-32.9259
3.00423,1.52193,-32.4045
3.00423,1.53498,-33.6545
3.00423,1.54802,-33.2912
3.00423,1.56107,-30.7008
3.00423,1.57411,-30.8533
3.00423,1.58715,-31.791
3.00423,1.6002,-30.5172
3.00423,1.61324,-30.1875
3.00423,1.62628,-29.5569
3.00423,1.63933,-29.0638
3.00423,1.65237,-28.9204
3.00423,1.66541,-28.6399
3.00423,1.67846,-28.1869
3.00423,1.6915,-28.3075
3.00423,1.70454,-28.1486
3.00423,1.71759,-28.1143
3.00423,1.73063,-28.3112
3.00423,1.74367,-28.296
3.00423,1.75672,-27.9503
3.00423,1.76976,-28.0172
3.00423,1.7828,-28.0551
3.00423,1.79585,-27.8401
3.00423,1.80889,-27.8031
3.00423,1.82193,-27.6848
3.00423,1.83498,-27.5539
3.00423,1.84802,-27.1221
3.00423,1.86107,-27.1558
3.00423,1.87411,-27.3559
3.00423,1.88715,-26.6491
3.00423,1.9002,-27.6339
3.00423,1.91324,-27.5199
3.00423,1.92628,-28.0523
3.00423,1.93933,-28.6313
3.00423,1.95237,-27.9352
3.00423,1.96541,-28.9529
3.00423,1.97846,-28.7965
3.00423,1.9915,-29.5122
3.00423,2.00454,-30.2983
3.00423,2.01759,-31.2975
3.00423,2.03063,-32.5607
3.00423,2.04367,-33.5097
3.00423,2.05672,-34.4775
3.00423,2.06976,-35.9598
3.00423,2.0828,-37.7781
3.00423,2.09585,-40.054
3.00423,2.10889,-39.0325
3.00423,2.12193,-40.2651
3.00423,2.13498,-40.5416
3.00423,2.14802,-37.0194
3.00423,2.16107,-34.0104
3.00423,2.17411,-32.6234
3.00423,2.18715,-31.4916
3.00423,2.2002,-31.231
3.00423,2.21324,-30.2573
3.00423,2.22628,-29.3724
3.00423,2.23933,-29.9369
3.00423,2.25237,-28.8064
3.00423,2.26541,-29.488
3.00423,2.27846,-29.8566
3.00423,2.2915,-30.2622
3.00423,2.30454,-31.1132
3.00423,2.31759,-31.2714
3.00423,2.33063,-32.747
3.00423,2.34367,-33.7399
3.00423,2.35672,-34.4386
3.00423,2.36976,-35.0941
3.01727,1.13063,-29.2149
3.01727,1.14367,-28.5731
3.01727,1.15672,-27.8871
3.01727,1.16976,-26.6813
3.01727,1.1828,-26.2499
3.01727,1.19585,-25.6489
3.01727,1.20889,-24.9409
3.01727,1.22193,-24.8518
3.01727,1.23498,-24.5868
3.01727,1.24802,-24.8552
3.01727,1.26107,-24.8086
3.01727,1.27411,-24.9112
3.01727,1.28715,-24.922
3.01727,1.3002,-25.4953
3.01727,1.31324,-25.7017
3.01727,1.32628,-26.1421
3.01727,1.33933,-26.7541
3.01727,1.35237,-27.3147
3.01727,1.36541,-27.7397
3.01727,1.37846,-28.3701
3.01727,1.3915,-29.0769
3.01727,1.40454,-29.447
3.01727,1.41759,-30.3567
3.01727,1.43063,-30.7915
3.01727,1.44367,-31.5201
3.01727,1.45672,-32.3032
3.01727,1.46976,-32.81
3.01727,1.4828,-33.0184
3.01727,1.49585,-33.3971
3.01727,1.50889,-33.4227
3.01727,1.52193,-33.1622
3.01727,1.53498,-33.9261
3.01727,1.54802,-32.6643
3.01727,1.56107,-32.0166
3.01727,1.57411,-31.5582
3.01727,1.58715,-31.5573
3.01727,1.6002,-30.8832
3.01727,1.61324,-30.4018
3.01727,1.62628,-29.1784
3.01727,1.63933,-29.3435
3.01727,1.65237,-28.6192
3.01727,1.66541,-28.5881
3.01727,1.67846,-28.2471
3.01727,1.6915,-28.3607
3.01727,1.70454,-28.226
3.01727,1.71759,-27.9972
3.01727,1.73063,-28.2006
3.01727,1.74367,-28.0717
3.01727,1.75672,-27.8813
3.01727,1.76976,-28.4732
3.01727,1.7828,-27.9374
3.01727,1.79585,-27.9159
3.01727,1.80889,-27.7556
3.01727,1.82193,-27.9223
3.01727,1.83498,-27.8327
3.01727,1.84802,-27.5218
3.01727,1.86107,-27.4399
3.01727,1.87411,-27.3801
3.01727,1.88715,-27.3926
3.01727,1.9002,-27.8427
3.01727,1.91324,-28.1464
3.01727,1.92628,-27.3041
3.01727,1.93933,-27.8584
3.01727,1.95237,-27.5623
3.01727,1.96541,-28.5392
3.01727,1.97846,-29.7528
3.01727,1.9915,-29.5243
3.01727,2.00454,-29.4902
3.01727,2.01759,-30.4523
3.01727,2.03063,-31.9482
3.01727,2.04367,-33.9707
3.01727,2.05672,-33.3493
3.01727,2.06976,-34.1126
3.01727,2.0828,-36.1999
3.01727,2.09585,-38.0478
3.01727,2.10889,-36.7319
3.01727,2.12193,-37.726
3.01727,2.13498,-36.7352
3.01727,2.14802,-35.0792
3.01727,2.16107,-32.7774
3.01727,2.17411,-31.695
3.01727,2.18715,-31.1878
3.01727,2.2002,-31.1878
3.01727,2.21324,-29.487
3.01727,2.22628,-30.2623
3.01727,2.23933,-29.3748
3.01727,2.25237,-29.1841
3.01727,2.26541,-29.3591
3.01727,2.27846,-29.6994
3.01727,2.2915,-31.3342
3.01727,2.30454,-30.4458
3.01727,2.31759,-30.3193
3.01727,2.33063,-32.2655
3.01727,2.34367,-32.4068
3.01727,2.35672,-33.9419
3.01727,2.36976,-33.3554
3.03031,1.13063,-29.7607
3.03031,1.14367,-29.8262
3.03031,1.15672,-29.5516
3.03031,1.16976,-28.1197
3.03031,1.1828,-27.3662
3.03031,1.19585,-26.615
3.03031,1.20889,-25.764
3.03031,1.22193,-26.1499
3.03031,1.23498,-25.3832
3.03031,1.24802,-25.578
3.03031,1.26107,-25.8746
3.03031,1.27411,-25.9366
3.03031,1.28715,-25.7225
3.03031,1.3002,-26.1581
3.03031,1.31324,-26.4018
3.03031,1.32628,-26.5056
3.03031,1.33933,-27.1544
3.03031,1.35237,-27.787
3.03031,1.36541,-28.1537
3.03031,1.37846,-28.7538
3.03031,1.3915,-28.964
3.03031,1.40454,-29.3468
3.03031,1.41759,-30.6922
3.03031,1.43063,-30.0863
3.03031,1.44367,-31.1103
3.03031,1.45672,-31.7255
3.03031,1.46976,-31.9861
3.03031,1.4828,-32.5861
3.03031,1.49585,-33.1606
3.03031,1.50889,-33.6698
3.03031,1.52193,-33.7678
3.03031,1.53498,-36.9527
3.03031,1.54802,-34.6031
3.03031,1.56107,-30.5453
3.03031,1.57411,-32.5283
3.03031,1.58715,-34.7386
3.03031,1.6002,-30.2576
3.03031,1.61324,-31.2497
3.03031,1.62628,-30.4159
3.03031,1.63933,-29.8295
3.03031,1.65237,-29.5637
3.03031,1.66541,-29.2697
3.03031,1.67846,-27.9036
3.03031,1.6915,-29.1171
3.03031,1.70454,-28.1805
3.03031,1.71759,-28.0924
3.03031,1.73063,-29.0057
3.03031,1.74367,-28.1887
3.03031,1.75672,-28.0844
3.03031,1.76976,-28.6059
3.03031,1.7828,-28.3262
3.03031,1.79585,-28.6255
3.03031,1.80889,-28.6604
3.03031,1.82193,-28.7132
3.03031,1.83498,-28.3629
3.03031,1.84802,-27.851
3.03031,1.86107,-27.9626
3.03031,1.87411,-28.4631
3.03031,1.88715,-27.832
3.03031,1.9002,-28.3623
3.03031,1.91324,-28.8219
3.03031,1.92628,-28.8219
3.03031,1.93933,-27.8584
3.03031,1.95237,-28.5878
3.03031,1.96541,-29.6729
3.03031,1.97846,-31.364
3.03031,1.9915,-30.7003
3.03031,2.00454,-29.726
3.03031,2.01759,-32.4601
3.03031,2.03063,-33.1034
3.03031,2.04367,-36.2571
3.03031,2.05672,-36.2571
3.03031,2.06976,-33.556
3.03031,2.0828,-33.3418
3.03031,2.09585,-39.0462
3.03031,2.10889,-32.2061
3.03031,2.12193,-33.1291
3.03031,2.13498,-33.1291
3.03031,2.14802,-35.1969
3.03031,2.16107,-30.3591
3.03031,2.17411,-30.5559
3.03031,2.18715,-30.0907
3.03031,2.2002,-29.652
3.03031,2.21324,-29.5314
3.03031,2.22628,-29.2586
3.03031,2.23933,-29.2586
3.03031,2.25237,-29.3382
3.03031,2.26541,-28.2709
3.03031,2.27846,-30.4798
3.03031,2.2915,-30.6991
3.03031,2.30454,-30.6991
3.03031,2.31759,-30.696
3.03031,2.33063,-33.7852
3.03031,2.34367,-33.7852
3.03031,2.35672,-32.9794
3.03031,2.36976,-33.0661
3.04336,1.13063,-30.2205
3.04336,1.14367,-30.8777
3.04336,1.15672,-30.4221
3.04336,1.16976,-28.8998
3.04336,1.1828,-28.581
3.04336,1.19585,-27.339
3.04336,1.20889,-27.0963
3.04336,1.22193,-26.8396
3.04336,1.23498,-26.1995
3.04336,1.24802,-26.2123
3.04336,1.26107,-26.3475
3.04336,1.27411,-26.4839
3.04336,1.28715,-26.4388
3.04336,1.3002,-27.2361
3.04336,1.31324,-26.93
3.04336,1.32628,-27.2805
3.04336,1.33933,-27.5271
3.04336,1.35237,-27.9464
3.04336,1.36541,-28.2249
3.04336,1.37846,-28.7764
3.04336,1.3915,-28.6655
3.04336,1.40454,-29.3455
3.04336,1.41759,-30.0808
3.04336,1.43063,-29.3804
3.04336,1.44367,-30.4751
3.04336,1.45672,-31.3453
3.04336,1.46976,-31.5668
3.04336,1.4828,-32.2048
3.04336,1.49585,-32.9241
3.04336,1.50889,-33.6119
3.04336,1.52193,-33.9479
3.04336,1.53498,-35.9723
3.04336,1.54802,-37.1333
3.04336,1.56107,-34.2788
3.04336,1.57411,-35.0583
3.04336,1.58715,-34.7383
3.04336,1.6002,-32.5236
3.04336,1.61324,-32.7446
3.04336,1.62628,-31.0156
3.04336,1.63933,-30.37
3.04336,1.65237,-30.238
3.04336,1.66541,-29.5745
3.04336,1.67846,-28.5689
3.04336,1.6915,-28.8738
3.04336,1.70454,-28.1575
3.04336,1.71759,-27.8778
3.04336,1.73063,-28.4583
3.04336,1.74367,-28.084
3.04336,1.75672,-28.0348
3.04336,1.76976,-28.2897
3.04336,1.7828,-28.4628
3.04336,1.79585,-28.6244
3.04336,1.80889,-28.6618
3.04336,1.82193,-28.7337
3.04336,1.83498,-28.6469
3.04336,1.84802,-28.4745
3.04336,1.86107,-28.82
3.04336,1.87411,-28.5918
3.04336,1.88715,-28.8344
3.04336,1.9002,-29.4498
3.04336,1.91324,-29.4316
3.04336,1.92628,-29.9381
3.04336,1.93933,-29.4018
3.04336,1.95237,-29.5979
3.04336,1.96541,-30.3249
3.04336,1.97846,-31.0784
3.04336,1.9915,-31.4476
3.04336,2.00454,-30.0963
3.04336,2.01759,-32.1721
3.04336,2.03063,-32.6389
3.04336,2.04367,-33.6102
3.04336,2.05672,-33.0304
3.04336,2.06976,-33.1878
3.04336,2.0828,-32.7992
3.04336,2.09585,-33.4164
3.04336,2.10889,-31.9815
3.04336,2.12193,-31.525
3.04336,2.13498,-31.5025
3.04336,2.14802,-30.9689
3.04336,2.16107,-29.6491
3.04336,2.17411,-29.1745
3.04336,2.18715,-29.8138
3.04336,2.2002,-29.1186
3.04336,2.21324,-29.2545
3.04336,2.22628,-29.0289
3.04336,2.23933,-29.096
3.04336,2.25237,-29.1296
3.04336,2.26541,-28.8689
3.04336,2.27846,-29.8927
3.04336,2.2915,-29.891
3.04336,2.30454,-31.1553
3.04336,2.31759,-30.6217
3.04336,2.33063,-31.6998
3.04336,2.34367,-31.5751
3.04336,2.35672,-32.4547
3.04336,2.36976,-32.6273
3.0564,1.13063,-29.7827
3.0564,1.14367,-30.7987
3.0564,1.15672,-30.5067
3.0564,1.16976,-29.4678
3.0564,1.1828,-28.5326
3.0564,1.19585,-27.5989
3.0564,1.20889,-26.9884
3.0564,1.22193,-26.3467
3.0564,1.23498,-26.5222
3.0564,1.24802,-26.2149
3.0564,1.26107,-26.3589
3.0564,1.27411,-26.6017
3.0564,1.28715,-26.6576
3.0564,1.3002,-26.7996
3.0564,1.31324,-27.0429
3.0564,1.32628,-27.0902
3.0564,1.33933,-27.6221
3.0564,1.35237,-27.7166
3.0564,1.36541,-27.834
3.0564,1.37846,-28.0303
3.0564,1.3915,-27.9907
3.0564,1.40454,-28.4958
3.0564,1.41759,-29.4568
3.0564,1.43063,-28.6421
3.0564,1.44367,-29.4554
3.0564,1.45672,-30.1596
3.0564,1.46976,-30.2188
3.0564,1.4828,-31.437
3.0564,1.49585,-32.5599
3.0564,1.50889,-33.3256
3.0564,1.52193,-34.1842
3.0564,1.53498,-35.8871
3.0564,1.54802,-38.4752
3.0564,1.56107,-35.3536
3.0564,1.57411,-33.7538
3.0564,1.58715,-37.696
3.0564,1.6002,-32.7293
3.0564,1.61324,-34.2042
3.0564,1.62628,-31.4893
3.0564,1.63933,-30.6656
3.0564,1.65237,-30.2524
3.0564,1.66541,-29.2689
3.0564,1.67846,-27.7291
3.0564,1.6915,-28.7554
3.0564,1.70454,-27.6152
3.0564,1.71759,-27.8878
3.0564,1.73063,-28.4928
3.0564,1.74367,-27.7959
3.0564,1.75672,-27.6476
3.0564,1.76976,-27.7431
3.0564,1.7828,-27.7991
3.0564,1.79585,-28.3063
3.0564,1.80889,-28.6711
3.0564,1.82193,-28.6942
3.0564,1.83498,-28.3601
3.0564,1.84802,-28.7535
3.0564,1.86107,-29.0812
3.0564,1.87411,-29.1588
3.0564,1.88715,-29.4787
3.0564,1.9002,-30.3454
3.0564,1.91324,-30.8392
3.0564,1.92628,-30.6042
3.0564,1.93933,-31.0108
3.0564,1.95237,-30.2462
3.0564,1.96541,-31.4303
3.0564,1.97846,-31.938
3.0564,1.9915,-32.2978
3.0564,2.00454,-31.1964
3.0564,2.01759,-32.6372
3.0564,2.03063,-32.7767
3.0564,2.04367,-34.1366
3.0564,2.05672,-30.1229
3.0564,2.06976,-30.0203
3.0564,2.0828,-29.6721
3.0564,2.09585,-29.0225
3.0564,2.10889,-29.2297
3.0564,2.12193,-29.0234
3.0564,2.13498,-27.9107
3.0564,2.14802,-28.0889
3.0564,2.16107,-27.3313
3.0564,2.17411,-27.5765
3.0564,2.18715,-28.0001
3.0564,2.2002,-28.7227
3.0564,2.21324,-27.0356
3.0564,2.22628,-27.6582
3.0564,2.23933,-27.2207
3.0564,2.25237,-28.135
3.0564,2.26541,-27.5071
3.0564,2.27846,-29.1203
3.0564,2.2915,-29.8792
3.0564,2.30454,-28.3476
3.0564,2.31759,-29.8981
3.0564,2.33063,-30.7413
3.0564,2.34367,-30.7413
3.0564,2.35672,-30.6203
3.0564,2.36976,-30.6203
3.06944,1.13063,-28.3275
3.06944,1.14367,-29.5916
3.06944,1.15672,-28.8863
3.06944,1.16976,-28.833
3.06944,1.1828,-28.2404
3.06944,1.19585,-27.2653
3.06944,1.20889,-27.0642
3.06944,1.22193,-26.5003
3.06944,1.23498,-26.5396
3.06944,1.24802,-26.4937
3.06944,1.26107,-26.1326
3.06944,1.27411,-26.493
3.06944,1.28715,-26.6151
3.06944,1.3002,-26.5199
3.06944,1.31324,-26.5248
3.06944,1.32628,-26.6782
3.06944,1.33933,-27.0881
3.06944,1.35237,-27.1594
3.06944,1.36541,-27.201
3.06944,1.37846,-27.669
3.06944,1.3915,-27.2185
3.06944,1.40454,-27.5287
3.06944,1.41759,-28.2807
3.06944,1.43063,-27.8848
3.06944,1.44367,-28.5315
3.06944,1.45672,-29.0694
3.06944,1.46976,-29.164
3.06944,1.4828,-30.2385
3.06944,1.49585,-31.2447
3.06944,1.50889,-32.52
3.06944,1.52193,-33.9141
3.06944,1.53498,-36.6355
3.06944,1.54802,-38.6169
3.06944,1.56107,-36.8768
3.06944,1.57411,-37.2838
3.06944,1.58715,-38.0814
3.06944,1.6002,-34.773
3.06944,1.61324,-33.8863
3.06944,1.62628,-31.3913
3.06944,1.63933,-30.5595
3.06944,1.65237,-30.3234
3.06944,1.66541,-29.4282
3.06944,1.67846,-27.5417
3.06944,1.6915,-28.3072
3.06944,1.70454,-27.2761
3.06944,1.71759,-26.723
3.06944,1.73063,-28.1377
3.06944,1.74367,-26.927
3.06944,1.75672,-27.0365
3.06944,1.76976,-27.4157
3.06944,1.7828,-27.6888
3.06944,1.79585,-27.6932
3.06944,1.80889,-28.1879
3.06944,1.82193,-28.2328
3.06944,1.83498,-28.3053
3.06944,1.84802,-28.6774
3.06944,1.86107,-29.3913
3.06944,1.87411,-29.4836
3.06944,1.88715,-29.9119
3.06944,1.9002,-30.2259
3.06944,1.91324,-31.3184
3.06944,1.92628,-31.004
3.06944,1.93933,-31.2956
3.06944,1.95237,-31.3856
3.06944,1.96541,-31.8557
3.06944,1.97846,-32.1673
3.06944,1.9915,-31.2331
3.06944,2.00454,-30.7447
3.06944,2.01759,-31.1713
3.06944,2.03063,-31.0136
3.06944,2.04367,-31.2879
3.06944,2.05672,-28.5218
3.06944,2.06976,-28.669
3.06944,2.0828,-28.2861
3.06944,2.09585,-27.3866
3.06944,2.10889,-27.9373
3.06944,2.12193,-26.7996
3.06944,2.13498,-26.0677
3.06944,2.14802,-25.7006
3.06944,2.16107,-25.8457
3.06944,2.17411,-26.191
3.06944,2.18715,-26.8017
3.06944,2.2002,-26.3323
3.06944,2.21324,-26.1274
3.06944,2.22628,-26.5756
3.06944,2.23933,-26.6914
3.06944,2.25237,-27.3171
3.06944,2.26541,-27.3256
3.06944,2.27846,-28.218
3.06944,2.2915,-27.7991
3.06944,2.30454,-28.1359
3.06944,2.31759,-29.2311
3.06944,2.33063,-29.9601
3.06944,2.34367,-28.9678
3.06944,2.35672,-29.7142
3.06944,2.36976,-28.2309
3.08249,1.13063,-26.9911
3.08249,1.14367,-27.6981
3.08249,1.15672,-27.7821
3.08249,1.16976,-27.5795
3.08249,1.1828,-27.644
3.08249,1.19585,-26.4906
3.08249,1.20889,-26.8949
3.08249,1.22193,-26.3931
3.08249,1.23498,-25.9165
3.08249,1.24802,-26.3541
3.08249,1.26107,-25.544
3.08249,1.27411,-26.3738
3.08249,1.28715,-26.4334
3.08249,1.3002,-26.1768
3.08249,1.31324,-26.4907
3.08249,1.32628,-26.8544
3.08249,1.33933,-26.9044
3.08249,1.35237,-26.9417
3.08249,1.36541,-27.0963
3.08249,1.37846,-27.3077
3.08249,1.3915,-27.0518
3.08249,1.40454,-27.1923
3.08249,1.41759,-27.9083
3.08249,1.43063,-27.51
3.08249,1.44367,-28.0796
3.08249,1.45672,-28.5631
3.08249,1.46976,-28.7242
3.08249,1.4828,-29.8994
3.08249,1.49585,-30.6108
3.08249,1.50889,-32.1538
3.08249,1.52193,-33.5362
3.08249,1.53498,-35.6915
3.08249,1.54802,-39.8624
3.08249,1.56107,-38.5972
3.08249,1.57411,-38.4536
3.08249,1.58715,-39.6474
3.08249,1.6002,-35.6956
3.08249,1.61324,-34.8108
3.08249,1.62628,-31.4301
3.08249,1.63933,-30.7105
3.08249,1.65237,-30.506
3.08249,1.66541,-28.7416
3.08249,1.67846,-28.0159
3.08249,1.6915,-27.6702
3.08249,1.70454,-26.2933
3.08249,1.71759,-26.6897
3.08249,1.73063,-27.4518
3.08249,1.74367,-26.175
3.08249,1.75672,-25.9415
3.08249,1.76976,-26.3368
3.08249,1.7828,-26.5406
3.08249,1.79585,-26.9356
3.08249,1.80889,-27.4652
3.08249,1.82193,-27.4281
3.08249,1.83498,-27.5223
3.08249,1.84802,-28.3005
3.08249,1.86107,-28.9049
3.08249,1.87411,-29.2183
3.08249,1.88715,-30.1926
3.08249,1.9002,-31.1567
3.08249,1.91324,-32.3264
3.08249,1.92628,-31.2484
3.08249,1.93933,-34.5637
3.08249,1.95237,-32.937
3.08249,1.96541,-34.0712
3.08249,1.97846,-33.7678
3.08249,1.9915,-33.1419
3.08249,2.00454,-30.915
3.08249,2.01759,-32.2347
3.08249,2.03063,-31.0255
3.08249,2.04367,-30.2682
3.08249,2.05672,-29.7992
3.08249,2.06976,-27.2077
3.08249,2.0828,-27.2217
3.08249,2.09585,-27.911
3.08249,2.10889,-26.4367
3.08249,2.12193,-26.3753
3.08249,2.13498,-26.5348
3.08249,2.14802,-26.0345
3.08249,2.16107,-25.1456
3.08249,2.17411,-25.9916
3.08249,2.18715,-26.571
3.08249,2.2002,-25.813
3.08249,2.21324,-25.7034
3.08249,2.22628,-26.7525
3.08249,2.23933,-26.8257
3.08249,2.25237,-26.7367
3.08249,2.26541,-26.7927
3.08249,2.27846,-27.8182
3.08249,2.2915,-27.4025
3.08249,2.30454,-28.0921
3.08249,2.31759,-28.3243
3.08249,2.33063,-28.9379
3.08249,2.34367,-28.1213
3.08249,2.35672,-28.7264
3.08249,2.36976,-27.2185
3.09553,1.13063,-25.768
3.09553,1.14367,-26.2995
3.09553,1.15672,-25.8977
3.09553,1.16976,-26.1865
3.09553,1.1828,-25.9374
3.09553,1.19585,-25.7038
3.09553,1.20889,-25.6421
3.09553,1.22193,-25.4445
3.09553,1.23498,-25.4168
3.09553,1.24802,-25.5015
3.09553,1.26107,-25.1084
3.09553,1.27411,-25.7422
3.09553,1.28715,-25.81
3.09553,1.3002,-25.8476
3.09553,1.31324,-25.9218
3.09553,1.32628,-26.0756
3.09553,1.33933,-26.2041
3.09553,1.35237,-26.3491
3.09553,1.36541,-26.5095
3.09553,1.37846,-26.7605
3.09553,1.3915,-26.772
3.09553,1.40454,-26.9516
3.09553,1.41759,-27.6613
3.09553,1.43063,-27.477
3.09553,1.44367,-28.0697
3.09553,1.45672,-28.6927
3.09553,1.46976,-29.0449
3.09553,1.4828,-29.9963
3.09553,1.49585,-31.2959
3.09553,1.50889,-32.6575
3.09553,1.52193,-34.0533
3.09553,1.53498,-36.7343
3.09553,1.54802,-39.2126
3.09553,1.56107,-42.2637
3.09553,1.57411,-42.124
3.09553,1.58715,-39.3033
3.09553,1.6002,-35.6733
3.09553,1.61324,-34.851
3.09553,1.62628,-31.8691
3.09553,1.63933,-31.0922
3.09553,1.65237,-29.5612
3.09553,1.66541,-28.6566
3.09553,1.67846,-27.3203
3.09553,1.6915,-27.3004
3.09553,1.70454,-26.5197
3.09553,1.71759,-25.8237
3.09553,1.73063,-26.2837
3.09553,1.74367,-25.7079
3.09553,1.75672,-25.5178
3.09553,1.76976,-25.6875
3.09553,1.7828,-25.7212
3.09553,1.79585,-26.2553
3.09553,1.80889,-26.5083
3.09553,1.82193,-26.9498
3.09553,1.83498,-27.2495
3.09553,1.84802,-27.9079
3.09553,1.86107,-28.944
3.09553,1.87411,-29.326
3.09553,1.88715,-30.3571
3.09553,1.9002,-31.4411
3.09553,1.91324,-32.869
3.09553,1.92628,-33.5243
3.09553,1.93933,-33.6066
3.09553,1.95237,-34.1063
3.09553,1.96541,-33.4608
3.09553,1.97846,-32.3688
3.09553,1.9915,-31.5449
3.09553,2.00454,-30.167
3.09553,2.01759,-29.6298
3.09553,2.03063,-28.8286
3.09553,2.04367,-28.0952
3.09553,2.05672,-26.8492
3.09553,2.06976,-26.1651
3.09553,2.0828,-26.003
3.09553,2.09585,-25.4879
3.09553,2.10889,-25.2309
3.09553,2.12193,-24.7844
3.09553,2.13498,-24.8402
3.09553,2.14802,-24.4947
3.09553,2.16107,-24.1754
3.09553,2.17411,-24.7839
3.09553,2.18715,-24.7872
3.09553,2.2002,-24.6162
3.09553,2.21324,-24.6986
3.09553,2.22628,-25.1309
3.09553,2.23933,-25.284
3.09553,2.25237,-25.8731
3.09553,2.26541,-25.8617
3.09553,2.27846,-26.5112
3.09553,2.2915,-26.0417
3.09553,2.30454,-26.5396
3.09553,2.31759,-26.5439
3.09553,2.33063,-27.0237
3.09553,2.34367,-26.692
3.09553,2.35672,-26.674
3.09553,2.36976,-26.1606
3.10857,1.13063,-24.9244
3.10857,1.14367,-25.1613
3.10857,1.15672,-24.7197
3.10857,1.16976,-25.2478
3.10857,1.1828,-25.0126
3.10857,1.19585,-24.9458
3.10857,1.20889,-25.1172
3.10857,1.22193,-24.6532
3.10857,1.23498,-24.6046
3.10857,1.24802,-24.8478
3.10857,1.26107,-24.4679
3.10857,1.27411,-24.8375
3.10857,1.28715,-25.0882
3.10857,1.3002,-25.1376
3.10857,1.31324,-25.5599
3.10857,1.32628,-25.408
3.10857,1.33933,-26.1751
3.10857,1.35237,-25.896
3.10857,1.36541,-26.0816
3.10857,1.37846,-26.2297
3.10857,1.3915,-26.253
3.10857,1.40454,-26.4644
3.10857,1.41759,-26.9315
3.10857,1.43063,-27.1114
3.10857,1.44367,-27.5676
3.10857,1.45672,-27.8528
3.10857,1.46976,-28.6094
3.10857,1.4828,-29.6188
3.10857,1.49585,-30.3366
3.10857,1.50889,-32.0262
3.10857,1.52193,-33.6325
3.10857,1.53498,-34.9167
3.10857,1.54802,-38.9452
3.10857,1.56107,-42.351
3.10857,1.57411,-41.2799
3.10857,1.58715,-36.8205
3.10857,1.6002,-37.3087
3.10857,1.61324,-33.8457
3.10857,1.62628,-31.6292
3.10857,1.63933,-30.9516
3.10857,1.65237,-31.0678
3.10857,1.66541,-28.6506
3.10857,1.67846,-27.1659
3.10857,1.6915,-27.7653
3.10857,1.70454,-25.7784
3.10857,1.71759,-25.7444
3.10857,1.73063,-26.8258
3.10857,1.74367,-25.4162
3.10857,1.75672,-25.0026
3.10857,1.76976,-25.788
3.10857,1.7828,-25.2459
3.10857,1.79585,-25.87
3.10857,1.80889,-26.4769
3.10857,1.82193,-26.4744
3.10857,1.83498,-26.6928
3.10857,1.84802,-27.4471
3.10857,1.86107,-28.5591
3.10857,1.87411,-28.7942
3.10857,1.88715,-30.5194
3.10857,1.9002,-31.063
3.10857,1.91324,-33.2424
3.10857,1.92628,-32.3353
3.10857,1.93933,-32.3353
3.10857,1.95237,-32.4285
3.10857,1.96541,-31.9354
3.10857,1.97846,-32.2685
3.10857,1.9915,-30.4935
3.10857,2.00454,-28.7857
3.10857,2.01759,-28.7857
3.10857,2.03063,-28.561
3.10857,2.04367,-28.0325
3.10857,2.05672,-28.0325
3.10857,2.06976,-25.3747
3.10857,2.0828,-25.2251
3.10857,2.09585,-24.2429
3.10857,2.10889,-24.4343
3.10857,2.12193,-24.0079
3.10857,2.13498,-24.0079
3.10857,2.14802,-23.639
3.10857,2.16107,-23.7586
3.10857,2.17411,-24.1823
3.10857,2.18715,-24.9524
3.10857,2.2002,-24.3441
3.10857,2.21324,-24.0601
3.10857,2.22628,-24.0601
3.10857,2.23933,-25.284
3.10857,2.25237,-25.3186
3.10857,2.26541,-25.4771
3.10857,2.27846,-25.9528
3.10857,2.2915,-24.8964
3.10857,2.30454,-24.8964
3.10857,2.31759,-26.8396
3.10857,2.33063,-25.925
3.10857,2.34367,-25.925
3.10857,2.35672,-26.2144
3.10857,2.36976,-25.2742
3.12162,1.13063,-24.4784
3.12162,1.14367,-23.9812
3.12162,1.15672,-23.8364
3.12162,1.16976,-24.4014
3.12162,1.1828,-24.2355
3.12162,1.19585,-24.1107
3.12162,1.20889,-24.267
3.12162,1.22193,-23.9184
3.12162,1.23498,-24.0137
3.12162,1.24802,-24.4889
3.12162,1.26107,-23.8939
3.12162,1.27411,-24.5819
3.12162,1.28715,-24.9092
3.12162,1.3002,-24.9585
3.12162,1.31324,-25.0135
3.12162,1.32628,-25.3044
3.12162,1.33933,-25.7923
3.12162,1.35237,-26.0247
3.12162,1.36541,-25.9777
3.12162,1.37846,-26.3367
3.12162,1.3915,-26.3296
3.12162,1.40454,-26.6204
3.12162,1.41759,-27.2007
3.12162,1.43063,-27.2665
3.12162,1.44367,-27.7994
3.12162,1.45672,-28.2275
3.12162,1.46976,-29.0334
3.12162,1.4828,-29.9952
3.12162,1.49585,-31.0122
3.12162,1.50889,-32.5315
3.12162,1.52193,-33.7348
3.12162,1.53498,-35.9721
3.12162,1.54802,-39.9626
3.12162,1.56107,-44.533
3.12162,1.57411,-40.9283
3.12162,1.58715,-36.1454
3.12162,1.6002,-34.6505
3.12162,1.61324,-33.2082
3.12162,1.62628,-30.9401
3.12162,1.63933,-29.8993
3.12162,1.65237,-30.3282
3.12162,1.66541,-27.7732
3.12162,1.67846,-26.5212
3.12162,1.6915,-26.3876
3.12162,1.70454,-25.2992
3.12162,1.71759,-24.927
3.12162,1.73063,-25.7689
3.12162,1.74367,-24.5782
3.12162,1.75672,-24.3567
3.12162,1.76976,-24.5121
3.12162,1.7828,-24.5354
3.12162,1.79585,-25.5211
3.12162,1.80889,-25.828
3.12162,1.82193,-26.1463
3.12162,1.83498,-26.3184
3.12162,1.84802,-27.2761
3.12162,1.86107,-28.4055
3.12162,1.87411,-29.2223
3.12162,1.88715,-30.984
3.12162,1.9002,-31.6937
3.12162,1.91324,-33.7021
3.12162,1.92628,-33.5727
3.12162,1.93933,-33.0707
3.12162,1.95237,-31.6861
3.12162,1.96541,-31.1728
3.12162,1.97846,-30.4156
3.12162,1.9915,-29.5026
3.12162,2.00454,-27.4104
3.12162,2.01759,-26.8242
3.12162,2.03063,-26.1975
3.12162,2.04367,-25.1731
3.12162,2.05672,-23.56
3.12162,2.06976,-23.9817
3.12162,2.0828,-23.5425
3.12162,2.09585,-22.7731
3.12162,2.10889,-22.9267
3.12162,2.12193,-22.9866
3.12162,2.13498,-22.1478
3.12162,2.14802,-22.7558
3.12162,2.16107,-23.2985
3.12162,2.17411,-23.2221
3.12162,2.18715,-23.7821
3.12162,2.2002,-23.2382
3.12162,2.21324,-23.5801
3.12162,2.22628,-25.1921
3.12162,2.23933,-25.1921
3.12162,2.25237,-24.8596
3.12162,2.26541,-24.6648
3.12162,2.27846,-25.2007
3.12162,2.2915,-23.3063
3.12162,2.30454,-23.8925
3.12162,2.31759,-25.038
3.12162,2.33063,-24.4606
3.12162,2.34367,-23.4322
3.12162,2.35672,-24.285
3.12162,2.36976,-24.2458
3.13466,1.13063,-24.4784
3.13466,1.14367,-23.3302
3.13466,1.15672,-23.3062
3.13466,1.16976,-23.541
3.13466,1.1828,-23.4192
3.13466,1.19585,-23.4177
3.13466,1.20889,-23.551
3.13466,1.22193,-23.3683
3.13466,1.23498,-23.5887
3.13466,1.24802,-24.0818
3.13466,1.26107,-23.8464
3.13466,1.27411,-24.1387
3.13466,1.28715,-24.5194
3.13466,1.3002,-24.4957
3.13466,1.31324,-24.8951
3.13466,1.32628,-24.9445
3.13466,1.33933,-25.224
3.13466,1.35237,-25.6703
3.13466,1.36541,-26.0076
3.13466,1.37846,-26.4831
3.13466,1.3915,-26.5806
3.13466,1.40454,-27.0405
3.13466,1.41759,-27.6527
3.13466,1.43063,-28.3243
3.13466,1.44367,-29.0267
3.13466,1.45672,-29.6827
3.13466,1.46976,-30.7017
3.13466,1.4828,-31.7186
3.13466,1.49585,-32.6698
3.13466,1.50889,-34.2885
3.13466,1.52193,-36.1652
3.13466,1.53498,-37.4902
3.13466,1.54802,-39.6612
3.13466,1.56107,-40.6419
3.13466,1.57411,-41.1693
3.13466,1.58715,-35.4794
3.13466,1.6002,-34.7536
3.13466,1.61324,-32.6378
3.13466,1.62628,-30.4926
3.13466,1.63933,-29.6396
3.13466,1.65237,-28.1198
3.13466,1.66541,-27.0638
3.13466,1.67846,-26.0508
3.13466,1.6915,-26.2449
3.13466,1.70454,-24.6442
3.13466,1.71759,-24.6971
3.13466,1.73063,-24.9593
3.13466,1.74367,-23.9792
3.13466,1.75672,-23.8072
3.13466,1.76976,-23.8516
3.13466,1.7828,-24.5254
3.13466,1.79585,-24.6451
3.13466,1.80889,-25.1264
3.13466,1.82193,-25.4802
3.13466,1.83498,-25.8871
3.13466,1.84802,-26.4048
3.13466,1.86107,-28.08
3.13466,1.87411,-28.3087
3.13466,1.88715,-30.3417
3.13466,1.9002,-31.8754
3.13466,1.91324,-34.029
3.13466,1.92628,-34.1667
3.13466,1.93933,-34.9434
3.13466,1.95237,-32.5083
3.13466,1.96541,-33.3981
3.13466,1.97846,-30.8628
3.13466,1.9915,-29.1786
3.13466,2.00454,-27.4932
3.13466,2.01759,-27.3667
3.13466,2.03063,-26.306
3.13466,2.04367,-25.4603
3.13466,2.05672,-25.4603
3.13466,2.06976,-23.8058
3.13466,2.0828,-23.7586
3.13466,2.09585,-23.5705
3.13466,2.10889,-23.1532
3.13466,2.12193,-22.952
3.13466,2.13498,-23.1398
3.13466,2.14802,-22.9242
3.13466,2.16107,-22.923
3.13466,2.17411,-23.214
3.13466,2.18715,-23.7401
3.13466,2.2002,-23.7022
3.13466,2.21324,-23.787
3.13466,2.22628,-24.0634
3.13466,2.23933,-24.2909
3.13466,2.25237,-24.3837
3.13466,2.26541,-24.5092
3.13466,2.27846,-24.4612
3.13466,2.2915,-23.9263
3.13466,2.30454,-24.2116
3.13466,2.31759,-24.6413
3.13466,2.33063,-24.1568
3.13466,2.34367,-23.6586
3.13466,2.35672,-23.9356
3.13466,2.36976,-23.1159
3.1477,1.13063,-22.498
3.1477,1.14367,-22.498
3.1477,1.15672,-22.5149
3.1477,1.16976,-22.9478
3.1477,1.1828,-22.8205
3.1477,1.19585,-22.7642
3.1477,1.20889,-23.0529
3.1477,1.22193,-23.1917
3.1477,1.23498,-23.0837
3.1477,1.24802,-23.5258
3.1477,1.26107,-23.5285
3.1477,1.27411,-24.0814
3.1477,1.28715,-24.3669
3.1477,1.3002,-24.6055
3.1477,1.31324,-24.8307
3.1477,1.32628,-24.97
3.1477,1.33933,-25.6721
3.1477,1.35237,-26.0214
3.1477,1.36541,-26.267
3.1477,1.37846,-26.9067
3.1477,1.3915,-27.2369
3.1477,1.40454,-27.6112
3.1477,1.41759,-28.2726
3.1477,1.43063,-29.3059
3.1477,1.44367,-29.7784
3.1477,1.45672,-30.5181
3.1477,1.46976,-31.8774
3.1477,1.4828,-32.4313
3.1477,1.49585,-34.0442
3.1477,1.50889,-35.3247
3.1477,1.52193,-37.009
3.1477,1.53498,-38.2524
3.1477,1.54802,-38.1546
3.1477,1.56107,-40.3586
3.1477,1.57411,-37.1022
3.1477,1.58715,-35.0091
3.1477,1.6002,-34.3106
3.1477,1.61324,-31.7044
3.1477,1.62628,-30.1004
3.1477,1.63933,-28.979
3.1477,1.65237,-28.5502
3.1477,1.66541,-26.8382
3.1477,1.67846,-26.1353
3.1477,1.6915,-25.5105
3.1477,1.70454,-24.6893
3.1477,1.71759,-24.4295
3.1477,1.73063,-24.0292
3.1477,1.74367,-23.7893
3.1477,1.75672,-23.4172
3.1477,1.76976,-23.5499
3.1477,1.7828,-23.6691
3.1477,1.79585,-24.0773
3.1477,1.80889,-24.2474
3.1477,1.82193,-24.3983
3.1477,1.83498,-25.2519
3.1477,1.84802,-25.8535
3.1477,1.86107,-27.0778
3.1477,1.87411,-27.9001
3.1477,1.88715,-29.755
3.1477,1.9002,-30.4499
3.1477,1.91324,-33.3553
3.1477,1.92628,-33.8582
3.1477,1.93933,-34.3366
3.1477,1.95237,-35.2456
3.1477,1.96541,-34.4128
3.1477,1.97846,-31.2272
3.1477,1.9915,-30.0814
3.1477,2.00454,-28.0366
3.1477,2.01759,-27.2661
3.1477,2.03063,-26.1177
3.1477,2.04367,-25.3389
3.1477,2.05672,-24.9802
3.1477,2.06976,-23.7591
3.1477,2.0828,-23.5421
3.1477,2.09585,-23.1802
3.1477,2.10889,-22.9835
3.1477,2.12193,-22.737
3.1477,2.13498,-22.8972
3.1477,2.14802,-22.6389
3.1477,2.16107,-22.6569
3.1477,2.17411,-23.022
3.1477,2.18715,-23.1343
3.1477,2.2002,-23.3275
3.1477,2.21324,-23.3191
3.1477,2.22628,-23.9315
3.1477,2.23933,-23.8385
3.1477,2.25237,-24.183
3.1477,2.26541,-24.3223
3.1477,2.27846,-24.414
3.1477,2.2915,-24.3841
3.1477,2.30454,-24.2311
3.1477,2.31759,-24.13
3.1477,2.33063,-23.7985
3.1477,2.34367,-23.7954
3.1477,2.35672,-23.5911
3.1477,2.36976,-22.8034
3.16075,1.13063,-22.1816
3.16075,1.14367,-22.1816
3.16075,1.15672,-22.0726
3.16075,1.16976,-22.3339
3.16075,1.1828,-22.2641
3.16075,1.19585,-22.3896
3.16075,1.20889,-22.4777
3.16075,1.22193,-22.508
3.16075,1.23498,-22.7457
3.16075,1.24802,-22.8104
3.16075,1.26107,-23.1076
3.16075,1.27411,-23.4805
3.16075,1.28715,-23.6269
3.16075,1.3002,-24.1447
3.16075,1.31324,-24.5213
3.16075,1.32628,-24.7491
3.16075,1.33933,-25.2921
3.16075,1.35237,-25.7453
3.16075,1.36541,-26.3862
3.16075,1.37846,-27.1578
3.16075,1.3915,-27.4668
3.16075,1.40454,-28.345
3.16075,1.41759,-29.1061
3.16075,1.43063,-30.0225
3.16075,1.44367,-31.1642
3.16075,1.45672,-31.7505
3.16075,1.46976,-33.2103
3.16075,1.4828,-34.2217
3.16075,1.49585,-35.7595
3.16075,1.50889,-36.5244
3.16075,1.52193,-37.6487
3.16075,1.53498,-35.4259
3.16075,1.54802,-37.2373
3.16075,1.56107,-36.7016
3.16075,1.57411,-35.2684
3.16075,1.58715,-31.8692
3.16075,1.6002,-31.3866
3.16075,1.61324,-30.1058
3.16075,1.62628,-29.0002
3.16075,1.63933,-27.8924
3.16075,1.65237,-27.5353
3.16075,1.66541,-26.2588
3.16075,1.67846,-25.4748
3.16075,1.6915,-25.0986
3.16075,1.70454,-24.0672
3.16075,1.71759,-24.0035
3.16075,1.73063,-24.2949
3.16075,1.74367,-23.4754
3.16075,1.75672,-23.4333
3.16075,1.76976,-23.3364
3.16075,1.7828,-23.5026
3.16075,1.79585,-23.914
3.16075,1.80889,-24.177
3.16075,1.82193,-24.7821
3.16075,1.83498,-25.5731
3.16075,1.84802,-25.707
3.16075,1.86107,-27.6297
3.16075,1.87411,-28.2329
3.16075,1.88715,-30.199
3.16075,1.9002,-31.508
3.16075,1.91324,-33.8284
3.16075,1.92628,-33.8897
3.16075,1.93933,-33.2903
3.16075,1.95237,-31.5394
3.16075,1.96541,-29.9774
3.16075,1.97846,-29.5296
3.16075,1.9915,-27.5384
3.16075,2.00454,-26.2666
3.16075,2.01759,-24.7113
3.16075,2.03063,-24.6181
3.16075,2.04367,-23.9178
3.16075,2.05672,-23.0765
3.16075,2.06976,-23.0516
3.16075,2.0828,-23.068
3.16075,2.09585,-21.7176
3.16075,2.10889,-22.1927
3.16075,2.12193,-22.528
3.16075,2.13498,-22.4566
3.16075,2.14802,-22.226
3.16075,2.16107,-22.3535
3.16075,2.17411,-22.7777
3.16075,2.18715,-22.727
3.16075,2.2002,-22.7164
3.16075,2.21324,-23.0079
3.16075,2.22628,-23.3092
3.16075,2.23933,-23.0396
3.16075,2.25237,-23.8446
3.16075,2.26541,-23.6796
3.16075,2.27846,-23.5876
3.16075,2.2915,-22.7267
3.16075,2.30454,-22.797
3.16075,2.31759,-22.6539
3.16075,2.33063,-22.7458
3.16075,2.34367,-22.0472
3.16075,2.35672,-22.3059
3.16075,2.36976,-21.7055
3.17379,1.13063,-21.5288
3.17379,1.14367,-21.5288
3.17379,1.15672,-21.6512
3.17379,1.16976,-21.8755
3.17379,1.1828,-21.935
3.17379,1.19585,-22.0599
3.17379,1.20889,-22.3352
3.17379,1.22193,-22.6488
3.17379,1.23498,-22.9325
3.17379,1.24802,-23.095
3.17379,1.26107,-23.3909
3.17379,1.27411,-23.9045
3.17379,1.28715,-24.0018
3.17379,1.3002,-24.7016
3.17379,1.31324,-24.9282
3.17379,1.32628,-24.7537
3.17379,1.33933,-24.9553
3.17379,1.35237,-25.9575
3.17379,1.36541,-26.5533
3.17379,1.37846,-27.0148
3.17379,1.3915,-28.6317
3.17379,1.40454,-28.4261
3.17379,1.41759,-30.1159
3.17379,1.43063,-32.2643
3.17379,1.44367,-32.7616
3.17379,1.45672,-33.9836
3.17379,1.46976,-35.1493
3.17379,1.4828,-34.7012
3.17379,1.49585,-39.8634
3.17379,1.50889,-40.2984
3.17379,1.52193,-40.268
3.17379,1.53498,-36.5936
3.17379,1.54802,-36.436
3.17379,1.56107,-39.0658
3.17379,1.57411,-33.4008
3.17379,1.58715,-31.7973
3.17379,1.6002,-32.0662
3.17379,1.61324,-29.6843
3.17379,1.62628,-28.3804
3.17379,1.63933,-27.8475
3.17379,1.65237,-27.4064
3.17379,1.66541,-25.9212
3.17379,1.67846,-25.4113
3.17379,1.6915,-24.6984
3.17379,1.70454,-24.0992
3.17379,1.71759,-23.8817
3.17379,1.73063,-23.7004
3.17379,1.74367,-22.8788
3.17379,1.75672,-22.8788
3.17379,1.76976,-22.8966
3.17379,1.7828,-23.1338
3.17379,1.79585,-23.3448
3.17379,1.80889,-23.8392
3.17379,1.82193,-24.0018
3.17379,1.83498,-24.7351
3.17379,1.84802,-25.4206
3.17379,1.86107,-26.8041
3.17379,1.87411,-27.6802
3.17379,1.88715,-29.6847
3.17379,1.9002,-30.1655
3.17379,1.91324,-32.8526
3.17379,1.92628,-32.6471
3.17379,1.93933,-34.0724
3.17379,1.95237,-32.553
3.17379,1.96541,-32.553
3.17379,1.97846,-29.9278
3.17379,1.9915,-28.5608
3.17379,2.00454,-26.4252
3.17379,2.01759,-26.4002
3.17379,2.03063,-25.1069
3.17379,2.04367,-24.6179
3.17379,2.05672,-23.423
3.17379,2.06976,-23.3317
3.17379,2.0828,-23.2719
3.17379,2.09585,-21.6307
3.17379,2.10889,-22.2977
3.17379,2.12193,-22.601
3.17379,2.13498,-22.5267
3.17379,2.14802,-22.3354
3.17379,2.16107,-22.8975
3.17379,2.17411,-23.2187
3.17379,2.18715,-23.0707
3.17379,2.2002,-23.2482
3.17379,2.21324,-23.5414
3.17379,2.22628,-23.8373
3.17379,2.23933,-24.0489
3.17379,2.25237,-23.9444
3.17379,2.26541,-23.9912
3.17379,2.27846,-23.5674
3.17379,2.2915,-23.4011
3.17379,2.30454,-23.0884
3.17379,2.31759,-22.8486
3.17379,2.33063,-22.5042
3.17379,2.34367,-22.3184
3.17379,2.35672,-22.2791
3.17379,2.36976,-21.5624
3.18683,1.13063,-21.5989
3.18683,1.14367,-21.5989
3.18683,1.15672,-21.6546
3.18683,1.16976,-21.8534
3.18683,1.1828,-21.9341
3.18683,1.19585,-22.0613
3.18683,1.20889,-22.3764
3.18683,1.22193,-22.634
3.18683,1.23498,-23.0638
3.18683,1.24802,-23.5039
3.18683,1.26107,-23.4891
3.18683,1.27411,-24.1389
3.18683,1.28715,-23.9772
3.18683,1.3002,-24.6332
3.18683,1.31324,-24.9797
3.18683,1.32628,-25.0925
3.18683,1.33933,-25.6737
3.18683,1.35237,-26.4574
3.18683,1.36541,-26.6348
3.18683,1.37846,-27.5377
3.18683,1.3915,-28.279
3.18683,1.40454,-29.3856
3.18683,1.41759,-31.1331
3.18683,1.43063,-33.2714
3.18683,1.44367,-35.8583
3.18683,1.45672,-36.376
3.18683,1.46976,-39.0768
3.18683,1.4828,-38.4777
3.18683,1.49585,-38.2334
3.18683,1.50889,-39.5707
3.18683,1.52193,-37.955
3.18683,1.53498,-36.4712
3.18683,1.54802,-35.0431
3.18683,1.56107,-33.7479
3.18683,1.57411,-31.7291
3.18683,1.58715,-30.0648
3.18683,1.6002,-29.6795
3.18683,1.61324,-28.9092
3.18683,1.62628,-27.8846
3.18683,1.63933,-26.9939
3.18683,1.65237,-26.2769
3.18683,1.66541,-25.7714
3.18683,1.67846,-25.0591
3.18683,1.6915,-24.6332
3.18683,1.70454,-23.9319
3.18683,1.71759,-23.6688
3.18683,1.73063,-23.3726
3.18683,1.74367,-23.1138
3.18683,1.75672,-22.9897
3.18683,1.76976,-23.002
3.18683,1.7828,-23.0543
3.18683,1.79585,-23.3542
3.18683,1.80889,-23.7283
3.18683,1.82193,-24.0442
3.18683,1.83498,-24.9618
3.18683,1.84802,-25.6742
3.18683,1.86107,-27.1618
3.18683,1.87411,-27.9379
3.18683,1.88715,-29.5126
3.18683,1.9002,-30.8168
3.18683,1.91324,-32.8204
3.18683,1.92628,-33.7588
3.18683,1.93933,-34.2587
3.18683,1.95237,-32.0215
3.18683,1.96541,-31.0777
3.18683,1.97846,-29.1045
3.18683,1.9915,-28.5139
3.18683,2.00454,-26.4202
3.18683,2.01759,-25.7761
3.18683,2.03063,-25.0803
3.18683,2.04367,-24.0071
3.18683,2.05672,-23.7779
3.18683,2.06976,-23.1775
3.18683,2.0828,-23.2511
3.18683,2.09585,-22.5625
3.18683,2.10889,-22.871
3.18683,2.12193,-22.6102
3.18683,2.13498,-22.3921
3.18683,2.14802,-22.6446
3.18683,2.16107,-22.8863
3.18683,2.17411,-23.2516
3.18683,2.18715,-23.2337
3.18683,2.2002,-23.4118
3.18683,2.21324,-23.7188
3.18683,2.22628,-23.6063
3.18683,2.23933,-23.8945
3.18683,2.25237,-23.7391
3.18683,2.26541,-23.6697
3.18683,2.27846,-23.4146
3.18683,2.2915,-22.7794
3.18683,2.30454,-22.6624
3.18683,2.31759,-22.2291
3.18683,2.33063,-22.133
3.18683,2.34367,-21.5403
3.18683,2.35672,-21.5337
3.18683,2.36976,-21.2508
3.19988,1.13063,-21.4982
3.19988,1.14367,-21.4982
3.19988,1.15672,-21.9026
3.19988,1.16976,-21.7735
3.19988,1.1828,-21.9977
3.19988,1.19585,-22.0239
3.19988,1.20889,-22.5012
3.19988,1.22193,-22.7255
3.19988,1.23498,-23.025
3.19988,1.24802,-23.5439
3.19988,1.26107,-23.7155
3.19988,1.27411,-24.4677
3.19988,1.28715,-24.5162
3.19988,1.3002,-25.2675
3.19988,1.31324,-25.027
3.19988,1.32628,-25.7446
3.19988,1.33933,-26.4041
3.19988,1.35237,-26.8304
3.19988,1.36541,-27.3102
3.19988,1.37846,-27.8511
3.19988,1.3915,-28.8985
3.19988,1.40454,-30.6272
3.19988,1.41759,-33.0196
3.19988,1.43063,-36.2068
3.19988,1.44367,-35.6113
3.19988,1.45672,-38.6135
3.19988,1.46976,-40.422
3.19988,1.4828,-36.6646
3.19988,1.49585,-35.8948
3.19988,1.50889,-37.8586
3.19988,1.52193,-36.0678
3.19988,1.53498,-31.2903
3.19988,1.54802,-31.8711
3.19988,1.56107,-33.1716
3.19988,1.57411,-30.6613
3.19988,1.58715,-28.8869
3.19988,1.6002,-28.2647
3.19988,1.61324,-27.6079
3.19988,1.62628,-26.8653
3.19988,1.63933,-26.9061
3.19988,1.65237,-25.7483
3.19988,1.66541,-25.12
3.19988,1.67846,-25.1973
3.19988,1.6915,-24.2514
3.19988,1.70454,-23.791
3.19988,1.71759,-23.6651
3.19988,1.73063,-23.196
3.19988,1.74367,-23.1011
3.19988,1.75672,-23.4097
3.19988,1.76976,-23.1076
3.19988,1.7828,-23.1014
3.19988,1.79585,-23.57
3.19988,1.80889,-23.673
3.19988,1.82193,-24.8097
3.19988,1.83498,-25.2706
3.19988,1.84802,-25.3705
3.19988,1.86107,-27.2487
3.19988,1.87411,-28.1646
3.19988,1.88715,-29.8351
3.19988,1.9002,-30.644
3.19988,1.91324,-31.9245
3.19988,1.92628,-33.1822
3.19988,1.93933,-35.9955
3.19988,1.95237,-30.6938
3.19988,1.96541,-29.9353
3.19988,1.97846,-29.071
3.19988,1.9915,-26.983
3.19988,2.00454,-25.4364
3.19988,2.01759,-25.3333
3.19988,2.03063,-24.2777
3.19988,2.04367,-24.1265
3.19988,2.05672,-23.2633
3.19988,2.06976,-23.2719
3.19988,2.0828,-23.173
3.19988,2.09585,-22.1906
3.19988,2.10889,-22.5272
3.19988,2.12193,-23.0036
3.19988,2.13498,-23.0407
3.19988,2.14802,-23.0464
3.19988,2.16107,-23.5181
3.19988,2.17411,-23.7171
3.19988,2.18715,-23.974
3.19988,2.2002,-24.074
3.19988,2.21324,-24.2978
3.19988,2.22628,-24.2945
3.19988,2.23933,-24.0588
3.19988,2.25237,-24.2028
3.19988,2.26541,-23.9573
3.19988,2.27846,-23.1931
3.19988,2.2915,-22.7767
3.19988,2.30454,-22.0513
3.19988,2.31759,-22.1496
3.19988,2.33063,-21.8555
3.19988,2.34367,-21.5071
3.19988,2.35672,-21.414
3.19988,2.36976,-21.0461
3.21292,1.13063,-21.5294
3.21292,1.14367,-21.5294
3.21292,1.15672,-21.5025
3.21292,1.16976,-22.0369
3.21292,1.1828,-21.8056
3.21292,1.19585,-22.0105
3.21292,1.20889,-22.2315
3.21292,1.22193,-23.0702
3.21292,1.23498,-23.1983
3.21292,1.24802,-23.6255
3.21292,1.26107,-23.7543
3.21292,1.27411,-24.1812
3.21292,1.28715,-24.6441
3.21292,1.3002,-24.7932
3.21292,1.31324,-25.0886
3.21292,1.32628,-25.3896
3.21292,1.33933,-25.8332
3.21292,1.35237,-26.2916
3.21292,1.36541,-26.9539
3.21292,1.37846,-27.8377
3.21292,1.3915,-29.1049
3.21292,1.40454,-30.6835
3.21292,1.41759,-32.7784
3.21292,1.43063,-35.0903
3.21292,1.44367,-35.8141
3.21292,1.45672,-38.292
3.21292,1.46976,-40.7337
3.21292,1.4828,-41.0983
3.21292,1.49585,-37.8179
3.21292,1.50889,-35.8069
3.21292,1.52193,-34.8879
3.21292,1.53498,-32.6596
3.21292,1.54802,-32.0475
3.21292,1.56107,-30.9877
3.21292,1.57411,-29.8535
3.21292,1.58715,-28.2251
3.21292,1.6002,-27.8406
3.21292,1.61324,-27.4833
3.21292,1.62628,-26.9055
3.21292,1.63933,-26.2851
3.21292,1.65237,-25.6821
3.21292,1.66541,-25.322
3.21292,1.67846,-25.1422
3.21292,1.6915,-24.2869
3.21292,1.70454,-24.061
3.21292,1.71759,-23.8162
3.21292,1.73063,-23.3055
3.21292,1.74367,-23.1311
3.21292,1.75672,-23.1674
3.21292,1.76976,-23.0511
3.21292,1.7828,-23.2157
3.21292,1.79585,-23.5301
3.21292,1.80889,-23.7639
3.21292,1.82193,-24.4107
3.21292,1.83498,-25.1585
3.21292,1.84802,-25.9305
3.21292,1.86107,-27.086
3.21292,1.87411,-28.0363
3.21292,1.88715,-29.1205
3.21292,1.9002,-30.3096
3.21292,1.91324,-31.1403
3.21292,1.92628,-32.6216
3.21292,1.93933,-32.4032
3.21292,1.95237,-31.3092
3.21292,1.96541,-30.1712
3.21292,1.97846,-28.5871
3.21292,1.9915,-27.6478
3.21292,2.00454,-26.1086
3.21292,2.01759,-25.796
3.21292,2.03063,-24.7991
3.21292,2.04367,-24.5475
3.21292,2.05672,-23.8877
3.21292,2.06976,-23.3619
3.21292,2.0828,-23.4324
3.21292,2.09585,-23.1517
3.21292,2.10889,-23.1284
3.21292,2.12193,-23.3986
3.21292,2.13498,-23.4363
3.21292,2.14802,-23.5356
3.21292,2.16107,-24.023
3.21292,2.17411,-24.2021
3.21292,2.18715,-24.4137
3.21292,2.2002,-24.7855
3.21292,2.21324,-25.094
3.21292,2.22628,-24.8468
3.21292,2.23933,-24.7706
3.21292,2.25237,-24.7491
3.21292,2.26541,-24.2347
3.21292,2.27846,-23.6116
3.21292,2.2915,-23.1955
3.21292,2.30454,-22.4279
3.21292,2.31759,-22.0304
3.21292,2.33063,-21.5628
3.21292,2.34367,-21.4472
3.21292,2.35672,-21.0929
3.21292,2.36976,-20.9042
3.22596,1.13063,-21.6315
3.22596,1.14367,-21.6315
3.22596,1.15672,-21.6141
3.22596,1.16976,-21.7622
3.22596,1.1828,-21.7113
3.22596,1.19585,-22.0154
3.22596,1.20889,-22.3153
3.22596,1.22193,-21.9769
3.22596,1.23498,-23.1783
3.22596,1.24802,-23.213
3.22596,1.26107,-23.6126
3.22596,1.27411,-24.0541
3.22596,1.28715,-23.6511
3.22596,1.3002,-24.5555
3.22596,1.31324,-25.3075
3.22596,1.32628,-24.7982
3.22596,1.33933,-25.6617
3.22596,1.35237,-26.5022
3.22596,1.36541,-26.2978
3.22596,1.37846,-27.1326
3.22596,1.3915,-29.2272
3.22596,1.40454,-29.8109
3.22596,1.41759,-33.0988
3.22596,1.43063,-31.1769
3.22596,1.44367,-33.3274
3.22596,1.45672,-37.6459
3.22596,1.46976,-36.6605
3.22596,1.4828,-38.488
3.22596,1.49585,-35.1432
3.22596,1.50889,-38.6852
3.22596,1.52193,-34.7947
3.22596,1.53498,-31.1928
3.22596,1.54802,-31.3557
3.22596,1.56107,-31.2227
3.22596,1.57411,-29.9086
3.22596,1.58715,-28.525
3.22596,1.6002,-27.8489
3.22596,1.61324,-27.3958
3.22596,1.62628,-27.1199
3.22596,1.63933,-26.524
3.22596,1.65237,-25.6287
3.22596,1.66541,-25.6496
3.22596,1.67846,-25.4211
3.22596,1.6915,-24.3776
3.22596,1.70454,-24.4197
3.22596,1.71759,-24.2313
3.22596,1.73063,-23.4791
3.22596,1.74367,-23.4259
3.22596,1.75672,-23.3805
3.22596,1.76976,-23.3162
3.22596,1.7828,-23.5452
3.22596,1.79585,-23.8135
3.22596,1.80889,-23.7921
3.22596,1.82193,-24.6585
3.22596,1.83498,-25.5859
3.22596,1.84802,-25.9929
3.22596,1.86107,-27.1063
3.22596,1.87411,-27.8221
3.22596,1.88715,-29.2187
3.22596,1.9002,-29.672
3.22596,1.91324,-30.1859
3.22596,1.92628,-29.9882
3.22596,1.93933,-30.5696
3.22596,1.95237,-29.657
3.22596,1.96541,-28.9441
3.22596,1.97846,-27.9842
3.22596,1.9915,-27.1534
3.22596,2.00454,-25.4501
3.22596,2.01759,-24.5666
3.22596,2.03063,-24.1479
3.22596,2.04367,-24.9801
3.22596,2.05672,-23.4929
3.22596,2.06976,-24.2435
3.22596,2.0828,-23.684
3.22596,2.09585,-23.0125
3.22596,2.10889,-22.5552
3.22596,2.12193,-24.113
3.22596,2.13498,-24.113
3.22596,2.14802,-23.936
3.22596,2.16107,-24.5602
3.22596,2.17411,-24.8558
3.22596,2.18715,-24.5793
3.22596,2.2002,-24.6857
3.22596,2.21324,-24.9014
3.22596,2.22628,-24.9324
3.22596,2.23933,-24.9736
3.22596,2.25237,-25.0153
3.22596,2.26541,-24.7012
3.22596,2.27846,-23.4282
3.22596,2.2915,-23.2608
3.22596,2.30454,-22.7189
3.22596,2.31759,-22.1811
3.22596,2.33063,-21.7534
3.22596,2.34367,-21.4622
3.22596,2.35672,-21.2456
3.22596,2.36976,-20.8985
3.23901,1.13063,-21.5892
3.23901,1.14367,-21.5892
3.23901,1.15672,-21.7
3.23901,1.16976,-22.0041
3.23901,1.1828,-22.1069
3.23901,1.19585,-22.0629
3.23901,1.20889,-22.394
3.23901,1.22193,-22.535
3.23901,1.23498,-23.3779
3.23901,1.24802,-23.5046
3.23901,1.26107,-23.8453
3.23901,1.27411,-24.4
3.23901,1.28715,-24.4963
3.23901,1.3002,-24.6288
3.23901,1.31324,-25.3541
3.23901,1.32628,-25.1055
3.23901,1.33933,-25.9027
3.23901,1.35237,-25.9493
3.23901,1.36541,-26.2216
3.23901,1.37846,-27.1647
3.23901,1.3915,-27.8307
3.23901,1.40454,-29.1878
3.23901,1.41759,-30.4726
3.23901,1.43063,-30.7476
3.23901,1.44367,-31.2533
3.23901,1.45672,-33.989
3.23901,1.46976,-33.9994
3.23901,1.4828,-33.5957
3.23901,1.49585,-31.3226
3.23901,1.50889,-33.9464
3.23901,1.52193,-32.4279
3.23901,1.53498,-30.107
3.23901,1.54802,-30.9019
3.23901,1.56107,-29.9995
3.23901,1.57411,-29.0561
3.23901,1.58715,-28.188
3.23901,1.6002,-27.3743
3.23901,1.61324,-27.3165
3.23901,1.62628,-26.8738
3.23901,1.63933,-26.232
3.23901,1.65237,-25.9453
3.23901,1.66541,-25.7964
3.23901,1.67846,-25.9034
3.23901,1.6915,-24.9497
3.23901,1.70454,-24.8881
3.23901,1.71759,-24.8222
3.23901,1.73063,-24.1198
3.23901,1.74367,-24.0918
3.23901,1.75672,-24.2981
3.23901,1.76976,-23.9802
3.23901,1.7828,-24.1325
3.23901,1.79585,-24.428
3.23901,1.80889,-24.4851
3.23901,1.82193,-25.1282
3.23901,1.83498,-25.8256
3.23901,1.84802,-26.2205
3.23901,1.86107,-27.3121
3.23901,1.87411,-28.0907
3.23901,1.88715,-28.7036
3.23901,1.9002,-29.0245
3.23901,1.91324,-29.0621
3.23901,1.92628,-29.207
3.23901,1.93933,-29.645
3.23901,1.95237,-28.7427
3.23901,1.96541,-27.8432
3.23901,1.97846,-27.0358
3.23901,1.9915,-26.4268
3.23901,2.00454,-25.1966
3.23901,2.01759,-24.9078
3.23901,2.03063,-24.4182
3.23901,2.04367,-24.4699
3.23901,2.05672,-23.6793
3.23901,2.06976,-24.0869
3.23901,2.0828,-24.0743
3.23901,2.09585,-23.8455
3.23901,2.10889,-24.0261
3.23901,2.12193,-24.588
3.23901,2.13498,-24.9309
3.23901,2.14802,-24.8305
3.23901,2.16107,-25.6862
3.23901,2.17411,-25.8446
3.23901,2.18715,-25.6759
3.23901,2.2002,-26.1425
3.23901,2.21324,-26.5233
3.23901,2.22628,-25.7951
3.23901,2.23933,-25.6755
3.23901,2.25237,-25.5451
3.23901,2.26541,-24.8747
3.23901,2.27846,-23.5676
3.23901,2.2915,-23.1043
3.23901,2.30454,-22.6951
3.23901,2.31759,-22.169
3.23901,2.33063,-21.6951
3.23901,2.34367,-21.2823
3.23901,2.35672,-21.1926
3.23901,2.36976,-20.9706
3.25205,1.13063,-21.9534
3.25205,1.14367,-21.9534
3.25205,1.15672,-21.9908
3.25205,1.16976,-21.9263
3.25205,1.1828,-22.2577
3.25205,1.19585,-22.2671
3.25205,1.20889,-22.5851
3.25205,1.22193,-22.9063
3.25205,1.23498,-23.1237
3.25205,1.24802,-23.6915
3.25205,1.26107,-24.0518
3.25205,1.27411,-24.4628
3.25205,1.28715,-24.7319
3.25205,1.3002,-24.6436
3.25205,1.31324,-25.2677
3.25205,1.32628,-24.8144
3.25205,1.33933,-25.0324
3.25205,1.35237,-25.7521
3.25205,1.36541,-25.9895
3.25205,1.37846,-26.664
3.25205,1.3915,-26.513
3.25205,1.40454,-28.7258
3.25205,1.41759,-29.8852
3.25205,1.43063,-30.0867
3.25205,1.44367,-30.8002
3.25205,1.45672,-32.1785
3.25205,1.46976,-31.8607
3.25205,1.4828,-34.2603
3.25205,1.49585,-32.9865
3.25205,1.50889,-33.4571
3.25205,1.52193,-32.0705
3.25205,1.53498,-30.6508
3.25205,1.54802,-30.9683
3.25205,1.56107,-30.0665
3.25205,1.57411,-28.8042
3.25205,1.58715,-28.3911
3.25205,1.6002,-28.5603
3.25205,1.61324,-27.0839
3.25205,1.62628,-26.8221
3.25205,1.63933,-26.4764
3.25205,1.65237,-26.1067
3.25205,1.66541,-26.2616
3.25205,1.67846,-25.76
3.25205,1.6915,-25.1904
3.25205,1.70454,-25.3374
3.25205,1.71759,-25.2669
3.25205,1.73063,-24.1707
3.25205,1.74367,-24.4469
3.25205,1.75672,-24.8513
3.25205,1.76976,-24.4362
3.25205,1.7828,-24.5708
3.25205,1.79585,-24.828
3.25205,1.80889,-24.7683
3.25205,1.82193,-25.4398
3.25205,1.83498,-25.9182
3.25205,1.84802,-26.3128
3.25205,1.86107,-27.4171
3.25205,1.87411,-27.3446
3.25205,1.88715,-28.4336
3.25205,1.9002,-28.4695
3.25205,1.91324,-28.8291
3.25205,1.92628,-28.9831
3.25205,1.93933,-30.701
3.25205,1.95237,-28.766
3.25205,1.96541,-27.7139
3.25205,1.97846,-27.4805
3.25205,1.9915,-26.6337
3.25205,2.00454,-24.8143
3.25205,2.01759,-25.3526
3.25205,2.03063,-24.4803
3.25205,2.04367,-24.782
3.25205,2.05672,-24.3624
3.25205,2.06976,-24.303
3.25205,2.0828,-24.1714
3.25205,2.09585,-23.828
3.25205,2.10889,-24.0994
3.25205,2.12193,-24.9281
3.25205,2.13498,-25.0575
3.25205,2.14802,-25.7112
3.25205,2.16107,-26.1335
3.25205,2.17411,-26.5034
3.25205,2.18715,-26.7096
3.25205,2.2002,-27.1036
3.25205,2.21324,-27.3724
3.25205,2.22628,-26.412
3.25205,2.23933,-26.8756
3.25205,2.25237,-25.5255
3.25205,2.26541,-25.137
3.25205,2.27846,-23.9121
3.25205,2.2915,-23.5926
3.25205,2.30454,-24.0644
3.25205,2.31759,-22.4742
3.25205,2.33063,-22.0656
3.25205,2.34367,-21.8326
3.25205,2.35672,-21.3496
3.25205,2.36976,-21.1137
3.26509,1.13063,-22.2829
3.26509,1.14367,-22.2829
3.26509,1.15672,-22.562
3.26509,1.16976,-21.857
3.26509,1.1828,-22.1983
3.26509,1.19585,-22.4014
3.26509,1.20889,-22.5798
3.26509,1.22193,-22.1546
3.26509,1.23498,-23.4695
3.26509,1.24802,-23.2025
3.26509,1.26107,-23.6209
3.26509,1.27411,-24.3329
3.26509,1.28715,-24.0307
3.26509,1.3002,-24.4402
3.26509,1.31324,-25.0346
3.26509,1.32628,-24.2878
3.26509,1.33933,-24.8738
3.26509,1.35237,-24.9825
3.26509,1.36541,-25.1996
3.26509,1.37846,-25.7363
3.26509,1.3915,-25.8727
3.26509,1.40454,-26.7553
3.26509,1.41759,-28.5094
3.26509,1.43063,-27.7107
3.26509,1.44367,-28.5434
3.26509,1.45672,-28.3985
3.26509,1.46976,-29.88
3.26509,1.4828,-28.9743
3.26509,1.49585,-29.5506
3.26509,1.50889,-31.2641
3.26509,1.52193,-30.4597
3.26509,1.53498,-28.5903
3.26509,1.54802,-28.6623
3.26509,1.56107,-28.2208
3.26509,1.57411,-28.0493
3.26509,1.58715,-27.2836
3.26509,1.6002,-26.9377
3.26509,1.61324,-26.816
3.26509,1.62628,-26.6494
3.26509,1.63933,-26.3387
3.26509,1.65237,-25.9846
3.26509,1.66541,-26.6959
3.26509,1.67846,-26.3805
3.26509,1.6915,-25.3413
3.26509,1.70454,-25.8182
3.26509,1.71759,-25.6693
3.26509,1.73063,-24.6812
3.26509,1.74367,-24.8338
3.26509,1.75672,-24.5725
3.26509,1.76976,-24.843
3.26509,1.7828,-24.8716
3.26509,1.79585,-25.3076
3.26509,1.80889,-25.0167
3.26509,1.82193,-25.6563
3.26509,1.83498,-25.8428
3.26509,1.84802,-26.0852
3.26509,1.86107,-26.9662
3.26509,1.87411,-27.3537
3.26509,1.88715,-27.8757
3.26509,1.9002,-27.7433
3.26509,1.91324,-27.6322
3.26509,1.92628,-28.4328
3.26509,1.93933,-28.3371
3.26509,1.95237,-27.6912
3.26509,1.96541,-27.727
3.26509,1.97846,-26.4642
3.26509,1.9915,-26.3486
3.26509,2.00454,-25.0499
3.26509,2.01759,-25.3761
3.26509,2.03063,-24.5217
3.26509,2.04367,-25.0758
3.26509,2.05672,-24.0616
3.26509,2.06976,-24.2473
3.26509,2.0828,-24.6491
3.26509,2.09585,-24.1705
3.26509,2.10889,-24.4978
3.26509,2.12193,-25.3235
3.26509,2.13498,-25.0483
3.26509,2.14802,-26.512
3.26509,2.16107,-26.3613
3.26509,2.17411,-26.9498
3.26509,2.18715,-27.1904
3.26509,2.2002,-27.4268
3.26509,2.21324,-27.6711
3.26509,2.22628,-26.8621
3.26509,2.23933,-26.598
3.26509,2.25237,-26.1349
3.26509,2.26541,-25.3464
3.26509,2.27846,-24.3611
3.26509,2.2915,-24.0495
3.26509,2.30454,-23.4297
3.26509,2.31759,-22.3786
3.26509,2.33063,-22.0074
3.26509,2.34367,-22.5747
3.26509,2.35672,-21.5391
3.26509,2.36976,-21.287
3.27814,1.13063,-22.6621
3.27814,1.14367,-22.6621
3.27814,1.15672,-22.6455
3.27814,1.16976,-22.3792
3.27814,1.1828,-22.6133
3.27814,1.19585,-22.8495
3.27814,1.20889,-22.9957
3.27814,1.22193,-23.4364
3.27814,1.23498,-23.8057
3.27814,1.24802,-23.606
3.27814,1.26107,-24.1624
3.27814,1.27411,-24.7065
3.27814,1.28715,-24.6975
3.27814,1.3002,-24.4713
3.27814,1.31324,-25.2262
3.27814,1.32628,-24.7927
3.27814,1.33933,-25.1704
3.27814,1.35237,-25.2174
3.27814,1.36541,-25.317
3.27814,1.37846,-25.6984
3.27814,1.3915,-26.3811
3.27814,1.40454,-27.2578
3.27814,1.41759,-28.504
3.27814,1.43063,-28.3266
3.27814,1.44367,-28.8928
3.27814,1.45672,-30.1389
3.27814,1.46976,-30.1
3.27814,1.4828,-31.9093
3.27814,1.49585,-30.4199
3.27814,1.50889,-31.4399
3.27814,1.52193,-30.4933
3.27814,1.53498,-29.852
3.27814,1.54802,-29.5414
3.27814,1.56107,-29.2697
3.27814,1.57411,-28.4998
3.27814,1.58715,-27.8888
3.27814,1.6002,-27.5275
3.27814,1.61324,-27.0211
3.27814,1.62628,-27.1088
3.27814,1.63933,-26.864
3.27814,1.65237,-26.8135
3.27814,1.66541,-26.7905
3.27814,1.67846,-26.9168
3.27814,1.6915,-26.3729
3.27814,1.70454,-26.4367
3.27814,1.71759,-26.4621
3.27814,1.73063,-25.9106
3.27814,1.74367,-26.0617
3.27814,1.75672,-26.1899
3.27814,1.76976,-25.712
3.27814,1.7828,-25.9648
3.27814,1.79585,-25.8857
3.27814,1.80889,-25.9363
3.27814,1.82193,-25.8775
3.27814,1.83498,-26.3108
3.27814,1.84802,-26.4495
3.27814,1.86107,-27.1261
3.27814,1.87411,-27.2447
3.27814,1.88715,-27.3704
3.27814,1.9002,-27.6677
3.27814,1.91324,-27.2851
3.27814,1.92628,-27.6338
3.27814,1.93933,-27.4804
3.27814,1.95237,-27.0693
3.27814,1.96541,-26.808
3.27814,1.97846,-26.0803
3.27814,1.9915,-25.8393
3.27814,2.00454,-25.504
3.27814,2.01759,-24.893
3.27814,2.03063,-24.5592
3.27814,2.04367,-24.7541
3.27814,2.05672,-24.4569
3.27814,2.06976,-24.7572
3.27814,2.0828,-24.966
3.27814,2.09585,-24.8435
3.27814,2.10889,-25.3984
3.27814,2.12193,-25.9575
3.27814,2.13498,-26.3942
3.27814,2.14802,-26.9264
3.27814,2.16107,-27.3549
3.27814,2.17411,-27.8743
3.27814,2.18715,-28.0159
3.27814,2.2002,-28.1354
3.27814,2.21324,-28.0902
3.27814,2.22628,-27.2562
3.27814,2.23933,-26.5634
3.27814,2.25237,-25.3682
3.27814,2.26541,-25.0314
3.27814,2.27846,-24.2063
3.27814,2.2915,-23.9626
3.27814,2.30454,-23.3714
3.27814,2.31759,-22.5638
3.27814,2.33063,-22.1037
3.27814,2.34367,-21.8452
3.27814,2.35672,-21.5205
3.27814,2.36976,-21.3899
3.29118,1.13063,-22.9932
3.29118,1.14367,-22.9932
3.29118,1.15672,-22.948
3.29118,1.16976,-22.8028
3.29118,1.1828,-22.8658
3.29118,1.19585,-23.1006
3.29118,1.20889,-23.1787
3.29118,1.22193,-23.4765
3.29118,1.23498,-23.7558
3.29118,1.24802,-23.9343
3.29118,1.26107,-23.9166
3.29118,1.27411,-24.184
3.29118,1.28715,-24.0599
3.29118,1.3002,-24.0375
3.29118,1.31324,-24.6054
3.29118,1.32628,-23.8314
3.29118,1.33933,-24.223
3.29118,1.35237,-24.473
3.29118,1.36541,-25.1762
3.29118,1.37846,-25.2096
3.29118,1.3915,-25.4532
3.29118,1.40454,-26.4088
3.29118,1.41759,-27.1942
3.29118,1.43063,-27.2059
3.29118,1.44367,-27.9528
3.29118,1.45672,-28.4982
3.29118,1.46976,-28.7423
3.29118,1.4828,-28.4104
3.29118,1.49585,-28.9715
3.29118,1.50889,-29.3137
3.29118,1.52193,-29.7244
3.29118,1.53498,-28.5857
3.29118,1.54802,-28.3516
3.29118,1.56107,-28.8253
3.29118,1.57411,-28.2861
3.29118,1.58715,-28.0487
3.29118,1.6002,-27.4308
3.29118,1.61324,-27.4736
3.29118,1.62628,-27.3897
3.29118,1.63933,-27.0319
3.29118,1.65237,-27.2877
3.29118,1.66541,-27.5329
3.29118,1.67846,-27.5332
3.29118,1.6915,-26.8457
3.29118,1.70454,-27.1859
3.29118,1.71759,-26.8454
3.29118,1.73063,-26.3643
3.29118,1.74367,-26.2875
3.29118,1.75672,-26.5711
3.29118,1.76976,-26.2844
3.29118,1.7828,-26.5137
3.29118,1.79585,-26.3095
3.29118,1.80889,-26.0236
3.29118,1.82193,-26.3279
3.29118,1.83498,-26.7217
3.29118,1.84802,-26.4844
3.29118,1.86107,-27.1824
3.29118,1.87411,-26.9744
3.29118,1.88715,-27.2212
3.29118,1.9002,-27.4148
3.29118,1.91324,-27.0019
3.29118,1.92628,-27.0464
3.29118,1.93933,-27.007
3.29118,1.95237,-26.5032
3.29118,1.96541,-26.0716
3.29118,1.97846,-25.5314
3.29118,1.9915,-25.2924
3.29118,2.00454,-24.7037
3.29118,2.01759,-24.8641
3.29118,2.03063,-24.4879
3.29118,2.04367,-24.6594
3.29118,2.05672,-24.5177
3.29118,2.06976,-25.0161
3.29118,2.0828,-25.0531
3.29118,2.09585,-25.7244
3.29118,2.10889,-26.0513
3.29118,2.12193,-26.4695
3.29118,2.13498,-27.2635
3.29118,2.14802,-28.1913
3.29118,2.16107,-27.6851
3.29118,2.17411,-28.1182
3.29118,2.18715,-28.0093
3.29118,2.2002,-28.1393
3.29118,2.21324,-27.8965
3.29118,2.22628,-26.2888
3.29118,2.23933,-25.8186
3.29118,2.25237,-25.5808
3.29118,2.26541,-24.5578
3.29118,2.27846,-24.0507
3.29118,2.2915,-23.566
3.29118,2.30454,-23.2806
3.29118,2.31759,-22.5272
3.29118,2.33063,-22.304
3.29118,2.34367,-22.1159
3.29118,2.35672,-21.7294
3.29118,2.36976,-21.8008
3.30423,1.13063,-23.5534
3.30423,1.14367,-23.5534
3.30423,1.15672,-23.3501
3.30423,1.16976,-23.1943
3.30423,1.1828,-22.8892
3.30423,1.19585,-23.1458
3.30423,1.20889,-23.353
3.30423,1.22193,-23.393
3.30423,1.23498,-23.8942
3.30423,1.24802,-23.1825
3.30423,1.26107,-23.9507
3.30423,1.27411,-24.7178
3.30423,1.28715,-24.6363
3.30423,1.3002,-24.5279
3.30423,1.31324,-25.1226
3.30423,1.32628,-24.378
3.30423,1.33933,-24.6854
3.30423,1.35237,-25.0516
3.30423,1.36541,-24.946
3.30423,1.37846,-25.5048
3.30423,1.3915,-25.5768
3.30423,1.40454,-26.0443
3.30423,1.41759,-26.6641
3.30423,1.43063,-27.1374
3.30423,1.44367,-27.6926
3.30423,1.45672,-27.9677
3.30423,1.46976,-28.7642
3.30423,1.4828,-27.0473
3.30423,1.49585,-28.2127
3.30423,1.50889,-28.8887
3.30423,1.52193,-28.6388
3.30423,1.53498,-27.8592
3.30423,1.54802,-28.7847
3.30423,1.56107,-28.6266
3.30423,1.57411,-28.0629
3.30423,1.58715,-27.8747
3.30423,1.6002,-27.0831
3.30423,1.61324,-27.3923
3.30423,1.62628,-27.6691
3.30423,1.63933,-27.4684
3.30423,1.65237,-27.3164
3.30423,1.66541,-27.8208
3.30423,1.67846,-28.4978
3.30423,1.6915,-27.1832
3.30423,1.70454,-27.6985
3.30423,1.71759,-28.054
3.30423,1.73063,-26.9056
3.30423,1.74367,-26.8136
3.30423,1.75672,-26.6066
3.30423,1.76976,-26.6691
3.30423,1.7828,-26.7426
3.30423,1.79585,-26.6069
3.30423,1.80889,-25.9733
3.30423,1.82193,-26.186
3.30423,1.83498,-26.6364
3.30423,1.84802,-26.2828
3.30423,1.86107,-26.9477
3.30423,1.87411,-26.8499
3.30423,1.88715,-26.6062
3.30423,1.9002,-26.4959
3.30423,1.91324,-26.3674
3.30423,1.92628,-26.3017
3.30423,1.93933,-26.5636
3.30423,1.95237,-26.5636
3.30423,1.96541,-26.1988
3.30423,1.97846,-25.2125
3.30423,1.9915,-24.541
3.30423,2.00454,-24.6881
3.30423,2.01759,-25.1398
3.30423,2.03063,-24.7662
3.30423,2.04367,-24.642
3.30423,2.05672,-24.8955
3.30423,2.06976,-24.9789
3.30423,2.0828,-25.2064
3.30423,2.09585,-25.7128
3.30423,2.10889,-27.1763
3.30423,2.12193,-26.2036
3.30423,2.13498,-28.6142
3.30423,2.14802,-29.1748
3.30423,2.16107,-27.8412
3.30423,2.17411,-28.1985
3.30423,2.18715,-29.132
3.30423,2.2002,-28.1821
3.30423,2.21324,-27.3082
3.30423,2.22628,-25.7649
3.30423,2.23933,-26.2895
3.30423,2.25237,-25.8156
3.30423,2.26541,-24.7025
3.30423,2.27846,-23.9707
3.30423,2.2915,-24.0333
3.30423,2.30454,-23.5039
3.30423,2.31759,-22.8053
3.30423,2.33063,-22.3959
3.30423,2.34367,-22.6058
3.30423,2.35672,-22.5253
3.30423,2.36976,-22.4118
3.31727,1.13063,-24.2092
3.31727,1.14367,-24.2092
3.31727,1.15672,-24.0943
3.31727,1.16976,-23.586
3.31727,1.1828,-23.6017
3.31727,1.19585,-23.686
3.31727,1.20889,-23.7895
3.31727,1.22193,-23.9369
3.31727,1.23498,-24.0116
3.31727,1.24802,-24.2444
3.31727,1.26107,-24.3356
3.31727,1.27411,-24.4603
3.31727,1.28715,-24.1526
3.31727,1.3002,-24.5426
3.31727,1.31324,-25.105
3.31727,1.32628,-24.0296
3.31727,1.33933,-24.4385
3.31727,1.35237,-25.0266
3.31727,1.36541,-24.9303
3.31727,1.37846,-25.0638
3.31727,1.3915,-26.0192
3.31727,1.40454,-25.7253
3.31727,1.41759,-26.2562
3.31727,1.43063,-26.6719
3.31727,1.44367,-28.0367
3.31727,1.45672,-28.5349
3.31727,1.46976,-28.8788
3.31727,1.4828,-28.8788
3.31727,1.49585,-28.1867
3.31727,1.50889,-29.9257
3.31727,1.52193,-29.9668
3.31727,1.53498,-28.2491
3.31727,1.54802,-29.2419
3.31727,1.56107,-29.7565
3.31727,1.57411,-29.225
3.31727,1.58715,-28.4745
3.31727,1.6002,-28.4745
3.31727,1.61324,-28.5343
3.31727,1.62628,-27.9926
3.31727,1.63933,-27.8198
3.31727,1.65237,-27.87
3.31727,1.66541,-28.9647
3.31727,1.67846,-29.1917
3.31727,1.6915,-28.5247
3.31727,1.70454,-28.6023
3.31727,1.71759,-29.1263
3.31727,1.73063,-27.6926
3.31727,1.74367,-27.8051
3.31727,1.75672,-27.8051
3.31727,1.76976,-27.3786
3.31727,1.7828,-27.7602
3.31727,1.79585,-26.6907
3.31727,1.80889,-26.3711
3.31727,1.82193,-26.6476
3.31727,1.83498,-26.7129
3.31727,1.84802,-26.4405
3.31727,1.86107,-26.9534
3.31727,1.87411,-26.3542
3.31727,1.88715,-26.6093
3.31727,1.9002,-26.1662
3.31727,1.91324,-26.1289
3.31727,1.92628,-25.941
3.31727,1.93933,-26.4699
3.31727,1.95237,-26.0922
3.31727,1.96541,-25.5428
3.31727,1.97846,-24.8346
3.31727,1.9915,-24.6424
3.31727,2.00454,-24.2488
3.31727,2.01759,-24.3975
3.31727,2.03063,-24.4194
3.31727,2.04367,-24.4856
3.31727,2.05672,-24.6612
3.31727,2.06976,-24.565
3.31727,2.0828,-25.075
3.31727,2.09585,-26.1862
3.31727,2.10889,-26.4117
3.31727,2.12193,-26.3962
3.31727,2.13498,-27.0618
3.31727,2.14802,-28.5162
3.31727,2.16107,-27.8606
3.31727,2.17411,-28.668
3.31727,2.18715,-29.4003
3.31727,2.2002,-28.795
3.31727,2.21324,-27.6283
3.31727,2.22628,-27.2809
3.31727,2.23933,-27.4923
3.31727,2.25237,-25.4894
3.31727,2.26541,-24.9045
3.31727,2.27846,-24.0817
3.31727,2.2915,-24.2836
3.31727,2.30454,-24.3337
3.31727,2.31759,-23.0265
3.31727,2.33063,-22.7624
3.31727,2.34367,-23.1083
3.31727,2.35672,-22.2647
3.31727,2.36976,-22.9666
3.33031,1.13063,-24.8493
3.33031,1.14367,-24.8493
3.33031,1.15672,-24.2431
3.33031,1.16976,-23.9551
3.33031,1.1828,-23.8761
3.33031,1.19585,-23.9834
3.33031,1.20889,-23.4705
3.33031,1.22193,-24.3604
3.33031,1.23498,-24.3586
3.33031,1.24802,-24.3586
3.33031,1.26107,-24.4672
3.33031,1.27411,-24.9034
3.33031,1.28715,-24.9034
3.33031,1.3002,-24.6083
3.33031,1.31324,-25.7102
3.33031,1.32628,-25.0547
3.33031,1.33933,-24.6469
3.33031,1.35237,-24.8302
3.33031,1.36541,-25.2033
3.33031,1.37846,-25.4327
3.33031,1.3915,-25.8149
3.33031,1.40454,-25.9047
3.33031,1.41759,-26.8386
3.33031,1.43063,-26.4347
3.33031,1.44367,-28.2901
3.33031,1.45672,-28.5323
3.33031,1.46976,-28.5713
3.33031,1.4828,-27.4521
3.33031,1.49585,-28.4351
3.33031,1.50889,-27.7561
3.33031,1.52193,-28.5422
3.33031,1.53498,-28.7591
3.33031,1.54802,-29.1109
3.33031,1.56107,-28.6308
3.33031,1.57411,-29.104
3.33031,1.58715,-28.9478
3.33031,1.6002,-28.833
3.33031,1.61324,-28.3111
3.33031,1.62628,-29.0216
3.33031,1.63933,-28.869
3.33031,1.65237,-29.4482
3.33031,1.66541,-29.757
3.33031,1.67846,-29.7714
3.33031,1.6915,-29.6329
3.33031,1.70454,-29.1489
3.33031,1.71759,-30.0173
3.33031,1.73063,-28.7329
3.33031,1.74367,-28.4685
3.33031,1.75672,-28.6423
3.33031,1.76976,-28.0867
3.33031,1.7828,-28.84
3.33031,1.79585,-27.1252
3.33031,1.80889,-27.1906
3.33031,1.82193,-26.4635
3.33031,1.83498,-26.9637
3.33031,1.84802,-26.3783
3.33031,1.86107,-26.4736
3.33031,1.87411,-26.3654
3.33031,1.88715,-26.2978
3.33031,1.9002,-25.9444
3.33031,1.91324,-25.7254
3.33031,1.92628,-25.8053
3.33031,1.93933,-25.4695
3.33031,1.95237,-25.4265
3.33031,1.96541,-24.9503
3.33031,1.97846,-24.6891
3.33031,1.9915,-24.3049
3.33031,2.00454,-24.4414
3.33031,2.01759,-24.2956
3.33031,2.03063,-24.3158
3.33031,2.04367,-24.3161
3.33031,2.05672,-24.643
3.33031,2.06976,-24.7024
3.33031,2.0828,-24.8168
3.33031,2.09585,-25.5896
3.33031,2.10889,-26.0583
3.33031,2.12193,-26.0962
3.33031,2.13498,-27.0124
3.33031,2.14802,-28.5053
3.33031,2.16107,-27.6344
3.33031,2.17411,-27.8418
3.33031,2.18715,-28.4408
3.33031,2.2002,-27.9036
3.33031,2.21324,-26.6847
3.33031,2.22628,-26.6384
3.33031,2.23933,-26.7061
3.33031,2.25237,-25.5592
3.33031,2.26541,-24.8322
3.33031,2.27846,-24.2494
3.33031,2.2915,-24.4165
3.33031,2.30454,-24.1779
3.33031,2.31759,-23.3073
3.33031,2.33063,-23.1908
3.33031,2.34367,-23.4931
3.33031,2.35672,-22.7489
3.33031,2.36976,-23.2883
3.34336,1.13063,-25.301
3.34336,1.14367,-25.301
3.34336,1.15672,-24.7556
3.34336,1.16976,-24.4488
3.34336,1.1828,-24.4216
3.34336,1.19585,-24.6085
3.34336,1.20889,-24.3046
3.34336,1.22193,-24.7153
3.34336,1.23498,-24.8441
3.34336,1.24802,-25.0907
3.34336,1.26107,-25.0788
3.34336,1.27411,-25.3133
3.34336,1.28715,-24.8917
3.34336,1.3002,-25.6407
3.34336,1.31324,-25.2597
3.34336,1.32628,-25.4984
3.34336,1.33933,-25.2718
3.34336,1.35237,-25.6206
3.34336,1.36541,-26.2561
3.34336,1.37846,-26.0638
3.34336,1.3915,-27.3908
3.34336,1.40454,-27.4469
3.34336,1.41759,-27.7889
3.34336,1.43063,-28.6542
3.34336,1.44367,-29.6846
3.34336,1.45672,-30.2719
3.34336,1.46976,-29.818
3.34336,1.4828,-30.4819
3.34336,1.49585,-30.2952
3.34336,1.50889,-31.0432
3.34336,1.52193,-30.6345
3.34336,1.53498,-30.3853
3.34336,1.54802,-30.3673
3.34336,1.56107,-30.2879
3.34336,1.57411,-30.3961
3.34336,1.58715,-29.7371
3.34336,1.6002,-30.0765
3.34336,1.61324,-29.5626
3.34336,1.62628,-30.1604
3.34336,1.63933,-29.8251
3.34336,1.65237,-30.6284
3.34336,1.66541,-31.1286
3.34336,1.67846,-31.925
3.34336,1.6915,-30.8354
3.34336,1.70454,-31.5737
3.34336,1.71759,-31.7659
3.34336,1.73063,-30.8104
3.34336,1.74367,-30.0066
3.34336,1.75672,-30.2091
3.34336,1.76976,-29.6545
3.34336,1.7828,-29.1251
3.34336,1.79585,-28.4943
3.34336,1.80889,-27.6607
3.34336,1.82193,-27.8013
3.34336,1.83498,-27.661
3.34336,1.84802,-27.1233
3.34336,1.86107,-26.9845
3.34336,1.87411,-26.5146
3.34336,1.88715,-26.2925
3.34336,1.9002,-25.9845
3.34336,1.91324,-25.8652
3.34336,1.92628,-25.2979
3.34336,1.93933,-25.174
3.34336,1.95237,-24.8542
3.34336,1.96541,-24.7559
3.34336,1.97846,-24.2667
3.34336,1.9915,-24.0189
3.34336,2.00454,-23.7514
3.34336,2.01759,-23.6616
3.34336,2.03063,-23.878
3.34336,2.04367,-24.0683
3.34336,2.05672,-24.1114
3.34336,2.06976,-24.3956
3.34336,2.0828,-24.6148
3.34336,2.09585,-25.5324
3.34336,2.10889,-26.5038
3.34336,2.12193,-26.1634
3.34336,2.13498,-27.2742
3.34336,2.14802,-27.7068
3.34336,2.16107,-27.9039
3.34336,2.17411,-28.4665
3.34336,2.18715,-28.1393
3.34336,2.2002,-27.6272
3.34336,2.21324,-27.1665
3.34336,2.22628,-26.1952
3.34336,2.23933,-25.8365
3.34336,2.25237,-25.0913
3.34336,2.26541,-24.6387
3.34336,2.27846,-24.1844
3.34336,2.2915,-23.824
3.34336,2.30454,-23.7343
3.34336,2.31759,-23.2906
3.34336,2.33063,-23.4729
3.34336,2.34367,-23.7204
3.34336,2.35672,-23.352
3.34336,2.36976,-23.9654
3.3564,1.13063,-26.1491
3.3564,1.14367,-26.1491
3.3564,1.15672,-25.7937
3.3564,1.16976,-25.4096
3.3564,1.1828,-25.1299
3.3564,1.19585,-25.2761
3.3564,1.20889,-24.8636
3.3564,1.22193,-25.5421
3.3564,1.23498,-25.3324
3.3564,1.24802,-25.2282
3.3564,1.26107,-25.4881
3.3564,1.27411,-25.6392
3.3564,1.28715,-25.2711
3.3564,1.3002,-25.5956
3.3564,1.31324,-25.7031
3.3564,1.32628,-25.575
3.3564,1.33933,-25.5834
3.3564,1.35237,-25.4989
3.3564,1.36541,-26.6749
3.3564,1.37846,-26.2177
3.3564,1.3915,-27.2674
3.3564,1.40454,-27.0003
3.3564,1.41759,-28.0211
3.3564,1.43063,-27.7099
3.3564,1.44367,-30.0811
3.3564,1.45672,-29.9064
3.3564,1.46976,-29.9903
3.3564,1.4828,-30.3802
3.3564,1.49585,-29.9605
3.3564,1.50889,-30.8526
3.3564,1.52193,-30.8122
3.3564,1.53498,-31.1939
3.3564,1.54802,-31.4654
3.3564,1.56107,-31.839
3.3564,1.57411,-30.6883
3.3564,1.58715,-31.5944
3.3564,1.6002,-30.4255
3.3564,1.61324,-30.2816
3.3564,1.62628,-31.7864
3.3564,1.63933,-30.7172
3.3564,1.65237,-31.0552
3.3564,1.66541,-33.9573
3.3564,1.67846,-32.9783
3.3564,1.6915,-32.1964
3.3564,1.70454,-31.7271
3.3564,1.71759,-33.1295
3.3564,1.73063,-31.1914
3.3564,1.74367,-30.615
3.3564,1.75672,-29.929
3.3564,1.76976,-30.1905
3.3564,1.7828,-30.0896
3.3564,1.79585,-28.689
3.3564,1.80889,-28.3383
3.3564,1.82193,-27.4563
3.3564,1.83498,-27.8811
3.3564,1.84802,-27.3726
3.3564,1.86107,-26.9621
3.3564,1.87411,-27.0051
3.3564,1.88715,-26.3614
3.3564,1.9002,-26.4135
3.3564,1.91324,-26.1601
3.3564,1.92628,-25.7903
3.3564,1.93933,-25.6461
3.3564,1.95237,-25.4913
3.3564,1.96541,-25.3248
3.3564,1.97846,-24.7008
3.3564,1.9915,-24.2057
3.3564,2.00454,-24.6371
3.3564,2.01759,-24.4255
3.3564,2.03063,-24.2667
3.3564,2.04367,-24.3295
3.3564,2.05672,-24.851
3.3564,2.06976,-25.3413
3.3564,2.0828,-25.0826
3.3564,2.09585,-26.6148
3.3564,2.10889,-27.7017
3.3564,2.12193,-27.2794
3.3564,2.13498,-28.1684
3.3564,2.14802,-29.0242
3.3564,2.16107,-27.7295
3.3564,2.17411,-27.8293
3.3564,2.18715,-28.3137
3.3564,2.2002,-27.135
3.3564,2.21324,-26.9095
3.3564,2.22628,-26.2397
3.3564,2.23933,-25.7337
3.3564,2.25237,-25.1671
3.3564,2.26541,-24.861
3.3564,2.27846,-24.3008
3.3564,2.2915,-24.4429
3.3564,2.30454,-24.6937
3.3564,2.31759,-23.6995
3.3564,2.33063,-24.376
3.3564,2.34367,-24.6687
3.3564,2.35672,-23.4365
3.3564,2.36976,-24.5593
3.36944,1.13063,-26.1874
3.36944,1.14367,-26.1874
3.36944,1.15672,-25.4833
3.36944,1.16976,-26.0403
3.36944,1.1828,-25.4611
3.36944,1.19585,-25.6094
3.36944,1.20889,-25.4528
3.36944,1.22193,-25.2121
3.36944,1.23498,-25.7525
3.36944,1.24802,-26.0043
3.36944,1.26107,-26.3454
3.36944,1.27411,-26.4003
3.36944,1.28715,-25.9496
3.36944,1.3002,-26.5062
3.36944,1.31324,-26.8411
3.36944,1.32628,-26.4115
3.36944,1.33933,-26.6648
3.36944,1.35237,-26.8784
3.36944,1.36541,-27.9476
3.36944,1.37846,-27.9592
3.36944,1.3915,-28.8272
3.36944,1.40454,-28.9138
3.36944,1.41759,-29.4281
3.36944,1.43063,-31.0897
3.36944,1.44367,-33.1639
3.36944,1.45672,-33.0091
3.36944,1.46976,-32.0285
3.36944,1.4828,-32.366
3.36944,1.49585,-32.5311
3.36944,1.50889,-32.6274
3.36944,1.52193,-31.7418
3.36944,1.53498,-31.7668
3.36944,1.54802,-31.3953
3.36944,1.56107,-31.5136
3.36944,1.57411,-31.7631
3.36944,1.58715,-30.7537
3.36944,1.6002,-30.9026
3.36944,1.61324,-31.2314
3.36944,1.62628,-31.9552
3.36944,1.63933,-31.9676
3.36944,1.65237,-32.2043
3.36944,1.66541,-34.3237
3.36944,1.67846,-34.6004
3.36944,1.6915,-34.1309
3.36944,1.70454,-34.2457
3.36944,1.71759,-34.5032
3.36944,1.73063,-33.3203
3.36944,1.74367,-33.087
3.36944,1.75672,-32.7074
3.36944,1.76976,-32.1587
3.36944,1.7828,-30.9573
3.36944,1.79585,-29.7783
3.36944,1.80889,-29.1461
3.36944,1.82193,-28.781
3.36944,1.83498,-28.7246
3.36944,1.84802,-28.1067
3.36944,1.86107,-27.9261
3.36944,1.87411,-27.5126
3.36944,1.88715,-26.8813
3.36944,1.9002,-26.5902
3.36944,1.91324,-26.2213
3.36944,1.92628,-25.6594
3.36944,1.93933,-25.728
3.36944,1.95237,-25.4691
3.36944,1.96541,-25.0085
3.36944,1.97846,-24.557
3.36944,1.9915,-24.2452
3.36944,2.00454,-24.1797
3.36944,2.01759,-23.9779
3.36944,2.03063,-24.0291
3.36944,2.04367,-23.9903
3.36944,2.05672,-24.4776
3.36944,2.06976,-24.4718
3.36944,2.0828,-24.9098
3.36944,2.09585,-25.5488
3.36944,2.10889,-25.9758
3.36944,2.12193,-26.3899
3.36944,2.13498,-26.9004
3.36944,2.14802,-27.3259
3.36944,2.16107,-27.6108
3.36944,2.17411,-28.014
3.36944,2.18715,-27.8434
3.36944,2.2002,-27.2246
3.36944,2.21324,-26.7826
3.36944,2.22628,-26.1895
3.36944,2.23933,-25.3367
3.36944,2.25237,-25.0674
3.36944,2.26541,-24.848
3.36944,2.27846,-24.2195
3.36944,2.2915,-24.1493
3.36944,2.30454,-24.0583
3.36944,2.31759,-23.7402
3.36944,2.33063,-24.0392
3.36944,2.34367,-23.9228
3.36944,2.35672,-23.8759
3.36944,2.36976,-24.9781
3.38249,1.13063,-27.2523
3.38249,1.14367,-27.2523
3.38249,1.15672,-27.0784
3.38249,1.16976,-26.4881
3.38249,1.1828,-26.2767
3.38249,1.19585,-26.3073
3.38249,1.20889,-25.9175
3.38249,1.22193,-27.0114
3.38249,1.23498,-26.5275
3.38249,1.24802,-26.9167
3.38249,1.26107,-27.2404
3.38249,1.27411,-26.9308
3.38249,1.28715,-27.7939
3.38249,1.3002,-27.7796
3.38249,1.31324,-27.9326
3.38249,1.32628,-25.5601
3.38249,1.33933,-26.9181
3.38249,1.35237,-27.9673
3.38249,1.36541,-29.1965
3.38249,1.37846,-28.119
3.38249,1.3915,-28.2778
3.38249,1.40454,-29.6354
3.38249,1.41759,-29.6361
3.38249,1.43063,-31.8901
3.38249,1.44367,-35.4694
3.38249,1.45672,-32.0972
3.38249,1.46976,-33.04
3.38249,1.4828,-32.8036
3.38249,1.49585,-33.625
3.38249,1.50889,-33.5852
3.38249,1.52193,-31.556
3.38249,1.53498,-32.6799
3.38249,1.54802,-31.7066
3.38249,1.56107,-33.4989
3.38249,1.57411,-31.8638
3.38249,1.58715,-32.2877
3.38249,1.6002,-31.77
3.38249,1.61324,-31.8466
3.38249,1.62628,-32.5668
3.38249,1.63933,-33.8475
3.38249,1.65237,-33.9462
3.38249,1.66541,-36.8544
3.38249,1.67846,-36.4045
3.38249,1.6915,-36.2117
3.38249,1.70454,-35.2633
3.38249,1.71759,-37.3105
3.38249,1.73063,-34.1417
3.38249,1.74367,-33.8955
3.38249,1.75672,-32.2167
3.38249,1.76976,-32.8296
3.38249,1.7828,-32.1068
3.38249,1.79585,-30.0182
3.38249,1.80889,-29.5652
3.38249,1.82193,-28.3938
3.38249,1.83498,-29.3639
3.38249,1.84802,-28.4571
3.38249,1.86107,-27.7484
3.38249,1.87411,-27.3176
3.38249,1.88715,-26.7762
3.38249,1.9002,-27.0342
3.38249,1.91324,-26.5828
3.38249,1.92628,-25.7128
3.38249,1.93933,-25.5776
3.38249,1.95237,-25.449
3.38249,1.96541,-25.7609
3.38249,1.97846,-25.0279
3.38249,1.9915,-24.6051
3.38249,2.00454,-25.0249
3.38249,2.01759,-24.3647
3.38249,2.03063,-24.8935
3.38249,2.04367,-24.4842
3.38249,2.05672,-25.3581
3.38249,2.06976,-25.3845
3.38249,2.0828,-25.3717
3.38249,2.09585,-26.4058
3.38249,2.10889,-27.3972
3.38249,2.12193,-26.552
3.38249,2.13498,-28.1391
3.38249,2.14802,-28.6009
3.38249,2.16107,-27.9968
3.38249,2.17411,-27.9863
3.38249,2.18715,-28.0396
3.38249,2.2002,-27.8304
3.38249,2.21324,-27.0398
3.38249,2.22628,-26.3796
3.38249,2.23933,-26.736
3.38249,2.25237,-25.5186
3.38249,2.26541,-25.4199
3.38249,2.27846,-24.3738
3.38249,2.2915,-24.837
3.38249,2.30454,-25.0976
3.38249,2.31759,-24.0534
3.38249,2.33063,-24.8779
3.38249,2.34367,-25.5604
3.38249,2.35672,-24.3411
3.38249,2.36976,-25.9201
3.39553,1.13063,-27.9787
3.39553,1.14367,-27.9787
3.39553,1.15672,-28.0306
3.39553,1.16976,-27.9227
3.39553,1.1828,-27.3424
3.39553,1.19585,-27.3704
3.39553,1.20889,-26.7692
3.39553,1.22193,-27.6025
3.39553,1.23498,-27.6826
3.39553,1.24802,-27.8779
3.39553,1.26107,-28.6885
3.39553,1.27411,-28.6573
3.39553,1.28715,-28.8249
3.39553,1.3002,-29.4113
3.39553,1.31324,-29.2041
3.39553,1.32628,-29.1997
3.39553,1.33933,-29.9086
3.39553,1.35237,-28.6206
3.39553,1.36541,-31.1632
3.39553,1.37846,-31.0619
3.39553,1.3915,-32.72
3.39553,1.40454,-31.208
3.39553,1.41759,-33.354
3.39553,1.43063,-35.5685
3.39553,1.44367,-36.1249
3.39553,1.45672,-35.8431
3.39553,1.46976,-34.4229
3.39553,1.4828,-35.6189
3.39553,1.49585,-34.9001
3.39553,1.50889,-34.2158
3.39553,1.52193,-33.1976
3.39553,1.53498,-32.9073
3.39553,1.54802,-32.3103
3.39553,1.56107,-33.0007
3.39553,1.57411,-32.3733
3.39553,1.58715,-32.564
3.39553,1.6002,-32.8453
3.39553,1.61324,-32.8689
3.39553,1.62628,-34.1843
3.39553,1.63933,-34.0647
3.39553,1.65237,-34.8747
3.39553,1.66541,-35.7443
3.39553,1.67846,-37.1932
3.39553,1.6915,-36.7828
3.39553,1.70454,-37.2445
3.39553,1.71759,-38.2675
3.39553,1.73063,-35.7904
3.39553,1.74367,-36.2291
3.39553,1.75672,-35.4819
3.39553,1.76976,-34.5627
3.39553,1.7828,-33.1663
3.39553,1.79585,-31.9061
3.39553,1.80889,-31.4171
3.39553,1.82193,-30.371
3.39553,1.83498,-30.4437
3.39553,1.84802,-29.1264
3.39553,1.86107,-28.823
3.39553,1.87411,-28.4079
3.39553,1.88715,-27.808
3.39553,1.9002,-27.5723
3.39553,1.91324,-27.1058
3.39553,1.92628,-26.2757
3.39553,1.93933,-26.0913
3.39553,1.95237,-25.9111
3.39553,1.96541,-25.5538
3.39553,1.97846,-25.1192
3.39553,1.9915,-24.8949
3.39553,2.00454,-24.6184
3.39553,2.01759,-24.6374
3.39553,2.03063,-25.2118
3.39553,2.04367,-24.7941
3.39553,2.05672,-25.4515
3.39553,2.06976,-25.68
3.39553,2.0828,-25.9968
3.39553,2.09585,-27.1127
3.39553,2.10889,-27.2346
3.39553,2.12193,-27.1827
3.39553,2.13498,-28.0627
3.39553,2.14802,-28.5927
3.39553,2.16107,-28.4985
3.39553,2.17411,-28.766
3.39553,2.18715,-28.5799
3.39553,2.2002,-27.9221
3.39553,2.21324,-27.7585
3.39553,2.22628,-27.1436
3.39553,2.23933,-26.7082
3.39553,2.25237,-25.944
3.39553,2.26541,-25.8952
3.39553,2.27846,-25.2545
3.39553,2.2915,-25.1922
3.39553,2.30454,-25.8079
3.39553,2.31759,-25.0726
3.39553,2.33063,-25.4156
3.39553,2.34367,-25.4734
3.39553,2.35672,-25.8191
3.39553,2.36976,-26.7572
3.40857,1.13063,-28.8988
3.40857,1.14367,-28.8988
3.40857,1.15672,-28.8359
3.40857,1.16976,-28.7949
3.40857,1.1828,-28.1505
3.40857,1.19585,-28.286
3.40857,1.20889,-28.1819
3.40857,1.22193,-29.0306
3.40857,1.23498,-28.8105
3.40857,1.24802,-29.6037
3.40857,1.26107,-30.2211
3.40857,1.27411,-30.1486
3.40857,1.28715,-30.1486
3.40857,1.3002,-31.1371
3.40857,1.31324,-30.298
3.40857,1.32628,-31.8086
3.40857,1.33933,-30.7035
3.40857,1.35237,-30.2154
3.40857,1.36541,-32.5732
3.40857,1.37846,-33.9958
3.40857,1.3915,-36.0689
3.40857,1.40454,-36.2931
3.40857,1.41759,-35.6844
3.40857,1.43063,-37.4703
3.40857,1.44367,-39.7077
3.40857,1.45672,-39.0475
3.40857,1.46976,-35.479
3.40857,1.4828,-35.0323
3.40857,1.49585,-34.7234
3.40857,1.50889,-34.2708
3.40857,1.52193,-32.7013
3.40857,1.53498,-31.9986
3.40857,1.54802,-31.5251
3.40857,1.56107,-32.6871
3.40857,1.57411,-31.5212
3.40857,1.58715,-31.4363
3.40857,1.6002,-31.267
3.40857,1.61324,-33.5677
3.40857,1.62628,-33.2031
3.40857,1.63933,-33.5801
3.40857,1.65237,-35.1845
3.40857,1.66541,-35.8081
3.40857,1.67846,-37.3847
3.40857,1.6915,-37.5613
3.40857,1.70454,-38.9951
3.40857,1.71759,-40.5149
3.40857,1.73063,-37.4141
3.40857,1.74367,-36.8976
3.40857,1.75672,-36.6914
3.40857,1.76976,-35.2667
3.40857,1.7828,-34.6474
3.40857,1.79585,-33.1401
3.40857,1.80889,-31.7344
3.40857,1.82193,-31.7126
3.40857,1.83498,-31.2325
3.40857,1.84802,-30.9063
3.40857,1.86107,-30.0978
3.40857,1.87411,-29.3449
3.40857,1.88715,-28.6324
3.40857,1.9002,-28.2099
3.40857,1.91324,-27.8778
3.40857,1.92628,-26.8534
3.40857,1.93933,-27.2317
3.40857,1.95237,-25.983
3.40857,1.96541,-26.6621
3.40857,1.97846,-25.8911
3.40857,1.9915,-25.1463
3.40857,2.00454,-25.1929
3.40857,2.01759,-25.4151
3.40857,2.03063,-25.496
3.40857,2.04367,-25.1563
3.40857,2.05672,-25.8054
3.40857,2.06976,-25.8677
3.40857,2.0828,-26.2578
3.40857,2.09585,-26.882
3.40857,2.10889,-27.5432
3.40857,2.12193,-27.6749
3.40857,2.13498,-27.7337
3.40857,2.14802,-28.679
3.40857,2.16107,-28.5923
3.40857,2.17411,-29.1718
3.40857,2.18715,-28.8642
3.40857,2.2002,-28.689
3.40857,2.21324,-27.6858
3.40857,2.22628,-27.9124
3.40857,2.23933,-27.4374
3.40857,2.25237,-26.2813
3.40857,2.26541,-27.0227
3.40857,2.27846,-25.8419
3.40857,2.2915,-26.0348
3.40857,2.30454,-26.3627
3.40857,2.31759,-25.4381
3.40857,2.33063,-25.7868
3.40857,2.34367,-26.5975
3.40857,2.35672,-26.0425
3.40857,2.36976,-27.4836
3.42162,1.13063,-29.9764
3.42162,1.14367,-29.9764
3.42162,1.15672,-29.7595
3.42162,1.16976,-29.762
3.42162,1.1828,-29.2289
3.42162,1.19585,-29.583
3.42162,1.20889,-29.4239
3.42162,1.22193,-30.5032
3.42162,1.23498,-30.4786
3.42162,1.24802,-30.523
3.42162,1.26107,-31.2071
3.42162,1.27411,-31.9655
3.42162,1.28715,-31.9039
3.42162,1.3002,-30.024
3.42162,1.31324,-33.5088
3.42162,1.32628,-32.2025
3.42162,1.33933,-33.2696
3.42162,1.35237,-33.6925
3.42162,1.36541,-37.8928
3.42162,1.37846,-34.5781
3.42162,1.3915,-39.1963
3.42162,1.40454,-37.7504
3.42162,1.41759,-37.4223
3.42162,1.43063,-41.1897
3.42162,1.44367,-36.3695
3.42162,1.45672,-37.4413
3.42162,1.46976,-35.7924
3.42162,1.4828,-34.3689
3.42162,1.49585,-32.9071
3.42162,1.50889,-33.2948
3.42162,1.52193,-31.2781
3.42162,1.53498,-31.9206
3.42162,1.54802,-30.5347
3.42162,1.56107,-31.1037
3.42162,1.57411,-30.2907
3.42162,1.58715,-30.6094
3.42162,1.6002,-29.1306
3.42162,1.61324,-31.6247
3.42162,1.62628,-33.5212
3.42162,1.63933,-32.6081
3.42162,1.65237,-35.0745
3.42162,1.66541,-35.4268
3.42162,1.67846,-35.3443
3.42162,1.6915,-37.3495
3.42162,1.70454,-37.4368
3.42162,1.71759,-40.647
3.42162,1.73063,-38.4297
3.42162,1.74367,-37.6779
3.42162,1.75672,-38.4668
3.42162,1.76976,-36.4707
3.42162,1.7828,-36.4545
3.42162,1.79585,-34.4498
3.42162,1.80889,-32.3041
3.42162,1.82193,-32.3222
3.42162,1.83498,-31.9538
3.42162,1.84802,-31.0154
3.42162,1.86107,-30.4818
3.42162,1.87411,-29.7223
3.42162,1.88715,-29.1555
3.42162,1.9002,-29.4266
3.42162,1.91324,-28.8175
3.42162,1.92628,-27.1374
3.42162,1.93933,-26.9581
3.42162,1.95237,-27.1585
3.42162,1.96541,-26.7178
3.42162,1.97846,-26.5205
3.42162,1.9915,-25.7138
3.42162,2.00454,-25.7123
3.42162,2.01759,-25.2449
3.42162,2.03063,-25.6603
3.42162,2.04367,-25.7205
3.42162,2.05672,-25.9964
3.42162,2.06976,-26.8099
3.42162,2.0828,-26.6893
3.42162,2.09585,-27.4036
3.42162,2.10889,-27.8653
3.42162,2.12193,-28.3629
3.42162,2.13498,-28.8783
3.42162,2.14802,-29.7692
3.42162,2.16107,-30.1271
3.42162,2.17411,-30.5074
3.42162,2.18715,-29.8453
3.42162,2.2002,-28.7491
3.42162,2.21324,-28.767
3.42162,2.22628,-28.1596
3.42162,2.23933,-26.8835
3.42162,2.25237,-27.3929
3.42162,2.26541,-26.8449
3.42162,2.27846,-26.1488
3.42162,2.2915,-26.0147
3.42162,2.30454,-26.2014
3.42162,2.31759,-25.7439
3.42162,2.33063,-26.3587
3.42162,2.34367,-26.9055
3.42162,2.35672,-26.2393
3.42162,2.36976,-27.8566
3.43466,1.13063,-30.8606
3.43466,1.14367,-30.8606
3.43466,1.15672,-31.5948
3.43466,1.16976,-30.7183
3.43466,1.1828,-30.4627
3.43466,1.19585,-31.3519
3.43466,1.20889,-30.58
3.43466,1.22193,-32.225
3.43466,1.23498,-31.5565
3.43466,1.24802,-33.5938
3.43466,1.26107,-33.8241
3.43466,1.27411,-34.0921
3.43466,1.28715,-35.4291
3.43466,1.3002,-36.1075
3.43466,1.31324,-36.2632
3.43466,1.32628,-37.9237
3.43466,1.33933,-38.5485
3.43466,1.35237,-35.9065
3.43466,1.36541,-37.4437
3.43466,1.37846,-40.9527
3.43466,1.3915,-39.3609
3.43466,1.40454,-38.0996
3.43466,1.41759,-39.0366
3.43466,1.43063,-36.5945
3.43466,1.44367,-33.8081
3.43466,1.45672,-33.0982
3.43466,1.46976,-32.9194
3.43466,1.4828,-33.751
3.43466,1.49585,-31.9398
3.43466,1.50889,-30.7939
3.43466,1.52193,-30.7611
3.43466,1.53498,-30.3886
3.43466,1.54802,-29.4549
3.43466,1.56107,-30.8166
3.43466,1.57411,-29.8184
3.43466,1.58715,-30.7342
3.43466,1.6002,-31.8932
3.43466,1.61324,-31.6322
3.43466,1.62628,-32.3903
3.43466,1.63933,-33.1849
3.43466,1.65237,-34.7007
3.43466,1.66541,-35.1016
3.43466,1.67846,-37.0192
3.43466,1.6915,-38.8521
3.43466,1.70454,-40.7841
3.43466,1.71759,-40.2991
3.43466,1.73063,-42.3002
3.43466,1.74367,-39.8315
3.43466,1.75672,-38.7007
3.43466,1.76976,-38.1411
3.43466,1.7828,-36.756
3.43466,1.79585,-34.7689
3.43466,1.80889,-33.3586
3.43466,1.82193,-32.7239
3.43466,1.83498,-31.6916
3.43466,1.84802,-31.4248
3.43466,1.86107,-30.8642
3.43466,1.87411,-30.6751
3.43466,1.88715,-29.8357
3.43466,1.9002,-29.6083
3.43466,1.91324,-29.2399
3.43466,1.92628,-28.3258
3.43466,1.93933,-28.1563
3.43466,1.95237,-27.9397
3.43466,1.96541,-28.2113
3.43466,1.97846,-27.8476
3.43466,1.9915,-27.0277
3.43466,2.00454,-27.5804
3.43466,2.01759,-27.0877
3.43466,2.03063,-27.2159
3.43466,2.04367,-26.7996
3.43466,2.05672,-27.5849
3.43466,2.06976,-27.7438
3.43466,2.0828,-27.9053
3.43466,2.09585,-28.2905
3.43466,2.10889,-28.7891
3.43466,2.12193,-29.2189
3.43466,2.13498,-29.7413
3.43466,2.14802,-30.3607
3.43466,2.16107,-31.0308
3.43466,2.17411,-31.4434
3.43466,2.18715,-30.6455
3.43466,2.2002,-30.5482
3.43466,2.21324,-31.0902
3.43466,2.22628,-30.7469
3.43466,2.23933,-30.8128
3.43466,2.25237,-29.0842
3.43466,2.26541,-30.5984
3.43466,2.27846,-28.7032
3.43466,2.2915,-28.7957
3.43466,2.30454,-28.6826
3.43466,2.31759,-26.9703
3.43466,2.33063,-28.5853
3.43466,2.34367,-29.0511
3.43466,2.35672,-27.2059
3.43466,2.36976,-29.9661
3.4477,1.13063,-31.3476
3.4477,1.14367,-31.3476
3.4477,1.15672,-31.6091
3.4477,1.16976,-31.8371
3.4477,1.1828,-31.0674
3.4477,1.19585,-31.3246
3.4477,1.20889,-30.6926
3.4477,1.22193,-32.5893
3.4477,1.23498,-32.7455
3.4477,1.24802,-33.5917
3.4477,1.26107,-34.499
3.4477,1.27411,-32.9294
3.4477,1.28715,-37.5296
3.4477,1.3002,-35.0464
3.4477,1.31324,-37.2541
3.4477,1.32628,-36.5756
3.4477,1.33933,-42.1187
3.4477,1.35237,-42.9132
3.4477,1.36541,-35.0692
3.4477,1.37846,-37.1824
3.4477,1.3915,-34.8314
3.4477,1.40454,-37.3893
3.4477,1.41759,-37.0209
3.4477,1.43063,-33.3191
3.4477,1.44367,-31.0114
3.4477,1.45672,-30.8546
3.4477,1.46976,-30.5352
3.4477,1.4828,-30.1939
3.4477,1.49585,-30.5239
3.4477,1.50889,-29.8403
3.4477,1.52193,-29.1877
3.4477,1.53498,-28.8553
3.4477,1.54802,-28.1594
3.4477,1.56107,-28.9711
3.4477,1.57411,-28.0162
3.4477,1.58715,-28.4568
3.4477,1.6002,-28.74
3.4477,1.61324,-29.8628
3.4477,1.62628,-30.4622
3.4477,1.63933,-32.0543
3.4477,1.65237,-31.6576
3.4477,1.66541,-32.7636
3.4477,1.67846,-33.5883
3.4477,1.6915,-35.344
3.4477,1.70454,-36.3878
3.4477,1.71759,-37.795
3.4477,1.73063,-39.3477
3.4477,1.74367,-41.146
3.4477,1.75672,-43.0989
3.4477,1.76976,-40.175
3.4477,1.7828,-38.6765
3.4477,1.79585,-35.7244
3.4477,1.80889,-34.4044
3.4477,1.82193,-33.7384
3.4477,1.83498,-32.7981
3.4477,1.84802,-32.3948
3.4477,1.86107,-31.3994
3.4477,1.87411,-30.9726
3.4477,1.88715,-30.6112
3.4477,1.9002,-30.4582
3.4477,1.91324,-30.0686
3.4477,1.92628,-28.5483
3.4477,1.93933,-29.3143
3.4477,1.95237,-28.8292
3.4477,1.96541,-28.7832
3.4477,1.97846,-27.8617
3.4477,1.9915,-27.5876
3.4477,2.00454,-28.0153
3.4477,2.01759,-27.1425
3.4477,2.03063,-28.0421
3.4477,2.04367,-27.6177
3.4477,2.05672,-27.5468
3.4477,2.06976,-28.3154
3.4477,2.0828,-28.6847
3.4477,2.09585,-28.8102
3.4477,2.10889,-29.0287
3.4477,2.12193,-29.9261
3.4477,2.13498,-30.4075
3.4477,2.14802,-31.0383
3.4477,2.16107,-32.7259
3.4477,2.17411,-32.2729
3.4477,2.18715,-31.9903
3.4477,2.2002,-32.1982
3.4477,2.21324,-32.7451
3.4477,2.22628,-32.3355
3.4477,2.23933,-30.7022
3.4477,2.25237,-31.4707
3.4477,2.26541,-30.5734
3.4477,2.27846,-29.1163
3.4477,2.2915,-28.9621
3.4477,2.30454,-29.5271
3.4477,2.31759,-28.467
3.4477,2.33063,-29.45
3.4477,2.34367,-29.5384
3.4477,2.35672,-29.11
3.4477,2.36976,-31.0077
3.46075,1.13063,-31.0294
3.46075,1.14367,-31.0294
3.46075,1.15672,-31.0443
3.46075,1.16976,-31.1844
3.46075,1.1828,-31.0369
3.46075,1.19585,-31.0811
3.46075,1.20889,-31.7433
3.46075,1.22193,-31.7749
3.46075,1.23498,-32.9273
3.46075,1.24802,-33.45
3.46075,1.26107,-34.222
3.46075,1.27411,-34.7035
3.46075,1.28715,-34.5392
3.46075,1.3002,-35.278
3.46075,1.31324,-34.6084
3.46075,1.32628,-35.4564
3.46075,1.33933,-35.3743
3.46075,1.35237,-35.8816
3.46075,1.36541,-31.9268
3.46075,1.37846,-34.2366
3.46075,1.3915,-31.6406
3.46075,1.40454,-32.8986
3.46075,1.41759,-33.1176
3.46075,1.43063,-31.7672
3.46075,1.44367,-29.6526
3.46075,1.45672,-29.7396
3.46075,1.46976,-29.313
3.46075,1.4828,-30.071
3.46075,1.49585,-28.6516
3.46075,1.50889,-28.9125
3.46075,1.52193,-28.3634
3.46075,1.53498,-28.1834
3.46075,1.54802,-27.3901
3.46075,1.56107,-28.4208
3.46075,1.57411,-28.0027
3.46075,1.58715,-28.8068
3.46075,1.6002,-29.3324
3.46075,1.61324,-29.5837
3.46075,1.62628,-30.979
3.46075,1.63933,-31.3384
3.46075,1.65237,-32.7893
3.46075,1.66541,-33.366
3.46075,1.67846,-34.4219
3.46075,1.6915,-36.5041
3.46075,1.70454,-38.2673
3.46075,1.71759,-37.8703
3.46075,1.73063,-42.8209
3.46075,1.74367,-41.3807
3.46075,1.75672,-39.751
3.46075,1.76976,-40.4257
3.46075,1.7828,-39.46
3.46075,1.79585,-36.5028
3.46075,1.80889,-35.0185
3.46075,1.82193,-33.9484
3.46075,1.83498,-33.6976
3.46075,1.84802,-32.9892
3.46075,1.86107,-32.0941
3.46075,1.87411,-31.6515
3.46075,1.88715,-30.9272
3.46075,1.9002,-30.5842
3.46075,1.91324,-30.5343
3.46075,1.92628,-29.4656
3.46075,1.93933,-29.2543
3.46075,1.95237,-29.0169
3.46075,1.96541,-29.1928
3.46075,1.97846,-29.132
3.46075,1.9915,-28.6213
3.46075,2.00454,-28.3319
3.46075,2.01759,-28.298
3.46075,2.03063,-28.2863
3.46075,2.04367,-28.4961
3.46075,2.05672,-28.7525
3.46075,2.06976,-29.1895
3.46075,2.0828,-30.1241
3.46075,2.09585,-29.9447
3.46075,2.10889,-30.425
3.46075,2.12193,-31.0692
3.46075,2.13498,-31.7636
3.46075,2.14802,-31.9733
3.46075,2.16107,-33.5916
3.46075,2.17411,-33.6113
3.46075,2.18715,-34.2131
3.46075,2.2002,-33.6662
3.46075,2.21324,-34.4924
3.46075,2.22628,-33.3732
3.46075,2.23933,-32.4674
3.46075,2.25237,-31.6092
3.46075,2.26541,-32.9194
3.46075,2.27846,-31.0448
3.46075,2.2915,-31.0848
3.46075,2.30454,-30.8525
3.46075,2.31759,-30.3524
3.46075,2.33063,-31.5522
3.46075,2.34367,-31.2831
3.46075,2.35672,-30.3309
3.46075,2.36976,-32.1752
3.47379,1.13063,-30.0138
3.47379,1.14367,-30.0138
3.47379,1.15672,-30.116
3.47379,1.16976,-30.4015
3.47379,1.1828,-30.2815
3.47379,1.19585,-30.7511
3.47379,1.20889,-30.3504
3.47379,1.22193,-31.66
3.47379,1.23498,-31.9971
3.47379,1.24802,-31.6316
3.47379,1.26107,-32.4923
3.47379,1.27411,-33.8032
3.47379,1.28715,-33.8921
3.47379,1.3002,-33.1202
3.47379,1.31324,-31.8414
3.47379,1.32628,-30.8805
3.47379,1.33933,-30.9924
3.47379,1.35237,-31.1266
3.47379,1.36541,-29.0749
3.47379,1.37846,-30.1449
3.47379,1.3915,-28.7038
3.47379,1.40454,-29.5226
3.47379,1.41759,-29.9541
3.47379,1.43063,-28.4914
3.47379,1.44367,-27.3603
3.47379,1.45672,-27.3831
3.47379,1.46976,-27.1894
3.47379,1.4828,-27.0936
3.47379,1.49585,-27.2739
3.47379,1.50889,-27.3755
3.47379,1.52193,-27.8091
3.47379,1.53498,-26.7261
3.47379,1.54802,-26.5722
3.47379,1.56107,-27.4348
3.47379,1.57411,-27.6046
3.47379,1.58715,-28.0108
3.47379,1.6002,-28.0313
3.47379,1.61324,-29.6139
3.47379,1.62628,-29.2966
3.47379,1.63933,-30.1204
3.47379,1.65237,-31.0264
3.47379,1.66541,-31.9922
3.47379,1.67846,-33.144
3.47379,1.6915,-35.74
3.47379,1.70454,-37.1055
3.47379,1.71759,-37.6895
3.47379,1.73063,-40.7549
3.47379,1.74367,-40.8244
3.47379,1.75672,-42.1867
3.47379,1.76976,-39.0821
3.47379,1.7828,-38.0568
3.47379,1.79585,-36.4393
3.47379,1.80889,-35.2601
3.47379,1.82193,-34.2912
3.47379,1.83498,-33.3235
3.47379,1.84802,-33.2943
3.47379,1.86107,-33.4098
3.47379,1.87411,-32.5135
3.47379,1.88715,-32.5258
3.47379,1.9002,-31.7913
3.47379,1.91324,-31.6362
3.47379,1.92628,-30.5845
3.47379,1.93933,-30.717
3.47379,1.95237,-30.5018
3.47379,1.96541,-29.8665
3.47379,1.97846,-31.2357
3.47379,1.9915,-29.6912
3.47379,2.00454,-29.9516
3.47379,2.01759,-29.4688
3.47379,2.03063,-29.1574
3.47379,2.04367,-29.9716
3.47379,2.05672,-29.8144
3.47379,2.06976,-30.9637
3.47379,2.0828,-31.2455
3.47379,2.09585,-30.9865
3.47379,2.10889,-31.258
3.47379,2.12193,-32.182
3.47379,2.13498,-32.8243
3.47379,2.14802,-32.9897
3.47379,2.16107,-35.0733
3.47379,2.17411,-35.2408
3.47379,2.18715,-34.0229
3.47379,2.2002,-34.2183
3.47379,2.21324,-36.6092
3.47379,2.22628,-35.686
3.47379,2.23933,-34.6329
3.47379,2.25237,-34.8728
3.47379,2.26541,-35.4599
3.47379,2.27846,-31.8554
3.47379,2.2915,-33.833
3.47379,2.30454,-32.8557
3.47379,2.31759,-31.0921
3.47379,2.33063,-32.651
3.47379,2.34367,-33.9463
3.47379,2.35672,-30.9498
3.47379,2.36976,-33.81
3.48683,1.13063,-28.8699
3.48683,1.14367,-28.8699
3.48683,1.15672,-28.0628
3.48683,1.16976,-28.5791
3.48683,1.1828,-29.1723
3.48683,1.19585,-28.9032
3.48683,1.20889,-29.7785
3.48683,1.22193,-29.6898
3.48683,1.23498,-30.1757
3.48683,1.24802,-30.245
3.48683,1.26107,-30.1156
3.48683,1.27411,-31.8687
3.48683,1.28715,-30.4909
3.48683,1.3002,-30.8287
3.48683,1.31324,-29.9299
3.48683,1.32628,-30.0656
3.48683,1.33933,-30.9148
3.48683,1.35237,-29.8284
3.48683,1.36541,-26.9101
3.48683,1.37846,-28.972
3.48683,1.3915,-29.007
3.48683,1.40454,-26.4275
3.48683,1.41759,-28.3853
3.48683,1.43063,-28.4103
3.48683,1.44367,-26.2016
3.48683,1.45672,-27.0839
3.48683,1.46976,-26.411
3.48683,1.4828,-27.8153
3.48683,1.49585,-26.3598
3.48683,1.50889,-27.4611
3.48683,1.52193,-27.2551
3.48683,1.53498,-26.6035
3.48683,1.54802,-26.5477
3.48683,1.56107,-27.5934
3.48683,1.57411,-26.9689
3.48683,1.58715,-28.7773
3.48683,1.6002,-29.271
3.48683,1.61324,-29.0438
3.48683,1.62628,-30.3087
3.48683,1.63933,-30.7418
3.48683,1.65237,-31.653
3.48683,1.66541,-30.5143
3.48683,1.67846,-33.1674
3.48683,1.6915,-34.6584
3.48683,1.70454,-36.8132
3.48683,1.71759,-36.5961
3.48683,1.73063,-41.3622
3.48683,1.74367,-39.1834
3.48683,1.75672,-39.3808
3.48683,1.76976,-38.6817
3.48683,1.7828,-37.4191
3.48683,1.79585,-36.2436
3.48683,1.80889,-34.4107
3.48683,1.82193,-34.5406
3.48683,1.83498,-32.8243
3.48683,1.84802,-33.39
3.48683,1.86107,-31.8908
3.48683,1.87411,-31.7197
3.48683,1.88715,-31.2104
3.48683,1.9002,-32.9632
3.48683,1.91324,-31.7411
3.48683,1.92628,-30.1152
3.48683,1.93933,-30.81
3.48683,1.95237,-30.962
3.48683,1.96541,-30.6481
3.48683,1.97846,-31.4446
3.48683,1.9915,-30.4233
3.48683,2.00454,-30.7287
3.48683,2.01759,-29.8202
3.48683,2.03063,-30.6031
3.48683,2.04367,-30.7688
3.48683,2.05672,-30.9765
3.48683,2.06976,-31.3444
3.48683,2.0828,-32.3786
3.48683,2.09585,-32.6781
3.48683,2.10889,-32.192
3.48683,2.12193,-33.2497
3.48683,2.13498,-33.9694
3.48683,2.14802,-33.7563
3.48683,2.16107,-36.7003
3.48683,2.17411,-36.7076
3.48683,2.18715,-36.9499
3.48683,2.2002,-36.6717
3.48683,2.21324,-37.1235
3.48683,2.22628,-36.8756
3.48683,2.23933,-35.7541
3.48683,2.25237,-35.7898
3.48683,2.26541,-36.322
3.48683,2.27846,-33.7469
3.48683,2.2915,-34.369
3.48683,2.30454,-34.2747
3.48683,2.31759,-33.0354
3.48683,2.33063,-33.9142
3.48683,2.34367,-33.8607
3.48683,2.35672,-34.3183
3.48683,2.36976,-36.2139
3.49988,1.13063,-27.7431
3.49988,1.14367,-27.7431
3.49988,1.15672,-27.9031
3.49988,1.16976,-27.4911
3.49988,1.1828,-27.9177
3.49988,1.19585,-27.6557
3.49988,1.20889,-28.1176
3.49988,1.22193,-28.1825
3.49988,1.23498,-27.9782
3.49988,1.24802,-28.7257
3.49988,1.26107,-28.4035
3.49988,1.27411,-29.1103
3.49988,1.28715,-28.5609
3.49988,1.3002,-27.9963
3.49988,1.31324,-28.2827
3.49988,1.32628,-27.0847
3.49988,1.33933,-27.4936
3.49988,1.35237,-27.6672
3.49988,1.36541,-25.8547
3.49988,1.37846,-26.4824
3.49988,1.3915,-25.3397
3.49988,1.40454,-25.9679
3.49988,1.41759,-26.248
3.49988,1.43063,-26.366
3.49988,1.44367,-25.0057
3.49988,1.45672,-25.973
3.49988,1.46976,-25.2617
3.49988,1.4828,-26.2312
3.49988,1.49585,-25.6085
3.49988,1.50889,-26.0473
3.49988,1.52193,-26.1767
3.49988,1.53498,-26.0877
3.49988,1.54802,-25.6724
3.49988,1.56107,-26.5258
3.49988,1.57411,-26.6365
3.49988,1.58715,-27.8009
3.49988,1.6002,-28.5361
3.49988,1.61324,-28.7397
3.49988,1.62628,-29.8202
3.49988,1.63933,-29.9317
3.49988,1.65237,-31.5577
3.49988,1.66541,-29.722
3.49988,1.67846,-31.8231
3.49988,1.6915,-35.3169
3.49988,1.70454,-36.2729
3.49988,1.71759,-36.6277
3.49988,1.73063,-38.2764
3.49988,1.74367,-39.0762
3.49988,1.75672,-37.1731
3.49988,1.76976,-37.9323
3.49988,1.7828,-38.0075
3.49988,1.79585,-36.5955
3.49988,1.80889,-34.841
3.49988,1.82193,-35.3916
3.49988,1.83498,-33.8785
3.49988,1.84802,-33.0622
3.49988,1.86107,-33.3911
3.49988,1.87411,-32.3571
3.49988,1.88715,-32.7873
3.49988,1.9002,-32.7161
3.49988,1.91324,-32.7025
3.49988,1.92628,-32.1977
3.49988,1.93933,-32.8568
3.49988,1.95237,-31.8371
3.49988,1.96541,-32.6753
3.49988,1.97846,-33.3509
3.49988,1.9915,-32.0148
3.49988,2.00454,-32.8775
3.49988,2.01759,-32.3513
3.49988,2.03063,-32.0277
3.49988,2.04367,-33.0105
3.49988,2.05672,-33.056
3.49988,2.06976,-34.242
3.49988,2.0828,-35.3813
3.49988,2.09585,-34.136
3.49988,2.10889,-33.7362
3.49988,2.12193,-35.0476
3.49988,2.13498,-36.3827
3.49988,2.14802,-35.7854
3.49988,2.16107,-38.3891
3.49988,2.17411,-38.5342
3.49988,2.18715,-37.6196
3.49988,2.2002,-40.4018
3.49988,2.21324,-41.2554
3.49988,2.22628,-40.7568
3.49988,2.23933,-42.0471
3.49988,2.25237,-39.7538
3.49988,2.26541,-41.3829
3.49988,2.27846,-37.7233
3.49988,2.2915,-38.2707
3.49988,2.30454,-38.5328
3.49988,2.31759,-34.7683
3.49988,2.33063,-36.8564
3.49988,2.34367,-37.2825
3.49988,2.35672,-34.9431
3.49988,2.36976,-38.6579
3.51292,1.13063,-25.7276
3.51292,1.14367,-25.7276
3.51292,1.15672,-26.3846
3.51292,1.16976,-26.6134
3.51292,1.1828,-26.3087
3.51292,1.19585,-25.9364
3.51292,1.20889,-26.6693
3.51292,1.22193,-26.6896
3.51292,1.23498,-25.9485
3.51292,1.24802,-27.0469
3.51292,1.26107,-26.3631
3.51292,1.27411,-27.8115
3.51292,1.28715,-27.9432
3.51292,1.3002,-27.2293
3.51292,1.31324,-26.4585
3.51292,1.32628,-27.5132
3.51292,1.33933,-25.9399
3.51292,1.35237,-26.3363
3.51292,1.36541,-24.6012
3.51292,1.37846,-25.5756
3.51292,1.3915,-24.8841
3.51292,1.40454,-25.6222
3.51292,1.41759,-25.8096
3.51292,1.43063,-25.8096
3.51292,1.44367,-23.8735
3.51292,1.45672,-25.2732
3.51292,1.46976,-24.9425
3.51292,1.4828,-25.4939
3.51292,1.49585,-24.4848
3.51292,1.50889,-25.1202
3.51292,1.52193,-25.6041
3.51292,1.53498,-25.5285
3.51292,1.54802,-25.2793
3.51292,1.56107,-26.0929
3.51292,1.57411,-26.675
3.51292,1.58715,-27.2465
3.51292,1.6002,-28.0539
3.51292,1.61324,-28.4374
3.51292,1.62628,-28.4374
3.51292,1.63933,-29.6689
3.51292,1.65237,-30.9837
3.51292,1.66541,-31.6037
3.51292,1.67846,-32.3681
3.51292,1.6915,-34.4132
3.51292,1.70454,-36.12
3.51292,1.71759,-35.8302
3.51292,1.73063,-38.3226
3.51292,1.74367,-38.7056
3.51292,1.75672,-37.6814
3.51292,1.76976,-39.3615
3.51292,1.7828,-37.737
3.51292,1.79585,-36.1543
3.51292,1.80889,-35.018
3.51292,1.82193,-34.8263
3.51292,1.83498,-33.4282
3.51292,1.84802,-33.5344
3.51292,1.86107,-31.804
3.51292,1.87411,-32.5997
3.51292,1.88715,-32.5307
3.51292,1.9002,-33.6943
3.51292,1.91324,-32.6709
3.51292,1.92628,-31.9194
3.51292,1.93933,-32.7406
3.51292,1.95237,-32.0749
3.51292,1.96541,-34.6085
3.51292,1.97846,-33.7602
3.51292,1.9915,-33.3433
3.51292,2.00454,-34.1838
3.51292,2.01759,-33.8225
3.51292,2.03063,-34.0836
3.51292,2.04367,-33.3158
3.51292,2.05672,-34.9375
3.51292,2.06976,-36.3013
3.51292,2.0828,-38.2788
3.51292,2.09585,-37.3558
3.51292,2.10889,-35.9372
3.51292,2.12193,-37.1673
3.51292,2.13498,-38.1962
3.51292,2.14802,-35.4482
3.51292,2.16107,-40.33
3.51292,2.17411,-40.0055
3.51292,2.18715,-39.0001
3.51292,2.2002,-38.468
3.51292,2.21324,-40.5018
3.51292,2.22628,-41.4537
3.51292,2.23933,-41.4537
3.51292,2.25237,-39.5475
3.51292,2.26541,-42.8014
3.51292,2.27846,-38.0098
3.51292,2.2915,-41.8911
3.51292,2.30454,-44.1163
3.51292,2.31759,-37.9183
3.51292,2.33063,-40.5911
3.51292,2.34367,-42.5728
3.51292,2.35672,-40.077
3.51292,2.36976,-41.3656
3.52596,1.13063,-25.2429
3.52596,1.14367,-25.2429
3.52596,1.15672,-24.9658
3.52596,1.16976,-24.8503
3.52596,1.1828,-25.4547
3.52596,1.19585,-24.8019
3.52596,1.20889,-26.2102
3.52596,1.22193,-25.6701
3.52596,1.23498,-26.0235
3.52596,1.24802,-26.0122
3.52596,1.26107,-26.4332
3.52596,1.27411,-26.3797
3.52596,1.28715,-26.0442
3.52596,1.3002,-25.904
3.52596,1.31324,-25.4824
3.52596,1.32628,-24.8149
3.52596,1.33933,-25.1244
3.52596,1.35237,-25.0063
3.52596,1.36541,-23.8273
3.52596,1.37846,-23.8807
3.52596,1.3915,-24.053
3.52596,1.40454,-23.7768
3.52596,1.41759,-24.2811
3.52596,1.43063,-24.3338
3.52596,1.44367,-23.786
3.52596,1.45672,-24.0905
3.52596,1.46976,-24.3557
3.52596,1.4828,-24.6964
3.52596,1.49585,-24.0994
3.52596,1.50889,-24.9625
3.52596,1.52193,-25.115
3.52596,1.53498,-25.5017
3.52596,1.54802,-25.2669
3.52596,1.56107,-26.1836
3.52596,1.57411,-26.4493
3.52596,1.58715,-27.4573
3.52596,1.6002,-28.2383
3.52596,1.61324,-28.6139
3.52596,1.62628,-29.8395
3.52596,1.63933,-30.4104
3.52596,1.65237,-31.9002
3.52596,1.66541,-32.1349
3.52596,1.67846,-34.7445
3.52596,1.6915,-34.6993
3.52596,1.70454,-36.4031
3.52596,1.71759,-35.6066
3.52596,1.73063,-38.6537
3.52596,1.74367,-40.2344
3.52596,1.75672,-39.0405
3.52596,1.76976,-38.5302
3.52596,1.7828,-37.2772
3.52596,1.79585,-36.8777
3.52596,1.80889,-34.9261
3.52596,1.82193,-35.9837
3.52596,1.83498,-34.609
3.52596,1.84802,-34.4211
3.52596,1.86107,-34.0468
3.52596,1.87411,-33.5566
3.52596,1.88715,-33.1198
3.52596,1.9002,-33.6641
3.52596,1.91324,-32.9453
3.52596,1.92628,-32.675
3.52596,1.93933,-32.7544
3.52596,1.95237,-32.5285
3.52596,1.96541,-33.9186
3.52596,1.97846,-34.1379
3.52596,1.9915,-33.637
3.52596,2.00454,-34.6645
3.52596,2.01759,-35.5231
3.52596,2.03063,-34.3925
3.52596,2.04367,-35.5046
3.52596,2.05672,-36.1801
3.52596,2.06976,-36.7182
3.52596,2.0828,-39.5635
3.52596,2.09585,-36.0515
3.52596,2.10889,-35.8634
3.52596,2.12193,-37.9968
3.52596,2.13498,-36.3411
3.52596,2.14802,-36.2497
3.52596,2.16107,-38.4703
3.52596,2.17411,-38.9577
3.52596,2.18715,-37.5158
3.52596,2.2002,-38.0642
3.52596,2.21324,-37.9469
3.52596,2.22628,-41.2487
3.52596,2.23933,-39.3647
3.52596,2.25237,-38.4346
3.52596,2.26541,-39.6286
3.52596,2.27846,-42.0809
3.52596,2.2915,-38.8048
3.52596,2.30454,-41.577
3.52596,2.31759,-38.9459
3.52596,2.33063,-42.9315
3.52596,2.34367,-40.5203
3.52596,2.35672,-37.5266
3.52596,2.36976,-41.4261
3.53901,1.13063,-24.0185
3.53901,1.14367,-24.0185
3.53901,1.15672,-23.9378
3.53901,1.16976,-24.2124
3.53901,1.1828,-23.9049
3.53901,1.19585,-23.9224
3.53901,1.20889,-23.8172
3.53901,1.22193,-23.7139
3.53901,1.23498,-24.2602
3.53901,1.24802,-23.859
3.53901,1.26107,-24.0969
3.53901,1.27411,-24.2654
3.53901,1.28715,-24.4598
3.53901,1.3002,-24.4294
3.53901,1.31324,-24.4736
3.53901,1.32628,-24.0949
3.53901,1.33933,-23.9641
3.53901,1.35237,-23.6781
3.53901,1.36541,-23.259
3.53901,1.37846,-23.4447
3.53901,1.3915,-23.3557
3.53901,1.40454,-22.4825
3.53901,1.41759,-24.7198
3.53901,1.43063,-23.203
3.53901,1.44367,-22.9312
3.53901,1.45672,-23.0266
3.53901,1.46976,-23.4766
3.53901,1.4828,-24.2246
3.53901,1.49585,-23.3505
3.53901,1.50889,-24.2896
3.53901,1.52193,-24.739
3.53901,1.53498,-24.9536
3.53901,1.54802,-25.1114
3.53901,1.56107,-25.5827
3.53901,1.57411,-26.4484
3.53901,1.58715,-27.6099
3.53901,1.6002,-31.1763
3.53901,1.61324,-28.2912
3.53901,1.62628,-29.9713
3.53901,1.63933,-29.5872
3.53901,1.65237,-31.2754
3.53901,1.66541,-32.2861
3.53901,1.67846,-32.4986
3.53901,1.6915,-33.8529
3.53901,1.70454,-35.2303
3.53901,1.71759,-35.0056
3.53901,1.73063,-36.9092
3.53901,1.74367,-39.1651
3.53901,1.75672,-36.4294
3.53901,1.76976,-38.1746
3.53901,1.7828,-36.6599
3.53901,1.79585,-35.6339
3.53901,1.80889,-34.8079
3.53901,1.82193,-35.3269
3.53901,1.83498,-33.7648
3.53901,1.84802,-33.4644
3.53901,1.86107,-33.6015
3.53901,1.87411,-33.0525
3.53901,1.88715,-32.1185
3.53901,1.9002,-32.8143
3.53901,1.91324,-32.5337
3.53901,1.92628,-33.512
3.53901,1.93933,-34.0432
3.53901,1.95237,-32.0396
3.53901,1.96541,-32.0396
3.53901,1.97846,-34.12
3.53901,1.9915,-33.1803
3.53901,2.00454,-33.9759
3.53901,2.01759,-36.7656
3.53901,2.03063,-35.0843
3.53901,2.04367,-37.2399
3.53901,2.05672,-38.6339
3.53901,2.06976,-38.5776
3.53901,2.0828,-47.0229
3.53901,2.09585,-47.0229
3.53901,2.10889,-35.5187
3.53901,2.12193,-39.2452
3.53901,2.13498,-39.2452
3.53901,2.14802,-36.1795
3.53901,2.16107,-38.4483
3.53901,2.17411,-37.488
3.53901,2.18715,-37.4051
3.53901,2.2002,-37.6104
3.53901,2.21324,-37.6104
3.53901,2.22628,-36.6294
3.53901,2.23933,-36.6294
3.53901,2.25237,-36.1059
3.53901,2.26541,-36.0125
3.53901,2.27846,-41.5377
3.53901,2.2915,-36.9168
3.53901,2.30454,-36.9168
3.53901,2.31759,-41.1231
3.53901,2.33063,-43.2537
3.53901,2.34367,-43.2537
3.53901,2.35672,-40.2989
3.53901,2.36976,-43.0886
3.55205,1.13063,-24.1538
3.55205,1.14367,-24.1538
3.55205,1.15672,-24.1021
3.55205,1.16976,-23.9613
3.55205,1.1828,-23.9454
3.55205,1.19585,-23.4544
3.55205,1.20889,-23.9227
3.55205,1.22193,-23.9575
3.55205,1.23498,-23.7243
3.55205,1.24802,-24.0265
3.55205,1.26107,-24.1985
3.55205,1.27411,-24.4224
3.55205,1.28715,-24.4404
3.55205,1.3002,-24.2958
3.55205,1.31324,-24.1055
3.55205,1.32628,-24.3484
3.55205,1.33933,-23.9469
3.55205,1.35237,-24.0514
3.55205,1.36541,-23.193
3.55205,1.37846,-23.4556
3.55205,1.3915,-23.3451
3.55205,1.40454,-23.2652
3.55205,1.41759,-23.383
3.55205,1.43063,-23.4108
3.55205,1.44367,-23.0545
3.55205,1.45672,-23.48
3.55205,1.46976,-23.7611
3.55205,1.4828,-24.0686
3.55205,1.49585,-23.9544
3.55205,1.50889,-24.656
3.55205,1.52193,-24.8352
3.55205,1.53498,-24.6865
3.55205,1.54802,-25.4309
3.55205,1.56107,-25.844
3.55205,1.57411,-26.6899
3.55205,1.58715,-27.2475
3.55205,1.6002,-28.0295
3.55205,1.61324,-28.3309
3.55205,1.62628,-29.6126
3.55205,1.63933,-30.3685
3.55205,1.65237,-30.9174
3.55205,1.66541,-31.8674
3.55205,1.67846,-32.5021
3.55205,1.6915,-33.1341
3.55205,1.70454,-33.6379
3.55205,1.71759,-34.1141
3.55205,1.73063,-34.9217
3.55205,1.74367,-35.7157
3.55205,1.75672,-35.6673
3.55205,1.76976,-36.2131
3.55205,1.7828,-35.879
3.55205,1.79585,-35.4814
3.55205,1.80889,-34.9157
3.55205,1.82193,-35.009
3.55205,1.83498,-34.4251
3.55205,1.84802,-34.0514
3.55205,1.86107,-33.487
3.55205,1.87411,-33.6798
3.55205,1.88715,-32.8386
3.55205,1.9002,-33.1719
3.55205,1.91324,-32.745
3.55205,1.92628,-32.5728
3.55205,1.93933,-32.7043
3.55205,1.95237,-32.5158
3.55205,1.96541,-33.172
3.55205,1.97846,-33.4274
3.55205,1.9915,-34.1278
3.55205,2.00454,-34.9215
3.55205,2.01759,-36.7218
3.55205,2.03063,-37.4815
3.55205,2.04367,-38.949
3.55205,2.05672,-42.808
3.55205,2.06976,-42.1844
3.55205,2.0828,-45.1958
3.55205,2.09585,-45.537
3.55205,2.10889,-41.7364
3.55205,2.12193,-40.6622
3.55205,2.13498,-39.9551
3.55205,2.14802,-38.5044
3.55205,2.16107,-37.3545
3.55205,2.17411,-36.7528
3.55205,2.18715,-36.3627
3.55205,2.2002,-36.3514
3.55205,2.21324,-36.0594
3.55205,2.22628,-35.8635
3.55205,2.23933,-36.3933
3.55205,2.25237,-35.4959
3.55205,2.26541,-36.5869
3.55205,2.27846,-38.3317
3.55205,2.2915,-39.1305
3.55205,2.30454,-39.7158
3.55205,2.31759,-41.1887
3.55205,2.33063,-41.6257
3.55205,2.34367,-41.5439
3.55205,2.35672,-43.0567
3.55205,2.36976,-43.227
3.56509,1.13063,-23.4289
3.56509,1.14367,-23.4289
3.56509,1.15672,-22.9657
3.56509,1.16976,-23.4373
3.56509,1.1828,-22.9309
3.56509,1.19585,-22.4322
3.56509,1.20889,-22.5876
3.56509,1.22193,-22.5876
3.56509,1.23498,-22.7836
3.56509,1.24802,-22.7836
3.56509,1.26107,-23.1708
3.56509,1.27411,-23.5672
3.56509,1.28715,-23.5672
3.56509,1.3002,-23.6036
3.56509,1.31324,-23.4356
3.56509,1.32628,-23.1953
3.56509,1.33933,-23.1953
3.56509,1.35237,-22.9493
3.56509,1.36541,-22.0311
3.56509,1.37846,-22.5135
3.56509,1.3915,-22.1337
3.56509,1.40454,-21.773
3.56509,1.41759,-22.8155
3.56509,1.43063,-22.4446
3.56509,1.44367,-22.3473
3.56509,1.45672,-22.6154
3.56509,1.46976,-23.2846
3.56509,1.4828,-23.7299
3.56509,1.49585,-22.8928
3.56509,1.50889,-23.7925
3.56509,1.52193,-23.9931
3.56509,1.53498,-24.7918
3.56509,1.54802,-25.335
3.56509,1.56107,-25.4389
3.56509,1.57411,-27.0175
3.56509,1.58715,-27.4242
3.56509,1.6002,-28.4886
3.56509,1.61324,-29.241
3.56509,1.62628,-31.4617
3.56509,1.63933,-30.5534
3.56509,1.65237,-31.675
3.56509,1.66541,-32.5312
3.56509,1.67846,-32.7591
3.56509,1.6915,-34.4612
3.56509,1.70454,-34.9967
3.56509,1.71759,-34.3699
3.56509,1.73063,-36.8334
3.56509,1.74367,-36.5786
3.56509,1.75672,-37.4177
3.56509,1.76976,-36.89
3.56509,1.7828,-36.6048
3.56509,1.79585,-35.648
3.56509,1.80889,-35.2211
3.56509,1.82193,-35.1113
3.56509,1.83498,-34.474
3.56509,1.84802,-34.306
3.56509,1.86107,-33.4357
3.56509,1.87411,-34.1201
3.56509,1.88715,-32.8215
3.56509,1.9002,-33.8261
3.56509,1.91324,-32.7495
3.56509,1.92628,-32.5868
3.56509,1.93933,-32.7589
3.56509,1.95237,-32.674
3.56509,1.96541,-32.7865
3.56509,1.97846,-33.0353
3.56509,1.9915,-33.463
3.56509,2.00454,-34.3132
3.56509,2.01759,-35.2749
3.56509,2.03063,-36.6646
3.56509,2.04367,-38.2621
3.56509,2.05672,-41.3878
3.56509,2.06976,-42.5628
3.56509,2.0828,-44.6892
3.56509,2.09585,-41.765
3.56509,2.10889,-40.2077
3.56509,2.12193,-40.1895
3.56509,2.13498,-38.1066
3.56509,2.14802,-35.9594
3.56509,2.16107,-35.9016
3.56509,2.17411,-34.8176
3.56509,2.18715,-34.5152
3.56509,2.2002,-33.8198
3.56509,2.21324,-33.5639
3.56509,2.22628,-33.3331
3.56509,2.23933,-33.6476
3.56509,2.25237,-34.191
3.56509,2.26541,-34.852
3.56509,2.27846,-36.1026
3.56509,2.2915,-36.2712
3.56509,2.30454,-36.943
3.56509,2.31759,-38.1137
3.56509,2.33063,-38.6006
3.56509,2.34367,-38.6375
3.56509,2.35672,-39.2082
3.56509,2.36976,-39.1869
3.57814,1.13063,-23.1248
3.57814,1.14367,-23.1248
3.57814,1.15672,-22.5331
3.57814,1.16976,-22.7501
3.57814,1.1828,-22.5445
3.57814,1.19585,-22.2182
3.57814,1.20889,-22.4444
3.57814,1.22193,-22.5707
3.57814,1.23498,-22.7681
3.57814,1.24802,-22.5204
3.57814,1.26107,-22.8601
3.57814,1.27411,-23.1141
3.57814,1.28715,-23.2483
3.57814,1.3002,-23.0089
3.57814,1.31324,-22.829
3.57814,1.32628,-22.7456
3.57814,1.33933,-22.6467
3.57814,1.35237,-22.5742
3.57814,1.36541,-22.1713
3.57814,1.37846,-22.1925
3.57814,1.3915,-21.7356
3.57814,1.40454,-21.94
3.57814,1.41759,-22.3171
3.57814,1.43063,-22.0128
3.57814,1.44367,-22.2634
3.57814,1.45672,-22.3958
3.57814,1.46976,-22.9028
3.57814,1.4828,-22.8073
3.57814,1.49585,-23.2124
3.57814,1.50889,-23.6259
3.57814,1.52193,-24.5354
3.57814,1.53498,-25.0847
3.57814,1.54802,-25.6741
3.57814,1.56107,-25.7585
3.57814,1.57411,-27.1129
3.57814,1.58715,-28.3027
3.57814,1.6002,-29.09
3.57814,1.61324,-29.9872
3.57814,1.62628,-31.3403
3.57814,1.63933,-31.0875
3.57814,1.65237,-31.8743
3.57814,1.66541,-32.704
3.57814,1.67846,-33.1098
3.57814,1.6915,-33.894
3.57814,1.70454,-33.727
3.57814,1.71759,-33.4891
3.57814,1.73063,-35.1885
3.57814,1.74367,-37.2175
3.57814,1.75672,-35.0169
3.57814,1.76976,-36.4211
3.57814,1.7828,-35.9165
3.57814,1.79585,-35.6036
3.57814,1.80889,-35.2865
3.57814,1.82193,-34.0509
3.57814,1.83498,-34.3634
3.57814,1.84802,-33.6198
3.57814,1.86107,-34.8875
3.57814,1.87411,-33.6307
3.57814,1.88715,-33.047
3.57814,1.9002,-33.0039
3.57814,1.91324,-32.8868
3.57814,1.92628,-32.761
3.57814,1.93933,-32.7174
3.57814,1.95237,-32.4242
3.57814,1.96541,-32.6987
3.57814,1.97846,-32.7327
3.57814,1.9915,-33.4309
3.57814,2.00454,-34.434
3.57814,2.01759,-35.9256
3.57814,2.03063,-37.0537
3.57814,2.04367,-39.1924
3.57814,2.05672,-41.256
3.57814,2.06976,-44.3097
3.57814,2.0828,-44.0694
3.57814,2.09585,-41.2508
3.57814,2.10889,-38.7878
3.57814,2.12193,-38.2132
3.57814,2.13498,-35.7684
3.57814,2.14802,-34.4968
3.57814,2.16107,-33.8346
3.57814,2.17411,-32.749
3.57814,2.18715,-32.4125
3.57814,2.2002,-31.8193
3.57814,2.21324,-31.9518
3.57814,2.22628,-31.9226
3.57814,2.23933,-32.303
3.57814,2.25237,-33.013
3.57814,2.26541,-33.5301
3.57814,2.27846,-34.4372
3.57814,2.2915,-35.0008
3.57814,2.30454,-36.0546
3.57814,2.31759,-37.6934
3.57814,2.33063,-37.7599
3.57814,2.34367,-38.4475
3.57814,2.35672,-39.4008
3.57814,2.36976,-39.6277
3.59118,1.13063,-22.8286
3.59118,1.14367,-22.8286
3.59118,1.15672,-22.659
3.59118,1.16976,-22.9237
3.59118,1.1828,-22.4204
3.59118,1.19585,-22.1434
3.59118,1.20889,-22.1931
3.59118,1.22193,-22.5664
3.59118,1.23498,-22.2559
3.59118,1.24802,-22.7954
3.59118,1.26107,-22.7233
3.59118,1.27411,-22.828
3.59118,1.28715,-22.8848
3.59118,1.3002,-22.8155
3.59118,1.31324,-22.6014
3.59118,1.32628,-22.7598
3.59118,1.33933,-22.508
3.59118,1.35237,-22.4541
3.59118,1.36541,-21.9874
3.59118,1.37846,-22.0846
3.59118,1.3915,-22.2011
3.59118,1.40454,-22.1592
3.59118,1.41759,-22.5796
3.59118,1.43063,-22.7723
3.59118,1.44367,-22.5933
3.59118,1.45672,-22.8072
3.59118,1.46976,-22.8893
3.59118,1.4828,-23.9249
3.59118,1.49585,-23.2278
3.59118,1.50889,-24.4762
3.59118,1.52193,-24.9045
3.59118,1.53498,-25.8322
3.59118,1.54802,-26.6889
3.59118,1.56107,-26.4373
3.59118,1.57411,-28.2889
3.59118,1.58715,-28.8286
3.59118,1.6002,-29.4784
3.59118,1.61324,-30.4031
3.59118,1.62628,-31.3637
3.59118,1.63933,-31.254
3.59118,1.65237,-31.5495
3.59118,1.66541,-32.0909
3.59118,1.67846,-32.3816
3.59118,1.6915,-33.1653
3.59118,1.70454,-33.3725
3.59118,1.71759,-32.9925
3.59118,1.73063,-34.7286
3.59118,1.74367,-34.2092
3.59118,1.75672,-35.2273
3.59118,1.76976,-35.4859
3.59118,1.7828,-34.3324
3.59118,1.79585,-34.3379
3.59118,1.80889,-34.121
3.59118,1.82193,-33.7381
3.59118,1.83498,-33.4947
3.59118,1.84802,-33.452
3.59118,1.86107,-33.1569
3.59118,1.87411,-32.8923
3.59118,1.88715,-32.8767
3.59118,1.9002,-33.0257
3.59118,1.91324,-32.1599
3.59118,1.92628,-32.5738
3.59118,1.93933,-32.3979
3.59118,1.95237,-32.2572
3.59118,1.96541,-32.4102
3.59118,1.97846,-32.482
3.59118,1.9915,-33.0139
3.59118,2.00454,-34.1256
3.59118,2.01759,-34.949
3.59118,2.03063,-36.4177
3.59118,2.04367,-37.713
3.59118,2.05672,-42.6849
3.59118,2.06976,-44.0321
3.59118,2.0828,-44.8737
3.59118,2.09585,-42.4832
3.59118,2.10889,-38.3029
3.59118,2.12193,-37.6392
3.59118,2.13498,-35.6794
3.59118,2.14802,-34.0118
3.59118,2.16107,-33.5532
3.59118,2.17411,-32.5758
3.59118,2.18715,-31.8687
3.59118,2.2002,-31.5775
3.59118,2.21324,-31.7532
3.59118,2.22628,-31.496
3.59118,2.23933,-32.0106
3.59118,2.25237,-32.4933
3.59118,2.26541,-33.4437
3.59118,2.27846,-34.0574
3.59118,2.2915,-34.9149
3.59118,2.30454,-36.1021
3.59118,2.31759,-37.1418
3.59118,2.33063,-38.1769
3.59118,2.34367,-38.7743
3.59118,2.35672,-40.5168
3.59118,2.36976,-40.3814
3.60423,1.13063,-23.1856
3.60423,1.14367,-23.1856
3.60423,1.15672,-22.409
3.60423,1.16976,-22.6699
3.60423,1.1828,-22.2239
3.60423,1.19585,-22.1693
3.60423,1.20889,-22.3812
3.60423,1.22193,-22.6382
3.60423,1.23498,-22.4674
3.60423,1.24802,-23.0999
3.60423,1.26107,-23.0208
3.60423,1.27411,-22.9389
3.60423,1.28715,-23.5302
3.60423,1.3002,-23.1112
3.60423,1.31324,-22.8058
3.60423,1.32628,-23.2415
3.60423,1.33933,-22.8776
3.60423,1.35237,-22.5573
3.60423,1.36541,-21.9884
3.60423,1.37846,-22.217
3.60423,1.3915,-23.0135
3.60423,1.40454,-21.8732
3.60423,1.41759,-23.0355
3.60423,1.43063,-22.4355
3.60423,1.44367,-22.8243
3.60423,1.45672,-22.5785
3.60423,1.46976,-23.1971
3.60423,1.4828,-22.9433
3.60423,1.49585,-23.7511
3.60423,1.50889,-25.0187
3.60423,1.52193,-24.475
3.60423,1.53498,-25.5202
3.60423,1.54802,-26.4636
3.60423,1.56107,-26.7204
3.60423,1.57411,-28.6053
3.60423,1.58715,-28.9193
3.60423,1.6002,-29.6947
3.60423,1.61324,-30.5689
3.60423,1.62628,-30.4377
3.60423,1.63933,-31.6713
3.60423,1.65237,-31.828
3.60423,1.66541,-32.2269
3.60423,1.67846,-31.8504
3.60423,1.6915,-32.3045
3.60423,1.70454,-33.2169
3.60423,1.71759,-32.3982
3.60423,1.73063,-33.7233
3.60423,1.74367,-33.5909
3.60423,1.75672,-34.9123
3.60423,1.76976,-34.4003
3.60423,1.7828,-34.6838
3.60423,1.79585,-34.6481
3.60423,1.80889,-33.7064
3.60423,1.82193,-33.9301
3.60423,1.83498,-33.8848
3.60423,1.84802,-33.7162
3.60423,1.86107,-33.7121
3.60423,1.87411,-33.5213
3.60423,1.88715,-33.1747
3.60423,1.9002,-32.9303
3.60423,1.91324,-32.5413
3.60423,1.92628,-32.5994
3.60423,1.93933,-32.5915
3.60423,1.95237,-32.1475
3.60423,1.96541,-32.2794
3.60423,1.97846,-32.1931
3.60423,1.9915,-32.5632
3.60423,2.00454,-33.3811
3.60423,2.01759,-34.1258
3.60423,2.03063,-35.7357
3.60423,2.04367,-37.0416
3.60423,2.05672,-39.554
3.60423,2.06976,-43.962
3.60423,2.0828,-45.2613
3.60423,2.09585,-42.175
3.60423,2.10889,-39.7785
3.60423,2.12193,-37.2933
3.60423,2.13498,-35.4388
3.60423,2.14802,-33.7834
3.60423,2.16107,-33.1875
3.60423,2.17411,-32.3475
3.60423,2.18715,-32.0969
3.60423,2.2002,-31.4021
3.60423,2.21324,-31.4426
3.60423,2.22628,-31.6303
3.60423,2.23933,-31.9801
3.60423,2.25237,-32.9004
3.60423,2.26541,-34.4123
3.60423,2.27846,-34.8766
3.60423,2.2915,-35.7868
3.60423,2.30454,-36.3295
3.60423,2.31759,-37.6878
3.60423,2.33063,-38.5989
3.60423,2.34367,-39.441
3.60423,2.35672,-41.4149
3.60423,2.36976,-41.3419
3.61727,1.13063,-23.4444
3.61727,1.14367,-23.4444
3.61727,1.15672,-22.6489
3.61727,1.16976,-22.7211
3.61727,1.1828,-22.6732
3.61727,1.19585,-22.4311
3.61727,1.20889,-22.2216
3.61727,1.22193,-22.5085
3.61727,1.23498,-22.3075
3.61727,1.24802,-23.7223
3.61727,1.26107,-23.0818
3.61727,1.27411,-22.9351
3.61727,1.28715,-23.4432
3.61727,1.3002,-23.1775
3.61727,1.31324,-22.7258
3.61727,1.32628,-23.3628
3.61727,1.33933,-22.6255
3.61727,1.35237,-22.4503
3.61727,1.36541,-22.3568
3.61727,1.37846,-22.4081
3.61727,1.3915,-22.6745
3.61727,1.40454,-22.6263
3.61727,1.41759,-22.7237
3.61727,1.43063,-22.5616
3.61727,1.44367,-23.1944
3.61727,1.45672,-23.3165
3.61727,1.46976,-22.9947
3.61727,1.4828,-23.8215
3.61727,1.49585,-24.1442
3.61727,1.50889,-24.8997
3.61727,1.52193,-25.6187
3.61727,1.53498,-26.2282
3.61727,1.54802,-27.425
3.61727,1.56107,-27.7915
3.61727,1.57411,-29.5092
3.61727,1.58715,-30.2258
3.61727,1.6002,-30.28
3.61727,1.61324,-30.8696
3.61727,1.62628,-31.418
3.61727,1.63933,-31.4974
3.61727,1.65237,-31.8642
3.61727,1.66541,-31.348
3.61727,1.67846,-31.6822
3.61727,1.6915,-31.6667
3.61727,1.70454,-31.5721
3.61727,1.71759,-31.8677
3.61727,1.73063,-32.8031
3.61727,1.74367,-33.6162
3.61727,1.75672,-33.1679
3.61727,1.76976,-33.9645
3.61727,1.7828,-33.3834
3.61727,1.79585,-33.2981
3.61727,1.80889,-33.6863
3.61727,1.82193,-34.0416
3.61727,1.83498,-33.0557
3.61727,1.84802,-33.1541
3.61727,1.86107,-32.97
3.61727,1.87411,-33.2363
3.61727,1.88715,-32.6749
3.61727,1.9002,-32.5574
3.61727,1.91324,-32.0029
3.61727,1.92628,-32.1437
3.61727,1.93933,-32.2583
3.61727,1.95237,-31.8609
3.61727,1.96541,-31.8757
3.61727,1.97846,-31.7977
3.61727,1.9915,-32.3259
3.61727,2.00454,-32.8185
3.61727,2.01759,-33.4127
3.61727,2.03063,-34.6298
3.61727,2.04367,-36.0747
3.61727,2.05672,-38.2006
3.61727,2.06976,-40.904
3.61727,2.0828,-44.7719
3.61727,2.09585,-44.2507
3.61727,2.10889,-39.6918
3.61727,2.12193,-37.6153
3.61727,2.13498,-35.3851
3.61727,2.14802,-33.7512
3.61727,2.16107,-33.0801
3.61727,2.17411,-32.2175
3.61727,2.18715,-31.6223
3.61727,2.2002,-31.0789
3.61727,2.21324,-31.0567
3.61727,2.22628,-31.3254
3.61727,2.23933,-31.3082
3.61727,2.25237,-32.4586
3.61727,2.26541,-33.1598
3.61727,2.27846,-34.0374
3.61727,2.2915,-35.1322
3.61727,2.30454,-36.2727
3.61727,2.31759,-38.0227
3.61727,2.33063,-38.6998
3.61727,2.34367,-39.5217
3.61727,2.35672,-40.648
3.61727,2.36976,-40.4953
3.63031,1.13063,-23.3456
3.63031,1.14367,-23.3456
3.63031,1.15672,-22.9247
3.63031,1.16976,-23.049
3.63031,1.1828,-22.4111
3.63031,1.19585,-22.32
3.63031,1.20889,-22.3319
3.63031,1.22193,-22.2537
3.63031,1.23498,-22.6636
3.63031,1.24802,-23.4538
3.63031,1.26107,-23.3102
3.63031,1.27411,-23.2074
3.63031,1.28715,-23.3035
3.63031,1.3002,-23.3233
3.63031,1.31324,-22.9871
3.63031,1.32628,-23.2144
3.63031,1.33933,-22.9585
3.63031,1.35237,-22.5964
3.63031,1.36541,-22.4871
3.63031,1.37846,-22.3939
3.63031,1.3915,-22.5704
3.63031,1.40454,-22.6663
3.63031,1.41759,-22.8711
3.63031,1.43063,-22.898
3.63031,1.44367,-23.2158
3.63031,1.45672,-22.8746
3.63031,1.46976,-23.443
3.63031,1.4828,-24.3492
3.63031,1.49585,-24.6805
3.63031,1.50889,-25.7172
3.63031,1.52193,-26.0115
3.63031,1.53498,-26.9353
3.63031,1.54802,-28.2948
3.63031,1.56107,-28.7715
3.63031,1.57411,-30.9787
3.63031,1.58715,-32.3968
3.63031,1.6002,-31.9952
3.63031,1.61324,-31.6093
3.63031,1.62628,-32.5057
3.63031,1.63933,-32.0048
3.63031,1.65237,-32.0443
3.63031,1.66541,-31.617
3.63031,1.67846,-31.4404
3.63031,1.6915,-32.1335
3.63031,1.70454,-31.9814
3.63031,1.71759,-31.9539
3.63031,1.73063,-32.3263
3.63031,1.74367,-32.1766
3.63031,1.75672,-32.9454
3.63031,1.76976,-32.8643
3.63031,1.7828,-33.1209
3.63031,1.79585,-32.6964
3.63031,1.80889,-33.0324
3.63031,1.82193,-31.8828
3.63031,1.83498,-32.8334
3.63031,1.84802,-32.592
3.63031,1.86107,-32.3788
3.63031,1.87411,-32.4675
3.63031,1.88715,-32.0032
3.63031,1.9002,-31.768
3.63031,1.91324,-31.7584
3.63031,1.92628,-32.0635
3.63031,1.93933,-31.9179
3.63031,1.95237,-31.6377
3.63031,1.96541,-31.7879
3.63031,1.97846,-31.6411
3.63031,1.9915,-32.209
3.63031,2.00454,-32.4984
3.63031,2.01759,-32.9728
3.63031,2.03063,-34.0046
3.63031,2.04367,-35.058
3.63031,2.05672,-37.4569
3.63031,2.06976,-38.6307
3.63031,2.0828,-41.77
3.63031,2.09585,-39.7757
3.63031,2.10889,-38.8042
3.63031,2.12193,-38.769
3.63031,2.13498,-35.1158
3.63031,2.14802,-33.4746
3.63031,2.16107,-33.4233
3.63031,2.17411,-32.1993
3.63031,2.18715,-32.2379
3.63031,2.2002,-31.0373
3.63031,2.21324,-30.9416
3.63031,2.22628,-31.6518
3.63031,2.23933,-31.561
3.63031,2.25237,-32.9386
3.63031,2.26541,-34.2623
3.63031,2.27846,-34.6739
3.63031,2.2915,-35.4932
3.63031,2.30454,-36.8616
3.63031,2.31759,-38.1711
3.63031,2.33063,-38.6696
3.63031,2.34367,-38.6611
3.63031,2.35672,-39.2289
3.63031,2.36976,-37.6567
3.64336,1.13063,-23.8491
3.64336,1.14367,-23.8491
3.64336,1.15672,-23.6704
3.64336,1.16976,-23.6131
3.64336,1.1828,-23.0703
3.64336,1.19585,-22.9275
3.64336,1.20889,-23.1863
3.64336,1.22193,-23.1545
3.64336,1.23498,-23.0731
3.64336,1.24802,-23.3792
3.64336,1.26107,-23.796
3.64336,1.27411,-23.6369
3.64336,1.28715,-24.1895
3.64336,1.3002,-23.8868
3.64336,1.31324,-23.3541
3.64336,1.32628,-24.3003
3.64336,1.33933,-23.6119
3.64336,1.35237,-23.2231
3.64336,1.36541,-23.0737
3.64336,1.37846,-23.1328
3.64336,1.3915,-23.0199
3.64336,1.40454,-23
3.64336,1.41759,-23.2789
3.64336,1.43063,-23.9598
3.64336,1.44367,-23.5102
3.64336,1.45672,-23.8105
3.64336,1.46976,-24.8761
3.64336,1.4828,-24.8513
3.64336,1.49585,-25.2466
3.64336,1.50889,-25.8902
3.64336,1.52193,-27.0913
3.64336,1.53498,-27.6492
3.64336,1.54802,-29.6084
3.64336,1.56107,-28.9547
3.64336,1.57411,-30.8363
3.64336,1.58715,-32.0195
3.64336,1.6002,-32.6977
3.64336,1.61324,-32.21
3.64336,1.62628,-31.9205
3.64336,1.63933,-32.1028
3.64336,1.65237,-31.4181
3.64336,1.66541,-31.3871
3.64336,1.67846,-30.8977
3.64336,1.6915,-31.7896
3.64336,1.70454,-31.0264
3.64336,1.71759,-31.4962
3.64336,1.73063,-31.9675
3.64336,1.74367,-32.4496
3.64336,1.75672,-32.1216
3.64336,1.76976,-32.15
3.64336,1.7828,-32.796
3.64336,1.79585,-32.8304
3.64336,1.80889,-32.7852
3.64336,1.82193,-32.7418
3.64336,1.83498,-32.5752
3.64336,1.84802,-32.2318
3.64336,1.86107,-32.3685
3.64336,1.87411,-32.3596
3.64336,1.88715,-32.1466
3.64336,1.9002,-32.0982
3.64336,1.91324,-31.6625
3.64336,1.92628,-31.8787
3.64336,1.93933,-31.5835
3.64336,1.95237,-31.4551
3.64336,1.96541,-31.4665
3.64336,1.97846,-31.2716
3.64336,1.9915,-31.6939
3.64336,2.00454,-32.0335
3.64336,2.01759,-32.691
3.64336,2.03063,-33.9026
3.64336,2.04367,-35.1472
3.64336,2.05672,-36.0198
3.64336,2.06976,-38.6176
3.64336,2.0828,-40.5145
3.64336,2.09585,-39.5697
3.64336,2.10889,-37.9261
3.64336,2.12193,-37.0051
3.64336,2.13498,-35.026
3.64336,2.14802,-33.7714
3.64336,2.16107,-33.4598
3.64336,2.17411,-32.2997
3.64336,2.18715,-32.4921
3.64336,2.2002,-31.6894
3.64336,2.21324,-32.2225
3.64336,2.22628,-32.4731
3.64336,2.23933,-32.8785
3.64336,2.25237,-33.6926
3.64336,2.26541,-34.79
3.64336,2.27846,-36.0089
3.64336,2.2915,-37.4032
3.64336,2.30454,-37.6131
3.64336,2.31759,-38.4411
3.64336,2.33063,-38.0803
3.64336,2.34367,-37.4298
3.64336,2.35672,-36.7047
3.64336,2.36976,-34.7206
3.6564,1.13063,-24.6426
3.6564,1.14367,-24.6426
3.6564,1.15672,-24.3864
3.6564,1.16976,-24.1112
3.6564,1.1828,-23.5259
3.6564,1.19585,-23.694
3.6564,1.20889,-23.3936
3.6564,1.22193,-23.9248
3.6564,1.23498,-23.5432
3.6564,1.24802,-24.3624
3.6564,1.26107,-24.5996
3.6564,1.27411,-24.4349
3.6564,1.28715,-24.796
3.6564,1.3002,-24.823
3.6564,1.31324,-24.1712
3.6564,1.32628,-24.5996
3.6564,1.33933,-24.2048
3.6564,1.35237,-24.055
3.6564,1.36541,-23.9091
3.6564,1.37846,-23.3186
3.6564,1.3915,-24.0323
3.6564,1.40454,-24.4469
3.6564,1.41759,-23.9247
3.6564,1.43063,-23.5376
3.6564,1.44367,-24.443
3.6564,1.45672,-24.1491
3.6564,1.46976,-24.7221
3.6564,1.4828,-26.0306
3.6564,1.49585,-25.554
3.6564,1.50889,-26.3961
3.6564,1.52193,-26.3411
3.6564,1.53498,-27.0669
3.6564,1.54802,-30.5467
3.6564,1.56107,-30.1414
3.6564,1.57411,-31.9441
3.6564,1.58715,-33.0992
3.6564,1.6002,-33.6093
3.6564,1.61324,-33.435
3.6564,1.62628,-32.6194
3.6564,1.63933,-32.6942
3.6564,1.65237,-32.4864
3.6564,1.66541,-31.7746
3.6564,1.67846,-31.6981
3.6564,1.6915,-31.9579
3.6564,1.70454,-31.6498
3.6564,1.71759,-32.0719
3.6564,1.73063,-31.9747
3.6564,1.74367,-32.4726
3.6564,1.75672,-33.0224
3.6564,1.76976,-32.4776
3.6564,1.7828,-32.8356
3.6564,1.79585,-32.2062
3.6564,1.80889,-32.3534
3.6564,1.82193,-31.6818
3.6564,1.83498,-32.3358
3.6564,1.84802,-31.955
3.6564,1.86107,-31.9476
3.6564,1.87411,-31.7601
3.6564,1.88715,-31.9273
3.6564,1.9002,-31.7277
3.6564,1.91324,-31.0417
3.6564,1.92628,-31.2465
3.6564,1.93933,-30.9932
3.6564,1.95237,-30.8794
3.6564,1.96541,-30.9904
3.6564,1.97846,-30.5924
3.6564,1.9915,-31.2648
3.6564,2.00454,-31.5494
3.6564,2.01759,-31.5282
3.6564,2.03063,-32.392
3.6564,2.04367,-33.4451
3.6564,2.05672,-34.7222
3.6564,2.06976,-37.0405
3.6564,2.0828,-38.4204
3.6564,2.09585,-38.0824
3.6564,2.10889,-37.8229
3.6564,2.12193,-36.6833
3.6564,2.13498,-35.523
3.6564,2.14802,-33.926
3.6564,2.16107,-33.7946
3.6564,2.17411,-33.0838
3.6564,2.18715,-33.101
3.6564,2.2002,-31.8264
3.6564,2.21324,-32.1736
3.6564,2.22628,-32.973
3.6564,2.23933,-33.148
3.6564,2.25237,-34.6901
3.6564,2.26541,-35.3015
3.6564,2.27846,-36.0242
3.6564,2.2915,-36.7262
3.6564,2.30454,-36.8978
3.6564,2.31759,-36.9282
3.6564,2.33063,-35.4747
3.6564,2.34367,-34.4114
3.6564,2.35672,-34.2435
3.6564,2.36976,-32.2326
3.66944,1.13063,-24.8809
3.66944,1.14367,-24.8809
3.66944,1.15672,-24.6444
3.66944,1.16976,-24.8799
3.66944,1.1828,-24.2472
3.66944,1.19585,-23.8395
3.66944,1.20889,-23.7245
3.66944,1.22193,-24.0103
3.66944,1.23498,-23.9986
3.66944,1.24802,-24.8173
3.66944,1.26107,-25.0661
3.66944,1.27411,-25.1134
3.66944,1.28715,-24.2201
3.66944,1.3002,-25.1483
3.66944,1.31324,-24.7868
3.66944,1.32628,-25.2962
3.66944,1.33933,-24.6083
3.66944,1.35237,-24.1921
3.66944,1.36541,-24.6464
3.66944,1.37846,-24.6385
3.66944,1.3915,-24.3575
3.66944,1.40454,-24.0875
3.66944,1.41759,-24.1656
3.66944,1.43063,-24.4258
3.66944,1.44367,-25.1467
3.66944,1.45672,-24.941
3.66944,1.46976,-25.7301
3.66944,1.4828,-25.0201
3.66944,1.49585,-26.3831
3.66944,1.50889,-26.7184
3.66944,1.52193,-28.6866
3.66944,1.53498,-28.8037
3.66944,1.54802,-31.0768
3.66944,1.56107,-31.7581
3.66944,1.57411,-32.7579
3.66944,1.58715,-34.6385
3.66944,1.6002,-33.8644
3.66944,1.61324,-34.0651
3.66944,1.62628,-32.5294
3.66944,1.63933,-32.7298
3.66944,1.65237,-32.0783
3.66944,1.66541,-31.6766
3.66944,1.67846,-31.463
3.66944,1.6915,-31.5236
3.66944,1.70454,-31.485
3.66944,1.71759,-31.5476
3.66944,1.73063,-31.9307
3.66944,1.74367,-31.7495
3.66944,1.75672,-32.6167
3.66944,1.76976,-31.7991
3.66944,1.7828,-32.5169
3.66944,1.79585,-31.2997
3.66944,1.80889,-32.041
3.66944,1.82193,-30.3909
3.66944,1.83498,-31.7256
3.66944,1.84802,-31.3427
3.66944,1.86107,-31.4118
3.66944,1.87411,-31.1972
3.66944,1.88715,-30.9431
3.66944,1.9002,-30.8038
3.66944,1.91324,-30.6099
3.66944,1.92628,-30.6491
3.66944,1.93933,-30.6929
3.66944,1.95237,-30.1768
3.66944,1.96541,-30.178
3.66944,1.97846,-29.8852
3.66944,1.9915,-30.3382
3.66944,2.00454,-30.201
3.66944,2.01759,-31.0933
3.66944,2.03063,-32.0415
3.66944,2.04367,-32.6962
3.66944,2.05672,-33.64
3.66944,2.06976,-35.1647
3.66944,2.0828,-36.4878
3.66944,2.09585,-36.3655
3.66944,2.10889,-36.1788
3.66944,2.12193,-36.0673
3.66944,2.13498,-34.5001
3.66944,2.14802,-33.7039
3.66944,2.16107,-33.3582
3.66944,2.17411,-32.805
3.66944,2.18715,-32.9596
3.66944,2.2002,-32.2058
3.66944,2.21324,-32.5256
3.66944,2.22628,-33.4385
3.66944,2.23933,-33.6608
3.66944,2.25237,-34.8715
3.66944,2.26541,-35.7949
3.66944,2.27846,-36.1113
3.66944,2.2915,-36.0385
3.66944,2.30454,-36.1249
3.66944,2.31759,-35.2835
3.66944,2.33063,-34.1671
3.66944,2.34367,-32.7706
3.66944,2.35672,-31.3325
3.66944,2.36976,-31.0834
3.68249,1.13063,-26.1569
3.68249,1.14367,-26.1569
3.68249,1.15672,-25.7558
3.68249,1.16976,-25.1615
3.68249,1.1828,-25.0512
3.68249,1.19585,-25.3141
3.68249,1.20889,-24.6224
3.68249,1.22193,-24.8564
3.68249,1.23498,-25.1975
3.68249,1.24802,-26.1424
3.68249,1.26107,-25.8554
3.68249,1.27411,-26.1059
3.68249,1.28715,-25.3645
3.68249,1.3002,-26.837
3.68249,1.31324,-25.8184
3.68249,1.32628,-27.1803
3.68249,1.33933,-26.2158
3.68249,1.35237,-26.023
3.68249,1.36541,-26.1546
3.68249,1.37846,-25.346
3.68249,1.3915,-26.2959
3.68249,1.40454,-24.9806
3.68249,1.41759,-25.6892
3.68249,1.43063,-25.8796
3.68249,1.44367,-26.1729
3.68249,1.45672,-26.1165
3.68249,1.46976,-26.0293
3.68249,1.4828,-26.9594
3.68249,1.49585,-27.3109
3.68249,1.50889,-28.2215
3.68249,1.52193,-29.5409
3.68249,1.53498,-29.2071
3.68249,1.54802,-31.7729
3.68249,1.56107,-31.9316
3.68249,1.57411,-33.6868
3.68249,1.58715,-35.5168
3.68249,1.6002,-35.7679
3.68249,1.61324,-34.9301
3.68249,1.62628,-34.5737
3.68249,1.63933,-33.5599
3.68249,1.65237,-32.5884
3.68249,1.66541,-32.5549
3.68249,1.67846,-31.8644
3.68249,1.6915,-32.6643
3.68249,1.70454,-32.0798
3.68249,1.71759,-31.7576
3.68249,1.73063,-32.028
3.68249,1.74367,-31.7726
3.68249,1.75672,-32.8814
3.68249,1.76976,-31.9823
3.68249,1.7828,-32.1722
3.68249,1.79585,-31.748
3.68249,1.80889,-31.6227
3.68249,1.82193,-29.5696
3.68249,1.83498,-31.1962
3.68249,1.84802,-31.1075
3.68249,1.86107,-31.1485
3.68249,1.87411,-30.3171
3.68249,1.88715,-30.393
3.68249,1.9002,-30.0837
3.68249,1.91324,-29.9421
3.68249,1.92628,-29.7404
3.68249,1.93933,-29.6683
3.68249,1.95237,-29.6807
3.68249,1.96541,-29.3234
3.68249,1.97846,-29.1846
3.68249,1.9915,-29.6943
3.68249,2.00454,-29.9829
3.68249,2.01759,-29.8363
3.68249,2.03063,-31.0648
3.68249,2.04367,-31.8185
3.68249,2.05672,-32.0986
3.68249,2.06976,-33.6617
3.68249,2.0828,-34.5603
3.68249,2.09585,-35.0754
3.68249,2.10889,-35.2695
3.68249,2.12193,-35.928
3.68249,2.13498,-35.0902
3.68249,2.14802,-34.3333
3.68249,2.16107,-33.6754
3.68249,2.17411,-34.0718
3.68249,2.18715,-33.7534
3.68249,2.2002,-33.2324
3.68249,2.21324,-33.3815
3.68249,2.22628,-34.3515
3.68249,2.23933,-34.7683
3.68249,2.25237,-35.5878
3.68249,2.26541,-35.1308
3.68249,2.27846,-35.226
3.68249,2.2915,-34.1653
3.68249,2.30454,-34.5008
3.68249,2.31759,-32.3547
3.68249,2.33063,-31.2411
3.68249,2.34367,-29.8721
3.68249,2.35672,-29.4988
3.68249,2.36976,-28.5493
3.69553,1.13063,-26.7283
3.69553,1.14367,-26.7283
3.69553,1.15672,-26.6021
3.69553,1.16976,-26.4167
3.69553,1.1828,-25.9303
3.69553,1.19585,-25.8964
3.69553,1.20889,-25.3277
3.69553,1.22193,-26.292
3.69553,1.23498,-25.7881
3.69553,1.24802,-27.2172
3.69553,1.26107,-27.1475
3.69553,1.27411,-27.4998
3.69553,1.28715,-28.3608
3.69553,1.3002,-27.6301
3.69553,1.31324,-27.0773
3.69553,1.32628,-28.6813
3.69553,1.33933,-27.1191
3.69553,1.35237,-26.2413
3.69553,1.36541,-26.7967
3.69553,1.37846,-26.6822
3.69553,1.3915,-26.1146
3.69553,1.40454,-26.4958
3.69553,1.41759,-26.1578
3.69553,1.43063,-26.127
3.69553,1.44367,-26.7954
3.69553,1.45672,-26.5452
3.69553,1.46976,-27.0472
3.69553,1.4828,-27.1575
3.69553,1.49585,-28.1314
3.69553,1.50889,-28.5952
3.69553,1.52193,-29.5781
3.69553,1.53498,-31.4808
3.69553,1.54802,-32.886
3.69553,1.56107,-33.418
3.69553,1.57411,-37.1649
3.69553,1.58715,-35.365
3.69553,1.6002,-35.3696
3.69553,1.61324,-35.1975
3.69553,1.62628,-34.2695
3.69553,1.63933,-33.7479
3.69553,1.65237,-32.7689
3.69553,1.66541,-32.5945
3.69553,1.67846,-31.9116
3.69553,1.6915,-31.9802
3.69553,1.70454,-32.0118
3.69553,1.71759,-32.5556
3.69553,1.73063,-32.1123
3.69553,1.74367,-31.9387
3.69553,1.75672,-32.5236
3.69553,1.76976,-32.0805
3.69553,1.7828,-32.3245
3.69553,1.79585,-31.4317
3.69553,1.80889,-31.6956
3.69553,1.82193,-30.8333
3.69553,1.83498,-30.8459
3.69553,1.84802,-30.6269
3.69553,1.86107,-30.5906
3.69553,1.87411,-29.9576
3.69553,1.88715,-29.6414
3.69553,1.9002,-29.1562
3.69553,1.91324,-29.0407
3.69553,1.92628,-29.1404
3.69553,1.93933,-28.8666
3.69553,1.95237,-28.623
3.69553,1.96541,-28.33
3.69553,1.97846,-28.5179
3.69553,1.9915,-28.7595
3.69553,2.00454,-28.8589
3.69553,2.01759,-29.2231
3.69553,2.03063,-29.9477
3.69553,2.04367,-31.0688
3.69553,2.05672,-31.5399
3.69553,2.06976,-32.6283
3.69553,2.0828,-33.944
3.69553,2.09585,-33.9984
3.69553,2.10889,-34.3443
3.69553,2.12193,-34.6578
3.69553,2.13498,-34.0697
3.69553,2.14802,-33.9561
3.69553,2.16107,-33.5111
3.69553,2.17411,-33.8163
3.69553,2.18715,-33.9828
3.69553,2.2002,-33.795
3.69553,2.21324,-34.3331
3.69553,2.22628,-35.2511
3.69553,2.23933,-35.5244
3.69553,2.25237,-35.5514
3.69553,2.26541,-34.8538
3.69553,2.27846,-33.792
3.69553,2.2915,-32.9098
3.69553,2.30454,-31.5006
3.69553,2.31759,-31.0116
3.69553,2.33063,-29.009
3.69553,2.34367,-28.6947
3.69553,2.35672,-27.6831
3.69553,2.36976,-26.9396
3.70857,1.13063,-27.2141
3.70857,1.14367,-27.2141
3.70857,1.15672,-27.2863
3.70857,1.16976,-27.263
3.70857,1.1828,-26.1613
3.70857,1.19585,-26.8932
3.70857,1.20889,-26.0191
3.70857,1.22193,-26.8382
3.70857,1.23498,-27.191
3.70857,1.24802,-27.1273
3.70857,1.26107,-28.0843
3.70857,1.27411,-27.7929
3.70857,1.28715,-28.8438
3.70857,1.3002,-28.8436
3.70857,1.31324,-27.5571
3.70857,1.32628,-29.7141
3.70857,1.33933,-28.4108
3.70857,1.35237,-28.4226
3.70857,1.36541,-28.3129
3.70857,1.37846,-27.4116
3.70857,1.3915,-27.6384
3.70857,1.40454,-27.4731
3.70857,1.41759,-27.2142
3.70857,1.43063,-27.0962
3.70857,1.44367,-27.8629
3.70857,1.45672,-27.5403
3.70857,1.46976,-28.9058
3.70857,1.4828,-28.4873
3.70857,1.49585,-29.4534
3.70857,1.50889,-29.9875
3.70857,1.52193,-31.1384
3.70857,1.53498,-32.7996
3.70857,1.54802,-34.4822
3.70857,1.56107,-34.3384
3.70857,1.57411,-37.7666
3.70857,1.58715,-39.2549
3.70857,1.6002,-37.891
3.70857,1.61324,-37.9515
3.70857,1.62628,-35.7328
3.70857,1.63933,-34.7206
3.70857,1.65237,-33.4666
3.70857,1.66541,-33.0275
3.70857,1.67846,-31.5643
3.70857,1.6915,-32.3945
3.70857,1.70454,-32.1377
3.70857,1.71759,-32.4126
3.70857,1.73063,-31.662
3.70857,1.74367,-31.8841
3.70857,1.75672,-31.5988
3.70857,1.76976,-31.4823
3.70857,1.7828,-31.5474
3.70857,1.79585,-31.0151
3.70857,1.80889,-30.4716
3.70857,1.82193,-29.864
3.70857,1.83498,-30.1304
3.70857,1.84802,-29.46
3.70857,1.86107,-29.4821
3.70857,1.87411,-28.9973
3.70857,1.88715,-28.7884
3.70857,1.9002,-28.3127
3.70857,1.91324,-28.0959
3.70857,1.92628,-28.1884
3.70857,1.93933,-28.1624
3.70857,1.95237,-27.9437
3.70857,1.96541,-27.8327
3.70857,1.97846,-27.6524
3.70857,1.9915,-27.9355
3.70857,2.00454,-28.3079
3.70857,2.01759,-28.3092
3.70857,2.03063,-29.2971
3.70857,2.04367,-29.9414
3.70857,2.05672,-30.4788
3.70857,2.06976,-31.7675
3.70857,2.0828,-32.4229
3.70857,2.09585,-32.913
3.70857,2.10889,-33.8365
3.70857,2.12193,-34.2788
3.70857,2.13498,-34.0146
3.70857,2.14802,-33.9681
3.70857,2.16107,-33.3943
3.70857,2.17411,-34.1039
3.70857,2.18715,-33.9519
3.70857,2.2002,-34.1757
3.70857,2.21324,-34.518
3.70857,2.22628,-35.1376
3.70857,2.23933,-35.0249
3.70857,2.25237,-34.4159
3.70857,2.26541,-33.6838
3.70857,2.27846,-32.3356
3.70857,2.2915,-31.6851
3.70857,2.30454,-31.0129
3.70857,2.31759,-29.1348
3.70857,2.33063,-28.4857
3.70857,2.34367,-27.7344
3.70857,2.35672,-26.8411
3.70857,2.36976,-26.0215
3.72162,1.13063,-27.2624
3.72162,1.14367,-27.2624
3.72162,1.15672,-27.4574
3.72162,1.16976,-27.3216
3.72162,1.1828,-27.2972
3.72162,1.19585,-27.8452
3.72162,1.20889,-27.2883
3.72162,1.22193,-28.3689
3.72162,1.23498,-27.7795
3.72162,1.24802,-29.1455
3.72162,1.26107,-29.4753
3.72162,1.27411,-29.6319
3.72162,1.28715,-30.6551
3.72162,1.3002,-30.4798
3.72162,1.31324,-30.1933
3.72162,1.32628,-31.607
3.72162,1.33933,-31.8001
3.72162,1.35237,-30.8285
3.72162,1.36541,-29.5383
3.72162,1.37846,-29.6305
3.72162,1.3915,-30.0281
3.72162,1.40454,-30.2593
3.72162,1.41759,-28.7872
3.72162,1.43063,-29.7938
3.72162,1.44367,-29.0744
3.72162,1.45672,-29.0569
3.72162,1.46976,-29.2244
3.72162,1.4828,-29.9983
3.72162,1.49585,-30.6621
3.72162,1.50889,-30.8542
3.72162,1.52193,-32.0596
3.72162,1.53498,-33.5125
3.72162,1.54802,-34.9058
3.72162,1.56107,-36.1503
3.72162,1.57411,-38.668
3.72162,1.58715,-39.7867
3.72162,1.6002,-38.572
3.72162,1.61324,-38.6951
3.72162,1.62628,-37.0027
3.72162,1.63933,-35.8703
3.72162,1.65237,-34.1698
3.72162,1.66541,-34.1368
3.72162,1.67846,-33.6588
3.72162,1.6915,-33.534
3.72162,1.70454,-32.9809
3.72162,1.71759,-33.4187
3.72162,1.73063,-32.8476
3.72162,1.74367,-32.2917
3.72162,1.75672,-32.6098
3.72162,1.76976,-32.0316
3.72162,1.7828,-31.9129
3.72162,1.79585,-31.3396
3.72162,1.80889,-30.8516
3.72162,1.82193,-30.2706
3.72162,1.83498,-30.0753
3.72162,1.84802,-29.6442
3.72162,1.86107,-29.6118
3.72162,1.87411,-28.7745
3.72162,1.88715,-28.7946
3.72162,1.9002,-28.0698
3.72162,1.91324,-27.6966
3.72162,1.92628,-27.5491
3.72162,1.93933,-27.4371
3.72162,1.95237,-27.1547
3.72162,1.96541,-27.2126
3.72162,1.97846,-26.9358
3.72162,1.9915,-27.5293
3.72162,2.00454,-27.5247
3.72162,2.01759,-27.6376
3.72162,2.03063,-28.613
3.72162,2.04367,-29.4591
3.72162,2.05672,-29.8627
3.72162,2.06976,-30.9377
3.72162,2.0828,-31.6734
3.72162,2.09585,-32.2752
3.72162,2.10889,-32.9878
3.72162,2.12193,-33.3866
3.72162,2.13498,-33.5581
3.72162,2.14802,-33.7879
3.72162,2.16107,-33.4923
3.72162,2.17411,-33.9976
3.72162,2.18715,-34.2042
3.72162,2.2002,-34.75
3.72162,2.21324,-35.1079
3.72162,2.22628,-34.9438
3.72162,2.23933,-35.3729
3.72162,2.25237,-33.4815
3.72162,2.26541,-31.7375
3.72162,2.27846,-31.0172
3.72162,2.2915,-29.8379
3.72162,2.30454,-29.0656
3.72162,2.31759,-28.0221
3.72162,2.33063,-26.772
3.72162,2.34367,-26.1251
3.72162,2.35672,-25.5049
3.72162,2.36976,-25.0012
3.73466,1.13063,-26.2995
3.73466,1.14367,-27.0642
3.73466,1.15672,-27.6312
3.73466,1.16976,-27.6448
3.73466,1.1828,-27.9362
3.73466,1.19585,-28.2342
3.73466,1.20889,-28.5179
3.73466,1.22193,-28.1657
3.73466,1.23498,-29.1825
3.73466,1.24802,-29.6813
3.73466,1.26107,-30.6472
3.73466,1.27411,-30.449
3.73466,1.28715,-31.1877
3.73466,1.3002,-31.7984
3.73466,1.31324,-30.7578
3.73466,1.32628,-33.7811
3.73466,1.33933,-32.1924
3.73466,1.35237,-31.6698
3.73466,1.36541,-32.025
3.73466,1.37846,-31.5728
3.73466,1.3915,-32.0019
3.73466,1.40454,-29.2645
3.73466,1.41759,-30.7158
3.73466,1.43063,-30.4774
3.73466,1.44367,-30.7222
3.73466,1.45672,-30.3314
3.73466,1.46976,-30.3652
3.73466,1.4828,-30.4372
3.73466,1.49585,-31.4678
3.73466,1.50889,-31.6628
3.73466,1.52193,-32.5677
3.73466,1.53498,-33.2834
3.73466,1.54802,-34.9669
3.73466,1.56107,-36.215
3.73466,1.57411,-37.4496
3.73466,1.58715,-38.5485
3.73466,1.6002,-39.3966
3.73466,1.61324,-38.4652
3.73466,1.62628,-37.9881
3.73466,1.63933,-36.9934
3.73466,1.65237,-35.5353
3.73466,1.66541,-35.2309
3.73466,1.67846,-33.9457
3.73466,1.6915,-33.4257
3.73466,1.70454,-33.0271
3.73466,1.71759,-33.5972
3.73466,1.73063,-32.1837
3.73466,1.74367,-32.2858
3.73466,1.75672,-31.9148
3.73466,1.76976,-31.421
3.73466,1.7828,-31.1423
3.73466,1.79585,-30.5143
3.73466,1.80889,-30.4952
3.73466,1.82193,-29.6597
3.73466,1.83498,-29.2136
3.73466,1.84802,-28.8152
3.73466,1.86107,-28.2341
3.73466,1.87411,-27.9642
3.73466,1.88715,-27.9406
3.73466,1.9002,-27.209
3.73466,1.91324,-26.6859
3.73466,1.92628,-26.5775
3.73466,1.93933,-26.8923
3.73466,1.95237,-26.4932
3.73466,1.96541,-26.3796
3.73466,1.97846,-26.2756
3.73466,1.9915,-26.8033
3.73466,2.00454,-26.9985
3.73466,2.01759,-27.0839
3.73466,2.03063,-28.2217
3.73466,2.04367,-28.6112
3.73466,2.05672,-29.131
3.73466,2.06976,-29.994
3.73466,2.0828,-30.7752
3.73466,2.09585,-31.6652
3.73466,2.10889,-32.1254
3.73466,2.12193,-32.8238
3.73466,2.13498,-33.5066
3.73466,2.14802,-33.6574
3.73466,2.16107,-33.216
3.73466,2.17411,-33.8603
3.73466,2.18715,-33.898
3.73466,2.2002,-34.2287
3.73466,2.21324,-34.4623
3.73466,2.22628,-34.1613
3.73466,2.23933,-33.4313
3.73466,2.25237,-31.922
3.73466,2.26541,-31.0838
3.73466,2.27846,-29.9941
3.73466,2.2915,-28.7783
3.73466,2.30454,-28.1877
3.73466,2.31759,-26.8747
3.73466,2.33063,-26.053
3.73466,2.34367,-25.4503
3.73466,2.35672,-25.0627
3.73466,2.36976,-24.244
3.7477,1.13063,-26.2995
3.7477,1.14367,-26.7997
3.7477,1.15672,-27.2725
3.7477,1.16976,-27.5669
3.7477,1.1828,-28.241
3.7477,1.19585,-28.2025
3.7477,1.20889,-28.5305
3.7477,1.22193,-28.7973
3.7477,1.23498,-29.1883
3.7477,1.24802,-30.4556
3.7477,1.26107,-30.4715
3.7477,1.27411,-31.582
3.7477,1.28715,-31.4545
3.7477,1.3002,-32.7544
3.7477,1.31324,-32.3684
3.7477,1.32628,-33.3173
3.7477,1.33933,-32.9488
3.7477,1.35237,-33.2974
3.7477,1.36541,-33.2935
3.7477,1.37846,-31.8736
3.7477,1.3915,-32.4452
3.7477,1.40454,-32.2709
3.7477,1.41759,-31.3209
3.7477,1.43063,-31.5829
3.7477,1.44367,-31.9962
3.7477,1.45672,-31.0887
3.7477,1.46976,-31.6821
3.7477,1.4828,-31.4822
3.7477,1.49585,-32.5396
3.7477,1.50889,-32.3239
3.7477,1.52193,-33.2152
3.7477,1.53498,-33.8204
3.7477,1.54802,-35.6153
3.7477,1.56107,-36.5164
3.7477,1.57411,-38.4284
3.7477,1.58715,-40.8778
3.7477,1.6002,-41.9483
3.7477,1.61324,-40.8921
3.7477,1.62628,-40.0438
3.7477,1.63933,-38.5301
3.7477,1.65237,-37.181
3.7477,1.66541,-36.2431
3.7477,1.67846,-34.9462
3.7477,1.6915,-34.8883
3.7477,1.70454,-34.0806
3.7477,1.71759,-34.4898
3.7477,1.73063,-33.6387
3.7477,1.74367,-32.7063
3.7477,1.75672,-32.1516
3.7477,1.76976,-31.7962
3.7477,1.7828,-31.3224
3.7477,1.79585,-30.743
3.7477,1.80889,-30.0711
3.7477,1.82193,-29.3614
3.7477,1.83498,-29.0511
3.7477,1.84802,-28.6357
3.7477,1.86107,-28.1566
3.7477,1.87411,-27.5644
3.7477,1.88715,-27.2698
3.7477,1.9002,-26.8401
3.7477,1.91324,-26.2638
3.7477,1.92628,-26.1694
3.7477,1.93933,-25.9631
3.7477,1.95237,-25.876
3.7477,1.96541,-25.8158
3.7477,1.97846,-25.7519
3.7477,1.9915,-26.1743
3.7477,2.00454,-26.3826
3.7477,2.01759,-26.637
3.7477,2.03063,-27.3452
3.7477,2.04367,-27.9319
3.7477,2.05672,-28.5055
3.7477,2.06976,-29.5211
3.7477,2.0828,-29.9801
3.7477,2.09585,-31.0233
3.7477,2.10889,-31.7705
3.7477,2.12193,-32.3002
3.7477,2.13498,-32.9747
3.7477,2.14802,-33.5408
3.7477,2.16107,-33.202
3.7477,2.17411,-33.5105
3.7477,2.18715,-33.5523
3.7477,2.2002,-33.9793
3.7477,2.21324,-33.5845
3.7477,2.22628,-33.0793
3.7477,2.23933,-32.2287
3.7477,2.25237,-30.7543
3.7477,2.26541,-29.5647
3.7477,2.27846,-28.8672
3.7477,2.2915,-27.7186
3.7477,2.30454,-27.0011
3.7477,2.31759,-26.0878
3.7477,2.33063,-25.3839
3.7477,2.34367,-24.7468
3.7477,2.35672,-24.2947
3.7477,2.36976,-23.8768
3.76075,1.13063,-26.2995
3.76075,1.14367,-26.1751
3.76075,1.15672,-27.6176
3.76075,1.16976,-27.6112
3.76075,1.1828,-28.1368
3.76075,1.19585,-28.6198
3.76075,1.20889,-29.1656
3.76075,1.22193,-28.8627
3.76075,1.23498,-29.7232
3.76075,1.24802,-29.7232
3.76075,1.26107,-30.8705
3.76075,1.27411,-31.1556
3.76075,1.28715,-35.1469
3.76075,1.3002,-33.7784
3.76075,1.31324,-31.7346
3.76075,1.32628,-34.1433
3.76075,1.33933,-35.7496
3.76075,1.35237,-34.6118
3.76075,1.36541,-35.1103
3.76075,1.37846,-34.2619
3.76075,1.3915,-35.6582
3.76075,1.40454,-33.9206
3.76075,1.41759,-32.968
3.76075,1.43063,-32.8906
3.76075,1.44367,-33.946
3.76075,1.45672,-33.0268
3.76075,1.46976,-33.6816
3.76075,1.4828,-33.0101
3.76075,1.49585,-33.7465
3.76075,1.50889,-33.7187
3.76075,1.52193,-34.3302
3.76075,1.53498,-36.3184
3.76075,1.54802,-35.2117
3.76075,1.56107,-38.5207
3.76075,1.57411,-38.4144
3.76075,1.58715,-41.7746
3.76075,1.6002,-42.4334
3.76075,1.61324,-41.522
3.76075,1.62628,-41.111
3.76075,1.63933,-39.3891
3.76075,1.65237,-36.9149
3.76075,1.66541,-37.1455
3.76075,1.67846,-34.1521
3.76075,1.6915,-34.7855
3.76075,1.70454,-34.3133
3.76075,1.71759,-34.6503
3.76075,1.73063,-33.3589
3.76075,1.74367,-32.8128
3.76075,1.75672,-32.5202
3.76075,1.76976,-31.9913
3.76075,1.7828,-31.7705
3.76075,1.79585,-30.5649
3.76075,1.80889,-30.1197
3.76075,1.82193,-29.0364
3.76075,1.83498,-28.3715
3.76075,1.84802,-28.0348
3.76075,1.86107,-27.4854
3.76075,1.87411,-27.1814
3.76075,1.88715,-27.209
3.76075,1.9002,-26.0753
3.76075,1.91324,-25.7803
3.76075,1.92628,-25.6641
3.76075,1.93933,-25.6594
3.76075,1.95237,-25.5031
3.76075,1.96541,-25.3666
3.76075,1.97846,-25.3733
3.76075,1.9915,-25.8556
3.76075,2.00454,-26.0644
3.76075,2.01759,-26.4905
3.76075,2.03063,-27.1278
3.76075,2.04367,-27.8585
3.76075,2.05672,-28.2372
3.76075,2.06976,-29.4018
3.76075,2.0828,-29.8599
3.76075,2.09585,-31.1238
3.76075,2.10889,-32.2313
3.76075,2.12193,-32.4999
3.76075,2.13498,-33.232
3.76075,2.14802,-33.7497
3.76075,2.16107,-33.2503
3.76075,2.17411,-33.8673
3.76075,2.18715,-32.7088
3.76075,2.2002,-35.1487
3.76075,2.21324,-34.5115
3.76075,2.22628,-32.8158
3.76075,2.23933,-32.5088
3.76075,2.25237,-30.0814
3.76075,2.26541,-28.9258
3.76075,2.27846,-28.0812
3.76075,2.2915,-27.2544
3.76075,2.30454,-26.6178
3.76075,2.31759,-25.5664
3.76075,2.33063,-24.868
3.76075,2.34367,-24.2534
3.76075,2.35672,-23.7109
3.76075,2.36976,-23.4953
3.77379,1.13063,-25.6025
3.77379,1.14367,-25.7655
3.77379,1.15672,-26.5468
3.77379,1.16976,-27.0864
3.77379,1.1828,-27.2794
3.77379,1.19585,-27.9335
3.77379,1.20889,-28.3005
3.77379,1.22193,-28.7989
3.77379,1.23498,-29.4379
3.77379,1.24802,-29.2527
3.77379,1.26107,-30.3748
3.77379,1.27411,-30.4692
3.77379,1.28715,-31.258
3.77379,1.3002,-31.656
3.77379,1.31324,-32.1438
3.77379,1.32628,-33.578
3.77379,1.33933,-33.6873
3.77379,1.35237,-34.4885
3.77379,1.36541,-33.8858
3.77379,1.37846,-34.9901
3.77379,1.3915,-35.9439
3.77379,1.40454,-36.1633
3.77379,1.41759,-34.7639
3.77379,1.43063,-37.0053
3.77379,1.44367,-35.1235
3.77379,1.45672,-35.4922
3.77379,1.46976,-34.0563
3.77379,1.4828,-35.5098
3.77379,1.49585,-34.957
3.77379,1.50889,-34.8559
3.77379,1.52193,-34.9652
3.77379,1.53498,-35.6104
3.77379,1.54802,-35.3734
3.77379,1.56107,-37.2102
3.77379,1.57411,-36.4599
3.77379,1.58715,-39.0688
3.77379,1.6002,-39.5285
3.77379,1.61324,-40.697
3.77379,1.62628,-41.0567
3.77379,1.63933,-42.2092
3.77379,1.65237,-40.7454
3.77379,1.66541,-37.4648
3.77379,1.67846,-36.3238
3.77379,1.6915,-36.5585
3.77379,1.70454,-34.5398
3.77379,1.71759,-35.4518
3.77379,1.73063,-34.0145
3.77379,1.74367,-33.9162
3.77379,1.75672,-33.5564
3.77379,1.76976,-32.1515
3.77379,1.7828,-31.7254
3.77379,1.79585,-30.4611
3.77379,1.80889,-29.825
3.77379,1.82193,-29.447
3.77379,1.83498,-28.7221
3.77379,1.84802,-27.8122
3.77379,1.86107,-27.4157
3.77379,1.87411,-26.5007
3.77379,1.88715,-26.3654
3.77379,1.9002,-25.7956
3.77379,1.91324,-25.3502
3.77379,1.92628,-24.9563
3.77379,1.93933,-24.8414
3.77379,1.95237,-24.8687
3.77379,1.96541,-24.8584
3.77379,1.97846,-24.9273
3.77379,1.9915,-25.4175
3.77379,2.00454,-25.6395
3.77379,2.01759,-26.1652
3.77379,2.03063,-26.8917
3.77379,2.04367,-27.3364
3.77379,2.05672,-28.2039
3.77379,2.06976,-29.3852
3.77379,2.0828,-30.1321
3.77379,2.09585,-30.9177
3.77379,2.10889,-31.9661
3.77379,2.12193,-32.3961
3.77379,2.13498,-33.2474
3.77379,2.14802,-33.7784
3.77379,2.16107,-33.2508
3.77379,2.17411,-33.4068
3.77379,2.18715,-33.5484
3.77379,2.2002,-34.6231
3.77379,2.21324,-34.1311
3.77379,2.22628,-32.4178
3.77379,2.23933,-31.7745
3.77379,2.25237,-30.0918
3.77379,2.26541,-28.9567
3.77379,2.27846,-27.8656
3.77379,2.2915,-26.6838
3.77379,2.30454,-26.2372
3.77379,2.31759,-25.1961
3.77379,2.33063,-24.7585
3.77379,2.34367,-24.0511
3.77379,2.35672,-23.777
3.77379,2.36976,-23.3915
3.78683,1.13063,-24.7958
3.78683,1.14367,-25.179
3.78683,1.15672,-25.9137
3.78683,1.16976,-26.5774
3.78683,1.1828,-26.9134
3.78683,1.19585,-27.0936
3.78683,1.20889,-27.8802
3.78683,1.22193,-27.8584
3.78683,1.23498,-28.7831
3.78683,1.24802,-27.9551
3.78683,1.26107,-29.2993
3.78683,1.27411,-30.5682
3.78683,1.28715,-29.0886
3.78683,1.3002,-30.9923
3.78683,1.31324,-31.652
3.78683,1.32628,-31.9104
3.78683,1.33933,-32.2153
3.78683,1.35237,-34.9486
3.78683,1.36541,-32.916
3.78683,1.37846,-34.8736
3.78683,1.3915,-36.3888
3.78683,1.40454,-36.0207
3.78683,1.41759,-35.5673
3.78683,1.43063,-35.9482
3.78683,1.44367,-35.0721
3.78683,1.45672,-36.1133
3.78683,1.46976,-34.9061
3.78683,1.4828,-35.7815
3.78683,1.49585,-35.273
3.78683,1.50889,-34.9286
3.78683,1.52193,-34.6594
3.78683,1.53498,-34.6838
3.78683,1.54802,-34.2166
3.78683,1.56107,-36.2442
3.78683,1.57411,-34.8705
3.78683,1.58715,-36.7502
3.78683,1.6002,-39.0016
3.78683,1.61324,-38.9378
3.78683,1.62628,-39.7314
3.78683,1.63933,-40.803
3.78683,1.65237,-41.2673
3.78683,1.66541,-38.9371
3.78683,1.67846,-38.8543
3.78683,1.6915,-38.514
3.78683,1.70454,-36.6109
3.78683,1.71759,-36.175
3.78683,1.73063,-35.3157
3.78683,1.74367,-34.5453
3.78683,1.75672,-33.7863
3.78683,1.76976,-32.7399
3.78683,1.7828,-31.442
3.78683,1.79585,-30.3679
3.78683,1.80889,-29.6124
3.78683,1.82193,-29.1324
3.78683,1.83498,-27.9609
3.78683,1.84802,-27.39
3.78683,1.86107,-27.0424
3.78683,1.87411,-26.2497
3.78683,1.88715,-25.9466
3.78683,1.9002,-25.1856
3.78683,1.91324,-25.0521
3.78683,1.92628,-24.8131
3.78683,1.93933,-24.7161
3.78683,1.95237,-24.5944
3.78683,1.96541,-24.5744
3.78683,1.97846,-24.6518
3.78683,1.9915,-24.8852
3.78683,2.00454,-25.1027
3.78683,2.01759,-25.5557
3.78683,2.03063,-26.1315
3.78683,2.04367,-26.8972
3.78683,2.05672,-27.3757
3.78683,2.06976,-28.513
3.78683,2.0828,-29.0471
3.78683,2.09585,-30.2994
3.78683,2.10889,-31.4174
3.78683,2.12193,-31.9963
3.78683,2.13498,-32.7932
3.78683,2.14802,-33.5989
3.78683,2.16107,-33.4221
3.78683,2.17411,-34.0708
3.78683,2.18715,-33.6287
3.78683,2.2002,-34.305
3.78683,2.21324,-34.1629
3.78683,2.22628,-32.8829
3.78683,2.23933,-32.1109
3.78683,2.25237,-30.3791
3.78683,2.26541,-29.7078
3.78683,2.27846,-28.4723
3.78683,2.2915,-27.7549
3.78683,2.30454,-26.6675
3.78683,2.31759,-25.7427
3.78683,2.33063,-25.0413
3.78683,2.34367,-24.3695
3.78683,2.35672,-23.9294
3.78683,2.36976,-23.4877
3.79988,1.13063,-24.3061
3.79988,1.14367,-24.9618
3.79988,1.15672,-25.8374
3.79988,1.16976,-26.2506
3.79988,1.1828,-26.7617
3.79988,1.19585,-27.1275
3.79988,1.20889,-27.7618
3.79988,1.22193,-27.9827
3.79988,1.23498,-28.5141
3.79988,1.24802,-29.1829
3.79988,1.26107,-29.5018
3.79988,1.27411,-30.2821
3.79988,1.28715,-30.3934
3.79988,1.3002,-31.7804
3.79988,1.31324,-31.8278
3.79988,1.32628,-33.6337
3.79988,1.33933,-33.5165
3.79988,1.35237,-34.6817
3.79988,1.36541,-33.0654
3.79988,1.37846,-36.2449
3.79988,1.3915,-37.2538
3.79988,1.40454,-36.7526
3.79988,1.41759,-36.3737
3.79988,1.43063,-36.7146
3.79988,1.44367,-34.8002
3.79988,1.45672,-34.7341
3.79988,1.46976,-33.9977
3.79988,1.4828,-32.8876
3.79988,1.49585,-33.6546
3.79988,1.50889,-32.6355
3.79988,1.52193,-34.181
3.79988,1.53498,-32.7036
3.79988,1.54802,-32.2467
3.79988,1.56107,-34.2505
3.79988,1.57411,-32.4024
3.79988,1.58715,-33.9629
3.79988,1.6002,-35.1114
3.79988,1.61324,-34.2422
3.79988,1.62628,-35.7217
3.79988,1.63933,-37.3489
3.79988,1.65237,-38.4992
3.79988,1.66541,-36.1307
3.79988,1.67846,-35.6436
3.79988,1.6915,-36.6661
3.79988,1.70454,-35.2078
3.79988,1.71759,-34.1359
3.79988,1.73063,-35.544
3.79988,1.74367,-32.8395
3.79988,1.75672,-32.5232
3.79988,1.76976,-31.2718
3.79988,1.7828,-30.2386
3.79988,1.79585,-30.5619
3.79988,1.80889,-29.3757
3.79988,1.82193,-28.3864
3.79988,1.83498,-27.5733
3.79988,1.84802,-26.7102
3.79988,1.86107,-26.2565
3.79988,1.87411,-25.8281
3.79988,1.88715,-25.1071
3.79988,1.9002,-24.7072
3.79988,1.91324,-24.6514
3.79988,1.92628,-24.2835
3.79988,1.93933,-24.0698
3.79988,1.95237,-24.3278
3.79988,1.96541,-24.2663
3.79988,1.97846,-24.3994
3.79988,1.9915,-24.8822
3.79988,2.00454,-25.1438
3.79988,2.01759,-25.7764
3.79988,2.03063,-26.3768
3.79988,2.04367,-27.1349
3.79988,2.05672,-27.9126
3.79988,2.06976,-28.7768
3.79988,2.0828,-29.7312
3.79988,2.09585,-30.9404
3.79988,2.10889,-31.8375
3.79988,2.12193,-32.5329
3.79988,2.13498,-33.2996
3.79988,2.14802,-33.8329
3.79988,2.16107,-33.6793
3.79988,2.17411,-34.0615
3.79988,2.18715,-33.7881
3.79988,2.2002,-33.7531
3.79988,2.21324,-33.4615
3.79988,2.22628,-31.5868
3.79988,2.23933,-31.3407
3.79988,2.25237,-29.7796
3.79988,2.26541,-28.5492
3.79988,2.27846,-27.8095
3.79988,2.2915,-26.5999
3.79988,2.30454,-26.3445
3.79988,2.31759,-25.1945
3.79988,2.33063,-24.7534
3.79988,2.34367,-24.2257
3.79988,2.35672,-23.8457
3.79988,2.36976,-23.7141
3.81292,1.13063,-24.3061
3.81292,1.14367,-24.4704
3.81292,1.15672,-25.4069
3.81292,1.16976,-26.016
3.81292,1.1828,-26.3039
3.81292,1.19585,-26.8241
3.81292,1.20889,-27.4899
3.81292,1.22193,-27.7863
3.81292,1.23498,-28.0895
3.81292,1.24802,-28.8764
3.81292,1.26107,-29.2496
3.81292,1.27411,-29.748
3.81292,1.28715,-30.7901
3.81292,1.3002,-30.8178
3.81292,1.31324,-30.9863
3.81292,1.32628,-31.8372
3.81292,1.33933,-32.7772
3.81292,1.35237,-33.2114
3.81292,1.36541,-33.4204
3.81292,1.37846,-36.0852
3.81292,1.3915,-37.9715
3.81292,1.40454,-37.3349
3.81292,1.41759,-37.3844
3.81292,1.43063,-37.3286
3.81292,1.44367,-36.0456
3.81292,1.45672,-36.0255
3.81292,1.46976,-34.6751
3.81292,1.4828,-33.5924
3.81292,1.49585,-33.3612
3.81292,1.50889,-32.6793
3.81292,1.52193,-32.3303
3.81292,1.53498,-32.0788
3.81292,1.54802,-31.6978
3.81292,1.56107,-32.3564
3.81292,1.57411,-31.9697
3.81292,1.58715,-32.5402
3.81292,1.6002,-33.7396
3.81292,1.61324,-34.0226
3.81292,1.62628,-34.1513
3.81292,1.63933,-35.2132
3.81292,1.65237,-36.0623
3.81292,1.66541,-35.7913
3.81292,1.67846,-35.1095
3.81292,1.6915,-36.1509
3.81292,1.70454,-35.7111
3.81292,1.71759,-33.4112
3.81292,1.73063,-35.0984
3.81292,1.74367,-33.8407
3.81292,1.75672,-32.6693
3.81292,1.76976,-32.2355
3.81292,1.7828,-30.8419
3.81292,1.79585,-30.5281
3.81292,1.80889,-29.2897
3.81292,1.82193,-27.787
3.81292,1.83498,-27.4426
3.81292,1.84802,-26.4914
3.81292,1.86107,-25.9686
3.81292,1.87411,-25.5671
3.81292,1.88715,-25.0088
3.81292,1.9002,-24.798
3.81292,1.91324,-24.2858
3.81292,1.92628,-23.9785
3.81292,1.93933,-23.98
3.81292,1.95237,-23.8517
3.81292,1.96541,-23.9814
3.81292,1.97846,-24.1541
3.81292,1.9915,-24.6604
3.81292,2.00454,-24.8919
3.81292,2.01759,-25.3555
3.81292,2.03063,-26.1036
3.81292,2.04367,-26.832
3.81292,2.05672,-27.6916
3.81292,2.06976,-28.6969
3.81292,2.0828,-29.5603
3.81292,2.09585,-30.5999
3.81292,2.10889,-31.3729
3.81292,2.12193,-32.2568
3.81292,2.13498,-33.1904
3.81292,2.14802,-33.6656
3.81292,2.16107,-33.7777
3.81292,2.17411,-34.195
3.81292,2.18715,-33.8235
3.81292,2.2002,-34.0273
3.81292,2.21324,-33.253
3.81292,2.22628,-32.1214
3.81292,2.23933,-31.2421
3.81292,2.25237,-30.108
3.81292,2.26541,-29.3401
3.81292,2.27846,-27.9784
3.81292,2.2915,-27.3089
3.81292,2.30454,-26.1654
3.81292,2.31759,-25.5863
3.81292,2.33063,-25.1501
3.81292,2.34367,-24.5668
3.81292,2.35672,-24.1176
3.81292,2.36976,-24.1109
3.82596,1.13063,-23.3734
3.82596,1.14367,-24.0477
3.82596,1.15672,-24.5807
3.82596,1.16976,-25.284
3.82596,1.1828,-25.4956
3.82596,1.19585,-26.2322
3.82596,1.20889,-26.7707
3.82596,1.22193,-26.5491
3.82596,1.23498,-27.7062
3.82596,1.24802,-27.7593
3.82596,1.26107,-28.9096
3.82596,1.27411,-29.3124
3.82596,1.28715,-29.0954
3.82596,1.3002,-29.931
3.82596,1.31324,-30.6964
3.82596,1.32628,-31.6703
3.82596,1.33933,-31.3074
3.82596,1.35237,-32.5715
3.82596,1.36541,-32.5336
3.82596,1.37846,-33.3434
3.82596,1.3915,-35.13
3.82596,1.40454,-35.5836
3.82596,1.41759,-36.3027
3.82596,1.43063,-36.4832
3.82596,1.44367,-36.4236
3.82596,1.45672,-36.6872
3.82596,1.46976,-35.4448
3.82596,1.4828,-35.0487
3.82596,1.49585,-34.1205
3.82596,1.50889,-33.1978
3.82596,1.52193,-32.6935
3.82596,1.53498,-32.1039
3.82596,1.54802,-30.8806
3.82596,1.56107,-31.275
3.82596,1.57411,-30.8594
3.82596,1.58715,-30.7305
3.82596,1.6002,-32.2968
3.82596,1.61324,-31.5477
3.82596,1.62628,-32.2642
3.82596,1.63933,-32.3983
3.82596,1.65237,-33.7169
3.82596,1.66541,-32.8195
3.82596,1.67846,-33.2934
3.82596,1.6915,-35.6904
3.82596,1.70454,-32.989
3.82596,1.71759,-33.8049
3.82596,1.73063,-32.9546
3.82596,1.74367,-33.0702
3.82596,1.75672,-31.619
3.82596,1.76976,-30.9289
3.82596,1.7828,-30.5273
3.82596,1.79585,-29.3958
3.82596,1.80889,-29.0202
3.82596,1.82193,-28.0365
3.82596,1.83498,-27.0574
3.82596,1.84802,-26.3815
3.82596,1.86107,-25.8678
3.82596,1.87411,-25.1064
3.82596,1.88715,-24.8317
3.82596,1.9002,-24.3068
3.82596,1.91324,-24.1502
3.82596,1.92628,-23.8535
3.82596,1.93933,-23.6092
3.82596,1.95237,-23.7686
3.82596,1.96541,-23.7244
3.82596,1.97846,-23.9656
3.82596,1.9915,-24.2427
3.82596,2.00454,-24.6639
3.82596,2.01759,-25.0299
3.82596,2.03063,-25.5804
3.82596,2.04367,-26.872
3.82596,2.05672,-27.16
3.82596,2.06976,-28.1369
3.82596,2.0828,-29.0427
3.82596,2.09585,-30.2043
3.82596,2.10889,-30.9389
3.82596,2.12193,-32.1143
3.82596,2.13498,-32.7822
3.82596,2.14802,-33.4916
3.82596,2.16107,-33.7798
3.82596,2.17411,-34.0391
3.82596,2.18715,-33.724
3.82596,2.2002,-33.8109
3.82596,2.21324,-33.3809
3.82596,2.22628,-33.0736
3.82596,2.23933,-31.9408
3.82596,2.25237,-30.5662
3.82596,2.26541,-29.99
3.82596,2.27846,-28.7285
3.82596,2.2915,-27.9843
3.82596,2.30454,-26.9271
3.82596,2.31759,-26.1268
3.82596,2.33063,-25.4248
3.82596,2.34367,-24.9299
3.82596,2.35672,-24.6316
3.82596,2.36976,-24.5107
3.83901,1.13063,-22.8111
3.83901,1.14367,-23.773
3.83901,1.15672,-24.4631
3.83901,1.16976,-24.7225
3.83901,1.1828,-25.7831
3.83901,1.19585,-26.2867
3.83901,1.20889,-27.3492
3.83901,1.22193,-27.1031
3.83901,1.23498,-27.9022
3.83901,1.24802,-28.8951
3.83901,1.26107,-29.0874
3.83901,1.27411,-29.7596
3.83901,1.28715,-30.1511
3.83901,1.3002,-31.0789
3.83901,1.31324,-31.3023
3.83901,1.32628,-33.3539
3.83901,1.33933,-34.0929
3.83901,1.35237,-35.2107
3.83901,1.36541,-35.4017
3.83901,1.37846,-36.3303
3.83901,1.3915,-38.7876
3.83901,1.40454,-40.4577
3.83901,1.41759,-38.9888
3.83901,1.43063,-40.6251
3.83901,1.44367,-37.0734
3.83901,1.45672,-37.1326
3.83901,1.46976,-35.1228
3.83901,1.4828,-33.7224
3.83901,1.49585,-33.2832
3.83901,1.50889,-31.5562
3.83901,1.52193,-31.8548
3.83901,1.53498,-30.3554
3.83901,1.54802,-30.3085
3.83901,1.56107,-30.6622
3.83901,1.57411,-30.0042
3.83901,1.58715,-30.2995
3.83901,1.6002,-31.4745
3.83901,1.61324,-31.0448
3.83901,1.62628,-30.7126
3.83901,1.63933,-32.2228
3.83901,1.65237,-33.234
3.83901,1.66541,-32.0468
3.83901,1.67846,-32.407
3.83901,1.6915,-34.8887
3.83901,1.70454,-34.2093
3.83901,1.71759,-32.4134
3.83901,1.73063,-33.7824
3.83901,1.74367,-32.4566
3.83901,1.75672,-33.1312
3.83901,1.76976,-30.8312
3.83901,1.7828,-29.6739
3.83901,1.79585,-30.1519
3.83901,1.80889,-28.548
3.83901,1.82193,-28.2231
3.83901,1.83498,-26.8836
3.83901,1.84802,-25.8112
3.83901,1.86107,-25.39
3.83901,1.87411,-24.6818
3.83901,1.88715,-24.3064
3.83901,1.9002,-23.9283
3.83901,1.91324,-23.8611
3.83901,1.92628,-23.3183
3.83901,1.93933,-23.2638
3.83901,1.95237,-23.2268
3.83901,1.96541,-23.3244
3.83901,1.97846,-23.7025
3.83901,1.9915,-24.0727
3.83901,2.00454,-24.1891
3.83901,2.01759,-24.7343
3.83901,2.03063,-25.635
3.83901,2.04367,-26.3991
3.83901,2.05672,-27.2277
3.83901,2.06976,-28.2075
3.83901,2.0828,-28.8647
3.83901,2.09585,-30.0586
3.83901,2.10889,-30.768
3.83901,2.12193,-31.7315
3.83901,2.13498,-32.8286
3.83901,2.14802,-33.2227
3.83901,2.16107,-33.9635
3.83901,2.17411,-34.3012
3.83901,2.18715,-34.0503
3.83901,2.2002,-34.3926
3.83901,2.21324,-33.7157
3.83901,2.22628,-32.9563
3.83901,2.23933,-32.0327
3.83901,2.25237,-31.0335
3.83901,2.26541,-29.8126
3.83901,2.27846,-29.0472
3.83901,2.2915,-28.0808
3.83901,2.30454,-27.0153
3.83901,2.31759,-26.3713
3.83901,2.33063,-25.7578
3.83901,2.34367,-25.3533
3.83901,2.35672,-24.9772
3.83901,2.36976,-24.9592
3.85205,1.13063,-22.5394
3.85205,1.14367,-23.6121
3.85205,1.15672,-24.2708
3.85205,1.16976,-24.5869
3.85205,1.1828,-25.1156
3.85205,1.19585,-25.7336
3.85205,1.20889,-26.0316
3.85205,1.22193,-26.5832
3.85205,1.23498,-27.6949
3.85205,1.24802,-28.2068
3.85205,1.26107,-28.8623
3.85205,1.27411,-29.3024
3.85205,1.28715,-30.5315
3.85205,1.3002,-30.7773
3.85205,1.31324,-31.8839
3.85205,1.32628,-33.5644
3.85205,1.33933,-34.2876
3.85205,1.35237,-34.7687
3.85205,1.36541,-36.0031
3.85205,1.37846,-36.2849
3.85205,1.3915,-39.3337
3.85205,1.40454,-40.4913
3.85205,1.41759,-39.7748
3.85205,1.43063,-40.5876
3.85205,1.44367,-36.5578
3.85205,1.45672,-37.1203
3.85205,1.46976,-35.1372
3.85205,1.4828,-33.8655
3.85205,1.49585,-32.1678
3.85205,1.50889,-31.7398
3.85205,1.52193,-31.1882
3.85205,1.53498,-30.0809
3.85205,1.54802,-29.1953
3.85205,1.56107,-29.4544
3.85205,1.57411,-29.0231
3.85205,1.58715,-29.5356
3.85205,1.6002,-29.7969
3.85205,1.61324,-29.3869
3.85205,1.62628,-29.6803
3.85205,1.63933,-30.3762
3.85205,1.65237,-30.8009
3.85205,1.66541,-30.3821
3.85205,1.67846,-31.4829
3.85205,1.6915,-31.9807
3.85205,1.70454,-31.7585
3.85205,1.71759,-30.8612
3.85205,1.73063,-31.2963
3.85205,1.74367,-31.8562
3.85205,1.75672,-30.9725
3.85205,1.76976,-30.1621
3.85205,1.7828,-29.6177
3.85205,1.79585,-28.593
3.85205,1.80889,-28.3394
3.85205,1.82193,-27.4503
3.85205,1.83498,-26.2779
3.85205,1.84802,-25.7854
3.85205,1.86107,-25.224
3.85205,1.87411,-24.7134
3.85205,1.88715,-24.2649
3.85205,1.9002,-24.0018
3.85205,1.91324,-23.7595
3.85205,1.92628,-23.2766
3.85205,1.93933,-23.2589
3.85205,1.95237,-23.2651
3.85205,1.96541,-23.3765
3.85205,1.97846,-23.7147
3.85205,1.9915,-24.0092
3.85205,2.00454,-24.3412
3.85205,2.01759,-24.9725
3.85205,2.03063,-25.6308
3.85205,2.04367,-26.4119
3.85205,2.05672,-27.2059
3.85205,2.06976,-28.2125
3.85205,2.0828,-29.2523
3.85205,2.09585,-30.2742
3.85205,2.10889,-31.3273
3.85205,2.12193,-32.5551
3.85205,2.13498,-33.1569
3.85205,2.14802,-34.1081
3.85205,2.16107,-34.4173
3.85205,2.17411,-34.7726
3.85205,2.18715,-34.4498
3.85205,2.2002,-34.4466
3.85205,2.21324,-34.2704
3.85205,2.22628,-32.93
3.85205,2.23933,-32.6459
3.85205,2.25237,-31.3219
3.85205,2.26541,-31.0164
3.85205,2.27846,-29.372
3.85205,2.2915,-28.7779
3.85205,2.30454,-27.9351
3.85205,2.31759,-26.7766
3.85205,2.33063,-26.6621
3.85205,2.34367,-25.8689
3.85205,2.35672,-25.9124
3.85205,2.36976,-25.6067
3.86509,1.13063,-22.5394
3.86509,1.14367,-23.4381
3.86509,1.15672,-23.8807
3.86509,1.16976,-24.431
3.86509,1.1828,-24.7655
3.86509,1.19585,-25.3052
3.86509,1.20889,-26.1685
3.86509,1.22193,-26.8685
3.86509,1.23498,-27.0355
3.86509,1.24802,-27.5371
3.86509,1.26107,-28.6088
3.86509,1.27411,-29.2556
3.86509,1.28715,-30.6457
3.86509,1.3002,-31.1998
3.86509,1.31324,-32.3554
3.86509,1.32628,-36.1933
3.86509,1.33933,-34.475
3.86509,1.35237,-36.9845
3.86509,1.36541,-36.34
3.86509,1.37846,-40.5448
3.86509,1.3915,-43.387
3.86509,1.40454,-42.6135
3.86509,1.41759,-39.4127
3.86509,1.43063,-38.5429
3.86509,1.44367,-36.1648
3.86509,1.45672,-36.5913
3.86509,1.46976,-34.5037
3.86509,1.4828,-33.166
3.86509,1.49585,-32.2064
3.86509,1.50889,-31.4159
3.86509,1.52193,-30.5634
3.86509,1.53498,-29.4505
3.86509,1.54802,-28.9423
3.86509,1.56107,-29.3778
3.86509,1.57411,-28.7129
3.86509,1.58715,-28.7438
3.86509,1.6002,-29.4618
3.86509,1.61324,-29.1315
3.86509,1.62628,-29.3652
3.86509,1.63933,-29.7815
3.86509,1.65237,-30.2899
3.86509,1.66541,-30.0646
3.86509,1.67846,-30.3028
3.86509,1.6915,-30.8935
3.86509,1.70454,-30.7419
3.86509,1.71759,-30.526
3.86509,1.73063,-30.0829
3.86509,1.74367,-29.8588
3.86509,1.75672,-29.2178
3.86509,1.76976,-28.7012
3.86509,1.7828,-27.7256
3.86509,1.79585,-27.7477
3.86509,1.80889,-27.6997
3.86509,1.82193,-26.9022
3.86509,1.83498,-26.1821
3.86509,1.84802,-25.3793
3.86509,1.86107,-24.7958
3.86509,1.87411,-24.5551
3.86509,1.88715,-23.7174
3.86509,1.9002,-23.6714
3.86509,1.91324,-23.4155
3.86509,1.92628,-22.9215
3.86509,1.93933,-22.806
3.86509,1.95237,-22.8581
3.86509,1.96541,-22.9199
3.86509,1.97846,-23.4991
3.86509,1.9915,-23.7651
3.86509,2.00454,-23.8312
3.86509,2.01759,-24.6851
3.86509,2.03063,-25.3135
3.86509,2.04367,-25.9871
3.86509,2.05672,-26.6617
3.86509,2.06976,-27.56
3.86509,2.0828,-29.0193
3.86509,2.09585,-29.6032
3.86509,2.10889,-30.7612
3.86509,2.12193,-32.0484
3.86509,2.13498,-32.6015
3.86509,2.14802,-33.8555
3.86509,2.16107,-34.2548
3.86509,2.17411,-34.5881
3.86509,2.18715,-34.4081
3.86509,2.2002,-34.3956
3.86509,2.21324,-33.942
3.86509,2.22628,-33.2466
3.86509,2.23933,-32.5762
3.86509,2.25237,-31.7512
3.86509,2.26541,-31.3687
3.86509,2.27846,-29.7907
3.86509,2.2915,-29.1811
3.86509,2.30454,-28.1034
3.86509,2.31759,-27.4829
3.86509,2.33063,-26.8822
3.86509,2.34367,-26.4055
3.86509,2.35672,-26.4018
3.86509,2.36976,-26.1897
3.87814,1.13063,-22.6681
3.87814,1.14367,-23.3996
3.87814,1.15672,-23.7922
3.87814,1.16976,-23.9514
3.87814,1.1828,-24.6848
3.87814,1.19585,-25.0345
3.87814,1.20889,-26.0127
3.87814,1.22193,-26.0187
3.87814,1.23498,-26.8457
3.87814,1.24802,-27.5495
3.87814,1.26107,-27.7928
3.87814,1.27411,-29.2532
3.87814,1.28715,-31.5301
3.87814,1.3002,-32.4536
3.87814,1.31324,-32.88
3.87814,1.32628,-36.1645
3.87814,1.33933,-37.6157
3.87814,1.35237,-38.5631
3.87814,1.36541,-41.8462
3.87814,1.37846,-40.2522
3.87814,1.3915,-45.9879
3.87814,1.40454,-44.0357
3.87814,1.41759,-40.0426
3.87814,1.43063,-38.0549
3.87814,1.44367,-35.4674
3.87814,1.45672,-34.6327
3.87814,1.46976,-32.4042
3.87814,1.4828,-31.2286
3.87814,1.49585,-30.7428
3.87814,1.50889,-30.7054
3.87814,1.52193,-30.1403
3.87814,1.53498,-29.0551
3.87814,1.54802,-28.7382
3.87814,1.56107,-28.6745
3.87814,1.57411,-28.6321
3.87814,1.58715,-28.5148
3.87814,1.6002,-28.6898
3.87814,1.61324,-28.8497
3.87814,1.62628,-28.8984
3.87814,1.63933,-29.3218
3.87814,1.65237,-29.6852
3.87814,1.66541,-29.8517
3.87814,1.67846,-29.978
3.87814,1.6915,-30.1031
3.87814,1.70454,-29.4167
3.87814,1.71759,-29.2733
3.87814,1.73063,-30.2454
3.87814,1.74367,-29.7017
3.87814,1.75672,-30.2952
3.87814,1.76976,-29.08
3.87814,1.7828,-27.8393
3.87814,1.79585,-27.7684
3.87814,1.80889,-25.7534
3.87814,1.82193,-25.7692
3.87814,1.83498,-25.0249
3.87814,1.84802,-24.6314
3.87814,1.86107,-24.3197
3.87814,1.87411,-23.993
3.87814,1.88715,-23.8171
3.87814,1.9002,-23.4369
3.87814,1.91324,-23.2066
3.87814,1.92628,-22.8795
3.87814,1.93933,-22.7332
3.87814,1.95237,-22.731
3.87814,1.96541,-22.9228
3.87814,1.97846,-23.3184
3.87814,1.9915,-23.5745
3.87814,2.00454,-23.8955
3.87814,2.01759,-24.7957
3.87814,2.03063,-25.0042
3.87814,2.04367,-26.1018
3.87814,2.05672,-26.9458
3.87814,2.06976,-27.728
3.87814,2.0828,-28.5534
3.87814,2.09585,-29.5048
3.87814,2.10889,-30.8907
3.87814,2.12193,-32.6955
3.87814,2.13498,-32.9889
3.87814,2.14802,-33.9389
3.87814,2.16107,-34.4283
3.87814,2.17411,-34.7287
3.87814,2.18715,-34.5489
3.87814,2.2002,-34.2175
3.87814,2.21324,-34.0558
3.87814,2.22628,-33.1852
3.87814,2.23933,-32.558
3.87814,2.25237,-31.7707
3.87814,2.26541,-31.5406
3.87814,2.27846,-30.1377
3.87814,2.2915,-29.4703
3.87814,2.30454,-28.4852
3.87814,2.31759,-27.9156
3.87814,2.33063,-27.4119
3.87814,2.34367,-26.9761
3.87814,2.35672,-26.853
3.87814,2.36976,-26.9322
3.89118,1.13063,-22.812
3.89118,1.14367,-23.4102
3.89118,1.15672,-23.6421
3.89118,1.16976,-23.9113
3.89118,1.1828,-24.4243
3.89118,1.19585,-24.7256
3.89118,1.20889,-25.5194
3.89118,1.22193,-25.7575
3.89118,1.23498,-26.4205
3.89118,1.24802,-27.6129
3.89118,1.26107,-28.4602
3.89118,1.27411,-29.0133
3.89118,1.28715,-30.8078
3.89118,1.3002,-32.5835
3.89118,1.31324,-33.584
3.89118,1.32628,-35.7227
3.89118,1.33933,-38.0942
3.89118,1.35237,-40.1333
3.89118,1.36541,-40.8771
3.89118,1.37846,-42.5577
3.89118,1.3915,-40.7848
3.89118,1.40454,-39.5859
3.89118,1.41759,-39.6488
3.89118,1.43063,-38.2596
3.89118,1.44367,-35.8806
3.89118,1.45672,-34.9443
3.89118,1.46976,-33.3436
3.89118,1.4828,-32.8411
3.89118,1.49585,-30.9514
3.89118,1.50889,-30.2053
3.89118,1.52193,-29.7683
3.89118,1.53498,-28.9981
3.89118,1.54802,-28.7986
3.89118,1.56107,-28.6095
3.89118,1.57411,-28.5835
3.89118,1.58715,-28.6001
3.89118,1.6002,-28.7701
3.89118,1.61324,-29.0735
3.89118,1.62628,-29.0683
3.89118,1.63933,-29.358
3.89118,1.65237,-29.6024
3.89118,1.66541,-29.4575
3.89118,1.67846,-30.0051
3.89118,1.6915,-30.396
3.89118,1.70454,-29.7824
3.89118,1.71759,-29.4811
3.89118,1.73063,-29.488
3.89118,1.74367,-28.8304
3.89118,1.75672,-28.1064
3.89118,1.76976,-27.7219
3.89118,1.7828,-27.603
3.89118,1.79585,-26.7924
3.89118,1.80889,-26.5165
3.89118,1.82193,-25.4506
3.89118,1.83498,-25.1469
3.89118,1.84802,-24.3324
3.89118,1.86107,-24.0498
3.89118,1.87411,-23.6366
3.89118,1.88715,-23.2679
3.89118,1.9002,-23.3123
3.89118,1.91324,-23.385
3.89118,1.92628,-23.1674
3.89118,1.93933,-22.9695
3.89118,1.95237,-23.2083
3.89118,1.96541,-23.2386
3.89118,1.97846,-23.8279
3.89118,1.9915,-23.8943
3.89118,2.00454,-24.1
3.89118,2.01759,-24.9745
3.89118,2.03063,-25.5657
3.89118,2.04367,-26.3325
3.89118,2.05672,-27.1586
3.89118,2.06976,-28.3071
3.89118,2.0828,-29.5055
3.89118,2.09585,-30.4508
3.89118,2.10889,-31.382
3.89118,2.12193,-32.7138
3.89118,2.13498,-33.5986
3.89118,2.14802,-34.2118
3.89118,2.16107,-34.7657
3.89118,2.17411,-34.6988
3.89118,2.18715,-34.7523
3.89118,2.2002,-34.1201
3.89118,2.21324,-33.5722
3.89118,2.22628,-32.847
3.89118,2.23933,-32.3439
3.89118,2.25237,-31.4729
3.89118,2.26541,-31.1377
3.89118,2.27846,-30.1009
3.89118,2.2915,-29.6538
3.89118,2.30454,-28.6924
3.89118,2.31759,-28.493
3.89118,2.33063,-28.0359
3.89118,2.34367,-27.689
3.89118,2.35672,-27.7734
3.89118,2.36976,-27.9219
3.90423,1.13063,-22.641
3.90423,1.14367,-23.2507
3.90423,1.15672,-23.3225
3.90423,1.16976,-23.5061
3.90423,1.1828,-23.9135
3.90423,1.19585,-24.137
3.90423,1.20889,-24.4695
3.90423,1.22193,-25.2526
3.90423,1.23498,-25.8108
3.90423,1.24802,-26.7187
3.90423,1.26107,-27.0099
3.90423,1.27411,-28.2989
3.90423,1.28715,-29.6156
3.90423,1.3002,-31.2559
3.90423,1.31324,-32.9575
3.90423,1.32628,-33.8063
3.90423,1.33933,-37.0907
3.90423,1.35237,-40.0385
3.90423,1.36541,-41.5095
3.90423,1.37846,-42.7108
3.90423,1.3915,-46.7612
3.90423,1.40454,-42.6905
3.90423,1.41759,-40.2414
3.90423,1.43063,-38.8345
3.90423,1.44367,-35.7948
3.90423,1.45672,-34.6995
3.90423,1.46976,-33.2599
3.90423,1.4828,-32.4845
3.90423,1.49585,-31.3241
3.90423,1.50889,-30.4008
3.90423,1.52193,-30.1261
3.90423,1.53498,-29.442
3.90423,1.54802,-28.7608
3.90423,1.56107,-28.581
3.90423,1.57411,-28.3869
3.90423,1.58715,-28.4907
3.90423,1.6002,-28.6168
3.90423,1.61324,-28.6862
3.90423,1.62628,-28.6593
3.90423,1.63933,-29.2695
3.90423,1.65237,-29.1833
3.90423,1.66541,-29.5451
3.90423,1.67846,-29.5551
3.90423,1.6915,-29.6078
3.90423,1.70454,-28.9839
3.90423,1.71759,-28.0488
3.90423,1.73063,-28.4185
3.90423,1.74367,-28.0436
3.90423,1.75672,-26.8004
3.90423,1.76976,-27.5202
3.90423,1.7828,-26.6728
3.90423,1.79585,-26.0156
3.90423,1.80889,-25.9562
3.90423,1.82193,-25.1751
3.90423,1.83498,-24.9665
3.90423,1.84802,-24.2546
3.90423,1.86107,-24.1393
3.90423,1.87411,-23.7027
3.90423,1.88715,-23.5339
3.90423,1.9002,-23.3565
3.90423,1.91324,-23.2102
3.90423,1.92628,-22.9763
3.90423,1.93933,-22.8987
3.90423,1.95237,-22.9978
3.90423,1.96541,-23.1759
3.90423,1.97846,-23.6386
3.90423,1.9915,-24.0545
3.90423,2.00454,-24.5602
3.90423,2.01759,-25.2509
3.90423,2.03063,-25.8603
3.90423,2.04367,-26.5115
3.90423,2.05672,-27.4668
3.90423,2.06976,-28.1229
3.90423,2.0828,-29.3389
3.90423,2.09585,-30.6764
3.90423,2.10889,-31.5313
3.90423,2.12193,-32.9307
3.90423,2.13498,-33.4405
3.90423,2.14802,-33.939
3.90423,2.16107,-34.6691
3.90423,2.17411,-34.3509
3.90423,2.18715,-34.5993
3.90423,2.2002,-33.7192
3.90423,2.21324,-33.5521
3.90423,2.22628,-32.7656
3.90423,2.23933,-32.5333
3.90423,2.25237,-31.7093
3.90423,2.26541,-31.4076
3.90423,2.27846,-30.4885
3.90423,2.2915,-29.819
3.90423,2.30454,-29.3152
3.90423,2.31759,-28.9024
3.90423,2.33063,-28.6615
3.90423,2.34367,-28.3729
3.90423,2.35672,-28.717
3.90423,2.36976,-28.6943
3.91727,1.13063,-22.4499
3.91727,1.14367,-23.0855
3.91727,1.15672,-22.3758
3.91727,1.16976,-23.1009
3.91727,1.1828,-23.1335
3.91727,1.19585,-23.1861
3.91727,1.20889,-24.5648
3.91727,1.22193,-24.125
3.91727,1.23498,-24.7553
3.91727,1.24802,-25.9557
3.91727,1.26107,-26.6099
3.91727,1.27411,-27.7554
3.91727,1.28715,-29.3125
3.91727,1.3002,-30.7596
3.91727,1.31324,-32.0491
3.91727,1.32628,-34.2987
3.91727,1.33933,-37.1713
3.91727,1.35237,-39.5848
3.91727,1.36541,-40.5444
3.91727,1.37846,-43.0307
3.91727,1.3915,-42.0796
3.91727,1.40454,-40.974
3.91727,1.41759,-39.8569
3.91727,1.43063,-37.054
3.91727,1.44367,-35.3203
3.91727,1.45672,-34.2742
3.91727,1.46976,-31.8121
3.91727,1.4828,-30.9568
3.91727,1.49585,-29.2167
3.91727,1.50889,-30.6663
3.91727,1.52193,-29.6048
3.91727,1.53498,-28.7429
3.91727,1.54802,-28.8003
3.91727,1.56107,-28.0907
3.91727,1.57411,-28.5499
3.91727,1.58715,-28.0708
3.91727,1.6002,-29.5164
3.91727,1.61324,-29.0803
3.91727,1.62628,-29.6263
3.91727,1.63933,-30.0006
3.91727,1.65237,-30.0363
3.91727,1.66541,-30.196
3.91727,1.67846,-30.1195
3.91727,1.6915,-29.8812
3.91727,1.70454,-29.3999
3.91727,1.71759,-28.6211
3.91727,1.73063,-28.4567
3.91727,1.74367,-28.1552
3.91727,1.75672,-27.9127
3.91727,1.76976,-27.3403
3.91727,1.7828,-26.1118
3.91727,1.79585,-26.2554
3.91727,1.80889,-25.9961
3.91727,1.82193,-25.5633
3.91727,1.83498,-24.8847
3.91727,1.84802,-24.5743
3.91727,1.86107,-24.2943
3.91727,1.87411,-23.9007
3.91727,1.88715,-23.394
3.91727,1.9002,-23.4435
3.91727,1.91324,-23.2475
3.91727,1.92628,-23.1324
3.91727,1.93933,-22.9626
3.91727,1.95237,-22.9228
3.91727,1.96541,-23.0813
3.91727,1.97846,-23.6831
3.91727,1.9915,-23.8882
3.91727,2.00454,-24.0424
3.91727,2.01759,-24.8841
3.91727,2.03063,-25.6367
3.91727,2.04367,-26.626
3.91727,2.05672,-27.8485
3.91727,2.06976,-29.1254
3.91727,2.0828,-30.6594
3.91727,2.09585,-31.0437
3.91727,2.10889,-31.8879
3.91727,2.12193,-33.3133
3.91727,2.13498,-33.4113
3.91727,2.14802,-33.9469
3.91727,2.16107,-33.8402
3.91727,2.17411,-33.9005
3.91727,2.18715,-34.1026
3.91727,2.2002,-33.2966
3.91727,2.21324,-32.993
3.91727,2.22628,-32.3506
3.91727,2.23933,-31.7677
3.91727,2.25237,-31.4055
3.91727,2.26541,-30.9105
3.91727,2.27846,-30.0717
3.91727,2.2915,-29.3608
3.91727,2.30454,-28.982
3.91727,2.31759,-28.7412
3.91727,2.33063,-28.4493
3.91727,2.34367,-28.2831
3.91727,2.35672,-28.5287
3.91727,2.36976,-29.0816
3.93031,1.13063,-22.8789
3.93031,1.14367,-22.6043
3.93031,1.15672,-22.6647
3.93031,1.16976,-22.6989
3.93031,1.1828,-22.7682
3.93031,1.19585,-23.0525
3.93031,1.20889,-23.4866
3.93031,1.22193,-23.5477
3.93031,1.23498,-24.5134
3.93031,1.24802,-24.9962
3.93031,1.26107,-25.893
3.93031,1.27411,-27.1505
3.93031,1.28715,-28.0191
3.93031,1.3002,-29.5775
3.93031,1.31324,-30.7285
3.93031,1.32628,-32.8221
3.93031,1.33933,-35.3639
3.93031,1.35237,-37.005
3.93031,1.36541,-38.2882
3.93031,1.37846,-38.3034
3.93031,1.3915,-39.2064
3.93031,1.40454,-36.0183
3.93031,1.41759,-36.3136
3.93031,1.43063,-34.218
3.93031,1.44367,-32.745
3.93031,1.45672,-31.3534
3.93031,1.46976,-31.0359
3.93031,1.4828,-30.2136
3.93031,1.49585,-29.2033
3.93031,1.50889,-29.6153
3.93031,1.52193,-28.6574
3.93031,1.53498,-28.1489
3.93031,1.54802,-28.4098
3.93031,1.56107,-28.2553
3.93031,1.57411,-28.6687
3.93031,1.58715,-28.4654
3.93031,1.6002,-29.0941
3.93031,1.61324,-29.1156
3.93031,1.62628,-29.615
3.93031,1.63933,-30.1903
3.93031,1.65237,-29.951
3.93031,1.66541,-29.5934
3.93031,1.67846,-30.2874
3.93031,1.6915,-29.7411
3.93031,1.70454,-29.1643
3.93031,1.71759,-28.2632
3.93031,1.73063,-28.2068
3.93031,1.74367,-27.6064
3.93031,1.75672,-27.2159
3.93031,1.76976,-26.5543
3.93031,1.7828,-25.9474
3.93031,1.79585,-25.6979
3.93031,1.80889,-25.4803
3.93031,1.82193,-25.1487
3.93031,1.83498,-24.6881
3.93031,1.84802,-24.6315
3.93031,1.86107,-24.2542
3.93031,1.87411,-23.9794
3.93031,1.88715,-23.6721
3.93031,1.9002,-23.7448
3.93031,1.91324,-23.4403
3.93031,1.92628,-23.3932
3.93031,1.93933,-23.2803
3.93031,1.95237,-23.4147
3.93031,1.96541,-23.4122
3.93031,1.97846,-24.1578
3.93031,1.9915,-24.3823
3.93031,2.00454,-24.6417
3.93031,2.01759,-25.3679
3.93031,2.03063,-25.8222
3.93031,2.04367,-26.8574
3.93031,2.05672,-27.888
3.93031,2.06976,-28.7751
3.93031,2.0828,-30.0471
3.93031,2.09585,-31.0087
3.93031,2.10889,-32.0536
3.93031,2.12193,-33.5967
3.93031,2.13498,-33.6425
3.93031,2.14802,-33.9865
3.93031,2.16107,-34.3332
3.93031,2.17411,-33.9639
3.93031,2.18715,-33.7962
3.93031,2.2002,-33.1548
3.93031,2.21324,-32.609
3.93031,2.22628,-31.812
3.93031,2.23933,-31.2812
3.93031,2.25237,-30.7683
3.93031,2.26541,-30.1107
3.93031,2.27846,-29.8462
3.93031,2.2915,-29.003
3.93031,2.30454,-28.6076
3.93031,2.31759,-28.5206
3.93031,2.33063,-28.3602
3.93031,2.34367,-28.4536
3.93031,2.35672,-28.8697
3.93031,2.36976,-29.0387
3.94336,1.13063,-22.4654
3.94336,1.14367,-22.1555
3.94336,1.15672,-21.9016
3.94336,1.16976,-21.8913
3.94336,1.1828,-22.0073
3.94336,1.19585,-22.1121
3.94336,1.20889,-22.5685
3.94336,1.22193,-22.7649
3.94336,1.23498,-23.0558
3.94336,1.24802,-23.9261
3.94336,1.26107,-24.2822
3.94336,1.27411,-25.0552
3.94336,1.28715,-25.8549
3.94336,1.3002,-26.6583
3.94336,1.31324,-27.69
3.94336,1.32628,-28.7551
3.94336,1.33933,-29.8087
3.94336,1.35237,-33.0785
3.94336,1.36541,-31.4862
3.94336,1.37846,-34.1767
3.94336,1.3915,-33.3314
3.94336,1.40454,-33.0647
3.94336,1.41759,-35.4478
3.94336,1.43063,-33.1383
3.94336,1.44367,-31.8935
3.94336,1.45672,-30.8368
3.94336,1.46976,-30.1763
3.94336,1.4828,-30.1763
3.94336,1.49585,-28.6452
3.94336,1.50889,-28.8665
3.94336,1.52193,-29.4541
3.94336,1.53498,-28.0682
3.94336,1.54802,-28.2777
3.94336,1.56107,-28.4623
3.94336,1.57411,-28.7309
3.94336,1.58715,-28.2464
3.94336,1.6002,-29.0464
3.94336,1.61324,-29.3626
3.94336,1.62628,-29.7781
3.94336,1.63933,-29.9278
3.94336,1.65237,-30.6909
3.94336,1.66541,-29.0968
3.94336,1.67846,-30.3454
3.94336,1.6915,-30.0054
3.94336,1.70454,-29.2738
3.94336,1.71759,-27.876
3.94336,1.73063,-27.9933
3.94336,1.74367,-27.7557
3.94336,1.75672,-27.317
3.94336,1.76976,-26.4419
3.94336,1.7828,-25.3617
3.94336,1.79585,-25.5222
3.94336,1.80889,-25.0956
3.94336,1.82193,-24.6157
3.94336,1.83498,-24.8584
3.94336,1.84802,-24.3796
3.94336,1.86107,-24.3521
3.94336,1.87411,-23.9495
3.94336,1.88715,-23.4654
3.94336,1.9002,-23.8463
3.94336,1.91324,-23.6588
3.94336,1.92628,-23.6612
3.94336,1.93933,-23.6587
3.94336,1.95237,-23.7057
3.94336,1.96541,-23.8166
3.94336,1.97846,-24.3845
3.94336,1.9915,-24.7237
3.94336,2.00454,-24.8997
3.94336,2.01759,-25.7731
3.94336,2.03063,-26.0677
3.94336,2.04367,-26.8914
3.94336,2.05672,-28.357
3.94336,2.06976,-28.8177
3.94336,2.0828,-30.479
3.94336,2.09585,-30.6341
3.94336,2.10889,-31.8003
3.94336,2.12193,-33.3186
3.94336,2.13498,-33.2737
3.94336,2.14802,-33.1557
3.94336,2.16107,-33.1907
3.94336,2.17411,-33.3213
3.94336,2.18715,-33.5772
3.94336,2.2002,-32.9608
3.94336,2.21324,-32.4706
3.94336,2.22628,-31.9623
3.94336,2.23933,-31.4318
3.94336,2.25237,-31.1967
3.94336,2.26541,-30.5636
3.94336,2.27846,-30.0122
3.94336,2.2915,-29.4216
3.94336,2.30454,-29.1799
3.94336,2.31759,-28.9794
3.94336,2.33063,-28.7209
3.94336,2.34367,-28.2814
3.94336,2.35672,-29.1628
3.94336,2.36976,-29.2223
3.9564,1.13063,-22.0357
3.9564,1.14367,-22.5553
3.9564,1.15672,-22.4099
3.9564,1.16976,-21.9809
3.9564,1.1828,-21.8333
3.9564,1.19585,-21.7575
3.9564,1.20889,-22.0703
3.9564,1.22193,-22.2396
3.9564,1.23498,-22.7115
3.9564,1.24802,-23.0316
3.9564,1.26107,-23.5191
3.9564,1.27411,-24.4119
3.9564,1.28715,-24.9341
3.9564,1.3002,-26.0067
3.9564,1.31324,-27.3419
3.9564,1.32628,-28.1041
3.9564,1.33933,-29.005
3.9564,1.35237,-30.7188
3.9564,1.36541,-31.1974
3.9564,1.37846,-32.7103
3.9564,1.3915,-33.0992
3.9564,1.40454,-32.6288
3.9564,1.41759,-32.8897
3.9564,1.43063,-32.3743
3.9564,1.44367,-32.7046
3.9564,1.45672,-31.0355
3.9564,1.46976,-31.0389
3.9564,1.4828,-30.5393
3.9564,1.49585,-29.6183
3.9564,1.50889,-29.88
3.9564,1.52193,-29.2848
3.9564,1.53498,-28.7866
3.9564,1.54802,-29.2923
3.9564,1.56107,-29.3733
3.9564,1.57411,-29.4625
3.9564,1.58715,-29.3531
3.9564,1.6002,-29.8257
3.9564,1.61324,-30.0348
3.9564,1.62628,-30.7722
3.9564,1.63933,-31.2187
3.9564,1.65237,-31.3702
3.9564,1.66541,-30.9142
3.9564,1.67846,-30.7822
3.9564,1.6915,-30.1413
3.9564,1.70454,-29.3784
3.9564,1.71759,-28.4786
3.9564,1.73063,-27.9813
3.9564,1.74367,-27.3859
3.9564,1.75672,-26.8294
3.9564,1.76976,-26.1095
3.9564,1.7828,-25.6751
3.9564,1.79585,-24.9855
3.9564,1.80889,-24.7788
3.9564,1.82193,-24.717
3.9564,1.83498,-24.4535
3.9564,1.84802,-24.2245
3.9564,1.86107,-24.139
3.9564,1.87411,-24.0378
3.9564,1.88715,-24.0006
3.9564,1.9002,-23.9974
3.9564,1.91324,-23.8187
3.9564,1.92628,-24.0427
3.9564,1.93933,-24.0609
3.9564,1.95237,-24.1786
3.9564,1.96541,-24.2958
3.9564,1.97846,-24.6891
3.9564,1.9915,-25.013
3.9564,2.00454,-25.4602
3.9564,2.01759,-26.1858
3.9564,2.03063,-26.8158
3.9564,2.04367,-27.5626
3.9564,2.05672,-28.3152
3.9564,2.06976,-29.3377
3.9564,2.0828,-30.3824
3.9564,2.09585,-31.0657
3.9564,2.10889,-31.9416
3.9564,2.12193,-32.6802
3.9564,2.13498,-32.8542
3.9564,2.14802,-32.8169
3.9564,2.16107,-33.0902
3.9564,2.17411,-32.9154
3.9564,2.18715,-32.7998
3.9564,2.2002,-32.4704
3.9564,2.21324,-32.1229
3.9564,2.22628,-31.6613
3.9564,2.23933,-31.187
3.9564,2.25237,-30.7788
3.9564,2.26541,-30.3407
3.9564,2.27846,-29.6961
3.9564,2.2915,-29.2524
3.9564,2.30454,-28.7405
3.9564,2.31759,-28.7319
3.9564,2.33063,-28.4984
3.9564,2.34367,-28.4805
3.9564,2.35672,-28.9749
3.9564,2.36976,-29.088
3.96944,1.13063,-22.2098
3.96944,1.14367,-21.7711
3.96944,1.15672,-21.5661
3.96944,1.16976,-21.4033
3.96944,1.1828,-21.2454
3.96944,1.19585,-21.2243
3.96944,1.20889,-21.3143
3.96944,1.22193,-21.5981
3.96944,1.23498,-21.975
3.96944,1.24802,-22.3947
3.96944,1.26107,-23.6784
3.96944,1.27411,-23.295
3.96944,1.28715,-24.522
3.96944,1.3002,-25.4471
3.96944,1.31324,-26.4177
3.96944,1.32628,-27.5699
3.96944,1.33933,-28.614
3.96944,1.35237,-29.5897
3.96944,1.36541,-30.4064
3.96944,1.37846,-30.9622
3.96944,1.3915,-31.1895
3.96944,1.40454,-31.2165
3.96944,1.41759,-31.0431
3.96944,1.43063,-30.7451
3.96944,1.44367,-30.357
3.96944,1.45672,-29.9383
3.96944,1.46976,-29.5344
3.96944,1.4828,-29.095
3.96944,1.49585,-28.7692
3.96944,1.50889,-28.5248
3.96944,1.52193,-28.3869
3.96944,1.53498,-28.4241
3.96944,1.54802,-28.61
3.96944,1.56107,-28.8965
3.96944,1.57411,-29.3052
3.96944,1.58715,-29.8206
3.96944,1.6002,-30.4379
3.96944,1.61324,-31.1318
3.96944,1.62628,-31.7624
3.96944,1.63933,-32.2076
3.96944,1.65237,-32.2091
3.96944,1.66541,-31.9238
3.96944,1.67846,-32.7628
3.96944,1.6915,-30.0804
3.96944,1.70454,-29.1465
3.96944,1.71759,-28.3103
3.96944,1.73063,-27.5313
3.96944,1.74367,-26.8498
3.96944,1.75672,-26.242
3.96944,1.76976,-25.7683
3.96944,1.7828,-25.4357
3.96944,1.79585,-25.2138
3.96944,1.80889,-25.0845
3.96944,1.82193,-25.0296
3.96944,1.83498,-25.0232
3.96944,1.84802,-25.0514
3.96944,1.86107,-25.101
3.96944,1.87411,-25.1425
3.96944,1.88715,-25.2037
3.96944,1.9002,-25.2552
3.96944,1.91324,-25.3156
3.96944,1.92628,-25.3344
3.96944,1.93933,-25.3781
3.96944,1.95237,-25.4696
3.96944,1.96541,-25.6244
3.96944,1.97846,-25.8177
3.96944,1.9915,-26.1224
3.96944,2.00454,-26.5524
3.96944,2.01759,-27.0383
3.96944,2.03063,-27.6543
3.96944,2.04367,-28.3632
3.96944,2.05672,-29.0947
3.96944,2.06976,-29.6607
3.96944,2.0828,-29.6607
3.96944,2.09585,-31.0657
3.96944,2.10889,-31.9416
3.96944,2.12193,-32.6802
3.96944,2.13498,-32.8542
3.96944,2.14802,-32.8169
3.96944,2.16107,-33.0902
3.96944,2.17411,-32.9154
3.96944,2.18715,-32.7998
3.96944,2.2002,-32.4704
3.96944,2.21324,-32.1229
3.96944,2.22628,-31.6613
3.96944,2.23933,-31.187
3.96944,2.25237,-30.7788
3.96944,2.26541,-30.3407
3.96944,2.27846,-29.6961
3.96944,2.2915,-29.2524
3.96944,2.30454,-28.7405
3.96944,2.31759,-28.7319
3.96944,2.33063,-28.4984
3.96944,2.34367,-28.4805
3.96944,2.35672,-28.9749
3.96944,2.36976,-29.088
3.98249,1.13063,-22.636
3.98249,1.14367,-23.1434
3.98249,1.15672,-22.7141
3.98249,1.16976,-22.4162
3.98249,1.1828,-22.4162
3.98249,1.19585,-22.1557
3.98249,1.20889,-22.1062
3.98249,1.22193,-22.1413
3.98249,1.23498,-22.166
3.98249,1.24802,-22.2895
3.98249,1.26107,-22.4814
3.98249,1.27411,-22.8134
3.98249,1.28715,-23.3676
3.98249,1.3002,-23.3676
3.98249,1.31324,-24.068
3.98249,1.32628,-24.9113
3.98249,1.33933,-25.927
3.98249,1.35237,-25.927
3.98249,1.36541,-26.9868
3.98249,1.37846,-27.8483
3.98249,1.3915,-27.8483
3.98249,1.40454,-28.7519
3.98249,1.41759,-28.7519
3.98249,1.43063,-30.7451
3.98249,1.44367,-29.8261
3.98249,1.45672,-30.3796
3.98249,1.46976,-30.3796
3.98249,1.4828,-30.3796
3.98249,1.49585,-30.5494
3.98249,1.50889,-30.864
3.98249,1.52193,-30.9061
3.98249,1.53498,-30.9061
3.98249,1.54802,-29.0945
3.98249,1.56107,-29.3115
3.98249,1.57411,-30.6345
3.98249,1.58715,-32.2925
3.98249,1.6002,-33.1862
3.98249,1.61324,-33.1862
3.98249,1.62628,-33.1862
3.98249,1.63933,-32.3467
3.98249,1.65237,-33.2147
3.98249,1.66541,-34.745
3.98249,1.67846,-32.918
3.98249,1.6915,-32.918
3.98249,1.70454,-29.1465
3.98249,1.71759,-28.3103
3.98249,1.73063,-27.5313
3.98249,1.74367,-26.8498
3.98249,1.75672,-26.242
3.98249,1.76976,-25.7683
3.98249,1.7828,-25.4357
3.98249,1.79585,-25.2138
3.98249,1.80889,-25.0845
3.98249,1.82193,-25.0296
3.98249,1.83498,-25.0232
3.98249,1.84802,-25.0514
3.98249,1.86107,-25.101
3.98249,1.87411,-25.1425
3.98249,1.88715,-25.2037
3.98249,1.9002,-25.2552
3.98249,1.91324,-25.3156
3.98249,1.92628,-25.3344
3.98249,1.93933,-25.3781
3.98249,1.95237,-25.4696
3.98249,1.96541,-25.6244
3.98249,1.97846,-25.8177
3.98249,1.9915,-26.1224
3.98249,2.00454,-26.5524
3.98249,2.01759,-27.0383
3.98249,2.03063,-27.6543
3.98249,2.04367,-28.3632
3.98249,2.05672,-29.0947
3.98249,2.06976,-29.6607
3.98249,2.0828,-29.6607
3.98249,2.09585,-31.0657
3.98249,2.10889,-31.9416
3.98249,2.12193,-32.6802
3.98249,2.13498,-32.8542
3.98249,2.14802,-32.8169
3.98249,2.16107,-33.0902
3.98249,2.17411,-32.9154
3.98249,2.18715,-32.7998
3.98249,2.2002,-32.4704
3.98249,2.21324,-32.1229
3.98249,2.22628,-31.6613
3.98249,2.23933,-31.187
3.98249,2.25237,-30.7788
3.98249,2.26541,-30.3407
3.98249,2.27846,-29.6961
3.98249,2.2915,-29.2524
3.98249,2.30454,-28.7405
3.98249,2.31759,-28.7319
3.98249,2.33063,-28.4984
3.98249,2.34367,-28.4805
3.98249,2.35672,-28.9749
3.98249,2.36976,-29.088
3.99553,1.13063,-22.636
3.99553,1.14367,-23.1434
3.99553,1.15672,-22.7141
3.99553,1.16976,-22.4162
3.99553,1.1828,-22.4162
3.99553,1.19585,-22.1557
3.99553,1.20889,-22.1062
3.99553,1.22193,-22.1413
3.99553,1.23498,-22.166
3.99553,1.24802,-22.2895
3.99553,1.26107,-22.4814
3.99553,1.27411,-22.8134
3.99553,1.28715,-23.3676
3.99553,1.3002,-23.3676
3.99553,1.31324,-24.068
3.99553,1.32628,-24.9113
3.99553,1.33933,-25.927
3.99553,1.35237,-25.927
3.99553,1.36541,-26.9868
3.99553,1.37846,-27.8483
3.99553,1.3915,-27.8483
3.99553,1.40454,-28.7519
3.99553,1.41759,-28.7519
3.99553,1.43063,-29.8261
3.99553,1.44367,-29.8261
3.99553,1.45672,-30.3796
3.99553,1.46976,-30.3796
3.99553,1.4828,-30.3796
3.99553,1.49585,-30.5494
3.99553,1.50889,-30.864
3.99553,1.52193,-30.9061
3.99553,1.53498,-30.9061
3.99553,1.54802,-29.0945
3.99553,1.56107,-29.3115
3.99553,1.57411,-30.6345
3.99553,1.58715,-32.2925
3.99553,1.6002,-33.1862
3.99553,1.61324,-33.1862
3.99553,1.62628,-33.1862
3.99553,1.63933,-32.3467
3.99553,1.65237,-33.2147
3.99553,1.66541,-36.9094
3.99553,1.67846,-33.1181
3.99553,1.6915,-33.1181
3.99553,1.70454,-33.1181
3.99553,1.71759,-28.3103
3.99553,1.73063,-27.5313
3.99553,1.74367,-26.8498
3.99553,1.75672,-26.242
3.99553,1.76976,-25.7683
3.99553,1.7828,-25.4357
3.99553,1.79585,-25.2138
3.99553,1.80889,-25.0845
3.99553,1.82193,-25.0296
3.99553,1.83498,-25.0232
3.99553,1.84802,-25.0514
3.99553,1.86107,-25.101
3.99553,1.87411,-25.1425
3.99553,1.88715,-25.2037
3.99553,1.9002,-25.2552
3.99553,1.91324,-25.3156
3.99553,1.92628,-25.3344
3.99553,1.93933,-25.3781
3.99553,1.95237,-25.4696
3.99553,1.96541,-25.6244
3.99553,1.97846,-25.8177
3.99553,1.9915,-26.1224
3.99553,2.00454,-26.5524
3.99553,2.01759,-27.0383
3.99553,2.03063,-27.6543
3.99553,2.04367,-28.3632
3.99553,2.05672,-29.0947
3.99553,2.06976,-29.6607
3.99553,2.0828,-29.6607
3.99553,2.09585,-29.6607
3.99553,2.10889,-31.9416
3.99553,2.12193,-32.6802
3.99553,2.13498,-32.8542
3.99553,2.14802,-32.8169
3.99553,2.16107,-33.0902
3.99553,2.17411,-32.9154
3.99553,2.18715,-32.7998
3.99553,2.2002,-32.4704
3.99553,2.21324,-32.1229
3.99553,2.22628,-31.6613
3.99553,2.23933,-31.187
3.99553,2.25237,-30.7788
3.99553,2.26541,-30.3407
3.99553,2.27846,-29.6961
3.99553,2.2915,-29.2524
3.99553,2.30454,-28.7405
3.99553,2.31759,-28.7319
3.99553,2.33063,-28.4984
3.99553,2.34367,-28.4805
3.99553,2.35672,-28.9749
3.99553,2.36976,-29.088


==> figures/MRT-BD-1/heatmap_vs_AHMET-Phase2-RF-0_dB.csv <==
x,y,z
2.67326,1.13336,3.49107
2.67326,1.1464,3.89646
2.67326,1.15945,4.52906
2.67326,1.17249,3.02203
2.67326,1.18554,3.27804
2.67326,1.19858,2.70732
2.67326,1.21162,0.570717
2.67326,1.22467,0.454552
2.67326,1.23771,0.532458
2.67326,1.25075,1.27085
2.67326,1.2638,1.36106
2.67326,1.27684,2.42557
2.67326,1.28988,2.30378
2.67326,1.30293,-1.91149
2.67326,1.31597,-1.03434
2.67326,1.32901,-0.680087
2.67326,1.34206,2.17636
2.67326,1.3551,1.96883
2.67326,1.36814,2.18085
2.67326,1.38119,1.69355
2.67326,1.39423,3.7784
2.67326,1.40727,2.8508
2.67326,1.42032,2.26215
2.67326,1.43336,1.09277
2.67326,1.4464,0.567523
2.67326,1.45945,0.389351
2.67326,1.47249,0.0815552
2.67326,1.48554,-0.362624
2.67326,1.49858,-2.45985
2.67326,1.51162,-3.04806
2.67326,1.52467,-3.01532
2.67326,1.53771,-2.90531
2.67326,1.55075,-8.85225
2.67326,1.5638,-8.66855
2.67326,1.57684,-8.19156
2.67326,1.58988,-8.18754
2.67326,1.60293,-15.7091
2.67326,1.61597,-14.913
2.67326,1.62901,-14.1844
2.67326,1.64206,-14.132
2.67326,1.6551,-14.132
2.67326,1.66814,-10.4627
2.67326,1.68119,-1.39636
2.67326,1.69423,0.242169
2.67326,1.70727,2.48697
2.67326,1.72032,6.06284
2.67326,1.73336,8.21407
2.67326,1.7464,10.5784
2.67326,1.75945,13.5957
2.67326,1.77249,13.9534
2.67326,1.78554,14.6299
2.67326,1.79858,12.2704
2.67326,1.81162,11.3472
2.67326,1.82467,11.6056
2.67326,1.83771,10.5859
2.67326,1.85075,10.4131
2.67326,1.8638,7.17082
2.67326,1.87684,4.81795
2.67326,1.88988,4.46763
2.67326,1.90293,2.43293
2.67326,1.91597,0.999712
2.67326,1.92901,0.144643
2.67326,1.94206,-0.821385
2.67326,1.9551,-2.33923
2.67326,1.96814,-4.21223
2.67326,1.98119,-5.49249
2.67326,1.99423,-7.68328
2.67326,2.00727,-10.4133
2.67326,2.02032,-14.3319
2.67326,2.03336,-15.1766
2.67326,2.0464,-16.5702
2.67326,2.05945,-7.4017
2.67326,2.07249,-8.90091
2.67326,2.08554,-8.91273
2.67326,2.09858,-8.79708
2.67326,2.11162,-7.02704
2.67326,2.12467,-6.19541
2.67326,2.13771,-4.72093
2.67326,2.15075,-4.88462
2.67326,2.1638,-4.43374
2.67326,2.17684,-3.9994
2.67326,2.18988,-2.53496
2.67326,2.20293,-1.14284
2.67326,2.21597,-0.708562
2.67326,2.22901,-1.39773
2.67326,2.24206,3.08204
2.67326,2.2551,4.53014
2.67326,2.26814,14.4384
2.67326,2.28119,8.39296
2.67326,2.29423,5.38806
2.67326,2.30727,-0.285327
2.67326,2.32032,-2.85008
2.67326,2.33336,-6.19446
2.67326,2.3464,-8.19157
2.67326,2.35945,-9.43018
2.67326,2.37249,-9.43018
2.68631,1.13336,3.49107
2.68631,1.1464,4.64439
2.68631,1.15945,4.52906
2.68631,1.17249,3.02203
2.68631,1.18554,3.27804
2.68631,1.19858,2.70732
2.68631,1.21162,2.4047
2.68631,1.22467,1.69065
2.68631,1.23771,1.76856
2.68631,1.25075,2.50695
2.68631,1.2638,1.66496
2.68631,1.27684,2.72947
2.68631,1.28988,2.60769
2.68631,1.30293,-1.5403
2.68631,1.31597,-0.663154
2.68631,1.32901,-0.308904
2.68631,1.34206,0.688995
2.68631,1.3551,0.481458
2.68631,1.36814,0.693482
2.68631,1.38119,0.206184
2.68631,1.39423,3.36281
2.68631,1.40727,2.43521
2.68631,1.42032,1.84656
2.68631,1.43336,0.677175
2.68631,1.4464,0.151932
2.68631,1.45945,-0.328527
2.68631,1.47249,-0.636322
2.68631,1.48554,-1.0805
2.68631,1.49858,-3.03314
2.68631,1.51162,-3.62135
2.68631,1.52467,-3.5886
2.68631,1.53771,-3.4786
2.68631,1.55075,-8.85225
2.68631,1.5638,-8.66855
2.68631,1.57684,-8.19156
2.68631,1.58988,-22.1323
2.68631,1.60293,-21.8503
2.68631,1.61597,-21.0542
2.68631,1.62901,-20.3255
2.68631,1.64206,-20.2731
2.68631,1.6551,-20.2731
2.68631,1.66814,-4.27139
2.68631,1.68119,-1.39636
2.68631,1.69423,0.242169
2.68631,1.70727,0.227158
2.68631,1.72032,4.79093
2.68631,1.73336,5.91036
2.68631,1.7464,7.34221
2.68631,1.75945,13.8785
2.68631,1.77249,14.1121
2.68631,1.78554,18.4118
2.68631,1.79858,14.037
2.68631,1.81162,13.3134
2.68631,1.82467,13.194
2.68631,1.83771,11.2592
2.68631,1.85075,7.5762
2.68631,1.8638,7.52474
2.68631,1.87684,5.51398
2.68631,1.88988,4.0126
2.68631,1.90293,4.40645
2.68631,1.91597,2.24761
2.68631,1.92901,1.45582
2.68631,1.94206,0.20637
2.68631,1.9551,-1.21608
2.68631,1.96814,-3.2726
2.68631,1.98119,-4.45669
2.68631,1.99423,-7.09138
2.68631,2.00727,-9.81572
2.68631,2.02032,-13.9112
2.68631,2.03336,-14.7712
2.68631,2.0464,-15.9805
2.68631,2.05945,-6.81552
2.68631,2.07249,-8.23977
2.68631,2.08554,-8.43905
2.68631,2.09858,-8.13252
2.68631,2.11162,-6.04922
2.68631,2.12467,-5.6827
2.68631,2.13771,-4.00152
2.68631,2.15075,-4.47146
2.68631,2.1638,-4.11758
2.68631,2.17684,-3.50025
2.68631,2.18988,-3.60607
2.68631,2.20293,-1.19187
2.68631,2.21597,0.79145
2.68631,2.22901,2.10405
2.68631,2.24206,4.97305
2.68631,2.2551,5.3758
2.68631,2.26814,11.5242
2.68631,2.28119,5.78599
2.68631,2.29423,0.812675
2.68631,2.30727,-0.912162
2.68631,2.32032,-3.99161
2.68631,2.33336,-8.17274
2.68631,2.3464,-7.62538
2.68631,2.35945,-9.75848
2.68631,2.37249,-9.938
2.69935,1.13336,13.416
2.69935,1.1464,4.64439
2.69935,1.15945,3.43075
2.69935,1.17249,4.46593
2.69935,1.18554,3.97617
2.69935,1.19858,3.57483
2.69935,1.21162,4.03762
2.69935,1.22467,4.18688
2.69935,1.23771,3.64738
2.69935,1.25075,4.93239
2.69935,1.2638,3.34875
2.69935,1.27684,5.00128
2.69935,1.28988,5.47075
2.69935,1.30293,0.598639
2.69935,1.31597,2.65548
2.69935,1.32901,1.71759
2.69935,1.34206,0.46604
2.69935,1.3551,-0.543752
2.69935,1.36814,-2.86155
2.69935,1.38119,-3.41027
2.69935,1.39423,-6.03054
2.69935,1.40727,1.06356
2.69935,1.42032,0.585594
2.69935,1.43336,-0.922478
2.69935,1.4464,-1.17346
2.69935,1.45945,-1.58699
2.69935,1.47249,-1.71097
2.69935,1.48554,-2.19564
2.69935,1.49858,-4.617
2.69935,1.51162,-4.54849
2.69935,1.52467,-4.63111
2.69935,1.53771,-4.34586
2.69935,1.55075,-8.58605
2.69935,1.5638,-8.48008
2.69935,1.57684,-7.8731
2.69935,1.58988,-6.76645
2.69935,1.60293,-20.9879
2.69935,1.61597,-21.7437
2.69935,1.62901,-20.7919
2.69935,1.64206,-6.16343
2.69935,1.6551,-5.89197
2.69935,1.66814,-4.27139
2.69935,1.68119,-2.45685
2.69935,1.69423,-1.15379
2.69935,1.70727,3.25109
2.69935,1.72032,1.75905
2.69935,1.73336,5.54554
2.69935,1.7464,9.02839
2.69935,1.75945,12.5479
2.69935,1.77249,12.6388
2.69935,1.78554,17.9855
2.69935,1.79858,18.717
2.69935,1.81162,19.2516
2.69935,1.82467,16.9634
2.69935,1.83771,15.1741
2.69935,1.85075,13.6178
2.69935,1.8638,10.0522
2.69935,1.87684,6.36837
2.69935,1.88988,6.00103
2.69935,1.90293,8.0269
2.69935,1.91597,7.23538
2.69935,1.92901,2.42753
2.69935,1.94206,0.120311
2.69935,1.9551,0.858295
2.69935,1.96814,-0.619074
2.69935,1.98119,-3.89732
2.69935,1.99423,-7.30168
2.69935,2.00727,-9.7538
2.69935,2.02032,-14.2303
2.69935,2.03336,-14.8578
2.69935,2.0464,-16.0733
2.69935,2.05945,-5.37156
2.69935,2.07249,-6.87077
2.69935,2.08554,-7.99059
2.69935,2.09858,-7.60169
2.69935,2.11162,-6.04922
2.69935,2.12467,-5.6827
2.69935,2.13771,-3.8983
2.69935,2.15075,-4.78177
2.69935,2.1638,-3.94117
2.69935,2.17684,-3.69812
2.69935,2.18988,-2.96205
2.69935,2.20293,-1.19187
2.69935,2.21597,-0.194541
2.69935,2.22901,-0.88371
2.69935,2.24206,6.22281
2.69935,2.2551,4.28805
2.69935,2.26814,20.5569
2.69935,2.28119,2.95833
2.69935,2.29423,5.6902
2.69935,2.30727,5.28426
2.69935,2.32032,-3.95835
2.69935,2.33336,-7.8649
2.69935,2.3464,-8.03468
2.69935,2.35945,-8.74329
2.69935,2.37249,-9.7303
2.71239,1.13336,13.416
2.71239,1.1464,4.92115
2.71239,1.15945,5.55375
2.71239,1.17249,5.1325
2.71239,1.18554,4.76972
2.71239,1.19858,5.24474
2.71239,1.21162,5.48446
2.71239,1.22467,6.05349
2.71239,1.23771,5.74154
2.71239,1.25075,6.20733
2.71239,1.2638,12.0461
2.71239,1.27684,10.0053
2.71239,1.28988,5.47075
2.71239,1.30293,8.09628
2.71239,1.31597,4.72561
2.71239,1.32901,2.89058
2.71239,1.34206,0.273736
2.71239,1.3551,-1.88416
2.71239,1.36814,-2.56385
2.71239,1.38119,-4.43096
2.71239,1.39423,-4.16046
2.71239,1.40727,-4.00427
2.71239,1.42032,1.93463
2.71239,1.43336,-2.25567
2.71239,1.4464,-4.82562
2.71239,1.45945,-4.91764
2.71239,1.47249,-2.7705
2.71239,1.48554,-3.17521
2.71239,1.49858,-5.53276
2.71239,1.51162,-4.99516
2.71239,1.52467,-5.35694
2.71239,1.53771,-9.29924
2.71239,1.55075,-9.73716
2.71239,1.5638,-8.58774
2.71239,1.57684,-8.3665
2.71239,1.58988,-9.60126
2.71239,1.60293,-10.1422
2.71239,1.61597,-17.0241
2.71239,1.62901,-15.3638
2.71239,1.64206,-7.09843
2.71239,1.6551,-6.79959
2.71239,1.66814,-5.66976
2.71239,1.68119,-2.55261
2.71239,1.69423,-1.85367
2.71239,1.70727,3.25109
2.71239,1.72032,1.75905
2.71239,1.73336,3.5955
2.71239,1.7464,14.1386
2.71239,1.75945,9.3326
2.71239,1.77249,13.2063
2.71239,1.78554,15.8317
2.71239,1.79858,17.0042
2.71239,1.81162,17.6985
2.71239,1.82467,26.854
2.71239,1.83771,12.3451
2.71239,1.85075,12.1724
2.71239,1.8638,8.07982
2.71239,1.87684,10.4334
2.71239,1.88988,6.45774
2.71239,1.90293,6.24608
2.71239,1.91597,3.73523
2.71239,1.92901,4.16915
2.71239,1.94206,4.10142
2.71239,1.9551,4.55556
2.71239,1.96814,-1.95983
2.71239,1.98119,-3.07147
2.71239,1.99423,-5.96883
2.71239,2.00727,-8.35268
2.71239,2.02032,-12.9702
2.71239,2.03336,-13.5976
2.71239,2.0464,-15.1501
2.71239,2.05945,-5.86579
2.71239,2.07249,-7.6265
2.71239,2.08554,-7.48318
2.71239,2.09858,-7.74793
2.71239,2.11162,-5.87178
2.71239,2.12467,-5.27033
2.71239,2.13771,-3.87004
2.71239,2.15075,-4.30151
2.71239,2.1638,-3.8026
2.71239,2.17684,-3.56143
2.71239,2.18988,-0.837704
2.71239,2.20293,-0.908568
2.71239,2.21597,-0.194541
2.71239,2.22901,3.90732
2.71239,2.24206,7.18335
2.71239,2.2551,11.7537
2.71239,2.26814,12.5345
2.71239,2.28119,8.83416
2.71239,2.29423,7.94707
2.71239,2.30727,-2.61026
2.71239,2.32032,-3.95835
2.71239,2.33336,-7.8649
2.71239,2.3464,-8.78581
2.71239,2.35945,-8.17694
2.71239,2.37249,-9.10978
2.72544,1.13336,7.41216
2.72544,1.1464,8.00698
2.72544,1.15945,4.47885
2.72544,1.17249,6.6944
2.72544,1.18554,6.31151
2.72544,1.19858,5.6675
2.72544,1.21162,5.90722
2.72544,1.22467,7.90602
2.72544,1.23771,7.59408
2.72544,1.25075,5.0016
2.72544,1.2638,6.96257
2.72544,1.27684,6.10617
2.72544,1.28988,13.3078
2.72544,1.30293,13.5195
2.72544,1.31597,9.21726
2.72544,1.32901,4.12677
2.72544,1.34206,2.07161
2.72544,1.3551,0.219156
2.72544,1.36814,-3.07082
2.72544,1.38119,-5.34652
2.72544,1.39423,-5.76064
2.72544,1.40727,-6.00587
2.72544,1.42032,-4.40942
2.72544,1.43336,-5.92023
2.72544,1.4464,-4.40546
2.72544,1.45945,-4.14484
2.72544,1.47249,-4.93413
2.72544,1.48554,-5.19562
2.72544,1.49858,-5.46156
2.72544,1.51162,-6.42604
2.72544,1.52467,-7.20237
2.72544,1.53771,-8.94179
2.72544,1.55075,-9.53293
2.72544,1.5638,-9.8495
2.72544,1.57684,-9.97404
2.72544,1.58988,-10.4068
2.72544,1.60293,-9.48758
2.72544,1.61597,-9.61045
2.72544,1.62901,-9.34575
2.72544,1.64206,-7.37751
2.72544,1.6551,-6.83362
2.72544,1.66814,-4.45144
2.72544,1.68119,-3.1102
2.72544,1.69423,-1.58959
2.72544,1.70727,1.37779
2.72544,1.72032,1.8956
2.72544,1.73336,2.68793
2.72544,1.7464,7.79472
2.72544,1.75945,8.48766
2.72544,1.77249,13.2063
2.72544,1.78554,15.8317
2.72544,1.79858,23.6395
2.72544,1.81162,17.4044
2.72544,1.82467,16.5897
2.72544,1.83771,12.9159
2.72544,1.85075,12.7432
2.72544,1.8638,13.6408
2.72544,1.87684,13.6409
2.72544,1.88988,7.10749
2.72544,1.90293,14.7021
2.72544,1.91597,4.00534
2.72544,1.92901,8.92431
2.72544,1.94206,2.13995
2.72544,1.9551,0.682877
2.72544,1.96814,-0.547744
2.72544,1.98119,-0.423286
2.72544,1.99423,-5.24213
2.72544,2.00727,-7.69425
2.72544,2.02032,-12.3756
2.72544,2.03336,-13.003
2.72544,2.0464,-13.933
2.72544,2.05945,-0.966889
2.72544,2.07249,-2.4661
2.72544,2.08554,-6.52262
2.72544,2.09858,-7.96263
2.72544,2.11162,-6.85705
2.72544,2.12467,-5.95764
2.72544,2.13771,-2.87036
2.72544,2.15075,-3.06173
2.72544,2.1638,-3.12627
2.72544,2.17684,-3.16648
2.72544,2.18988,-2.43041
2.72544,2.20293,0.158367
2.72544,2.21597,0.652442
2.72544,2.22901,-0.0367269
2.72544,2.24206,7.18335
2.72544,2.2551,11.7537
2.72544,2.26814,8.86872
2.72544,2.28119,10.2458
2.72544,2.29423,9.35868
2.72544,2.30727,-2.61026
2.72544,2.32032,-2.66656
2.72544,2.33336,-3.57881
2.72544,2.3464,-8.78581
2.72544,2.35945,-8.19028
2.72544,2.37249,-10.226
2.73848,1.13336,9.28253
2.73848,1.1464,11.1105
2.73848,1.15945,7.39047
2.73848,1.17249,7.03018
2.73848,1.18554,7.657
2.73848,1.19858,6.97157
2.73848,1.21162,8.82026
2.73848,1.22467,6.62384
2.73848,1.23771,7.46459
2.73848,1.25075,8.18568
2.73848,1.2638,11.9609
2.73848,1.27684,12.322
2.73848,1.28988,6.89689
2.73848,1.30293,12.7541
2.73848,1.31597,13.3556
2.73848,1.32901,7.82519
2.73848,1.34206,6.07969
2.73848,1.3551,1.85263
2.73848,1.36814,-0.706184
2.73848,1.38119,-1.48991
2.73848,1.39423,-6.09828
2.73848,1.40727,-7.17005
2.73848,1.42032,-6.47918
2.73848,1.43336,-9.58705
2.73848,1.4464,-6.80629
2.73848,1.45945,-7.75631
2.73848,1.47249,-6.72402
2.73848,1.48554,-6.96574
2.73848,1.49858,-7.86719
2.73848,1.51162,-7.79198
2.73848,1.52467,-7.95598
2.73848,1.53771,-10.8925
2.73848,1.55075,-11.6053
2.73848,1.5638,-13.0369
2.73848,1.57684,-11.2597
2.73848,1.58988,-13.7628
2.73848,1.60293,-11.4507
2.73848,1.61597,-10.3447
2.73848,1.62901,-10.549
2.73848,1.64206,-9.07485
2.73848,1.6551,-8.9672
2.73848,1.66814,-4.85717
2.73848,1.68119,-4.24277
2.73848,1.69423,-0.594687
2.73848,1.70727,-0.62099
2.73848,1.72032,2.62064
2.73848,1.73336,1.96629
2.73848,1.7464,6.98501
2.73848,1.75945,10.6545
2.73848,1.77249,9.23659
2.73848,1.78554,13.2445
2.73848,1.79858,23.0204
2.73848,1.81162,15.0274
2.73848,1.82467,20.226
2.73848,1.83771,20.6392
2.73848,1.85075,16.281
2.73848,1.8638,5.48499
2.73848,1.87684,14.8802
2.73848,1.88988,9.96166
2.73848,1.90293,18.298
2.73848,1.91597,17.6001
2.73848,1.92901,7.45515
2.73848,1.94206,3.24854
2.73848,1.9551,12.1418
2.73848,1.96814,11.3607
2.73848,1.98119,-0.589832
2.73848,1.99423,-2.89821
2.73848,2.00727,-6.95868
2.73848,2.02032,-8.62903
2.73848,2.03336,-6.20399
2.73848,2.0464,-6.78267
2.73848,2.05945,-5.54129
2.73848,2.07249,-5.39972
2.73848,2.08554,-5.36993
2.73848,2.09858,-4.34622
2.73848,2.11162,-2.12861
2.73848,2.12467,-1.21553
2.73848,2.13771,-3.99546
2.73848,2.15075,-3.6342
2.73848,2.1638,-3.47293
2.73848,2.17684,-2.95677
2.73848,2.18988,-3.23543
2.73848,2.20293,-1.03672
2.73848,2.21597,-0.647509
2.73848,2.22901,0.259223
2.73848,2.24206,2.77296
2.73848,2.2551,3.09839
2.73848,2.26814,5.77599
2.73848,2.28119,6.839
2.73848,2.29423,9.5092
2.73848,2.30727,-3.46768
2.73848,2.32032,-0.10918
2.73848,2.33336,-1.39701
2.73848,2.3464,-5.60546
2.73848,2.35945,-7.85522
2.73848,2.37249,-8.97721
2.75153,1.13336,12.6358
2.75153,1.1464,11.1732
2.75153,1.15945,8.96033
2.75153,1.17249,7.93047
2.75153,1.18554,9.01779
2.75153,1.19858,9.69005
2.75153,1.21162,9.75762
2.75153,1.22467,12.6427
2.75153,1.23771,12.489
2.75153,1.25075,12.0711
2.75153,1.2638,13.2502
2.75153,1.27684,15.502
2.75153,1.28988,21.0583
2.75153,1.30293,14.5567
2.75153,1.31597,10.9881
2.75153,1.32901,10.8314
2.75153,1.34206,7.4724
2.75153,1.3551,6.08994
2.75153,1.36814,1.20913
2.75153,1.38119,1.36254
2.75153,1.39423,-0.792948
2.75153,1.40727,-7.11364
2.75153,1.42032,-7.45398
2.75153,1.43336,-12.2981
2.75153,1.4464,-7.19278
2.75153,1.45945,-9.68843
2.75153,1.47249,-9.3311
2.75153,1.48554,-8.0903
2.75153,1.49858,-8.49743
2.75153,1.51162,-8.03493
2.75153,1.52467,-7.09928
2.75153,1.53771,-11.5392
2.75153,1.55075,-11.8799
2.75153,1.5638,-12.1156
2.75153,1.57684,-10.9374
2.75153,1.58988,-9.06087
2.75153,1.60293,-8.32903
2.75153,1.61597,-6.76689
2.75153,1.62901,-7.82194
2.75153,1.64206,-5.8805
2.75153,1.6551,-4.44409
2.75153,1.66814,-5.11645
2.75153,1.68119,-2.59085
2.75153,1.69423,0.417579
2.75153,1.70727,0.432081
2.75153,1.72032,2.81384
2.75153,1.73336,1.36023
2.75153,1.7464,6.79938
2.75153,1.75945,7.36099
2.75153,1.77249,9.20458
2.75153,1.78554,8.85432
2.75153,1.79858,14.6794
2.75153,1.81162,11.9692
2.75153,1.82467,9.31018
2.75153,1.83771,13.2334
2.75153,1.85075,12.52
2.75153,1.8638,10.7009
2.75153,1.87684,10.7886
2.75153,1.88988,11.4428
2.75153,1.90293,11.4163
2.75153,1.91597,8.27681
2.75153,1.92901,16.0927
2.75153,1.94206,9.4052
2.75153,1.9551,1.06698
2.75153,1.96814,5.25917
2.75153,1.98119,0.0454728
2.75153,1.99423,-0.552966
2.75153,2.00727,-2.63861
2.75153,2.02032,-6.73979
2.75153,2.03336,-5.69526
2.75153,2.0464,-5.81728
2.75153,2.05945,-2.70885
2.75153,2.07249,-1.03234
2.75153,2.08554,-3.26911
2.75153,2.09858,-3.38816
2.75153,2.11162,-1.90023
2.75153,2.12467,-1.65546
2.75153,2.13771,-1.29834
2.75153,2.15075,-2.2063
2.75153,2.1638,-2.27313
2.75153,2.17684,-2.44714
2.75153,2.18988,-1.4858
2.75153,2.20293,-2.5646
2.75153,2.21597,-0.0964583
2.75153,2.22901,0.502566
2.75153,2.24206,2.15035
2.75153,2.2551,5.99031
2.75153,2.26814,1.42345
2.75153,2.28119,8.71373
2.75153,2.29423,6.1954
2.75153,2.30727,-6.85733
2.75153,2.32032,-5.81153
2.75153,2.33336,-15.2125
2.75153,2.3464,-9.9901
2.75153,2.35945,-10.746
2.75153,2.37249,-10.4753
2.76457,1.13336,5.03632
2.76457,1.1464,7.9593
2.76457,1.15945,10.7228
2.76457,1.17249,8.70269
2.76457,1.18554,9.95799
2.76457,1.19858,10.8199
2.76457,1.21162,12.4639
2.76457,1.22467,13.9099
2.76457,1.23771,16.4426
2.76457,1.25075,17.3371
2.76457,1.2638,20.3344
2.76457,1.27684,20.2248
2.76457,1.28988,19.6794
2.76457,1.30293,17.3852
2.76457,1.31597,13.3055
2.76457,1.32901,12.9758
2.76457,1.34206,6.23313
2.76457,1.3551,5.47867
2.76457,1.36814,3.89273
2.76457,1.38119,2.81353
2.76457,1.39423,-1.20596
2.76457,1.40727,-3.7976
2.76457,1.42032,-5.59787
2.76457,1.43336,-5.2942
2.76457,1.4464,-8.37008
2.76457,1.45945,-7.68369
2.76457,1.47249,-7.60441
2.76457,1.48554,-7.68682
2.76457,1.49858,-8.53188
2.76457,1.51162,-8.37651
2.76457,1.52467,-7.63224
2.76457,1.53771,-10.236
2.76457,1.55075,-9.65083
2.76457,1.5638,-9.48276
2.76457,1.57684,-8.72588
2.76457,1.58988,-7.95102
2.76457,1.60293,-6.74476
2.76457,1.61597,-8.4429
2.76457,1.62901,-7.72981
2.76457,1.64206,-5.03265
2.76457,1.6551,-4.2369
2.76457,1.66814,-5.28124
2.76457,1.68119,-3.47101
2.76457,1.69423,-0.910892
2.76457,1.70727,0.208734
2.76457,1.72032,1.52992
2.76457,1.73336,2.62428
2.76457,1.7464,8.03788
2.76457,1.75945,8.17166
2.76457,1.77249,10.76
2.76457,1.78554,8.50472
2.76457,1.79858,15.8497
2.76457,1.81162,15.7623
2.76457,1.82467,10.5965
2.76457,1.83771,15.8697
2.76457,1.85075,15.1593
2.76457,1.8638,12.8735
2.76457,1.87684,11.9498
2.76457,1.88988,11.2533
2.76457,1.90293,10.4297
2.76457,1.91597,2.82682
2.76457,1.92901,22.0466
2.76457,1.94206,22.0466
2.76457,1.9551,10.3215
2.76457,1.96814,5.17445
2.76457,1.98119,5.09989
2.76457,1.99423,-0.744007
2.76457,2.00727,-0.341919
2.76457,2.02032,-3.19249
2.76457,2.03336,-6.3647
2.76457,2.0464,-3.15153
2.76457,2.05945,-0.947886
2.76457,2.07249,0.489542
2.76457,2.08554,-0.998499
2.76457,2.09858,1.67367
2.76457,2.11162,-1.82185
2.76457,2.12467,-0.676847
2.76457,2.13771,-1.08546
2.76457,2.15075,-1.16053
2.76457,2.1638,0.587547
2.76457,2.17684,-0.702742
2.76457,2.18988,-0.977744
2.76457,2.20293,-0.338566
2.76457,2.21597,0.904358
2.76457,2.22901,-0.336424
2.76457,2.24206,2.41742
2.76457,2.2551,6.26747
2.76457,2.26814,2.21358
2.76457,2.28119,9.42768
2.76457,2.29423,2.8632
2.76457,2.30727,1.86557
2.76457,2.32032,-5.921
2.76457,2.33336,-3.99473
2.76457,2.3464,-12.7785
2.76457,2.35945,-9.5228
2.76457,2.37249,-9.75232
2.77761,1.13336,7.68404
2.77761,1.1464,11.1656
2.77761,1.15945,14.0233
2.77761,1.17249,13.556
2.77761,1.18554,11.037
2.77761,1.19858,12.9756
2.77761,1.21162,15.1614
2.77761,1.22467,15.5288
2.77761,1.23771,15.4894
2.77761,1.25075,18.0118
2.77761,1.2638,18.1732
2.77761,1.27684,25.6164
2.77761,1.28988,24.3947
2.77761,1.30293,18.4438
2.77761,1.31597,14.1648
2.77761,1.32901,13.6787
2.77761,1.34206,13.4395
2.77761,1.3551,12.3426
2.77761,1.36814,5.71456
2.77761,1.38119,5.23678
2.77761,1.39423,1.17372
2.77761,1.40727,-1.2764
2.77761,1.42032,-2.21995
2.77761,1.43336,-4.22485
2.77761,1.4464,-5.50763
2.77761,1.45945,-6.88547
2.77761,1.47249,-10.03
2.77761,1.48554,-8.25815
2.77761,1.49858,-7.71835
2.77761,1.51162,-9.53928
2.77761,1.52467,-8.19459
2.77761,1.53771,-8.81387
2.77761,1.55075,-10.0943
2.77761,1.5638,-9.66952
2.77761,1.57684,-9.75796
2.77761,1.58988,-7.93861
2.77761,1.60293,-8.04982
2.77761,1.61597,-6.79081
2.77761,1.62901,-6.67902
2.77761,1.64206,-6.67803
2.77761,1.6551,-6.03922
2.77761,1.66814,-5.04462
2.77761,1.68119,-2.54702
2.77761,1.69423,0.0327579
2.77761,1.70727,2.87559
2.77761,1.72032,2.40807
2.77761,1.73336,3.65573
2.77761,1.7464,7.59613
2.77761,1.75945,8.47135
2.77761,1.77249,8.587
2.77761,1.78554,10.2055
2.77761,1.79858,9.81048
2.77761,1.81162,7.89268
2.77761,1.82467,8.91619
2.77761,1.83771,8.66484
2.77761,1.85075,6.3878
2.77761,1.8638,6.83482
2.77761,1.87684,7.18559
2.77761,1.88988,8.18638
2.77761,1.90293,7.50318
2.77761,1.91597,8.98681
2.77761,1.92901,10.9897
2.77761,1.94206,11.443
2.77761,1.9551,11.3996
2.77761,1.96814,13.1365
2.77761,1.98119,4.53367
2.77761,1.99423,4.72192
2.77761,2.00727,6.95025
2.77761,2.02032,-4.60741
2.77761,2.03336,0.0862665
2.77761,2.0464,-3.05686
2.77761,2.05945,2.51975
2.77761,2.07249,-0.134166
2.77761,2.08554,-3.07441
2.77761,2.09858,-0.234043
2.77761,2.11162,0.680561
2.77761,2.12467,-0.0935664
2.77761,2.13771,1.47972
2.77761,2.15075,-0.0701994
2.77761,2.1638,-0.0293138
2.77761,2.17684,-1.22974
2.77761,2.18988,-0.923599
2.77761,2.20293,1.01002
2.77761,2.21597,1.32393
2.77761,2.22901,-1.16831
2.77761,2.24206,2.64514
2.77761,2.2551,0.161609
2.77761,2.26814,-2.31714
2.77761,2.28119,5.74391
2.77761,2.29423,3.68978
2.77761,2.30727,3.68978
2.77761,2.32032,-4.39082
2.77761,2.33336,-5.485
2.77761,2.3464,-9.99451
2.77761,2.35945,-5.12631
2.77761,2.37249,-5.72956
2.79066,1.13336,8.98405
2.79066,1.1464,8.78026
2.79066,1.15945,11.5278
2.79066,1.17249,10.0543
2.79066,1.18554,12.2465
2.79066,1.19858,12.6264
2.79066,1.21162,13.9001
2.79066,1.22467,16.2609
2.79066,1.23771,15.7806
2.79066,1.25075,18.1395
2.79066,1.2638,19.538
2.79066,1.27684,19.394
2.79066,1.28988,15.8591
2.79066,1.30293,15.7891
2.79066,1.31597,13.3733
2.79066,1.32901,11.7609
2.79066,1.34206,11.1608
2.79066,1.3551,9.0767
2.79066,1.36814,6.81788
2.79066,1.38119,5.75979
2.79066,1.39423,3.52538
2.79066,1.40727,1.89707
2.79066,1.42032,-0.205765
2.79066,1.43336,-0.708127
2.79066,1.4464,-1.82359
2.79066,1.45945,-3.38288
2.79066,1.47249,-4.24262
2.79066,1.48554,-5.74108
2.79066,1.49858,-7.53596
2.79066,1.51162,-7.75381
2.79066,1.52467,-7.70227
2.79066,1.53771,-8.59414
2.79066,1.55075,-9.52658
2.79066,1.5638,-10.9878
2.79066,1.57684,-9.37521
2.79066,1.58988,-10.5863
2.79066,1.60293,-19.1323
2.79066,1.61597,-10.8776
2.79066,1.62901,-9.61929
2.79066,1.64206,-7.66016
2.79066,1.6551,-7.87482
2.79066,1.66814,-6.18247
2.79066,1.68119,-3.59204
2.79066,1.69423,-0.622691
2.79066,1.70727,1.07745
2.79066,1.72032,2.03383
2.79066,1.73336,4.34335
2.79066,1.7464,7.26818
2.79066,1.75945,6.8737
2.79066,1.77249,9.99449
2.79066,1.78554,9.9693
2.79066,1.79858,10.9303
2.79066,1.81162,9.75233
2.79066,1.82467,9.77843
2.79066,1.83771,9.30489
2.79066,1.85075,9.82675
2.79066,1.8638,6.1274
2.79066,1.87684,5.86159
2.79066,1.88988,7.87007
2.79066,1.90293,6.1097
2.79066,1.91597,9.00105
2.79066,1.92901,4.44601
2.79066,1.94206,4.87314
2.79066,1.9551,4.93671
2.79066,1.96814,12.2857
2.79066,1.98119,11.4273
2.79066,1.99423,6.64895
2.79066,2.00727,0.800554
2.79066,2.02032,0.773664
2.79066,2.03336,0.333318
2.79066,2.0464,-0.363345
2.79066,2.05945,-1.67463
2.79066,2.07249,0.647596
2.79066,2.08554,-1.98776
2.79066,2.09858,-0.854853
2.79066,2.11162,-1.80565
2.79066,2.12467,-0.455325
2.79066,2.13771,-0.817665
2.79066,2.15075,-0.71154
2.79066,2.1638,-1.19278
2.79066,2.17684,-1.0735
2.79066,2.18988,-0.00929308
2.79066,2.20293,0.497543
2.79066,2.21597,-0.785359
2.79066,2.22901,-2.27728
2.79066,2.24206,-0.0959923
2.79066,2.2551,-1.12177
2.79066,2.26814,-1.5768
2.79066,2.28119,-0.40404
2.79066,2.29423,-4.12544
2.79066,2.30727,-9.49142
2.79066,2.32032,-10.2436
2.79066,2.33336,-10.2478
2.79066,2.3464,-7.80233
2.79066,2.35945,-2.83463
2.79066,2.37249,-0.665598
2.8037,1.13336,9.3827
2.8037,1.1464,10.4656
2.8037,1.15945,11.931
2.8037,1.17249,11.305
2.8037,1.18554,12.3457
2.8037,1.19858,13.8205
2.8037,1.21162,17.1194
2.8037,1.22467,18.5423
2.8037,1.23771,19.5725
2.8037,1.25075,19.1828
2.8037,1.2638,18.6001
2.8037,1.27684,17.4653
2.8037,1.28988,15.0073
2.8037,1.30293,15.809
2.8037,1.31597,13.8339
2.8037,1.32901,12.2183
2.8037,1.34206,12.0769
2.8037,1.3551,10.0316
2.8037,1.36814,8.24014
2.8037,1.38119,7.68259
2.8037,1.39423,5.62569
2.8037,1.40727,3.83227
2.8037,1.42032,3.69562
2.8037,1.43336,3.70335
2.8037,1.4464,0.897762
2.8037,1.45945,0.123106
2.8037,1.47249,0.00169727
2.8037,1.48554,-2.46094
2.8037,1.49858,-2.93149
2.8037,1.51162,-5.91913
2.8037,1.52467,-4.57294
2.8037,1.53771,-5.77309
2.8037,1.55075,-9.51597
2.8037,1.5638,-9.1303
2.8037,1.57684,-9.0012
2.8037,1.58988,-10.5821
2.8037,1.60293,-12.1401
2.8037,1.61597,-10.6207
2.8037,1.62901,-13.1418
2.8037,1.64206,-7.50092
2.8037,1.6551,-6.05792
2.8037,1.66814,-6.00152
2.8037,1.68119,-3.5507
2.8037,1.69423,-1.38513
2.8037,1.70727,2.24322
2.8037,1.72032,2.84339
2.8037,1.73336,6.49359
2.8037,1.7464,9.17333
2.8037,1.75945,9.33335
2.8037,1.77249,10.3945
2.8037,1.78554,12.4164
2.8037,1.79858,10.1663
2.8037,1.81162,8.74495
2.8037,1.82467,8.70986
2.8037,1.83771,11.308
2.8037,1.85075,11.3443
2.8037,1.8638,7.24069
2.8037,1.87684,6.67787
2.8037,1.88988,8.2282
2.8037,1.90293,4.92332
2.8037,1.91597,14.9362
2.8037,1.92901,13.6402
2.8037,1.94206,6.60654
2.8037,1.9551,2.2171
2.8037,1.96814,1.08401
2.8037,1.98119,-3.4693
2.8037,1.99423,2.74772
2.8037,2.00727,2.48449
2.8037,2.02032,2.47512
2.8037,2.03336,1.2094
2.8037,2.0464,-0.0283455
2.8037,2.05945,-4.01891
2.8037,2.07249,-3.64703
2.8037,2.08554,-3.74189
2.8037,2.09858,-0.495186
2.8037,2.11162,-2.05431
2.8037,2.12467,-2.06099
2.8037,2.13771,-0.942493
2.8037,2.15075,-0.210033
2.8037,2.1638,-1.9739
2.8037,2.17684,-0.852665
2.8037,2.18988,-1.6987
2.8037,2.20293,-2.59035
2.8037,2.21597,-1.28239
2.8037,2.22901,-2.65315
2.8037,2.24206,0.845238
2.8037,2.2551,0.569681
2.8037,2.26814,-4.69572
2.8037,2.28119,0.56006
2.8037,2.29423,2.38288
2.8037,2.30727,-5.44404
2.8037,2.32032,-12.5184
2.8037,2.33336,-6.36997
2.8037,2.3464,0.161036
2.8037,2.35945,1.49945
2.8037,2.37249,4.92618
2.81674,1.13336,8.35786
2.81674,1.1464,8.91216
2.81674,1.15945,9.76492
2.81674,1.17249,10.4494
2.81674,1.18554,12.2303
2.81674,1.19858,14.8767
2.81674,1.21162,16.5588
2.81674,1.22467,18.104
2.81674,1.23771,17.9644
2.81674,1.25075,20.2835
2.81674,1.2638,24.5757
2.81674,1.27684,18.1087
2.81674,1.28988,17.6601
2.81674,1.30293,19.1009
2.81674,1.31597,14.1873
2.81674,1.32901,12.24
2.81674,1.34206,12.9328
2.81674,1.3551,12.5205
2.81674,1.36814,10.0462
2.81674,1.38119,7.76121
2.81674,1.39423,6.71282
2.81674,1.40727,5.62418
2.81674,1.42032,4.52875
2.81674,1.43336,7.49298
2.81674,1.4464,3.28295
2.81674,1.45945,1.07306
2.81674,1.47249,-0.430254
2.81674,1.48554,-0.0740622
2.81674,1.49858,-0.607307
2.81674,1.51162,-3.95934
2.81674,1.52467,-1.9944
2.81674,1.53771,-3.98745
2.81674,1.55075,-5.61571
2.81674,1.5638,-9.69498
2.81674,1.57684,-6.43628
2.81674,1.58988,-6.7412
2.81674,1.60293,-8.66507
2.81674,1.61597,-8.29065
2.81674,1.62901,-9.77069
2.81674,1.64206,-8.48672
2.81674,1.6551,-7.71746
2.81674,1.66814,-7.1996
2.81674,1.68119,-4.82517
2.81674,1.69423,-4.611
2.81674,1.70727,0.11493
2.81674,1.72032,3.45394
2.81674,1.73336,4.04979
2.81674,1.7464,7.78215
2.81674,1.75945,7.11149
2.81674,1.77249,15.416
2.81674,1.78554,9.73354
2.81674,1.79858,9.74317
2.81674,1.81162,9.5982
2.81674,1.82467,9.04314
2.81674,1.83771,8.80794
2.81674,1.85075,10.4391
2.81674,1.8638,6.65794
2.81674,1.87684,6.08064
2.81674,1.88988,10.2772
2.81674,1.90293,5.7196
2.81674,1.91597,6.93899
2.81674,1.92901,5.11979
2.81674,1.94206,3.05215
2.81674,1.9551,0.646178
2.81674,1.96814,-0.704623
2.81674,1.98119,-3.23063
2.81674,1.99423,1.67239
2.81674,2.00727,1.6297
2.81674,2.02032,1.35881
2.81674,2.03336,-3.75269
2.81674,2.0464,-4.1189
2.81674,2.05945,-2.96564
2.81674,2.07249,-4.29842
2.81674,2.08554,-4.12773
2.81674,2.09858,0.605648
2.81674,2.11162,-1.57055
2.81674,2.12467,-0.24146
2.81674,2.13771,1.05707
2.81674,2.15075,0.753444
2.81674,2.1638,0.314292
2.81674,2.17684,0.0606833
2.81674,2.18988,0.127114
2.81674,2.20293,0.0786019
2.81674,2.21597,1.27338
2.81674,2.22901,-1.75888
2.81674,2.24206,0.0503694
2.81674,2.2551,-2.84584
2.81674,2.26814,-4.45551
2.81674,2.28119,-2.20812
2.81674,2.29423,-1.37039
2.81674,2.30727,-0.362905
2.81674,2.32032,-17.1969
2.81674,2.33336,-11.9542
2.81674,2.3464,-5.34304
2.81674,2.35945,6.493
2.81674,2.37249,6.9551
2.82979,1.13336,9.08356
2.82979,1.1464,8.05432
2.82979,1.15945,8.47158
2.82979,1.17249,10.83
2.82979,1.18554,11.3856
2.82979,1.19858,15.0432
2.82979,1.21162,15.2235
2.82979,1.22467,18.8539
2.82979,1.23771,20.9024
2.82979,1.25075,20.6729
2.82979,1.2638,21.27
2.82979,1.27684,18.768
2.82979,1.28988,29.802
2.82979,1.30293,17.2017
2.82979,1.31597,15.2689
2.82979,1.32901,13.0669
2.82979,1.34206,12.3602
2.82979,1.3551,11.3866
2.82979,1.36814,9.63303
2.82979,1.38119,8.7686
2.82979,1.39423,8.42718
2.82979,1.40727,7.13643
2.82979,1.42032,8.2165
2.82979,1.43336,6.13427
2.82979,1.4464,5.32393
2.82979,1.45945,3.93794
2.82979,1.47249,3.35872
2.82979,1.48554,0.289367
2.82979,1.49858,1.06739
2.82979,1.51162,-1.46608
2.82979,1.52467,-1.58314
2.82979,1.53771,-3.76285
2.82979,1.55075,-5.21977
2.82979,1.5638,-6.99639
2.82979,1.57684,-6.7829
2.82979,1.58988,-8.88622
2.82979,1.60293,-10.147
2.82979,1.61597,-13.3222
2.82979,1.62901,-13.6854
2.82979,1.64206,-10.5018
2.82979,1.6551,-11.1273
2.82979,1.66814,-7.44259
2.82979,1.68119,-3.97804
2.82979,1.69423,-1.04623
2.82979,1.70727,2.02146
2.82979,1.72032,3.57354
2.82979,1.73336,6.39625
2.82979,1.7464,8.95888
2.82979,1.75945,9.91311
2.82979,1.77249,11.4879
2.82979,1.78554,11.4681
2.82979,1.79858,9.88816
2.82979,1.81162,10.9894
2.82979,1.82467,9.9663
2.82979,1.83771,7.4525
2.82979,1.85075,6.45762
2.82979,1.8638,6.30297
2.82979,1.87684,4.51411
2.82979,1.88988,5.25215
2.82979,1.90293,5.34707
2.82979,1.91597,3.75296
2.82979,1.92901,4.08427
2.82979,1.94206,3.68631
2.82979,1.9551,0.824792
2.82979,1.96814,0.615603
2.82979,1.98119,-0.913495
2.82979,1.99423,-1.03692
2.82979,2.00727,-1.40155
2.82979,2.02032,-2.08469
2.82979,2.03336,-3.5608
2.82979,2.0464,-6.07871
2.82979,2.05945,-8.5312
2.82979,2.07249,-6.00398
2.82979,2.08554,-8.66419
2.82979,2.09858,-3.05028
2.82979,2.11162,-5.5001
2.82979,2.12467,-2.90087
2.82979,2.13771,-0.827931
2.82979,2.15075,-0.81138
2.82979,2.1638,-2.10769
2.82979,2.17684,-0.900993
2.82979,2.18988,-1.11262
2.82979,2.20293,-1.02054
2.82979,2.21597,-0.949197
2.82979,2.22901,-2.18527
2.82979,2.24206,-1.98185
2.82979,2.2551,-2.42551
2.82979,2.26814,-4.0576
2.82979,2.28119,-1.05326
2.82979,2.29423,0.27209
2.82979,2.30727,-4.74731
2.82979,2.32032,-8.48563
2.82979,2.33336,-8.10939
2.82979,2.3464,2.39079
2.82979,2.35945,6.17943
2.82979,2.37249,6.17943
2.84283,1.13336,7.34954
2.84283,1.1464,8.66624
2.84283,1.15945,10.6805
2.84283,1.17249,10.7281
2.84283,1.18554,12.1652
2.84283,1.19858,14.2643
2.84283,1.21162,14.8128
2.84283,1.22467,15.6314
2.84283,1.23771,16.8241
2.84283,1.25075,19.3237
2.84283,1.2638,18.7339
2.84283,1.27684,16.8688
2.84283,1.28988,16.0773
2.84283,1.30293,16.0822
2.84283,1.31597,14.8758
2.84283,1.32901,13.2592
2.84283,1.34206,12.0151
2.84283,1.3551,12.9357
2.84283,1.36814,11.5844
2.84283,1.38119,9.95399
2.84283,1.39423,9.70542
2.84283,1.40727,8.37932
2.84283,1.42032,7.71155
2.84283,1.43336,8.11341
2.84283,1.4464,7.77092
2.84283,1.45945,5.50549
2.84283,1.47249,5.19738
2.84283,1.48554,3.66159
2.84283,1.49858,3.50848
2.84283,1.51162,1.01066
2.84283,1.52467,0.481532
2.84283,1.53771,-0.909619
2.84283,1.55075,-2.97348
2.84283,1.5638,-4.71993
2.84283,1.57684,-4.69022
2.84283,1.58988,-6.07564
2.84283,1.60293,-8.24913
2.84283,1.61597,-10.1052
2.84283,1.62901,-10.7401
2.84283,1.64206,-11.2133
2.84283,1.6551,-9.45903
2.84283,1.66814,-9.30549
2.84283,1.68119,-3.88608
2.84283,1.69423,0.636439
2.84283,1.70727,3.22914
2.84283,1.72032,5.45846
2.84283,1.73336,6.98389
2.84283,1.7464,11.1104
2.84283,1.75945,12.678
2.84283,1.77249,14.3592
2.84283,1.78554,11.9382
2.84283,1.79858,10.4287
2.84283,1.81162,10.9369
2.84283,1.82467,11.7765
2.84283,1.83771,11.5223
2.84283,1.85075,10.213
2.84283,1.8638,7.18383
2.84283,1.87684,7.48533
2.84283,1.88988,5.57844
2.84283,1.90293,6.0969
2.84283,1.91597,4.40546
2.84283,1.92901,4.45043
2.84283,1.94206,3.14511
2.84283,1.9551,-0.490242
2.84283,1.96814,12.5489
2.84283,1.98119,11.0981
2.84283,1.99423,-1.09105
2.84283,2.00727,-1.8416
2.84283,2.02032,-2.7491
2.84283,2.03336,-9.59623
2.84283,2.0464,-10.5169
2.84283,2.05945,-8.34223
2.84283,2.07249,-9.17558
2.84283,2.08554,-7.22595
2.84283,2.09858,-7.88856
2.84283,2.11162,-6.71196
2.84283,2.12467,-3.38632
2.84283,2.13771,-2.0141
2.84283,2.15075,-0.460789
2.84283,2.1638,-2.88463
2.84283,2.17684,-1.21333
2.84283,2.18988,-1.63205
2.84283,2.20293,-1.43615
2.84283,2.21597,-0.757359
2.84283,2.22901,-2.30986
2.84283,2.24206,0.516374
2.84283,2.2551,-0.18153
2.84283,2.26814,-2.94127
2.84283,2.28119,-1.65272
2.84283,2.29423,-2.15127
2.84283,2.30727,-9.38346
2.84283,2.32032,-8.63641
2.84283,2.33336,-7.90852
2.84283,2.3464,-5.96736
2.84283,2.35945,9.30577
2.84283,2.37249,11.4225
2.85587,1.13336,7.8975
2.85587,1.1464,8.666
2.85587,1.15945,10.6207
2.85587,1.17249,12.9419
2.85587,1.18554,12.8699
2.85587,1.19858,15.8563
2.85587,1.21162,16.1579
2.85587,1.22467,17.8108
2.85587,1.23771,21.1696
2.85587,1.25075,18.8428
2.85587,1.2638,19.9168
2.85587,1.27684,15.9453
2.85587,1.28988,15.7172
2.85587,1.30293,18.2695
2.85587,1.31597,18.0351
2.85587,1.32901,14.1222
2.85587,1.34206,13.5821
2.85587,1.3551,13.3524
2.85587,1.36814,12.2954
2.85587,1.38119,10.1513
2.85587,1.39423,9.49462
2.85587,1.40727,9.44389
2.85587,1.42032,8.12716
2.85587,1.43336,7.57912
2.85587,1.4464,9.21625
2.85587,1.45945,5.99735
2.85587,1.47249,5.58072
2.85587,1.48554,5.63029
2.85587,1.49858,4.26719
2.85587,1.51162,1.94154
2.85587,1.52467,2.16509
2.85587,1.53771,0.860188
2.85587,1.55075,-1.8136
2.85587,1.5638,-5.73159
2.85587,1.57684,-4.80941
2.85587,1.58988,-3.19394
2.85587,1.60293,-6.56678
2.85587,1.61597,-8.70102
2.85587,1.62901,-12.2223
2.85587,1.64206,-12.3451
2.85587,1.6551,-12.3451
2.85587,1.66814,-3.85591
2.85587,1.68119,-3.71467
2.85587,1.69423,-6.20551
2.85587,1.70727,3.72002
2.85587,1.72032,4.6154
2.85587,1.73336,4.91869
2.85587,1.7464,5.94914
2.85587,1.75945,12.3371
2.85587,1.77249,21.9841
2.85587,1.78554,14.7458
2.85587,1.79858,10.3348
2.85587,1.81162,12.964
2.85587,1.82467,10.7378
2.85587,1.83771,8.43626
2.85587,1.85075,8.81198
2.85587,1.8638,8.17155
2.85587,1.87684,8.06733
2.85587,1.88988,6.16007
2.85587,1.90293,6.30524
2.85587,1.91597,7.97108
2.85587,1.92901,4.61748
2.85587,1.94206,2.78229
2.85587,1.9551,-1.10017
2.85587,1.96814,-1.35131
2.85587,1.98119,-2.40889
2.85587,1.99423,-5.07255
2.85587,2.00727,-8.5308
2.85587,2.02032,-10.6089
2.85587,2.03336,-15.6466
2.85587,2.0464,-13.4692
2.85587,2.05945,-13.1424
2.85587,2.07249,-9.89156
2.85587,2.08554,-7.71744
2.85587,2.09858,-5.04106
2.85587,2.11162,-5.17429
2.85587,2.12467,-2.3413
2.85587,2.13771,-1.23571
2.85587,2.15075,-1.27631
2.85587,2.1638,-1.48516
2.85587,2.17684,-1.03691
2.85587,2.18988,-0.0550878
2.85587,2.20293,0.0982093
2.85587,2.21597,0.948463
2.85587,2.22901,-0.853428
2.85587,2.24206,0.339572
2.85587,2.2551,-1.54744
2.85587,2.26814,0.123147
2.85587,2.28119,-1.01783
2.85587,2.29423,-2.17491
2.85587,2.30727,-5.11509
2.85587,2.32032,-6.38292
2.85587,2.33336,-4.46623
2.85587,2.3464,-5.62782
2.85587,2.35945,-2.57715
2.85587,2.37249,0.929962
2.86892,1.13336,7.32544
2.86892,1.1464,8.57943
2.86892,1.15945,9.28514
2.86892,1.17249,11.3497
2.86892,1.18554,12.5427
2.86892,1.19858,16.6332
2.86892,1.21162,17.0276
2.86892,1.22467,19.7857
2.86892,1.23771,19.9457
2.86892,1.25075,19.9245
2.86892,1.2638,18.2493
2.86892,1.27684,17.3713
2.86892,1.28988,17.2054
2.86892,1.30293,18.3448
2.86892,1.31597,18.4534
2.86892,1.32901,15.1706
2.86892,1.34206,15.1104
2.86892,1.3551,13.1837
2.86892,1.36814,14.8343
2.86892,1.38119,13.2197
2.86892,1.39423,12.9468
2.86892,1.40727,10.6547
2.86892,1.42032,12.578
2.86892,1.43336,13.7425
2.86892,1.4464,10.095
2.86892,1.45945,8.62908
2.86892,1.47249,8.41993
2.86892,1.48554,8.37662
2.86892,1.49858,8.23472
2.86892,1.51162,3.4453
2.86892,1.52467,2.79678
2.86892,1.53771,1.35281
2.86892,1.55075,-0.195231
2.86892,1.5638,-0.727843
2.86892,1.57684,-3.14473
2.86892,1.58988,-2.87332
2.86892,1.60293,-4.69734
2.86892,1.61597,-7.23921
2.86892,1.62901,-7.50912
2.86892,1.64206,-10.2015
2.86892,1.6551,-4.66334
2.86892,1.66814,-3.70451
2.86892,1.68119,-2.85775
2.86892,1.69423,-0.0714812
2.86892,1.70727,4.55995
2.86892,1.72032,7.17971
2.86892,1.73336,8.89987
2.86892,1.7464,14.8388
2.86892,1.75945,15.5668
2.86892,1.77249,20.4797
2.86892,1.78554,16.9465
2.86892,1.79858,12.9302
2.86892,1.81162,13.5073
2.86892,1.82467,11.6998
2.86892,1.83771,9.98864
2.86892,1.85075,9.14436
2.86892,1.8638,9.68025
2.86892,1.87684,7.87911
2.86892,1.88988,6.93777
2.86892,1.90293,7.43196
2.86892,1.91597,5.0429
2.86892,1.92901,5.57621
2.86892,1.94206,2.40758
2.86892,1.9551,1.36497
2.86892,1.96814,1.59414
2.86892,1.98119,-1.06156
2.86892,1.99423,-2.64581
2.86892,2.00727,-4.17285
2.86892,2.02032,-5.71381
2.86892,2.03336,-11.4023
2.86892,2.0464,-13.4045
2.86892,2.05945,-10.4425
2.86892,2.07249,-11.466
2.86892,2.08554,-13.3594
2.86892,2.09858,-6.02768
2.86892,2.11162,-7.69102
2.86892,2.12467,-4.82481
2.86892,2.13771,-4.36103
2.86892,2.15075,-2.18371
2.86892,2.1638,-2.6799
2.86892,2.17684,-1.59494
2.86892,2.18988,-2.51499
2.86892,2.20293,-1.72118
2.86892,2.21597,-1.51246
2.86892,2.22901,-1.58233
2.86892,2.24206,-1.25846
2.86892,2.2551,-1.34647
2.86892,2.26814,-1.92035
2.86892,2.28119,-3.08319
2.86892,2.29423,-3.31915
2.86892,2.30727,-5.4176
2.86892,2.32032,-4.81984
2.86892,2.33336,-6.6352
2.86892,2.3464,-7.12954
2.86892,2.35945,-4.31837
2.86892,2.37249,-3.13578
2.88196,1.13336,7.84264
2.88196,1.1464,8.83132
2.88196,1.15945,10.3973
2.88196,1.17249,12.1631
2.88196,1.18554,13.9762
2.88196,1.19858,15.1146
2.88196,1.21162,16.4514
2.88196,1.22467,19.0055
2.88196,1.23771,16.9813
2.88196,1.25075,19.3784
2.88196,1.2638,19.1404
2.88196,1.27684,18.0657
2.88196,1.28988,17.8658
2.88196,1.30293,19.7382
2.88196,1.31597,19.5604
2.88196,1.32901,17.9607
2.88196,1.34206,17.5659
2.88196,1.3551,16.0665
2.88196,1.36814,15.7171
2.88196,1.38119,12.8318
2.88196,1.39423,13.3435
2.88196,1.40727,11.5367
2.88196,1.42032,11.4963
2.88196,1.43336,10.9612
2.88196,1.4464,10.5519
2.88196,1.45945,8.92418
2.88196,1.47249,7.20932
2.88196,1.48554,5.61921
2.88196,1.49858,4.99661
2.88196,1.51162,3.64427
2.88196,1.52467,2.8957
2.88196,1.53771,1.37334
2.88196,1.55075,-0.00637912
2.88196,1.5638,-1.42089
2.88196,1.57684,-3.03104
2.88196,1.58988,-1.92045
2.88196,1.60293,-4.51036
2.88196,1.61597,-5.03066
2.88196,1.62901,-5.78629
2.88196,1.64206,-7.80336
2.88196,1.6551,-3.95325
2.88196,1.66814,-1.03891
2.88196,1.68119,-2.02194
2.88196,1.69423,-0.1522
2.88196,1.70727,2.71175
2.88196,1.72032,5.3702
2.88196,1.73336,5.59944
2.88196,1.7464,11.3419
2.88196,1.75945,16.6146
2.88196,1.77249,17.9796
2.88196,1.78554,16.8908
2.88196,1.79858,13.6129
2.88196,1.81162,11.9572
2.88196,1.82467,13.3636
2.88196,1.83771,13.6086
2.88196,1.85075,12.1761
2.88196,1.8638,11.7298
2.88196,1.87684,8.94543
2.88196,1.88988,7.51125
2.88196,1.90293,8.13298
2.88196,1.91597,6.84589
2.88196,1.92901,6.58082
2.88196,1.94206,4.0979
2.88196,1.9551,0.441072
2.88196,1.96814,0.692001
2.88196,1.98119,-2.30749
2.88196,1.99423,-4.29102
2.88196,2.00727,-6.09283
2.88196,2.02032,-8.98276
2.88196,2.03336,-13.6852
2.88196,2.0464,-14.6327
2.88196,2.05945,-9.0178
2.88196,2.07249,-8.3741
2.88196,2.08554,-12.7923
2.88196,2.09858,-11.3793
2.88196,2.11162,-6.24824
2.88196,2.12467,-2.94938
2.88196,2.13771,-0.789023
2.88196,2.15075,-1.91449
2.88196,2.1638,-2.17519
2.88196,2.17684,-1.52796
2.88196,2.18988,-1.45786
2.88196,2.20293,-0.253377
2.88196,2.21597,0.602897
2.88196,2.22901,-1.47893
2.88196,2.24206,-0.751556
2.88196,2.2551,-1.50381
2.88196,2.26814,-3.86111
2.88196,2.28119,-3.10154
2.88196,2.29423,-5.24769
2.88196,2.30727,-4.23735
2.88196,2.32032,-12.1636
2.88196,2.33336,-5.80778
2.88196,2.3464,-12.5395
2.88196,2.35945,-11.8816
2.88196,2.37249,-3.31796
2.895,1.13336,9.7146
2.895,1.1464,9.73566
2.895,1.15945,9.6761
2.895,1.17249,14.8299
2.895,1.18554,15.6642
2.895,1.19858,19.2525
2.895,1.21162,19.622
2.895,1.22467,18.9375
2.895,1.23771,16.9367
2.895,1.25075,21.741
2.895,1.2638,29.4051
2.895,1.27684,19.3458
2.895,1.28988,19.3007
2.895,1.30293,19.9354
2.895,1.31597,24.912
2.895,1.32901,15.636
2.895,1.34206,19.4334
2.895,1.3551,20.5629
2.895,1.36814,17.9447
2.895,1.38119,14.0093
2.895,1.39423,12.743
2.895,1.40727,13.0927
2.895,1.42032,12.3128
2.895,1.43336,8.70159
2.895,1.4464,13.5169
2.895,1.45945,11.1522
2.895,1.47249,6.15309
2.895,1.48554,5.43516
2.895,1.49858,5.44978
2.895,1.51162,3.5818
2.895,1.52467,3.02285
2.895,1.53771,2.06185
2.895,1.55075,0.0790296
2.895,1.5638,-0.704978
2.895,1.57684,-1.76499
2.895,1.58988,-3.51023
2.895,1.60293,-3.34136
2.895,1.61597,-3.24083
2.895,1.62901,-5.41043
2.895,1.64206,-5.58357
2.895,1.6551,-3.47095
2.895,1.66814,-2.30674
2.895,1.68119,-2.22779
2.895,1.69423,0.259273
2.895,1.70727,2.23046
2.895,1.72032,4.99609
2.895,1.73336,6.26657
2.895,1.7464,14.3795
2.895,1.75945,15.7024
2.895,1.77249,17.3647
2.895,1.78554,16.4731
2.895,1.79858,17.7613
2.895,1.81162,21.0252
2.895,1.82467,13.6758
2.895,1.83771,12.3909
2.895,1.85075,11.6603
2.895,1.8638,12.0642
2.895,1.87684,10.3808
2.895,1.88988,8.51479
2.895,1.90293,9.88089
2.895,1.91597,7.20873
2.895,1.92901,5.86928
2.895,1.94206,4.1804
2.895,1.9551,1.54806
2.895,1.96814,1.3209
2.895,1.98119,-1.82424
2.895,1.99423,-3.55054
2.895,2.00727,-4.80688
2.895,2.02032,-7.26387
2.895,2.03336,-8.9175
2.895,2.0464,-9.91107
2.895,2.05945,-9.43754
2.895,2.07249,-7.98981
2.895,2.08554,-8.39376
2.895,2.09858,-5.20138
2.895,2.11162,-5.64928
2.895,2.12467,-3.53267
2.895,2.13771,-2.08885
2.895,2.15075,-1.6465
2.895,2.1638,-1.4918
2.895,2.17684,-0.902739
2.895,2.18988,-0.651886
2.895,2.20293,0.0433395
2.895,2.21597,0.625015
2.895,2.22901,-0.539724
2.895,2.24206,-0.83196
2.895,2.2551,-1.12251
2.895,2.26814,-1.36759
2.895,2.28119,-2.74444
2.895,2.29423,-3.81853
2.895,2.30727,-6.57714
2.895,2.32032,-8.28634
2.895,2.33336,-7.694
2.895,2.3464,-10.2192
2.895,2.35945,-7.78774
2.895,2.37249,-6.28719
2.90805,1.13336,6.79477
2.90805,1.1464,8.8021
2.90805,1.15945,10.1565
2.90805,1.17249,12.4223
2.90805,1.18554,13.3898
2.90805,1.19858,20.7193
2.90805,1.21162,18.9036
2.90805,1.22467,19.7019
2.90805,1.23771,20.4965
2.90805,1.25075,20.7423
2.90805,1.2638,21.1103
2.90805,1.27684,21.0513
2.90805,1.28988,21.3482
2.90805,1.30293,22.2619
2.90805,1.31597,19.0844
2.90805,1.32901,21.553
2.90805,1.34206,22.164
2.90805,1.3551,18.4215
2.90805,1.36814,16.7506
2.90805,1.38119,17.064
2.90805,1.39423,16.1374
2.90805,1.40727,15.2587
2.90805,1.42032,15.8621
2.90805,1.43336,12.5563
2.90805,1.4464,13.8561
2.90805,1.45945,9.687
2.90805,1.47249,6.71957
2.90805,1.48554,6.08977
2.90805,1.49858,6.23457
2.90805,1.51162,4.4914
2.90805,1.52467,3.78451
2.90805,1.53771,1.95639
2.90805,1.55075,1.20601
2.90805,1.5638,-0.706457
2.90805,1.57684,-1.88423
2.90805,1.58988,-1.81096
2.90805,1.60293,-2.78138
2.90805,1.61597,-4.6526
2.90805,1.62901,-4.00045
2.90805,1.64206,-4.7101
2.90805,1.6551,-2.66298
2.90805,1.66814,-2.19566
2.90805,1.68119,-0.440703
2.90805,1.69423,-0.686129
2.90805,1.70727,3.00334
2.90805,1.72032,4.11381
2.90805,1.73336,5.0848
2.90805,1.7464,9.17259
2.90805,1.75945,10.1792
2.90805,1.77249,17.0767
2.90805,1.78554,18.16
2.90805,1.79858,19.0897
2.90805,1.81162,22.8347
2.90805,1.82467,13.6104
2.90805,1.83771,14.8046
2.90805,1.85075,14.8217
2.90805,1.8638,12.1113
2.90805,1.87684,10.1586
2.90805,1.88988,9.21235
2.90805,1.90293,9.20542
2.90805,1.91597,7.70898
2.90805,1.92901,6.51189
2.90805,1.94206,4.62005
2.90805,1.9551,1.59398
2.90805,1.96814,2.3809
2.90805,1.98119,0.075499
2.90805,1.99423,-3.1659
2.90805,2.00727,-3.75009
2.90805,2.02032,-5.67555
2.90805,2.03336,-7.5764
2.90805,2.0464,-10.6185
2.90805,2.05945,-6.06845
2.90805,2.07249,-11.4563
2.90805,2.08554,-8.70232
2.90805,2.09858,-4.39498
2.90805,2.11162,-7.42628
2.90805,2.12467,-4.32599
2.90805,2.13771,-3.32723
2.90805,2.15075,-3.40915
2.90805,2.1638,-1.88538
2.90805,2.17684,-1.59468
2.90805,2.18988,-1.21513
2.90805,2.20293,-0.5403
2.90805,2.21597,0.185955
2.90805,2.22901,-0.945638
2.90805,2.24206,-0.802376
2.90805,2.2551,-0.898079
2.90805,2.26814,-2.76775
2.90805,2.28119,-2.51279
2.90805,2.29423,-3.75483
2.90805,2.30727,-9.38439
2.90805,2.32032,-7.78171
2.90805,2.33336,-6.29478
2.90805,2.3464,-14.1145
2.90805,2.35945,-12.9993
2.90805,2.37249,-11.9402
2.92109,1.13336,7.16058
2.92109,1.1464,9.20825
2.92109,1.15945,9.64749
2.92109,1.17249,11.8565
2.92109,1.18554,14.8207
2.92109,1.19858,19.1162
2.92109,1.21162,14.1749
2.92109,1.22467,18.551
2.92109,1.23771,17.6384
2.92109,1.25075,24.129
2.92109,1.2638,24.4085
2.92109,1.27684,20.4874
2.92109,1.28988,21.8448
2.92109,1.30293,27.8539
2.92109,1.31597,25.0539
2.92109,1.32901,24.7272
2.92109,1.34206,24.5859
2.92109,1.3551,16.8043
2.92109,1.36814,19.5458
2.92109,1.38119,17.6923
2.92109,1.39423,19.6641
2.92109,1.40727,16.8595
2.92109,1.42032,16.8246
2.92109,1.43336,16.0391
2.92109,1.4464,15.0812
2.92109,1.45945,11.2716
2.92109,1.47249,6.74484
2.92109,1.48554,7.30517
2.92109,1.49858,6.70922
2.92109,1.51162,4.73762
2.92109,1.52467,3.92063
2.92109,1.53771,2.44242
2.92109,1.55075,0.36665
2.92109,1.5638,-0.0933454
2.92109,1.57684,-1.20244
2.92109,1.58988,-1.83889
2.92109,1.60293,-2.48579
2.92109,1.61597,-1.61096
2.92109,1.62901,-2.78085
2.92109,1.64206,-3.54296
2.92109,1.6551,-2.93831
2.92109,1.66814,-2.42642
2.92109,1.68119,-1.64181
2.92109,1.69423,3.82401
2.92109,1.70727,4.35026
2.92109,1.72032,5.90785
2.92109,1.73336,4.57647
2.92109,1.7464,7.24537
2.92109,1.75945,8.35777
2.92109,1.77249,9.04712
2.92109,1.78554,18.2301
2.92109,1.79858,28.5322
2.92109,1.81162,28.7887
2.92109,1.82467,21.0323
2.92109,1.83771,20.4141
2.92109,1.85075,20.4486
2.92109,1.8638,15.8106
2.92109,1.87684,27.4207
2.92109,1.88988,10.9288
2.92109,1.90293,12.9004
2.92109,1.91597,12.1755
2.92109,1.92901,9.70512
2.92109,1.94206,4.59885
2.92109,1.9551,1.90564
2.92109,1.96814,2.42039
2.92109,1.98119,-0.197048
2.92109,1.99423,-2.16406
2.92109,2.00727,-2.35382
2.92109,2.02032,-4.65758
2.92109,2.03336,-5.18871
2.92109,2.0464,-7.74203
2.92109,2.05945,-5.96777
2.92109,2.07249,-7.89446
2.92109,2.08554,-8.22502
2.92109,2.09858,-6.76451
2.92109,2.11162,-6.59243
2.92109,2.12467,-4.59316
2.92109,2.13771,-3.83794
2.92109,2.15075,-2.93986
2.92109,2.1638,-2.54401
2.92109,2.17684,-1.44779
2.92109,2.18988,-1.46935
2.92109,2.20293,-0.0789072
2.92109,2.21597,0.166637
2.92109,2.22901,-0.391453
2.92109,2.24206,-0.373494
2.92109,2.2551,-0.620424
2.92109,2.26814,-2.21078
2.92109,2.28119,-2.55366
2.92109,2.29423,-2.2766
2.92109,2.30727,-5.87914
2.92109,2.32032,-6.21635
2.92109,2.33336,-8.53724
2.92109,2.3464,-17.6264
2.92109,2.35945,-13.538
2.92109,2.37249,-12.1308
2.93413,1.13336,9.74853
2.93413,1.1464,12.8414
2.93413,1.15945,10.7154
2.93413,1.17249,21.5767
2.93413,1.18554,21.9478
2.93413,1.19858,21.6114
2.93413,1.21162,22.0527
2.93413,1.22467,25.24
2.93413,1.23771,25.4788
2.93413,1.25075,24.8965
2.93413,1.2638,31.103
2.93413,1.27684,28.7977
2.93413,1.28988,21.9457
2.93413,1.30293,15.7798
2.93413,1.31597,18.8308
2.93413,1.32901,23.3372
2.93413,1.34206,10.6524
2.93413,1.3551,14.2582
2.93413,1.36814,17.4091
2.93413,1.38119,13.3888
2.93413,1.39423,15.0408
2.93413,1.40727,14.935
2.93413,1.42032,13.4871
2.93413,1.43336,17.8648
2.93413,1.4464,19.4657
2.93413,1.45945,15.2214
2.93413,1.47249,14.7591
2.93413,1.48554,10.9504
2.93413,1.49858,14.2052
2.93413,1.51162,4.07781
2.93413,1.52467,3.79899
2.93413,1.53771,-0.319007
2.93413,1.55075,1.09348
2.93413,1.5638,-0.542404
2.93413,1.57684,-1.27116
2.93413,1.58988,-0.794448
2.93413,1.60293,-1.16072
2.93413,1.61597,-2.22688
2.93413,1.62901,-1.673
2.93413,1.64206,-2.48059
2.93413,1.6551,-1.20228
2.93413,1.66814,0.95729
2.93413,1.68119,-1.64142
2.93413,1.69423,-1.36957
2.93413,1.70727,-0.875939
2.93413,1.72032,5.75929
2.93413,1.73336,1.96929
2.93413,1.7464,8.78299
2.93413,1.75945,9.72515
2.93413,1.77249,5.57846
2.93413,1.78554,25.5193
2.93413,1.79858,21.625
2.93413,1.81162,13.4296
2.93413,1.82467,16.4939
2.93413,1.83771,16.5093
2.93413,1.85075,19.5454
2.93413,1.8638,11.3666
2.93413,1.87684,11.0852
2.93413,1.88988,13.6678
2.93413,1.90293,16.3863
2.93413,1.91597,15.3759
2.93413,1.92901,10.3109
2.93413,1.94206,6.74966
2.93413,1.9551,4.75243
2.93413,1.96814,3.48089
2.93413,1.98119,2.51752
2.93413,1.99423,-0.885933
2.93413,2.00727,-2.6855
2.93413,2.02032,-3.32216
2.93413,2.03336,-5.37706
2.93413,2.0464,-7.37143
2.93413,2.05945,-7.52952
2.93413,2.07249,-9.45646
2.93413,2.08554,-8.98421
2.93413,2.09858,-7.42345
2.93413,2.11162,-9.38321
2.93413,2.12467,-6.62185
2.93413,2.13771,-4.57613
2.93413,2.15075,-3.51901
2.93413,2.1638,-3.35898
2.93413,2.17684,-2.11743
2.93413,2.18988,-1.59084
2.93413,2.20293,-0.903574
2.93413,2.21597,-0.523799
2.93413,2.22901,-1.31556
2.93413,2.24206,-0.945882
2.93413,2.2551,-1.76606
2.93413,2.26814,-1.10792
2.93413,2.28119,-2.12929
2.93413,2.29423,-2.12069
2.93413,2.30727,-2.65734
2.93413,2.32032,-5.66918
2.93413,2.33336,-5.20982
2.93413,2.3464,-12.9074
2.93413,2.35945,-12.9301
2.93413,2.37249,-17.8479
2.94718,1.13336,9.64809
2.94718,1.1464,10.3291
2.94718,1.15945,9.98737
2.94718,1.17249,21.1112
2.94718,1.18554,15.2852
2.94718,1.19858,27.9716
2.94718,1.21162,28.4383
2.94718,1.22467,18.794
2.94718,1.23771,22.2495
2.94718,1.25075,21.1822
2.94718,1.2638,11.8454
2.94718,1.27684,29.2203
2.94718,1.28988,29.3404
2.94718,1.30293,14.9225
2.94718,1.31597,18.2844
2.94718,1.32901,19.2381
2.94718,1.34206,20.189
2.94718,1.3551,19.7592
2.94718,1.36814,13.9167
2.94718,1.38119,18.8202
2.94718,1.39423,14.8837
2.94718,1.40727,17.1773
2.94718,1.42032,16.0461
2.94718,1.43336,12.6535
2.94718,1.4464,15.4507
2.94718,1.45945,10.5691
2.94718,1.47249,8.74557
2.94718,1.48554,13.6617
2.94718,1.49858,13.0671
2.94718,1.51162,3.10569
2.94718,1.52467,3.54141
2.94718,1.53771,2.9234
2.94718,1.55075,0.399011
2.94718,1.5638,-0.0244467
2.94718,1.57684,-1.65754
2.94718,1.58988,-2.65099
2.94718,1.60293,-2.92099
2.94718,1.61597,-2.86839
2.94718,1.62901,-2.10261
2.94718,1.64206,-3.16341
2.94718,1.6551,-4.69531
2.94718,1.66814,-2.00128
2.94718,1.68119,-1.92993
2.94718,1.69423,-2.59049
2.94718,1.70727,0.341244
2.94718,1.72032,1.99577
2.94718,1.73336,1.67747
2.94718,1.7464,6.58975
2.94718,1.75945,1.31145
2.94718,1.77249,5.26449
2.94718,1.78554,11.3754
2.94718,1.79858,16.0683
2.94718,1.81162,10.5044
2.94718,1.82467,15.7031
2.94718,1.83771,20.1215
2.94718,1.85075,19.1956
2.94718,1.8638,22.1796
2.94718,1.87684,26.7468
2.94718,1.88988,20.9221
2.94718,1.90293,12.0485
2.94718,1.91597,11.5736
2.94718,1.92901,9.41129
2.94718,1.94206,6.50441
2.94718,1.9551,4.09935
2.94718,1.96814,2.25392
2.94718,1.98119,0.979314
2.94718,1.99423,-0.895484
2.94718,2.00727,-1.32594
2.94718,2.02032,-3.63802
2.94718,2.03336,-4.0149
2.94718,2.0464,-6.90175
2.94718,2.05945,-7.76124
2.94718,2.07249,-8.35801
2.94718,2.08554,-9.34176
2.94718,2.09858,-8.12009
2.94718,2.11162,-7.76017
2.94718,2.12467,-6.4668
2.94718,2.13771,-5.03224
2.94718,2.15075,-3.83746
2.94718,2.1638,-3.2866
2.94718,2.17684,-2.42196
2.94718,2.18988,-1.73276
2.94718,2.20293,-0.893646
2.94718,2.21597,-0.801309
2.94718,2.22901,-0.622207
2.94718,2.24206,-0.577062
2.94718,2.2551,-1.42064
2.94718,2.26814,-1.29342
2.94718,2.28119,-2.68225
2.94718,2.29423,-3.05848
2.94718,2.30727,-5.02187
2.94718,2.32032,-6.5204
2.94718,2.33336,-7.92881
2.94718,2.3464,-9.8317
2.94718,2.35945,-13.6874
2.94718,2.37249,-14.3961
2.96022,1.13336,10.3235
2.96022,1.1464,14.345
2.96022,1.15945,15.3305
2.96022,1.17249,18.1186
2.96022,1.18554,17.9528
2.96022,1.19858,21.3856
2.96022,1.21162,21.4752
2.96022,1.22467,14.7251
2.96022,1.23771,16.5782
2.96022,1.25075,25.118
2.96022,1.2638,14.6746
2.96022,1.27684,15.9429
2.96022,1.28988,13.7807
2.96022,1.30293,9.93667
2.96022,1.31597,11.2972
2.96022,1.32901,13.7749
2.96022,1.34206,12.8029
2.96022,1.3551,15.1565
2.96022,1.36814,11.1522
2.96022,1.38119,13.7538
2.96022,1.39423,12.5496
2.96022,1.40727,15.8267
2.96022,1.42032,7.26058
2.96022,1.43336,12.3449
2.96022,1.4464,12.08
2.96022,1.45945,14.1896
2.96022,1.47249,14.0604
2.96022,1.48554,8.8354
2.96022,1.49858,6.72089
2.96022,1.51162,7.55383
2.96022,1.52467,3.45754
2.96022,1.53771,1.64475
2.96022,1.55075,1.63281
2.96022,1.5638,-0.543001
2.96022,1.57684,-0.0551827
2.96022,1.58988,-1.38752
2.96022,1.60293,-1.51497
2.96022,1.61597,-2.5618
2.96022,1.62901,-2.5848
2.96022,1.64206,-2.92506
2.96022,1.6551,-2.6468
2.96022,1.66814,-1.36452
2.96022,1.68119,-2.90634
2.96022,1.69423,-2.20916
2.96022,1.70727,-1.33642
2.96022,1.72032,0.706417
2.96022,1.73336,0.981138
2.96022,1.7464,2.94403
2.96022,1.75945,4.56922
2.96022,1.77249,4.8821
2.96022,1.78554,6.01376
2.96022,1.79858,9.9495
2.96022,1.81162,9.5848
2.96022,1.82467,12.8617
2.96022,1.83771,14.54
2.96022,1.85075,16.9876
2.96022,1.8638,16.3938
2.96022,1.87684,17.8551
2.96022,1.88988,21.3647
2.96022,1.90293,16.4867
2.96022,1.91597,16.2787
2.96022,1.92901,10.8481
2.96022,1.94206,8.17575
2.96022,1.9551,5.54376
2.96022,1.96814,4.361
2.96022,1.98119,2.02082
2.96022,1.99423,0.0324153
2.96022,2.00727,-0.507736
2.96022,2.02032,-3.07093
2.96022,2.03336,-4.47781
2.96022,2.0464,-7.36085
2.96022,2.05945,-6.95834
2.96022,2.07249,-9.33966
2.96022,2.08554,-10.4549
2.96022,2.09858,-7.21498
2.96022,2.11162,-11.3263
2.96022,2.12467,-7.98293
2.96022,2.13771,-6.38295
2.96022,2.15075,-5.23871
2.96022,2.1638,-2.64485
2.96022,2.17684,-3.15602
2.96022,2.18988,-1.8415
2.96022,2.20293,-1.46585
2.96022,2.21597,-1.29354
2.96022,2.22901,-1.26896
2.96022,2.24206,-1.50196
2.96022,2.2551,-1.22647
2.96022,2.26814,-1.18405
2.96022,2.28119,-2.91137
2.96022,2.29423,-3.07148
2.96022,2.30727,-4.83266
2.96022,2.32032,-5.89495
2.96022,2.33336,-6.48544
2.96022,2.3464,-10.2574
2.96022,2.35945,-11.1827
2.96022,2.37249,-12.332
2.97326,1.13336,12.3441
2.97326,1.1464,12.6264
2.97326,1.15945,13.1475
2.97326,1.17249,15.0488
2.97326,1.18554,17.3343
2.97326,1.19858,18.0621
2.97326,1.21162,17.8049
2.97326,1.22467,15.5301
2.97326,1.23771,16.4029
2.97326,1.25075,13.7806
2.97326,1.2638,14.5019
2.97326,1.27684,13.771
2.97326,1.28988,12.219
2.97326,1.30293,10.1754
2.97326,1.31597,10.2633
2.97326,1.32901,9.46294
2.97326,1.34206,7.20259
2.97326,1.3551,5.91281
2.97326,1.36814,7.76727
2.97326,1.38119,7.53685
2.97326,1.39423,7.37557
2.97326,1.40727,9.90874
2.97326,1.42032,7.9037
2.97326,1.43336,6.69743
2.97326,1.4464,8.63021
2.97326,1.45945,13.0817
2.97326,1.47249,15.2262
2.97326,1.48554,15.8072
2.97326,1.49858,10.811
2.97326,1.51162,6.80437
2.97326,1.52467,4.47982
2.97326,1.53771,1.93446
2.97326,1.55075,-0.0205113
2.97326,1.5638,-0.747993
2.97326,1.57684,-1.37518
2.97326,1.58988,-3.35817
2.97326,1.60293,-3.04618
2.97326,1.61597,-2.09039
2.97326,1.62901,-1.57246
2.97326,1.64206,-3.06607
2.97326,1.6551,-5.96395
2.97326,1.66814,-6.53554
2.97326,1.68119,-3.17296
2.97326,1.69423,-2.33808
2.97326,1.70727,-2.12202
2.97326,1.72032,0.896137
2.97326,1.73336,-1.88598
2.97326,1.7464,2.08026
2.97326,1.75945,-0.172947
2.97326,1.77249,4.77328
2.97326,1.78554,0.327566
2.97326,1.79858,8.4012
2.97326,1.81162,7.743
2.97326,1.82467,8.06453
2.97326,1.83771,9.68502
2.97326,1.85075,9.60566
2.97326,1.8638,5.55872
2.97326,1.87684,4.0852
2.97326,1.88988,4.15081
2.97326,1.90293,7.66248
2.97326,1.91597,7.49192
2.97326,1.92901,7.90263
2.97326,1.94206,5.35789
2.97326,1.9551,3.65621
2.97326,1.96814,3.41343
2.97326,1.98119,2.70992
2.97326,1.99423,0.115608
2.97326,2.00727,0.674391
2.97326,2.02032,-3.59695
2.97326,2.03336,-4.73536
2.97326,2.0464,-6.90101
2.97326,2.05945,-6.69022
2.97326,2.07249,-12.1621
2.97326,2.08554,-13.2357
2.97326,2.09858,-8.68978
2.97326,2.11162,-16.0149
2.97326,2.12467,-11.3968
2.97326,2.13771,-7.95252
2.97326,2.15075,-6.38272
2.97326,2.1638,-6.43194
2.97326,2.17684,-3.58473
2.97326,2.18988,-3.58473
2.97326,2.20293,-1.25993
2.97326,2.21597,-1.90908
2.97326,2.22901,-1.72654
2.97326,2.24206,-1.4478
2.97326,2.2551,-1.33498
2.97326,2.26814,-1.24866
2.97326,2.28119,-2.39179
2.97326,2.29423,-3.1258
2.97326,2.30727,-3.11964
2.97326,2.32032,-5.00574
2.97326,2.33336,-5.27468
2.97326,2.3464,-8.91612
2.97326,2.35945,-8.06456
2.97326,2.37249,-12.4477
2.98631,1.13336,16.0972
2.98631,1.1464,12.8084
2.98631,1.15945,13.221
2.98631,1.17249,13.736
2.98631,1.18554,14.0494
2.98631,1.19858,9.37154
2.98631,1.21162,11.906
2.98631,1.22467,8.49915
2.98631,1.23771,17.857
2.98631,1.25075,9.12881
2.98631,1.2638,8.843
2.98631,1.27684,11.9823
2.98631,1.28988,16.0887
2.98631,1.30293,15.2833
2.98631,1.31597,5.11516
2.98631,1.32901,7.44136
2.98631,1.34206,6.6204
2.98631,1.3551,2.49508
2.98631,1.36814,4.80884
2.98631,1.38119,3.45022
2.98631,1.39423,7.16198
2.98631,1.40727,11.2513
2.98631,1.42032,6.51963
2.98631,1.43336,4.31294
2.98631,1.4464,5.08305
2.98631,1.45945,3.41837
2.98631,1.47249,8.48483
2.98631,1.48554,7.20132
2.98631,1.49858,-1.85218
2.98631,1.51162,2.44629
2.98631,1.52467,2.85632
2.98631,1.53771,2.26768
2.98631,1.55075,0.213794
2.98631,1.5638,-1.63166
2.98631,1.57684,-1.88456
2.98631,1.58988,-2.17926
2.98631,1.60293,-2.38146
2.98631,1.61597,-3.93513
2.98631,1.62901,-1.90217
2.98631,1.64206,-2.79316
2.98631,1.6551,-3.97687
2.98631,1.66814,-2.39952
2.98631,1.68119,-3.5308
2.98631,1.69423,-4.15623
2.98631,1.70727,-3.34375
2.98631,1.72032,-3.15438
2.98631,1.73336,-1.90454
2.98631,1.7464,-0.48478
2.98631,1.75945,0.44953
2.98631,1.77249,1.2801
2.98631,1.78554,1.52186
2.98631,1.79858,5.45861
2.98631,1.81162,2.42735
2.98631,1.82467,4.29482
2.98631,1.83771,9.86953
2.98631,1.85075,9.73019
2.98631,1.8638,10.6957
2.98631,1.87684,10.6468
2.98631,1.88988,11.9548
2.98631,1.90293,5.90466
2.98631,1.91597,10.2823
2.98631,1.92901,6.38462
2.98631,1.94206,7.1439
2.98631,1.9551,3.25774
2.98631,1.96814,0.982779
2.98631,1.98119,1.07655
2.98631,1.99423,-0.145591
2.98631,2.00727,-1.29004
2.98631,2.02032,-2.45626
2.98631,2.03336,-3.74688
2.98631,2.0464,-7.86275
2.98631,2.05945,-8.42369
2.98631,2.07249,-11.2976
2.98631,2.08554,-14.0516
2.98631,2.09858,-13.1545
2.98631,2.11162,-14.1985
2.98631,2.12467,-12.6545
2.98631,2.13771,-10.5408
2.98631,2.15075,-8.25096
2.98631,2.1638,-5.77097
2.98631,2.17684,-4.7743
2.98631,2.18988,-4.07146
2.98631,2.20293,-3.65223
2.98631,2.21597,-2.83011
2.98631,2.22901,-2.56229
2.98631,2.24206,-2.77152
2.98631,2.2551,-2.00356
2.98631,2.26814,-2.89238
2.98631,2.28119,-3.55361
2.98631,2.29423,-4.21081
2.98631,2.30727,-5.41979
2.98631,2.32032,-5.11814
2.98631,2.33336,-6.5645
2.98631,2.3464,-7.63268
2.98631,2.35945,-9.87578
2.98631,2.37249,-9.62832
2.99935,1.13336,12.4967
2.99935,1.1464,12.3687
2.99935,1.15945,15.9967
2.99935,1.17249,11.2543
2.99935,1.18554,12.2312
2.99935,1.19858,10.3
2.99935,1.21162,13.8201
2.99935,1.22467,8.70515
2.99935,1.23771,10.7255
2.99935,1.25075,8.36351
2.99935,1.2638,7.81197
2.99935,1.27684,7.61393
2.99935,1.28988,6.78038
2.99935,1.30293,5.59871
2.99935,1.31597,4.20498
2.99935,1.32901,4.42157
2.99935,1.34206,3.82872
2.99935,1.3551,2.37525
2.99935,1.36814,2.30909
2.99935,1.38119,2.50574
2.99935,1.39423,1.28361
2.99935,1.40727,1.80341
2.99935,1.42032,1.16835
2.99935,1.43336,0.372318
2.99935,1.4464,2.17784
2.99935,1.45945,4.17525
2.99935,1.47249,4.18908
2.99935,1.48554,5.3191
2.99935,1.49858,5.11065
2.99935,1.51162,3.4689
2.99935,1.52467,0.348495
2.99935,1.53771,-5.38529
2.99935,1.55075,-2.77829
2.99935,1.5638,-2.44942
2.99935,1.57684,-0.664767
2.99935,1.58988,-1.28499
2.99935,1.60293,-3.82084
2.99935,1.61597,-3.89097
2.99935,1.62901,-3.82002
2.99935,1.64206,-4.04196
2.99935,1.6551,-3.41488
2.99935,1.66814,-3.20709
2.99935,1.68119,-4.57692
2.99935,1.69423,-5.21268
2.99935,1.70727,-4.36175
2.99935,1.72032,-2.029
2.99935,1.73336,-4.2565
2.99935,1.7464,-1.55781
2.99935,1.75945,-1.48234
2.99935,1.77249,-2.5871
2.99935,1.78554,1.86335
2.99935,1.79858,2.66161
2.99935,1.81162,3.22822
2.99935,1.82467,2.13491
2.99935,1.83771,9.07172
2.99935,1.85075,5.2599
2.99935,1.8638,4.99782
2.99935,1.87684,4.94395
2.99935,1.88988,8.13486
2.99935,1.90293,3.44686
2.99935,1.91597,3.9012
2.99935,1.92901,4.53448
2.99935,1.94206,1.23223
2.99935,1.9551,1.61784
2.99935,1.96814,0.805449
2.99935,1.98119,0.867154
2.99935,1.99423,-1.72211
2.99935,2.00727,0.0497381
2.99935,2.02032,-2.47294
2.99935,2.03336,-7.49219
2.99935,2.0464,-10.1961
2.99935,2.05945,-10.4521
2.99935,2.07249,-14.7339
2.99935,2.08554,-14.333
2.99935,2.09858,-15.0856
2.99935,2.11162,-13.4662
2.99935,2.12467,-15.5415
2.99935,2.13771,-10.6768
2.99935,2.15075,-8.28227
2.99935,2.1638,-5.62481
2.99935,2.17684,-5.57644
2.99935,2.18988,-3.92035
2.99935,2.20293,-3.25615
2.99935,2.21597,-3.09562
2.99935,2.22901,-2.35677
2.99935,2.24206,-2.48141
2.99935,2.2551,-2.58527
2.99935,2.26814,-1.90463
2.99935,2.28119,-4.04902
2.99935,2.29423,-5.464
2.99935,2.30727,-4.49099
2.99935,2.32032,-4.60638
2.99935,2.33336,-6.42551
2.99935,2.3464,-7.49099
2.99935,2.35945,-6.81299
2.99935,2.37249,-8.31731
3.01239,1.13336,6.36642
3.01239,1.1464,7.51485
3.01239,1.15945,8.60069
3.01239,1.17249,7.90319
3.01239,1.18554,4.88024
3.01239,1.19858,8.09332
3.01239,1.21162,8.86438
3.01239,1.22467,8.27972
3.01239,1.23771,6.83771
3.01239,1.25075,8.09336
3.01239,1.2638,5.05749
3.01239,1.27684,7.76168
3.01239,1.28988,7.88605
3.01239,1.30293,6.05328
3.01239,1.31597,3.24781
3.01239,1.32901,3.64587
3.01239,1.34206,1.63271
3.01239,1.3551,1.3376
3.01239,1.36814,0.205292
3.01239,1.38119,0.108594
3.01239,1.39423,-0.966088
3.01239,1.40727,0.870347
3.01239,1.42032,-0.377106
3.01239,1.43336,-0.640844
3.01239,1.4464,0.147449
3.01239,1.45945,0.285816
3.01239,1.47249,0.723547
3.01239,1.48554,0.691578
3.01239,1.49858,3.40745
3.01239,1.51162,0.382117
3.01239,1.52467,0.446819
3.01239,1.53771,-5.94823
3.01239,1.55075,-3.96516
3.01239,1.5638,-3.64982
3.01239,1.57684,-3.19309
3.01239,1.58988,-2.9936
3.01239,1.60293,-5.01826
3.01239,1.61597,-4.24664
3.01239,1.62901,-4.21621
3.01239,1.64206,-3.9151
3.01239,1.6551,-6.25099
3.01239,1.66814,-5.89774
3.01239,1.68119,-5.99265
3.01239,1.69423,-6.19872
3.01239,1.70727,-5.89782
3.01239,1.72032,-5.93687
3.01239,1.73336,-4.79573
3.01239,1.7464,-2.39739
3.01239,1.75945,-2.14417
3.01239,1.77249,-2.06281
3.01239,1.78554,1.12669
3.01239,1.79858,3.33341
3.01239,1.81162,0.092982
3.01239,1.82467,0.367178
3.01239,1.83771,0.686352
3.01239,1.85075,4.29372
3.01239,1.8638,8.32738
3.01239,1.87684,8.29915
3.01239,1.88988,5.64286
3.01239,1.90293,1.4986
3.01239,1.91597,4.06294
3.01239,1.92901,1.788
3.01239,1.94206,2.64221
3.01239,1.9551,0.423419
3.01239,1.96814,-0.139961
3.01239,1.98119,-1.25313
3.01239,1.99423,-1.70549
3.01239,2.00727,-3.37212
3.01239,2.02032,-5.20592
3.01239,2.03336,-5.75229
3.01239,2.0464,-8.48282
3.01239,2.05945,-9.29271
3.01239,2.07249,-10.5775
3.01239,2.08554,-11.4567
3.01239,2.09858,-16.0406
3.01239,2.11162,-12.6018
3.01239,2.12467,-14.5636
3.01239,2.13771,-13.1764
3.01239,2.15075,-9.73004
3.01239,2.1638,-9.41769
3.01239,2.17684,-6.54119
3.01239,2.18988,-7.12314
3.01239,2.20293,-5.24869
3.01239,2.21597,-4.25519
3.01239,2.22901,-4.17943
3.01239,2.24206,-4.23978
3.01239,2.2551,-3.35421
3.01239,2.26814,-3.98944
3.01239,2.28119,-4.39658
3.01239,2.29423,-4.66501
3.01239,2.30727,-4.70906
3.01239,2.32032,-5.62156
3.01239,2.33336,-6.3453
3.01239,2.3464,-8.15107
3.01239,2.35945,-7.66418
3.01239,2.37249,-6.20591
3.02544,1.13336,5.87449
3.02544,1.1464,1.701
3.02544,1.15945,9.84835
3.02544,1.17249,3.98393
3.02544,1.18554,4.12258
3.02544,1.19858,5.70201
3.02544,1.21162,6.20894
3.02544,1.22467,6.74684
3.02544,1.23771,5.73745
3.02544,1.25075,7.1297
3.02544,1.2638,4.25338
3.02544,1.27684,3.0568
3.02544,1.28988,3.08659
3.02544,1.30293,1.44433
3.02544,1.31597,0.622826
3.02544,1.32901,1.37787
3.02544,1.34206,-0.328737
3.02544,1.3551,-0.674957
3.02544,1.36814,0.0956325
3.02544,1.38119,-0.358289
3.02544,1.39423,-0.202872
3.02544,1.40727,0.502804
3.02544,1.42032,-0.369712
3.02544,1.43336,1.90526
3.02544,1.4464,-0.443078
3.02544,1.45945,1.38653
3.02544,1.47249,-0.712764
3.02544,1.48554,-0.303066
3.02544,1.49858,-2.98769
3.02544,1.51162,-2.30455
3.02544,1.52467,-4.40079
3.02544,1.53771,-8.16563
3.02544,1.55075,-4.05473
3.02544,1.5638,-6.32033
3.02544,1.57684,-7.79291
3.02544,1.58988,-9.02006
3.02544,1.60293,-7.4556
3.02544,1.61597,-7.24356
3.02544,1.62901,-6.96181
3.02544,1.64206,-5.99536
3.02544,1.6551,-6.52177
3.02544,1.66814,-5.52216
3.02544,1.68119,-6.50882
3.02544,1.69423,-7.49146
3.02544,1.70727,-5.01921
3.02544,1.72032,-4.17192
3.02544,1.73336,-5.8182
3.02544,1.7464,-3.93115
3.02544,1.75945,-3.87051
3.02544,1.77249,-3.1394
3.02544,1.78554,-3.75013
3.02544,1.79858,-0.738045
3.02544,1.81162,-1.04465
3.02544,1.82467,-1.0384
3.02544,1.83771,0.101832
3.02544,1.85075,1.51323
3.02544,1.8638,0.38194
3.02544,1.87684,1.05909
3.02544,1.88988,2.2992
3.02544,1.90293,0.671655
3.02544,1.91597,0.656167
3.02544,1.92901,0.342753
3.02544,1.94206,0.102344
3.02544,1.9551,-0.341579
3.02544,1.96814,-2.18139
3.02544,1.98119,-3.13426
3.02544,1.99423,-3.80442
3.02544,2.00727,-3.61323
3.02544,2.02032,-5.92348
3.02544,2.03336,-7.02906
3.02544,2.0464,-10.0778
3.02544,2.05945,-7.35106
3.02544,2.07249,-9.32017
3.02544,2.08554,-10.2724
3.02544,2.09858,-12.4448
3.02544,2.11162,-8.99095
3.02544,2.12467,-9.69912
3.02544,2.13771,-9.56729
3.02544,2.15075,-6.87198
3.02544,2.1638,-7.46824
3.02544,2.17684,-5.64036
3.02544,2.18988,-5.89715
3.02544,2.20293,-3.50839
3.02544,2.21597,-3.69682
3.02544,2.22901,-3.7952
3.02544,2.24206,-3.47566
3.02544,2.2551,-2.91437
3.02544,2.26814,-2.3784
3.02544,2.28119,-4.06394
3.02544,2.29423,-4.40708
3.02544,2.30727,-3.75519
3.02544,2.32032,-4.20989
3.02544,2.33336,-5.82805
3.02544,2.3464,-5.40359
3.02544,2.35945,-3.57162
3.02544,2.37249,-3.75562
3.03848,1.13336,0.646776
3.03848,1.1464,0.137672
3.03848,1.15945,1.35947
3.03848,1.17249,1.58191
3.03848,1.18554,3.14121
3.03848,1.19858,3.65982
3.03848,1.21162,3.41511
3.03848,1.22467,1.48229
3.03848,1.23771,3.51931
3.03848,1.25075,3.57917
3.03848,1.2638,2.3703
3.03848,1.27684,2.19661
3.03848,1.28988,2.87415
3.03848,1.30293,0.967761
3.03848,1.31597,0.903637
3.03848,1.32901,0.85949
3.03848,1.34206,0.941511
3.03848,1.3551,0.487988
3.03848,1.36814,0.00274887
3.03848,1.38119,-0.367163
3.03848,1.39423,0.313599
3.03848,1.40727,0.127364
3.03848,1.42032,-0.751372
3.03848,1.43336,0.0731509
3.03848,1.4464,-0.498968
3.03848,1.45945,0.168574
3.03848,1.47249,-1.31616
3.03848,1.48554,0.577506
3.03848,1.49858,-1.57837
3.03848,1.51162,-3.8047
3.03848,1.52467,-6.94321
3.03848,1.53771,-8.94148
3.03848,1.55075,-7.53161
3.03848,1.5638,-9.1066
3.03848,1.57684,-10.7687
3.03848,1.58988,-10.5489
3.03848,1.60293,-9.6141
3.03848,1.61597,-8.75859
3.03848,1.62901,-7.72262
3.03848,1.64206,-6.93198
3.03848,1.6551,-7.68808
3.03848,1.66814,-7.11681
3.03848,1.68119,-6.02595
3.03848,1.69423,-6.08774
3.03848,1.70727,-5.39765
3.03848,1.72032,-4.30946
3.03848,1.73336,-5.79564
3.03848,1.7464,-5.84095
3.03848,1.75945,-4.77653
3.03848,1.77249,-1.90331
3.03848,1.78554,-2.05983
3.03848,1.79858,-0.323979
3.03848,1.81162,-1.69245
3.03848,1.82467,0.157111
3.03848,1.83771,0.292399
3.03848,1.85075,0.952626
3.03848,1.8638,-0.0659763
3.03848,1.87684,0.643464
3.03848,1.88988,0.626461
3.03848,1.90293,-1.02191
3.03848,1.91597,-1.32551
3.03848,1.92901,-1.04858
3.03848,1.94206,-1.81328
3.03848,1.9551,-1.55732
3.03848,1.96814,-3.4681
3.03848,1.98119,-3.28702
3.03848,1.99423,-4.18592
3.03848,2.00727,-3.35879
3.03848,2.02032,-5.63873
3.03848,2.03336,-7.59342
3.03848,2.0464,-8.1462
3.03848,2.05945,-7.89392
3.03848,2.07249,-8.31132
3.03848,2.08554,-7.46088
3.03848,2.09858,-8.72085
3.03848,2.11162,-6.57308
3.03848,2.12467,-6.19207
3.03848,2.13771,-5.96134
3.03848,2.15075,-5.07129
3.03848,2.1638,-4.3891
3.03848,2.17684,-3.33114
3.03848,2.18988,-3.53267
3.03848,2.20293,-2.99719
3.03848,2.21597,-2.56303
3.03848,2.22901,-2.74004
3.03848,2.24206,-3.12247
3.03848,2.2551,-2.37058
3.03848,2.26814,-2.63764
3.03848,2.28119,-4.19406
3.03848,2.29423,-3.97848
3.03848,2.30727,-3.02682
3.03848,2.32032,-4.63027
3.03848,2.33336,-3.87579
3.03848,2.3464,-4.45764
3.03848,2.35945,-3.84931
3.03848,2.37249,-2.85559
3.05153,1.13336,0.871692
3.05153,1.1464,-2.82019
3.05153,1.15945,-0.238567
3.05153,1.17249,-1.18698
3.05153,1.18554,-1.68063
3.05153,1.19858,1.61418
3.05153,1.21162,1.89492
3.05153,1.22467,1.74165
3.05153,1.23771,2.17215
3.05153,1.25075,1.39078
3.05153,1.2638,2.54952
3.05153,1.27684,1.09199
3.05153,1.28988,1.15741
3.05153,1.30293,0.29359
3.05153,1.31597,0.425247
3.05153,1.32901,-0.446194
3.05153,1.34206,-0.938614
3.05153,1.3551,-0.350171
3.05153,1.36814,-0.336606
3.05153,1.38119,-1.03906
3.05153,1.39423,-0.0701532
3.05153,1.40727,-0.245551
3.05153,1.42032,0.448236
3.05153,1.43336,-0.488627
3.05153,1.4464,-0.474975
3.05153,1.45945,-0.821292
3.05153,1.47249,-0.546757
3.05153,1.48554,-2.30546
3.05153,1.49858,-3.17342
3.05153,1.51162,-3.71482
3.05153,1.52467,-5.72098
3.05153,1.53771,-11.0604
3.05153,1.55075,-9.99633
3.05153,1.5638,-14.477
3.05153,1.57684,-10.3848
3.05153,1.58988,-11.8307
3.05153,1.60293,-11.6517
3.05153,1.61597,-11.1077
3.05153,1.62901,-9.03037
3.05153,1.64206,-8.10814
3.05153,1.6551,-8.62188
3.05153,1.66814,-7.90191
3.05153,1.68119,-7.32726
3.05153,1.69423,-7.16155
3.05153,1.70727,-5.44683
3.05153,1.72032,-5.64634
3.05153,1.73336,-5.66211
3.05153,1.7464,-4.16625
3.05153,1.75945,-4.00156
3.05153,1.77249,-4.2181
3.05153,1.78554,-2.74067
3.05153,1.79858,-2.19874
3.05153,1.81162,-2.90425
3.05153,1.82467,-2.43438
3.05153,1.83771,-1.9316
3.05153,1.85075,-1.43813
3.05153,1.8638,-1.79897
3.05153,1.87684,-1.37953
3.05153,1.88988,-1.20685
3.05153,1.90293,-2.01625
3.05153,1.91597,-2.44161
3.05153,1.92901,-2.61099
3.05153,1.94206,-1.96594
3.05153,1.9551,-2.51894
3.05153,1.96814,-4.95675
3.05153,1.98119,-4.08831
3.05153,1.99423,-5.87678
3.05153,2.00727,-4.20775
3.05153,2.02032,-7.05212
3.05153,2.03336,-7.66496
3.05153,2.0464,-8.9806
3.05153,2.05945,-4.49759
3.05153,2.07249,-4.90816
3.05153,2.08554,-5.72798
3.05153,2.09858,-6.09458
3.05153,2.11162,-3.90057
3.05153,2.12467,-4.49319
3.05153,2.13771,-1.84892
3.05153,2.15075,-2.38014
3.05153,2.1638,-2.45956
3.05153,2.17684,-2.36672
3.05153,2.18988,-3.47526
3.05153,2.20293,-3.09595
3.05153,2.21597,-1.08255
3.05153,2.22901,-1.06036
3.05153,2.24206,-3.49945
3.05153,2.2551,-1.11504
3.05153,2.26814,-0.942946
3.05153,2.28119,-1.94262
3.05153,2.29423,-2.7425
3.05153,2.30727,-2.7425
3.05153,2.32032,-3.49517
3.05153,2.33336,-5.99453
3.05153,2.3464,-3.59965
3.05153,2.35945,-2.49936
3.05153,2.37249,-1.51142
3.06457,1.13336,-0.764829
3.06457,1.1464,-3.65562
3.06457,1.15945,-1.80898
3.06457,1.17249,-1.2643
3.06457,1.18554,-1.40362
3.06457,1.19858,-0.284701
3.06457,1.21162,0.958694
3.06457,1.22467,1.17548
3.06457,1.23771,1.77084
3.06457,1.25075,1.9265
3.06457,1.2638,2.31307
3.06457,1.27684,1.16078
3.06457,1.28988,1.92803
3.06457,1.30293,1.54394
3.06457,1.31597,0.566322
3.06457,1.32901,0.231699
3.06457,1.34206,0.793134
3.06457,1.3551,0.443787
3.06457,1.36814,0.559279
3.06457,1.38119,-0.298988
3.06457,1.39423,-0.392973
3.06457,1.40727,0.146259
3.06457,1.42032,-0.497682
3.06457,1.43336,0.259085
3.06457,1.4464,-0.0103019
3.06457,1.45945,0.213584
3.06457,1.47249,0.567192
3.06457,1.48554,-0.783468
3.06457,1.49858,-2.94873
3.06457,1.51162,-4.51827
3.06457,1.52467,-6.29571
3.06457,1.53771,-10.7093
3.06457,1.55075,-10.4128
3.06457,1.5638,-11.0224
3.06457,1.57684,-12.296
3.06457,1.58988,-12.6332
3.06457,1.60293,-9.67727
3.06457,1.61597,-9.78016
3.06457,1.62901,-7.96494
3.06457,1.64206,-8.40899
3.06457,1.6551,-8.672
3.06457,1.66814,-7.04738
3.06457,1.68119,-6.92869
3.06457,1.69423,-6.50726
3.06457,1.70727,-6.05077
3.06457,1.72032,-5.6886
3.06457,1.73336,-5.91974
3.06457,1.7464,-5.0927
3.06457,1.75945,-3.89713
3.06457,1.77249,-5.54521
3.06457,1.78554,-5.00235
3.06457,1.79858,-2.67871
3.06457,1.81162,-3.4544
3.06457,1.82467,-2.59173
3.06457,1.83771,-1.10212
3.06457,1.85075,-0.689556
3.06457,1.8638,-1.90616
3.06457,1.87684,-1.95868
3.06457,1.88988,-2.09318
3.06457,1.90293,-3.57282
3.06457,1.91597,-4.14978
3.06457,1.92901,-3.52861
3.06457,1.94206,-2.05828
3.06457,1.9551,-2.51225
3.06457,1.96814,-4.83139
3.06457,1.98119,-5.23753
3.06457,1.99423,-5.62648
3.06457,2.00727,-4.11382
3.06457,2.02032,-5.45619
3.06457,2.03336,-6.28961
3.06457,2.0464,-6.03523
3.06457,2.05945,-2.97933
3.06457,2.07249,-4.08952
3.06457,2.08554,-2.73765
3.06457,2.09858,-4.21046
3.06457,2.11162,-2.89509
3.06457,2.12467,-2.26908
3.06457,2.13771,-2.2086
3.06457,2.15075,-0.910412
3.06457,2.1638,-0.770003
3.06457,2.17684,-0.513146
3.06457,2.18988,-1.11343
3.06457,2.20293,0.597213
3.06457,2.21597,0.100869
3.06457,2.22901,-0.59674
3.06457,2.24206,-1.25348
3.06457,2.2551,-0.361263
3.06457,2.26814,0.342763
3.06457,2.28119,-1.49235
3.06457,2.29423,-1.62032
3.06457,2.30727,-1.92507
3.06457,2.32032,-2.76224
3.06457,2.33336,-2.74464
3.06457,2.3464,-1.39517
3.06457,2.35945,0.949664
3.06457,2.37249,4.32703
3.07761,1.13336,-2.02341
3.07761,1.1464,-3.34506
3.07761,1.15945,-0.0570624
3.07761,1.17249,-1.84374
3.07761,1.18554,-1.60417
3.07761,1.19858,-1.06549
3.07761,1.21162,-0.702213
3.07761,1.22467,-1.40583
3.07761,1.23771,0.0930351
3.07761,1.25075,0.259798
3.07761,1.2638,1.18675
3.07761,1.27684,0.526708
3.07761,1.28988,0.253511
3.07761,1.30293,0.962773
3.07761,1.31597,0.514329
3.07761,1.32901,0.262525
3.07761,1.34206,0.754919
3.07761,1.3551,-0.474269
3.07761,1.36814,0.740363
3.07761,1.38119,-0.0416406
3.07761,1.39423,1.06204
3.07761,1.40727,1.12829
3.07761,1.42032,0.702921
3.07761,1.43336,0.895297
3.07761,1.4464,0.806116
3.07761,1.45945,0.949938
3.07761,1.47249,0.177997
3.07761,1.48554,-0.403248
3.07761,1.49858,-2.20667
3.07761,1.51162,-4.13461
3.07761,1.52467,-5.78798
3.07761,1.53771,-11.3975
3.07761,1.55075,-12.6266
3.07761,1.5638,-15.6674
3.07761,1.57684,-14.8461
3.07761,1.58988,-12.8828
3.07761,1.60293,-12.9162
3.07761,1.61597,-10.7678
3.07761,1.62901,-8.22482
3.07761,1.64206,-8.82632
3.07761,1.6551,-9.0981
3.07761,1.66814,-8.04199
3.07761,1.68119,-7.45756
3.07761,1.69423,-6.37581
3.07761,1.70727,-5.11735
3.07761,1.72032,-4.61991
3.07761,1.73336,-5.04129
3.07761,1.7464,-3.72724
3.07761,1.75945,-2.94523
3.07761,1.77249,-3.62997
3.07761,1.78554,-3.07837
3.07761,1.79858,-3.46374
3.07761,1.81162,-1.83178
3.07761,1.82467,-2.6134
3.07761,1.83771,-2.81825
3.07761,1.85075,-0.427373
3.07761,1.8638,-1.99383
3.07761,1.87684,-3.30936
3.07761,1.88988,-3.04371
3.07761,1.90293,-4.27144
3.07761,1.91597,-4.73006
3.07761,1.92901,-6.88475
3.07761,1.94206,-5.84298
3.07761,1.9551,-6.67468
3.07761,1.96814,-6.8387
3.07761,1.98119,-6.73198
3.07761,1.99423,-6.06022
3.07761,2.00727,-5.83317
3.07761,2.02032,-5.90374
3.07761,2.03336,-5.42168
3.07761,2.0464,-5.32728
3.07761,2.05945,-2.93847
3.07761,2.07249,-1.89351
3.07761,2.08554,-1.22879
3.07761,2.09858,-1.26398
3.07761,2.11162,-0.854111
3.07761,2.12467,-0.880599
3.07761,2.13771,0.675709
3.07761,2.15075,0.631478
3.07761,2.1638,0.936439
3.07761,2.17684,0.713127
3.07761,2.18988,1.47158
3.07761,2.20293,1.43176
3.07761,2.21597,1.53593
3.07761,2.22901,1.03595
3.07761,2.24206,0.664352
3.07761,2.2551,1.08664
3.07761,2.26814,1.28333
3.07761,2.28119,0.660977
3.07761,2.29423,1.24421
3.07761,2.30727,1.01141
3.07761,2.32032,0.566141
3.07761,2.33336,0.901604
3.07761,2.3464,2.59027
3.07761,2.35945,2.5245
3.07761,2.37249,6.22231
3.09066,1.13336,-0.578243
3.09066,1.1464,-3.2723
3.09066,1.15945,-2.79566
3.09066,1.17249,-1.78582
3.09066,1.18554,-0.753777
3.09066,1.19858,-0.0938063
3.09066,1.21162,-0.397002
3.09066,1.22467,-0.515175
3.09066,1.23771,2.82767
3.09066,1.25075,0.459863
3.09066,1.2638,1.57313
3.09066,1.27684,0.966691
3.09066,1.28988,0.925987
3.09066,1.30293,1.75604
3.09066,1.31597,0.940714
3.09066,1.32901,0.948812
3.09066,1.34206,0.351178
3.09066,1.3551,3.35922
3.09066,1.36814,3.0529
3.09066,1.38119,0.731892
3.09066,1.39423,0.516854
3.09066,1.40727,1.2199
3.09066,1.42032,2.58872
3.09066,1.43336,2.241
3.09066,1.4464,0.913349
3.09066,1.45945,1.25419
3.09066,1.47249,0.735143
3.09066,1.48554,-1.82953
3.09066,1.49858,-2.88757
3.09066,1.51162,-5.30363
3.09066,1.52467,-8.73278
3.09066,1.53771,-10.997
3.09066,1.55075,-15.1258
3.09066,1.5638,-17.7483
3.09066,1.57684,-18.9433
3.09066,1.58988,-16.9645
3.09066,1.60293,-12.4426
3.09066,1.61597,-12.9749
3.09066,1.62901,-9.52705
3.09066,1.64206,-9.19383
3.09066,1.6551,-7.59393
3.09066,1.66814,-6.5348
3.09066,1.68119,-6.7619
3.09066,1.69423,-5.31854
3.09066,1.70727,-5.24906
3.09066,1.72032,-5.32477
3.09066,1.73336,-4.53943
3.09066,1.7464,-3.0622
3.09066,1.75945,-2.86223
3.09066,1.77249,-2.24027
3.09066,1.78554,-1.46375
3.09066,1.79858,-0.854167
3.09066,1.81162,-1.93994
3.09066,1.82467,-1.82405
3.09066,1.83771,-2.25336
3.09066,1.85075,-2.16774
3.09066,1.8638,-2.87047
3.09066,1.87684,-3.09818
3.09066,1.88988,-3.56232
3.09066,1.90293,-5.63489
3.09066,1.91597,-5.0282
3.09066,1.92901,-8.53846
3.09066,1.94206,-7.87821
3.09066,1.9551,-7.21828
3.09066,1.96814,-8.22651
3.09066,1.98119,-6.89355
3.09066,1.99423,-5.18607
3.09066,2.00727,-4.06103
3.09066,2.02032,-3.32174
3.09066,2.03336,-3.14095
3.09066,2.0464,-2.06447
3.09066,2.05945,-0.331709
3.09066,2.07249,0.267672
3.09066,2.08554,0.4269
3.09066,2.09858,0.801099
3.09066,2.11162,1.20929
3.09066,2.12467,1.56379
3.09066,2.13771,2.3253
3.09066,2.15075,2.4949
3.09066,2.1638,3.1829
3.09066,2.17684,2.06434
3.09066,2.18988,3.25815
3.09066,2.20293,3.05447
3.09066,2.21597,3.28519
3.09066,2.22901,2.71492
3.09066,2.24206,2.29559
3.09066,2.2551,2.31536
3.09066,2.26814,2.72426
3.09066,2.28119,1.41206
3.09066,2.29423,2.09717
3.09066,2.30727,2.31948
3.09066,2.32032,1.85516
3.09066,2.33336,1.78366
3.09066,2.3464,2.92905
3.09066,2.35945,4.59942
3.09066,2.37249,7.19726
3.1037,1.13336,-1.09288
3.1037,1.1464,-1.53223
3.1037,1.15945,-1.13076
3.1037,1.17249,-1.63611
3.1037,1.18554,-1.26635
3.1037,1.19858,-0.303538
3.1037,1.21162,-0.77372
3.1037,1.22467,0.187497
3.1037,1.23771,0.00204112
3.1037,1.25075,0.233165
3.1037,1.2638,0.984559
3.1037,1.27684,0.762156
3.1037,1.28988,1.46198
3.1037,1.30293,2.06544
3.1037,1.31597,1.93315
3.1037,1.32901,1.53442
3.1037,1.34206,2.13044
3.1037,1.3551,1.98688
3.1037,1.36814,2.71512
3.1037,1.38119,2.18838
3.1037,1.39423,2.05844
3.1037,1.40727,2.0261
3.1037,1.42032,1.34004
3.1037,1.43336,1.32198
3.1037,1.4464,0.964814
3.1037,1.45945,0.346686
3.1037,1.47249,-0.0422679
3.1037,1.48554,-1.67638
3.1037,1.49858,-3.04326
3.1037,1.51162,-5.01025
3.1037,1.52467,-7.07383
3.1037,1.53771,-11.5988
3.1037,1.55075,-14.7587
3.1037,1.5638,-20.8783
3.1037,1.57684,-20.206
3.1037,1.58988,-14.0652
3.1037,1.60293,-14.1715
3.1037,1.61597,-12.3048
3.1037,1.62901,-10.5308
3.1037,1.64206,-9.36859
3.1037,1.6551,-9.16712
3.1037,1.66814,-7.82923
3.1037,1.68119,-6.77359
3.1037,1.69423,-6.07141
3.1037,1.70727,-5.44481
3.1037,1.72032,-4.89268
3.1037,1.73336,-3.97877
3.1037,1.7464,-3.93625
3.1037,1.75945,-3.58066
3.1037,1.77249,-2.71317
3.1037,1.78554,-2.08782
3.1037,1.79858,-2.01561
3.1037,1.81162,-1.75198
3.1037,1.82467,-1.73039
3.1037,1.83771,-2.3856
3.1037,1.85075,-2.95929
3.1037,1.8638,-2.25302
3.1037,1.87684,-3.15651
3.1037,1.88988,-4.11014
3.1037,1.90293,-4.73197
3.1037,1.91597,-6.31187
3.1037,1.92901,-7.06504
3.1037,1.94206,-6.99618
3.1037,1.9551,-6.24566
3.1037,1.96814,-6.97607
3.1037,1.98119,-5.33155
3.1037,1.99423,-5.08947
3.1037,2.00727,-3.37941
3.1037,2.02032,-3.48235
3.1037,2.03336,-2.7726
3.1037,2.0464,-2.61152
3.1037,2.05945,0.329351
3.1037,2.07249,1.20032
3.1037,2.08554,0.923313
3.1037,2.09858,0.770278
3.1037,2.11162,1.25895
3.1037,2.12467,2.79479
3.1037,2.13771,2.79586
3.1037,2.15075,3.23913
3.1037,2.1638,3.28225
3.1037,2.17684,3.03129
3.1037,2.18988,2.85674
3.1037,2.20293,4.54284
3.1037,2.21597,4.17972
3.1037,2.22901,3.84254
3.1037,2.24206,2.75145
3.1037,2.2551,2.67492
3.1037,2.26814,4.24775
3.1037,2.28119,3.32018
3.1037,2.29423,2.36994
3.1037,2.30727,2.06214
3.1037,2.32032,2.73124
3.1037,2.33336,4.12006
3.1037,2.3464,4.11591
3.1037,2.35945,6.63427
3.1037,2.37249,9.44855
3.11674,1.13336,-0.433054
3.11674,1.1464,-1.1441
3.11674,1.15945,-0.44132
3.11674,1.17249,-0.748433
3.11674,1.18554,-0.685918
3.11674,1.19858,-1.01017
3.11674,1.21162,0.0589444
3.11674,1.22467,-0.0549581
3.11674,1.23771,1.66787
3.11674,1.25075,2.27187
3.11674,1.2638,1.98366
3.11674,1.27684,2.44362
3.11674,1.28988,2.14674
3.11674,1.30293,3.55836
3.11674,1.31597,3.50183
3.11674,1.32901,3.01283
3.11674,1.34206,2.85306
3.11674,1.3551,5.35505
3.11674,1.36814,4.72408
3.11674,1.38119,1.72677
3.11674,1.39423,2.63581
3.11674,1.40727,2.84542
3.11674,1.42032,1.64177
3.11674,1.43336,8.24909
3.11674,1.4464,1.89628
3.11674,1.45945,1.08337
3.11674,1.47249,0.133352
3.11674,1.48554,-0.407176
3.11674,1.49858,-1.46221
3.11674,1.51162,-5.22403
3.11674,1.52467,-7.10264
3.11674,1.53771,-10.1349
3.11674,1.55075,-15.9128
3.11674,1.5638,-22.1779
3.11674,1.57684,-17.31
3.11674,1.58988,-13.4053
3.11674,1.60293,-12.4707
3.11674,1.61597,-11.9224
3.11674,1.62901,-9.84859
3.11674,1.64206,-9.58116
3.11674,1.6551,-7.70299
3.11674,1.66814,-6.03175
3.11674,1.68119,-6.23817
3.11674,1.69423,-6.23817
3.11674,1.70727,-4.10704
3.11674,1.72032,-4.28949
3.11674,1.73336,-4.66467
3.11674,1.7464,-4.02655
3.11674,1.75945,-1.66298
3.11674,1.77249,0.0412321
3.11674,1.78554,-2.17916
3.11674,1.79858,-0.872848
3.11674,1.81162,-0.586382
3.11674,1.82467,-0.803899
3.11674,1.83771,-1.0348
3.11674,1.85075,-1.25885
3.11674,1.8638,-2.80898
3.11674,1.87684,-3.07081
3.11674,1.88988,-4.55942
3.11674,1.90293,-4.69789
3.11674,1.91597,-6.72904
3.11674,1.92901,-6.85046
3.11674,1.94206,-7.21351
3.11674,1.9551,-5.40766
3.11674,1.96814,-6.67457
3.11674,1.98119,-5.29441
3.11674,1.99423,-4.61039
3.11674,2.00727,-1.92253
3.11674,2.02032,-3.71284
3.11674,2.03336,-1.79386
3.11674,2.0464,-1.16517
3.11674,2.05945,4.48852
3.11674,2.07249,3.19919
3.11674,2.08554,2.8266
3.11674,2.09858,2.46546
3.11674,2.11162,2.7353
3.11674,2.12467,2.77373
3.11674,2.13771,5.18246
3.11674,2.15075,4.50146
3.11674,2.1638,4.94455
3.11674,2.17684,4.8666
3.11674,2.18988,4.8666
3.11674,2.20293,4.7703
3.11674,2.21597,4.67767
3.11674,2.22901,4.18356
3.11674,2.24206,2.50989
3.11674,2.2551,5.32181
3.11674,2.26814,5.29807
3.11674,2.28119,4.43007
3.11674,2.29423,7.25792
3.11674,2.30727,7.25792
3.11674,2.32032,5.00639
3.11674,2.33336,6.03592
3.11674,2.3464,6.3957
3.11674,2.35945,7.47157
3.11674,2.37249,8.99572
3.12979,1.13336,-1.2216
3.12979,1.1464,-0.903236
3.12979,1.15945,-0.908323
3.12979,1.17249,-1.22383
3.12979,1.18554,0.0817843
3.12979,1.19858,-0.632955
3.12979,1.21162,-0.384215
3.12979,1.22467,0.727635
3.12979,1.23771,0.691274
3.12979,1.25075,1.21574
3.12979,1.2638,2.14331
3.12979,1.27684,1.05727
3.12979,1.28988,0.745762
3.12979,1.30293,3.90696
3.12979,1.31597,3.04035
3.12979,1.32901,3.83481
3.12979,1.34206,3.509
3.12979,1.3551,9.94061
3.12979,1.36814,8.19955
3.12979,1.38119,3.05565
3.12979,1.39423,2.96478
3.12979,1.40727,2.81192
3.12979,1.42032,1.93339
3.12979,1.43336,7.13732
3.12979,1.4464,1.66961
3.12979,1.45945,-0.491359
3.12979,1.47249,-0.833281
3.12979,1.48554,-2.55404
3.12979,1.49858,-3.76075
3.12979,1.51162,-6.90365
3.12979,1.52467,-9.00422
3.12979,1.53771,-11.8453
3.12979,1.55075,-16.3101
3.12979,1.5638,-15.9754
3.12979,1.57684,-14.6737
3.12979,1.58988,-13.1019
3.12979,1.60293,-11.6301
3.12979,1.61597,-10.6122
3.12979,1.62901,-8.90112
3.12979,1.64206,-8.31179
3.12979,1.6551,-6.33682
3.12979,1.66814,-5.74273
3.12979,1.68119,-5.17647
3.12979,1.69423,-4.52321
3.12979,1.70727,-3.47276
3.12979,1.72032,-3.53495
3.12979,1.73336,-1.76949
3.12979,1.7464,-2.32221
3.12979,1.75945,-1.05442
3.12979,1.77249,1.25765
3.12979,1.78554,0.488229
3.12979,1.79858,-0.0254967
3.12979,1.81162,-0.257484
3.12979,1.82467,-0.251235
3.12979,1.83771,-0.674329
3.12979,1.85075,-1.09072
3.12979,1.8638,-1.59679
3.12979,1.87684,-2.39264
3.12979,1.88988,-3.59732
3.12979,1.90293,-5.46991
3.12979,1.91597,-7.14486
3.12979,1.92901,-8.16743
3.12979,1.94206,-6.64278
3.12979,1.9551,-4.94588
3.12979,1.96814,-4.46936
3.12979,1.98119,-3.11887
3.12979,1.99423,-2.50992
3.12979,2.00727,-0.708151
3.12979,2.02032,-0.617742
3.12979,2.03336,0.460746
3.12979,2.0464,1.65014
3.12979,2.05945,3.52902
3.12979,2.07249,3.51726
3.12979,2.08554,3.7276
3.12979,2.09858,4.45009
3.12979,2.11162,4.59494
3.12979,2.12467,5.78374
3.12979,2.13771,5.08748
3.12979,2.15075,5.49288
3.12979,2.1638,6.50714
3.12979,2.17684,5.63794
3.12979,2.18988,6.83268
3.12979,2.20293,6.43165
3.12979,2.21597,6.03916
3.12979,2.22901,6.08976
3.12979,2.24206,5.49109
3.12979,2.2551,5.779
3.12979,2.26814,6.01843
3.12979,2.28119,5.74554
3.12979,2.29423,6.35132
3.12979,2.30727,6.59843
3.12979,2.32032,7.39679
3.12979,2.33336,8.01583
3.12979,2.3464,8.30923
3.12979,2.35945,9.43612
3.12979,2.37249,9.83751
3.14283,1.13336,-0.574015
3.14283,1.1464,-0.810936
3.14283,1.15945,1.16282
3.14283,1.17249,-0.54896
3.14283,1.18554,-0.290617
3.14283,1.19858,0.0969772
3.14283,1.21162,-0.028163
3.14283,1.22467,0.893841
3.14283,1.23771,0.883931
3.14283,1.25075,1.24668
3.14283,1.2638,1.96913
3.14283,1.27684,2.50943
3.14283,1.28988,2.63684
3.14283,1.30293,3.84543
3.14283,1.31597,5.23639
3.14283,1.32901,4.56733
3.14283,1.34206,6.55299
3.14283,1.3551,4.97418
3.14283,1.36814,6.2254
3.14283,1.38119,4.24969
3.14283,1.39423,6.11018
3.14283,1.40727,1.67635
3.14283,1.42032,4.93002
3.14283,1.43336,2.70276
3.14283,1.4464,2.10523
3.14283,1.45945,0.0352029
3.14283,1.47249,-1.09913
3.14283,1.48554,-2.96062
3.14283,1.49858,-3.76548
3.14283,1.51162,-7.68016
3.14283,1.52467,-10.2963
3.14283,1.53771,-13.1234
3.14283,1.55075,-16.1328
3.14283,1.5638,-16.27
3.14283,1.57684,-13.2607
3.14283,1.58988,-13.8486
3.14283,1.60293,-10.926
3.14283,1.61597,-10.0204
3.14283,1.62901,-8.9136
3.14283,1.64206,-8.07329
3.14283,1.6551,-6.261
3.14283,1.66814,-6.06425
3.14283,1.68119,-4.97441
3.14283,1.69423,-3.60712
3.14283,1.70727,-2.67729
3.14283,1.72032,-2.86194
3.14283,1.73336,-1.81574
3.14283,1.7464,-1.13342
3.14283,1.75945,-0.101314
3.14283,1.77249,0.770583
3.14283,1.78554,0.510887
3.14283,1.79858,1.00166
3.14283,1.81162,1.41777
3.14283,1.82467,1.68797
3.14283,1.83771,0.778493
3.14283,1.85075,0.237283
3.14283,1.8638,0.181678
3.14283,1.87684,-1.52663
3.14283,1.88988,-3.52063
3.14283,1.90293,-4.63883
3.14283,1.91597,-6.65601
3.14283,1.92901,-7.9237
3.14283,1.94206,-6.77507
3.14283,1.9551,-7.60594
3.14283,1.96814,-6.92197
3.14283,1.98119,-4.06694
3.14283,1.99423,-2.39217
3.14283,2.00727,-1.54781
3.14283,2.02032,-0.395844
3.14283,2.03336,0.920611
3.14283,2.0464,1.50883
3.14283,2.05945,2.57304
3.14283,2.07249,3.32497
3.14283,2.08554,4.13368
3.14283,2.09858,4.48535
3.14283,2.11162,4.88411
3.14283,2.12467,5.33621
3.14283,2.13771,5.79337
3.14283,2.15075,6.11336
3.14283,2.1638,6.35711
3.14283,2.17684,6.22309
3.14283,2.18988,6.39939
3.14283,2.20293,3.83056
3.14283,2.21597,5.89252
3.14283,2.22901,5.58431
3.14283,2.24206,5.96346
3.14283,2.2551,5.60737
3.14283,2.26814,5.3772
3.14283,2.28119,5.27421
3.14283,2.29423,6.11701
3.14283,2.30727,6.19648
3.14283,2.32032,7.11833
3.14283,2.33336,7.49983
3.14283,2.3464,7.92828
3.14283,2.35945,7.67745
3.14283,2.37249,8.37411
3.15587,1.13336,0.176642
3.15587,1.1464,-0.12917
3.15587,1.15945,0.0965746
3.15587,1.17249,0.331995
3.15587,1.18554,0.66955
3.15587,1.19858,0.484161
3.15587,1.21162,0.839078
3.15587,1.22467,1.86704
3.15587,1.23771,1.75659
3.15587,1.25075,1.82489
3.15587,1.2638,2.66921
3.15587,1.27684,3.33955
3.15587,1.28988,4.3898
3.15587,1.30293,5.01481
3.15587,1.31597,7.01714
3.15587,1.32901,5.64141
3.15587,1.34206,4.8753
3.15587,1.3551,6.86304
3.15587,1.36814,7.66569
3.15587,1.38119,5.1433
3.15587,1.39423,4.49246
3.15587,1.40727,3.10207
3.15587,1.42032,2.72112
3.15587,1.43336,0.647029
3.15587,1.4464,0.395581
3.15587,1.45945,-0.38701
3.15587,1.47249,-2.46308
3.15587,1.48554,-4.35995
3.15587,1.49858,-7.15106
3.15587,1.51162,-9.24156
3.15587,1.52467,-10.5479
3.15587,1.53771,-10.9784
3.15587,1.55075,-11.6288
3.15587,1.5638,-12.3452
3.15587,1.57684,-11.0593
3.15587,1.58988,-9.64195
3.15587,1.60293,-8.4286
3.15587,1.61597,-8.72878
3.15587,1.62901,-7.30959
3.15587,1.64206,-6.63954
3.15587,1.6551,-5.62827
3.15587,1.66814,-4.18156
3.15587,1.68119,-3.52125
3.15587,1.69423,-2.42809
3.15587,1.70727,-2.50553
3.15587,1.72032,-2.01566
3.15587,1.73336,-0.722978
3.15587,1.7464,-0.0107281
3.15587,1.75945,3.59826
3.15587,1.77249,3.627
3.15587,1.78554,2.1633
3.15587,1.79858,1.80561
3.15587,1.81162,2.53143
3.15587,1.82467,1.75889
3.15587,1.83771,0.883717
3.15587,1.85075,-0.15385
3.15587,1.8638,-1.28564
3.15587,1.87684,-2.40413
3.15587,1.88988,-3.78512
3.15587,1.90293,-4.58522
3.15587,1.91597,-6.72361
3.15587,1.92901,-6.66798
3.15587,1.94206,-5.2927
3.15587,1.9551,-4.94466
3.15587,1.96814,-2.88355
3.15587,1.98119,-1.84103
3.15587,1.99423,-0.556962
3.15587,2.00727,0.90532
3.15587,2.02032,1.76244
3.15587,2.03336,2.37209
3.15587,2.0464,3.8547
3.15587,2.05945,4.94147
3.15587,2.07249,5.20298
3.15587,2.08554,5.20746
3.15587,2.09858,5.82804
3.15587,2.11162,5.44631
3.15587,2.12467,6.33714
3.15587,2.13771,5.99183
3.15587,2.15075,6.15671
3.15587,2.1638,6.91576
3.15587,2.17684,5.40034
3.15587,2.18988,6.39588
3.15587,2.20293,6.0077
3.15587,2.21597,5.59278
3.15587,2.22901,4.49014
3.15587,2.24206,5.372
3.15587,2.2551,4.66731
3.15587,2.26814,4.80447
3.15587,2.28119,5.15212
3.15587,2.29423,6.57341
3.15587,2.30727,6.2331
3.15587,2.32032,6.98261
3.15587,2.33336,7.85458
3.15587,2.3464,7.13372
3.15587,2.35945,7.73856
3.15587,2.37249,7.56612
3.16892,1.13336,0.414657
3.16892,1.1464,0.823932
3.16892,1.15945,1.30866
3.16892,1.17249,0.684185
3.16892,1.18554,0.917066
3.16892,1.19858,0.979402
3.16892,1.21162,0.917976
3.16892,1.22467,1.56099
3.16892,1.23771,1.21899
3.16892,1.25075,2.25943
3.16892,1.2638,3.21445
3.16892,1.27684,3.38796
3.16892,1.28988,4.0317
3.16892,1.30293,5.65982
3.16892,1.31597,7.93882
3.16892,1.32901,6.74409
3.16892,1.34206,7.43914
3.16892,1.3551,6.60701
3.16892,1.36814,9.36776
3.16892,1.38119,7.75861
3.16892,1.39423,6.62997
3.16892,1.40727,4.31776
3.16892,1.42032,3.2808
3.16892,1.43336,0.58944
3.16892,1.4464,1.82278
3.16892,1.45945,-3.41323
3.16892,1.47249,-3.26988
3.16892,1.48554,-5.42154
3.16892,1.49858,-11.1757
3.16892,1.51162,-11.2694
3.16892,1.52467,-12.269
3.16892,1.53771,-11.8556
3.16892,1.55075,-12.1482
3.16892,1.5638,-13.4074
3.16892,1.57684,-10.7391
3.16892,1.58988,-9.5883
3.16892,1.60293,-8.76704
3.16892,1.61597,-6.59847
3.16892,1.62901,-6.80032
3.16892,1.64206,-6.09401
3.16892,1.6551,-3.72656
3.16892,1.66814,-4.08989
3.16892,1.68119,-2.19429
3.16892,1.69423,-2.59606
3.16892,1.70727,-0.794706
3.16892,1.72032,-1.40778
3.16892,1.73336,0.788453
3.16892,1.7464,1.76137
3.16892,1.75945,1.99963
3.16892,1.77249,3.52115
3.16892,1.78554,3.59851
3.16892,1.79858,3.02704
3.16892,1.81162,3.43478
3.16892,1.82467,3.02417
3.16892,1.83771,2.5064
3.16892,1.85075,1.37314
3.16892,1.8638,0.328153
3.16892,1.87684,-0.675932
3.16892,1.88988,-2.9218
3.16892,1.90293,-2.43573
3.16892,1.91597,-6.15753
3.16892,1.92901,-5.06525
3.16892,1.94206,-6.4025
3.16892,1.9551,-4.77024
3.16892,1.96814,-4.17477
3.16892,1.98119,-1.57994
3.16892,1.99423,-0.249198
3.16892,2.00727,1.43793
3.16892,2.02032,0.961593
3.16892,2.03336,2.97008
3.16892,2.0464,3.04979
3.16892,2.05945,4.82502
3.16892,2.07249,4.5677
3.16892,2.08554,6.05766
3.16892,2.09858,6.91883
3.16892,2.11162,5.91628
3.16892,2.12467,5.96651
3.16892,2.13771,6.19443
3.16892,2.15075,6.02771
3.16892,2.1638,5.6545
3.16892,2.17684,5.92601
3.16892,2.18988,5.36716
3.16892,2.20293,5.10369
3.16892,2.21597,3.49764
3.16892,2.22901,3.37462
3.16892,2.24206,4.88943
3.16892,2.2551,4.82553
3.16892,2.26814,3.82033
3.16892,2.28119,5.10106
3.16892,2.29423,6.81759
3.16892,2.30727,7.01683
3.16892,2.32032,7.49568
3.16892,2.33336,8.21305
3.16892,2.3464,7.4033
3.16892,2.35945,5.91416
3.16892,2.37249,5.52523
3.18196,1.13336,1.2459
3.18196,1.1464,0.935994
3.18196,1.15945,0.96337
3.18196,1.17249,1.14255
3.18196,1.18554,1.43715
3.18196,1.19858,1.33052
3.18196,1.21162,1.72423
3.18196,1.22467,2.55272
3.18196,1.23771,2.76104
3.18196,1.25075,2.34702
3.18196,1.2638,3.5956
3.18196,1.27684,3.37703
3.18196,1.28988,3.49888
3.18196,1.30293,6.02926
3.18196,1.31597,6.98593
3.18196,1.32901,8.16155
3.18196,1.34206,9.00906
3.18196,1.3551,11.2452
3.18196,1.36814,11.0153
3.18196,1.38119,8.7665
3.18196,1.39423,0.919384
3.18196,1.40727,5.47626
3.18196,1.42032,2.1369
3.18196,1.43336,1.05965
3.18196,1.4464,-0.224865
3.18196,1.45945,-3.48902
3.18196,1.47249,-6.82302
3.18196,1.48554,-4.85067
3.18196,1.49858,-10.3148
3.18196,1.51162,-10.4389
3.18196,1.52467,-9.75746
3.18196,1.53771,-8.89968
3.18196,1.55075,-8.98818
3.18196,1.5638,-8.59468
3.18196,1.57684,-7.24455
3.18196,1.58988,-6.55927
3.18196,1.60293,-5.0587
3.18196,1.61597,-6.24553
3.18196,1.62901,-5.40144
3.18196,1.64206,-4.83005
3.18196,1.6551,-2.59909
3.18196,1.66814,-3.13664
3.18196,1.68119,-2.03088
3.18196,1.69423,0.0442125
3.18196,1.70727,-0.0971621
3.18196,1.72032,0.0233847
3.18196,1.73336,2.22492
3.18196,1.7464,1.56345
3.18196,1.75945,1.01599
3.18196,1.77249,3.61464
3.18196,1.78554,3.64509
3.18196,1.79858,2.94722
3.18196,1.81162,4.01229
3.18196,1.82467,3.74185
3.18196,1.83771,1.73076
3.18196,1.85075,1.29573
3.18196,1.8638,1.10619
3.18196,1.87684,-0.964258
3.18196,1.88988,-1.71722
3.18196,1.90293,-3.40726
3.18196,1.91597,-4.32631
3.18196,1.92901,-4.87933
3.18196,1.94206,-4.92084
3.18196,1.9551,-3.29189
3.18196,1.96814,-2.01963
3.18196,1.98119,0.208579
3.18196,1.99423,1.04223
3.18196,2.00727,2.57257
3.18196,2.02032,2.34551
3.18196,2.03336,4.33413
3.18196,2.0464,4.49893
3.18196,2.05945,6.03588
3.18196,2.07249,6.35954
3.18196,2.08554,6.25618
3.18196,2.09858,5.14975
3.18196,2.11162,5.50163
3.18196,2.12467,5.83427
3.18196,2.13771,6.04939
3.18196,2.15075,5.74944
3.18196,2.1638,4.62874
3.18196,2.17684,5.506
3.18196,2.18988,5.39901
3.18196,2.20293,5.13464
3.18196,2.21597,3.92137
3.18196,2.22901,4.15276
3.18196,2.24206,3.81831
3.18196,2.2551,3.11214
3.18196,2.26814,3.29822
3.18196,2.28119,2.46589
3.18196,2.29423,3.14127
3.18196,2.30727,4.75321
3.18196,2.32032,4.51142
3.18196,2.33336,4.99134
3.18196,2.3464,2.69274
3.18196,2.35945,5.87326
3.18196,2.37249,5.80563
3.195,1.13336,1.43188
3.195,1.1464,0.988144
3.195,1.15945,1.00009
3.195,1.17249,1.3468
3.195,1.18554,2.09944
3.195,1.19858,1.5155
3.195,1.21162,1.43436
3.195,1.22467,1.96319
3.195,1.23771,2.82108
3.195,1.25075,1.94902
3.195,1.2638,4.3139
3.195,1.27684,4.19214
3.195,1.28988,4.57351
3.195,1.30293,5.53197
3.195,1.31597,8.23444
3.195,1.32901,6.53523
3.195,1.34206,10.2655
3.195,1.3551,2.59304
3.195,1.36814,10.4584
3.195,1.38119,8.87563
3.195,1.39423,0.952281
3.195,1.40727,4.97696
3.195,1.42032,8.99258
3.195,1.43336,-0.541537
3.195,1.4464,1.47251
3.195,1.45945,-6.00426
3.195,1.47249,-6.70929
3.195,1.48554,-13.2967
3.195,1.49858,-7.14215
3.195,1.51162,-10.7101
3.195,1.52467,-7.92217
3.195,1.53771,-5.58377
3.195,1.55075,-6.63364
3.195,1.5638,-7.65428
3.195,1.57684,-5.04546
3.195,1.58988,-3.83075
3.195,1.60293,-3.09958
3.195,1.61597,-3.89726
3.195,1.62901,-4.29626
3.195,1.64206,-4.01613
3.195,1.6551,-1.748
3.195,1.66814,-1.28857
3.195,1.68119,-1.25248
3.195,1.69423,-0.136713
3.195,1.70727,1.84166
3.195,1.72032,0.17416
3.195,1.73336,3.35432
3.195,1.7464,3.61263
3.195,1.75945,3.53895
3.195,1.77249,3.06085
3.195,1.78554,4.63542
3.195,1.79858,4.58066
3.195,1.81162,3.98367
3.195,1.82467,3.70815
3.195,1.83771,3.01655
3.195,1.85075,2.25209
3.195,1.8638,0.46616
3.195,1.87684,0.119487
3.195,1.88988,-2.2499
3.195,1.90293,-2.22927
3.195,1.91597,-4.95813
3.195,1.92901,-7.2155
3.195,1.94206,-6.51181
3.195,1.9551,-4.02385
3.195,1.96814,-2.63095
3.195,1.98119,-0.594387
3.195,1.99423,1.08899
3.195,2.00727,2.87036
3.195,2.02032,3.17145
3.195,2.03336,4.73054
3.195,2.0464,4.65252
3.195,2.05945,5.66328
3.195,2.07249,6.13757
3.195,2.08554,6.29879
3.195,2.09858,6.54884
3.195,2.11162,6.1077
3.195,2.12467,5.47841
3.195,2.13771,5.91981
3.195,2.15075,4.93701
3.195,2.1638,3.64676
3.195,2.17684,3.81839
3.195,2.18988,1.87711
3.195,2.20293,2.22291
3.195,2.21597,0.962185
3.195,2.22901,1.62624
3.195,2.24206,1.22618
3.195,2.2551,1.67575
3.195,2.26814,1.11946
3.195,2.28119,1.82425
3.195,2.29423,3.25074
3.195,2.30727,2.85838
3.195,2.32032,3.83591
3.195,2.33336,3.32796
3.195,2.3464,3.59484
3.195,2.35945,4.37546
3.195,2.37249,4.65867
3.20805,1.13336,1.74502
3.20805,1.1464,1.85497
3.20805,1.15945,1.68379
3.20805,1.17249,2.10158
3.20805,1.18554,1.97139
3.20805,1.19858,2.20275
3.20805,1.21162,1.66479
3.20805,1.22467,1.4763
3.20805,1.23771,1.24781
3.20805,1.25075,1.71251
3.20805,1.2638,4.42381
3.20805,1.27684,4.95851
3.20805,1.28988,4.33144
3.20805,1.30293,6.61488
3.20805,1.31597,6.77259
3.20805,1.32901,7.01169
3.20805,1.34206,9.50964
3.20805,1.3551,11.2054
3.20805,1.36814,12.6277
3.20805,1.38119,8.78785
3.20805,1.39423,7.94442
3.20805,1.40727,5.55884
3.20805,1.42032,3.67335
3.20805,1.43336,0.248019
3.20805,1.4464,2.07996
3.20805,1.45945,-6.98896
3.20805,1.47249,-5.13834
3.20805,1.48554,-1.92437
3.20805,1.49858,-0.723834
3.20805,1.51162,-6.18091
3.20805,1.52467,-2.986
3.20805,1.53771,-1.8396
3.20805,1.55075,-3.28159
3.20805,1.5638,-3.3439
3.20805,1.57684,-3.77002
3.20805,1.58988,-1.9182
3.20805,1.60293,-3.3386
3.20805,1.61597,-2.82737
3.20805,1.62901,-2.38315
3.20805,1.64206,-2.77773
3.20805,1.6551,-0.00298538
3.20805,1.66814,-1.56243
3.20805,1.68119,0.709835
3.20805,1.69423,3.52026
3.20805,1.70727,1.38328
3.20805,1.72032,2.42076
3.20805,1.73336,4.63906
3.20805,1.7464,4.01663
3.20805,1.75945,5.25094
3.20805,1.77249,5.68596
3.20805,1.78554,5.47777
3.20805,1.79858,4.32409
3.20805,1.81162,5.02037
3.20805,1.82467,3.85835
3.20805,1.83771,2.60999
3.20805,1.85075,1.99053
3.20805,1.8638,0.754418
3.20805,1.87684,-0.335999
3.20805,1.88988,-2.05609
3.20805,1.90293,-1.23571
3.20805,1.91597,-3.02778
3.20805,1.92901,-3.93556
3.20805,1.94206,-3.41432
3.20805,1.9551,-0.738322
3.20805,1.96814,-0.715642
3.20805,1.98119,1.85442
3.20805,1.99423,2.90089
3.20805,2.00727,3.24075
3.20805,2.02032,4.28379
3.20805,2.03336,5.82665
3.20805,2.0464,6.01876
3.20805,2.05945,6.46752
3.20805,2.07249,6.65908
3.20805,2.08554,5.81773
3.20805,2.09858,6.17876
3.20805,2.11162,5.81613
3.20805,2.12467,5.1289
3.20805,2.13771,4.16085
3.20805,2.15075,3.70999
3.20805,2.1638,2.81646
3.20805,2.17684,2.70825
3.20805,2.18988,1.80047
3.20805,2.20293,-0.384979
3.20805,2.21597,-0.264851
3.20805,2.22901,0.386515
3.20805,2.24206,0.329933
3.20805,2.2551,1.36613
3.20805,2.26814,-0.345808
3.20805,2.28119,1.12473
3.20805,2.29423,2.63851
3.20805,2.30727,3.34491
3.20805,2.32032,4.34409
3.20805,2.33336,3.93071
3.20805,2.3464,4.22414
3.20805,2.35945,4.4395
3.20805,2.37249,3.58062
3.22109,1.13336,2.91353
3.22109,1.1464,2.86949
3.22109,1.15945,1.96185
3.22109,1.17249,1.98088
3.22109,1.18554,2.62618
3.22109,1.19858,2.75538
3.22109,1.21162,2.6191
3.22109,1.22467,3.40656
3.22109,1.23771,2.42261
3.22109,1.25075,3.98498
3.22109,1.2638,4.62958
3.22109,1.27684,4.69828
3.22109,1.28988,5.98927
3.22109,1.30293,6.72244
3.22109,1.31597,7.61407
3.22109,1.32901,9.60024
3.22109,1.34206,10.2001
3.22109,1.3551,7.4089
3.22109,1.36814,13.0234
3.22109,1.38119,12.9211
3.22109,1.39423,11.3906
3.22109,1.40727,7.21634
3.22109,1.42032,5.39269
3.22109,1.43336,5.28041
3.22109,1.4464,4.97414
3.22109,1.45945,2.98659
3.22109,1.47249,1.64086
3.22109,1.48554,-5.4463
3.22109,1.49858,3.11202
3.22109,1.51162,-5.15235
3.22109,1.52467,0.704337
3.22109,1.53771,-2.38086
3.22109,1.55075,-1.22298
3.22109,1.5638,-1.9626
3.22109,1.57684,-2.44666
3.22109,1.58988,-1.5581
3.22109,1.60293,0.179503
3.22109,1.61597,-1.57541
3.22109,1.62901,-2.1477
3.22109,1.64206,-1.92184
3.22109,1.6551,-0.254209
3.22109,1.66814,-2.10386
3.22109,1.68119,0.792062
3.22109,1.69423,0.722334
3.22109,1.70727,5.08291
3.22109,1.72032,2.07341
3.22109,1.73336,2.32261
3.22109,1.7464,3.83371
3.22109,1.75945,3.8975
3.22109,1.77249,5.68013
3.22109,1.78554,5.28014
3.22109,1.79858,5.11032
3.22109,1.81162,4.8146
3.22109,1.82467,3.31391
3.22109,1.83771,2.17697
3.22109,1.85075,1.76582
3.22109,1.8638,1.42758
3.22109,1.87684,0.869411
3.22109,1.88988,-0.871973
3.22109,1.90293,-0.931423
3.22109,1.91597,-1.85653
3.22109,1.92901,-0.28472
3.22109,1.94206,-0.402567
3.22109,1.9551,-0.151869
3.22109,1.96814,0.294066
3.22109,1.98119,1.99823
3.22109,1.99423,3.182
3.22109,2.00727,4.9587
3.22109,2.02032,4.8076
3.22109,2.03336,5.58203
3.22109,2.0464,5.97609
3.22109,2.05945,7.92801
3.22109,2.07249,7.98416
3.22109,2.08554,7.4065
3.22109,2.09858,7.50491
3.22109,2.11162,5.77276
3.22109,2.12467,5.34405
3.22109,2.13771,4.84617
3.22109,2.15075,2.85956
3.22109,2.1638,2.44831
3.22109,2.17684,0.790275
3.22109,2.18988,0.317528
3.22109,2.20293,0.195245
3.22109,2.21597,-1.2003
3.22109,2.22901,-0.821542
3.22109,2.24206,-1.50421
3.22109,2.2551,-1.15317
3.22109,2.26814,-1.98267
3.22109,2.28119,0.0280992
3.22109,2.29423,-0.0550177
3.22109,2.30727,0.296203
3.22109,2.32032,1.4564
3.22109,2.33336,1.76557
3.22109,2.3464,2.31272
3.22109,2.35945,2.78936
3.22109,2.37249,2.96665
3.23413,1.13336,2.94243
3.23413,1.1464,3.52895
3.23413,1.15945,2.43893
3.23413,1.17249,2.85763
3.23413,1.18554,2.52773
3.23413,1.19858,2.87677
3.23413,1.21162,2.64449
3.23413,1.22467,5.08914
3.23413,1.23771,3.40254
3.23413,1.25075,3.09738
3.23413,1.2638,5.44506
3.23413,1.27684,5.93405
3.23413,1.28988,6.03849
3.23413,1.30293,6.81287
3.23413,1.31597,6.87286
3.23413,1.32901,10.7663
3.23413,1.34206,13.9901
3.23413,1.3551,7.46685
3.23413,1.36814,11.7217
3.23413,1.38119,13.6506
3.23413,1.39423,8.14434
3.23413,1.40727,7.78515
3.23413,1.42032,6.1079
3.23413,1.43336,5.84135
3.23413,1.4464,4.96925
3.23413,1.45945,4.14418
3.23413,1.47249,5.74538
3.23413,1.48554,6.59192
3.23413,1.49858,4.89332
3.23413,1.51162,-2.0062
3.23413,1.52467,3.30098
3.23413,1.53771,2.17787
3.23413,1.55075,-0.506265
3.23413,1.5638,-0.0453109
3.23413,1.57684,0.164249
3.23413,1.58988,-0.0921634
3.23413,1.60293,0.707039
3.23413,1.61597,-0.437953
3.23413,1.62901,0.232327
3.23413,1.64206,-0.281703
3.23413,1.6551,1.15608
3.23413,1.66814,0.945022
3.23413,1.68119,3.05933
3.23413,1.69423,2.06108
3.23413,1.70727,2.8616
3.23413,1.72032,4.09497
3.23413,1.73336,5.85487
3.23413,1.7464,5.01878
3.23413,1.75945,4.37629
3.23413,1.77249,6.07049
3.23413,1.78554,4.79522
3.23413,1.79858,4.22204
3.23413,1.81162,4.16576
3.23413,1.82467,3.10868
3.23413,1.83771,1.64476
3.23413,1.85075,1.2335
3.23413,1.8638,0.135058
3.23413,1.87684,-0.132398
3.23413,1.88988,-1.28976
3.23413,1.90293,-1.07913
3.23413,1.91597,-1.35481
3.23413,1.92901,-0.245052
3.23413,1.94206,-0.665465
3.23413,1.9551,0.497761
3.23413,1.96814,2.24157
3.23413,1.98119,3.89651
3.23413,1.99423,4.70854
3.23413,2.00727,6.49064
3.23413,2.02032,6.87987
3.23413,2.03336,7.27343
3.23413,2.0464,7.04311
3.23413,2.05945,8.51675
3.23413,2.07249,7.07926
3.23413,2.08554,8.14831
3.23413,2.09858,6.65556
3.23413,2.11162,6.77164
3.23413,2.12467,5.83497
3.23413,2.13771,2.68704
3.23413,2.15075,0.937475
3.23413,2.1638,0.422355
3.23413,2.17684,0.448592
3.23413,2.18988,-1.47438
3.23413,2.20293,-2.84228
3.23413,2.21597,-2.97182
3.23413,2.22901,-2.4857
3.23413,2.24206,-2.76861
3.23413,2.2551,-1.97481
3.23413,2.26814,-2.67256
3.23413,2.28119,-0.877007
3.23413,2.29423,-0.726939
3.23413,2.30727,-0.445945
3.23413,2.32032,1.53829
3.23413,2.33336,1.21329
3.23413,2.3464,1.97654
3.23413,2.35945,2.07331
3.23413,2.37249,2.41077
3.24718,1.13336,4.91781
3.24718,1.1464,4.14238
3.24718,1.15945,3.35996
3.24718,1.17249,3.45585
3.24718,1.18554,3.55496
3.24718,1.19858,3.2599
3.24718,1.21162,3.43536
3.24718,1.22467,3.48576
3.24718,1.23771,3.496
3.24718,1.25075,4.71421
3.24718,1.2638,5.55428
3.24718,1.27684,6.68377
3.24718,1.28988,6.30617
3.24718,1.30293,7.64238
3.24718,1.31597,7.27066
3.24718,1.32901,9.98528
3.24718,1.34206,10.4916
3.24718,1.3551,8.98926
3.24718,1.36814,9.07315
3.24718,1.38119,9.77229
3.24718,1.39423,8.88762
3.24718,1.40727,8.16299
3.24718,1.42032,6.63501
3.24718,1.43336,7.59843
3.24718,1.4464,8.20625
3.24718,1.45945,5.58104
3.24718,1.47249,3.90324
3.24718,1.48554,5.63423
3.24718,1.49858,10.2431
3.24718,1.51162,10.1848
3.24718,1.52467,9.84806
3.24718,1.53771,8.51047
3.24718,1.55075,6.8787
3.24718,1.5638,1.84316
3.24718,1.57684,8.91892
3.24718,1.58988,1.62082
3.24718,1.60293,13.9319
3.24718,1.61597,1.15828
3.24718,1.62901,1.06461
3.24718,1.64206,0.305341
3.24718,1.6551,5.68511
3.24718,1.66814,3.78853
3.24718,1.68119,2.39317
3.24718,1.69423,5.53672
3.24718,1.70727,4.34343
3.24718,1.72032,-0.130309
3.24718,1.73336,6.50949
3.24718,1.7464,5.86227
3.24718,1.75945,4.92134
3.24718,1.77249,5.74656
3.24718,1.78554,4.22631
3.24718,1.79858,3.7602
3.24718,1.81162,3.5645
3.24718,1.82467,2.99854
3.24718,1.83771,2.31707
3.24718,1.85075,2.06371
3.24718,1.8638,1.10175
3.24718,1.87684,1.18112
3.24718,1.88988,1.18279
3.24718,1.90293,1.16237
3.24718,1.91597,1.7615
3.24718,1.92901,1.47853
3.24718,1.94206,1.92609
3.24718,1.9551,3.08337
3.24718,1.96814,3.71872
3.24718,1.98119,6.82023
3.24718,1.99423,6.46326
3.24718,2.00727,8.26077
3.24718,2.02032,6.63929
3.24718,2.03336,7.45669
3.24718,2.0464,8.83629
3.24718,2.05945,11.3178
3.24718,2.07249,7.38182
3.24718,2.08554,7.15893
3.24718,2.09858,5.45199
3.24718,2.11162,5.36163
3.24718,2.12467,2.20459
3.24718,2.13771,-0.416684
3.24718,2.15075,0.898328
3.24718,2.1638,-1.58212
3.24718,2.17684,-2.16334
3.24718,2.18988,-3.657
3.24718,2.20293,-3.7167
3.24718,2.21597,-4.74039
3.24718,2.22901,-3.89079
3.24718,2.24206,-3.64996
3.24718,2.2551,-3.46971
3.24718,2.26814,-2.886
3.24718,2.28119,-2.78069
3.24718,2.29423,-0.0245581
3.24718,2.30727,-0.698844
3.24718,2.32032,0.38924
3.24718,2.33336,0.855762
3.24718,2.3464,1.84235
3.24718,2.35945,0.990615
3.24718,2.37249,1.69
3.26022,1.13336,4.79936
3.26022,1.1464,5.32818
3.26022,1.15945,4.1485
3.26022,1.17249,4.4055
3.26022,1.18554,4.54861
3.26022,1.19858,3.46064
3.26022,1.21162,4.29932
3.26022,1.22467,4.87719
3.26022,1.23771,4.95067
3.26022,1.25075,5.39701
3.26022,1.2638,5.02393
3.26022,1.27684,6.54248
3.26022,1.28988,7.97532
3.26022,1.30293,7.36929
3.26022,1.31597,6.65844
3.26022,1.32901,9.81842
3.26022,1.34206,10.0289
3.26022,1.3551,12.5071
3.26022,1.36814,12.2498
3.26022,1.38119,7.49269
3.26022,1.39423,11.5174
3.26022,1.40727,9.24747
3.26022,1.42032,9.4371
3.26022,1.43336,10.27
3.26022,1.4464,7.27409
3.26022,1.45945,10.8248
3.26022,1.47249,23.8062
3.26022,1.48554,15.1934
3.26022,1.49858,13.1964
3.26022,1.51162,1.74136
3.26022,1.52467,7.52466
3.26022,1.53771,8.88459
3.26022,1.55075,7.16383
3.26022,1.5638,0.991479
3.26022,1.57684,3.70051
3.26022,1.58988,5.01172
3.26022,1.60293,2.34559
3.26022,1.61597,6.26227
3.26022,1.62901,3.70413
3.26022,1.64206,2.63534
3.26022,1.6551,9.0909
3.26022,1.66814,3.09073
3.26022,1.68119,7.29055
3.26022,1.69423,5.63216
3.26022,1.70727,2.5122
3.26022,1.72032,5.98828
3.26022,1.73336,7.17229
3.26022,1.7464,5.40795
3.26022,1.75945,3.21664
3.26022,1.77249,6.24494
3.26022,1.78554,3.08933
3.26022,1.79858,2.77255
3.26022,1.81162,3.57545
3.26022,1.82467,2.17553
3.26022,1.83771,1.83945
3.26022,1.85075,1.96369
3.26022,1.8638,1.31192
3.26022,1.87684,1.11549
3.26022,1.88988,0.0806831
3.26022,1.90293,2.55619
3.26022,1.91597,5.89061
3.26022,1.92901,1.69831
3.26022,1.94206,2.77121
3.26022,1.9551,4.7619
3.26022,1.96814,5.96317
3.26022,1.98119,9.89306
3.26022,1.99423,6.47701
3.26022,2.00727,7.12198
3.26022,2.02032,9.27371
3.26022,2.03336,9.74461
3.26022,2.0464,9.65145
3.26022,2.05945,12.7786
3.26022,2.07249,12.298
3.26022,2.08554,8.85447
3.26022,2.09858,7.51627
3.26022,2.11162,5.00945
3.26022,2.12467,6.61829
3.26022,2.13771,1.91542
3.26022,2.15075,1.53235
3.26022,2.1638,-0.280758
3.26022,2.17684,-1.99276
3.26022,2.18988,-2.54402
3.26022,2.20293,-4.09239
3.26022,2.21597,-5.74824
3.26022,2.22901,-3.95766
3.26022,2.24206,-3.11594
3.26022,2.2551,-2.52248
3.26022,2.26814,-4.13046
3.26022,2.28119,-2.13549
3.26022,2.29423,-2.38454
3.26022,2.30727,-1.89483
3.26022,2.32032,-0.84272
3.26022,2.33336,-1.05397
3.26022,2.3464,0.112806
3.26022,2.35945,0.75863
3.26022,2.37249,0.890718
3.27326,1.13336,5.57717
3.27326,1.1464,4.27705
3.27326,1.15945,4.99561
3.27326,1.17249,4.70069
3.27326,1.18554,3.65866
3.27326,1.19858,3.90049
3.27326,1.21162,4.01875
3.27326,1.22467,3.59367
3.27326,1.23771,4.29263
3.27326,1.25075,4.27254
3.27326,1.2638,6.26993
3.27326,1.27684,6.39405
3.27326,1.28988,7.1129
3.27326,1.30293,7.10455
3.27326,1.31597,6.21787
3.27326,1.32901,7.42108
3.27326,1.34206,7.23712
3.27326,1.3551,13.2365
3.27326,1.36814,5.62792
3.27326,1.38119,12.9491
3.27326,1.39423,12.5782
3.27326,1.40727,9.99117
3.27326,1.42032,8.39488
3.27326,1.43336,6.91255
3.27326,1.4464,2.93198
3.27326,1.45945,4.72286
3.27326,1.47249,17.1389
3.27326,1.48554,7.00179
3.27326,1.49858,11.9583
3.27326,1.51162,10.838
3.27326,1.52467,3.22223
3.27326,1.53771,-1.03908
3.27326,1.55075,19.9849
3.27326,1.5638,7.71559
3.27326,1.57684,17.9933
3.27326,1.58988,18.2046
3.27326,1.60293,2.0094
3.27326,1.61597,4.54959
3.27326,1.62901,4.7512
3.27326,1.64206,4.05
3.27326,1.6551,12.5272
3.27326,1.66814,12.0795
3.27326,1.68119,6.08269
3.27326,1.69423,5.74222
3.27326,1.70727,5.10081
3.27326,1.72032,3.76709
3.27326,1.73336,6.65058
3.27326,1.7464,6.46546
3.27326,1.75945,4.65432
3.27326,1.77249,4.0885
3.27326,1.78554,2.90596
3.27326,1.79858,2.28019
3.27326,1.81162,3.0845
3.27326,1.82467,2.05128
3.27326,1.83771,2.00401
3.27326,1.85075,1.67984
3.27326,1.8638,1.42127
3.27326,1.87684,1.18483
3.27326,1.88988,1.05463
3.27326,1.90293,1.46825
3.27326,1.91597,2.56725
3.27326,1.92901,2.83447
3.27326,1.94206,4.78882
3.27326,1.9551,2.45234
3.27326,1.96814,11.3983
3.27326,1.98119,12.054
3.27326,1.99423,8.76725
3.27326,2.00727,9.58146
3.27326,2.02032,8.98448
3.27326,2.03336,11.8306
3.27326,2.0464,9.45445
3.27326,2.05945,14.7932
3.27326,2.07249,12.4073
3.27326,2.08554,7.87236
3.27326,2.09858,5.86086
3.27326,2.11162,4.16966
3.27326,2.12467,2.77936
3.27326,2.13771,2.10955
3.27326,2.15075,-0.354431
3.27326,2.1638,-2.36519
3.27326,2.17684,-2.24203
3.27326,2.18988,-4.43093
3.27326,2.20293,-4.26781
3.27326,2.21597,-5.28386
3.27326,2.22901,-3.95176
3.27326,2.24206,-4.46279
3.27326,2.2551,-4.5832
3.27326,2.26814,-4.20293
3.27326,2.28119,-3.09781
3.27326,2.29423,-1.98393
3.27326,2.30727,-1.69346
3.27326,2.32032,-0.881134
3.27326,2.33336,-1.04276
3.27326,2.3464,-0.199849
3.27326,2.35945,0.727174
3.27326,2.37249,0.251114
3.28631,1.13336,4.51814
3.28631,1.1464,6.58338
3.28631,1.15945,3.23623
3.28631,1.17249,4.21957
3.28631,1.18554,5.04565
3.28631,1.19858,3.48725
3.28631,1.21162,3.20864
3.28631,1.22467,3.90967
3.28631,1.23771,3.52832
3.28631,1.25075,3.65765
3.28631,1.2638,4.27573
3.28631,1.27684,6.26175
3.28631,1.28988,6.40212
3.28631,1.30293,4.97367
3.28631,1.31597,2.13487
3.28631,1.32901,7.01908
3.28631,1.34206,7.44144
3.28631,1.3551,1.94907
3.28631,1.36814,3.22451
3.28631,1.38119,7.84097
3.28631,1.39423,7.01065
3.28631,1.40727,4.72926
3.28631,1.42032,4.49837
3.28631,1.43336,7.30507
3.28631,1.4464,1.82357
3.28631,1.45945,3.98762
3.28631,1.47249,3.32218
3.28631,1.48554,9.7424
3.28631,1.49858,10.8486
3.28631,1.51162,12.9215
3.28631,1.52467,13.2657
3.28631,1.53771,1.05562
3.28631,1.55075,5.0526
3.28631,1.5638,7.78905
3.28631,1.57684,8.37099
3.28631,1.58988,15.5373
3.28631,1.60293,9.68037
3.28631,1.61597,6.52934
3.28631,1.62901,3.44706
3.28631,1.64206,6.606
3.28631,1.6551,10.4625
3.28631,1.66814,8.68296
3.28631,1.68119,9.09084
3.28631,1.69423,8.31737
3.28631,1.70727,5.45915
3.28631,1.72032,5.59016
3.28631,1.73336,6.7026
3.28631,1.7464,5.38197
3.28631,1.75945,4.30814
3.28631,1.77249,4.22148
3.28631,1.78554,2.73465
3.28631,1.79858,1.97993
3.28631,1.81162,3.10672
3.28631,1.82467,1.42743
3.28631,1.83771,0.815171
3.28631,1.85075,0.584373
3.28631,1.8638,0.450003
3.28631,1.87684,0.201123
3.28631,1.88988,1.1421
3.28631,1.90293,2.52977
3.28631,1.91597,1.8042
3.28631,1.92901,3.21955
3.28631,1.94206,5.62853
3.28631,1.9551,7.77859
3.28631,1.96814,6.62017
3.28631,1.98119,12.5417
3.28631,1.99423,11.7
3.28631,2.00727,12.1689
3.28631,2.02032,10.5789
3.28631,2.03336,12.1563
3.28631,2.0464,11.0738
3.28631,2.05945,9.42379
3.28631,2.07249,9.71546
3.28631,2.08554,6.28995
3.28631,2.09858,6.6941
3.28631,2.11162,2.58898
3.28631,2.12467,-0.441091
3.28631,2.13771,0.430772
3.28631,2.15075,-2.57404
3.28631,2.1638,-2.76835
3.28631,2.17684,-4.50615
3.28631,2.18988,-5.25282
3.28631,2.20293,-6.41679
3.28631,2.21597,-7.39196
3.28631,2.22901,-6.25132
3.28631,2.24206,-6.1214
3.28631,2.2551,-5.17517
3.28631,2.26814,-4.75185
3.28631,2.28119,-3.79144
3.28631,2.29423,-3.41612
3.28631,2.30727,-3.10218
3.28631,2.32032,-1.58854
3.28631,2.33336,-1.64106
3.28631,2.3464,-0.815816
3.28631,2.35945,-0.344654
3.28631,2.37249,-0.13725
3.29935,1.13336,8.42479
3.29935,1.1464,8.11363
3.29935,1.15945,5.9692
3.29935,1.17249,5.10384
3.29935,1.18554,4.35883
3.29935,1.19858,3.49785
3.29935,1.21162,3.52704
3.29935,1.22467,3.45655
3.29935,1.23771,2.82566
3.29935,1.25075,3.83355
3.29935,1.2638,3.55833
3.29935,1.27684,4.01452
3.29935,1.28988,4.06522
3.29935,1.30293,4.47164
3.29935,1.31597,4.14922
3.29935,1.32901,5.73922
3.29935,1.34206,3.85046
3.29935,1.3551,4.21966
3.29935,1.36814,2.23238
3.29935,1.38119,4.48851
3.29935,1.39423,5.34747
3.29935,1.40727,4.08383
3.29935,1.42032,0.335599
3.29935,1.43336,2.22599
3.29935,1.4464,1.34876
3.29935,1.45945,3.86626
3.29935,1.47249,2.34781
3.29935,1.48554,5.36968
3.29935,1.49858,4.87219
3.29935,1.51162,4.65619
3.29935,1.52467,4.6167
3.29935,1.53771,6.89124
3.29935,1.55075,6.08052
3.29935,1.5638,7.21785
3.29935,1.57684,13.6484
3.29935,1.58988,16.8053
3.29935,1.60293,16.2097
3.29935,1.61597,10.2091
3.29935,1.62901,12.2307
3.29935,1.64206,8.66116
3.29935,1.6551,10.6386
3.29935,1.66814,4.91653
3.29935,1.68119,7.61488
3.29935,1.69423,5.53702
3.29935,1.70727,6.87271
3.29935,1.72032,5.83419
3.29935,1.73336,5.27478
3.29935,1.7464,3.85161
3.29935,1.75945,3.16335
3.29935,1.77249,3.16693
3.29935,1.78554,1.48924
3.29935,1.79858,1.32403
3.29935,1.81162,1.61335
3.29935,1.82467,1.15415
3.29935,1.83771,0.925777
3.29935,1.85075,2.2503
3.29935,1.8638,1.41345
3.29935,1.87684,0.622092
3.29935,1.88988,2.51624
3.29935,1.90293,3.72404
3.29935,1.91597,7.18576
3.29935,1.92901,6.52506
3.29935,1.94206,6.27054
3.29935,1.9551,12.6003
3.29935,1.96814,15.309
3.29935,1.98119,12.598
3.29935,1.99423,15.2243
3.29935,2.00727,13.9726
3.29935,2.02032,12.8602
3.29935,2.03336,11.239
3.29935,2.0464,11.0758
3.29935,2.05945,6.86822
3.29935,2.07249,7.36949
3.29935,2.08554,4.98923
3.29935,2.09858,4.40123
3.29935,2.11162,2.24647
3.29935,2.12467,0.306738
3.29935,2.13771,-1.61563
3.29935,2.15075,-2.98541
3.29935,2.1638,-3.55261
3.29935,2.17684,-4.65005
3.29935,2.18988,-6.38591
3.29935,2.20293,-5.90852
3.29935,2.21597,-6.67943
3.29935,2.22901,-5.41098
3.29935,2.24206,-3.96754
3.29935,2.2551,-3.91424
3.29935,2.26814,-4.20517
3.29935,2.28119,-3.96095
3.29935,2.29423,-3.56849
3.29935,2.30727,-2.99027
3.29935,2.32032,-2.20998
3.29935,2.33336,-2.16606
3.29935,2.3464,-1.01985
3.29935,2.35945,-1.14891
3.29935,2.37249,-0.801407
3.31239,1.13336,10.1148
3.31239,1.1464,7.50962
3.31239,1.15945,4.629
3.31239,1.17249,5.06181
3.31239,1.18554,4.52518
3.31239,1.19858,3.85091
3.31239,1.21162,3.30248
3.31239,1.22467,3.75941
3.31239,1.23771,3.35043
3.31239,1.25075,3.31426
3.31239,1.2638,3.29936
3.31239,1.27684,2.89904
3.31239,1.28988,4.09564
3.31239,1.30293,3.09831
3.31239,1.31597,2.47926
3.31239,1.32901,4.71144
3.31239,1.34206,4.41541
3.31239,1.3551,3.98352
3.31239,1.36814,2.42107
3.31239,1.38119,3.7465
3.31239,1.39423,3.46199
3.31239,1.40727,3.96814
3.31239,1.42032,2.65758
3.31239,1.43336,2.17643
3.31239,1.4464,-0.294076
3.31239,1.45945,2.67229
3.31239,1.47249,1.45267
3.31239,1.48554,2.94198
3.31239,1.49858,4.89238
3.31239,1.51162,2.88777
3.31239,1.52467,13.3525
3.31239,1.53771,12.0158
3.31239,1.55075,3.34402
3.31239,1.5638,9.88141
3.31239,1.57684,4.32048
3.31239,1.58988,9.27017
3.31239,1.60293,11.0361
3.31239,1.61597,12.7938
3.31239,1.62901,8.27481
3.31239,1.64206,10.4819
3.31239,1.6551,10.3475
3.31239,1.66814,9.92883
3.31239,1.68119,6.44191
3.31239,1.69423,6.43569
3.31239,1.70727,5.66277
3.31239,1.72032,3.36214
3.31239,1.73336,4.50878
3.31239,1.7464,3.08371
3.31239,1.75945,1.99145
3.31239,1.77249,1.49319
3.31239,1.78554,2.70768
3.31239,1.79858,0.65853
3.31239,1.81162,1.40689
3.31239,1.82467,1.70066
3.31239,1.83771,0.586049
3.31239,1.85075,1.98506
3.31239,1.8638,1.03443
3.31239,1.87684,1.52773
3.31239,1.88988,3.88482
3.31239,1.90293,5.08267
3.31239,1.91597,3.65073
3.31239,1.92901,8.27528
3.31239,1.94206,8.13681
3.31239,1.9551,11.0519
3.31239,1.96814,11.305
3.31239,1.98119,12.3582
3.31239,1.99423,12.5328
3.31239,2.00727,12.8427
3.31239,2.02032,10.3922
3.31239,2.03336,8.52069
3.31239,2.0464,7.30893
3.31239,2.05945,5.5275
3.31239,2.07249,5.33099
3.31239,2.08554,4.61751
3.31239,2.09858,2.88091
3.31239,2.11162,1.90033
3.31239,2.12467,-1.27315
3.31239,2.13771,-0.941907
3.31239,2.15075,-3.741
3.31239,2.1638,-3.93802
3.31239,2.17684,-4.739
3.31239,2.18988,-7.14345
3.31239,2.20293,-6.1134
3.31239,2.21597,-6.5788
3.31239,2.22901,-5.71764
3.31239,2.24206,-6.55211
3.31239,2.2551,-5.13446
3.31239,2.26814,-4.70094
3.31239,2.28119,-4.09897
3.31239,2.29423,-3.85549
3.31239,2.30727,-3.96541
3.31239,2.32032,-2.15819
3.31239,2.33336,-2.81053
3.31239,2.3464,-1.26846
3.31239,2.35945,-1.76475
3.31239,2.37249,-1.30808
3.32544,1.13336,8.72675
3.32544,1.1464,9.65079
3.32544,1.15945,4.57192
3.32544,1.17249,3.40802
3.32544,1.18554,4.36987
3.32544,1.19858,3.04668
3.32544,1.21162,3.21668
3.32544,1.22467,3.15681
3.32544,1.23771,2.64584
3.32544,1.25075,2.56568
3.32544,1.2638,2.83088
3.32544,1.27684,3.69584
3.32544,1.28988,2.48201
3.32544,1.30293,2.42407
3.32544,1.31597,1.03839
3.32544,1.32901,2.17138
3.32544,1.34206,3.17589
3.32544,1.3551,1.32436
3.32544,1.36814,0.90041
3.32544,1.38119,2.31671
3.32544,1.39423,0.430318
3.32544,1.40727,0.439277
3.32544,1.42032,-0.235569
3.32544,1.43336,-0.42351
3.32544,1.4464,-1.98765
3.32544,1.45945,-1.24276
3.32544,1.47249,-2.28441
3.32544,1.48554,0.945026
3.32544,1.49858,-1.79171
3.32544,1.51162,1.07192
3.32544,1.52467,0.366445
3.32544,1.53771,1.22702
3.32544,1.55075,2.20244
3.32544,1.5638,4.83667
3.32544,1.57684,3.41371
3.32544,1.58988,5.62412
3.32544,1.60293,6.9977
3.32544,1.61597,13.1875
3.32544,1.62901,11.0774
3.32544,1.64206,11.1103
3.32544,1.6551,8.55357
3.32544,1.66814,7.79176
3.32544,1.68119,5.83268
3.32544,1.69423,5.18555
3.32544,1.70727,3.30579
3.32544,1.72032,3.38882
3.32544,1.73336,3.31074
3.32544,1.7464,1.6961
3.32544,1.75945,1.32893
3.32544,1.77249,0.963645
3.32544,1.78554,0.702383
3.32544,1.79858,0.883334
3.32544,1.81162,1.12693
3.32544,1.82467,0.827512
3.32544,1.83771,1.33486
3.32544,1.85075,0.934568
3.32544,1.8638,1.45017
3.32544,1.87684,2.46878
3.32544,1.88988,3.9089
3.32544,1.90293,6.45059
3.32544,1.91597,5.66155
3.32544,1.92901,8.39881
3.32544,1.94206,10.9056
3.32544,1.9551,12.4692
3.32544,1.96814,13.2024
3.32544,1.98119,7.24407
3.32544,1.99423,12.1598
3.32544,2.00727,9.10124
3.32544,2.02032,9.89414
3.32544,2.03336,9.6454
3.32544,2.0464,5.48494
3.32544,2.05945,5.18318
3.32544,2.07249,5.53293
3.32544,2.08554,1.68686
3.32544,2.09858,2.72884
3.32544,2.11162,2.57771
3.32544,2.12467,1.78241
3.32544,2.13771,-1.24965
3.32544,2.15075,-1.86577
3.32544,2.1638,-4.30962
3.32544,2.17684,-5.29916
3.32544,2.18988,-4.34276
3.32544,2.20293,-7.27021
3.32544,2.21597,-5.30671
3.32544,2.22901,-6.38021
3.32544,2.24206,-6.38021
3.32544,2.2551,-5.33951
3.32544,2.26814,-4.53396
3.32544,2.28119,-3.97996
3.32544,2.29423,-4.14144
3.32544,2.30727,-3.89761
3.32544,2.32032,-2.33772
3.32544,2.33336,-2.72536
3.32544,2.3464,-1.81787
3.32544,2.35945,-1.84629
3.32544,2.37249,-1.77748
3.33848,1.13336,9.49092
3.33848,1.1464,9.34456
3.33848,1.15945,5.27394
3.33848,1.17249,4.50403
3.33848,1.18554,3.81639
3.33848,1.19858,2.86594
3.33848,1.21162,3.05482
3.33848,1.22467,1.98413
3.33848,1.23771,2.09858
3.33848,1.25075,1.68095
3.33848,1.2638,1.88386
3.33848,1.27684,1.70201
3.33848,1.28988,1.87879
3.33848,1.30293,1.18391
3.33848,1.31597,0.595283
3.33848,1.32901,2.02143
3.33848,1.34206,1.27511
3.33848,1.3551,0.768823
3.33848,1.36814,-1.13814
3.33848,1.38119,0.487829
3.33848,1.39423,-1.37546
3.33848,1.40727,-0.54
3.33848,1.42032,-2.50841
3.33848,1.43336,-2.5197
3.33848,1.4464,-3.57713
3.33848,1.45945,-0.929988
3.33848,1.47249,-2.93756
3.33848,1.48554,-2.6719
3.33848,1.49858,-1.57333
3.33848,1.51162,-1.93085
3.33848,1.52467,-0.585417
3.33848,1.53771,0.33387
3.33848,1.55075,-2.17632
3.33848,1.5638,2.31617
3.33848,1.57684,0.35325
3.33848,1.58988,0.78442
3.33848,1.60293,4.20573
3.33848,1.61597,10.6149
3.33848,1.62901,13.0067
3.33848,1.64206,11.1625
3.33848,1.6551,7.99401
3.33848,1.66814,2.15092
3.33848,1.68119,3.99117
3.33848,1.69423,4.58364
3.33848,1.70727,1.38849
3.33848,1.72032,0.800303
3.33848,1.73336,1.23164
3.33848,1.7464,0.933232
3.33848,1.75945,0.518036
3.33848,1.77249,-1.12932
3.33848,1.78554,-0.659253
3.33848,1.79858,-0.284799
3.33848,1.81162,0.581707
3.33848,1.82467,0.564579
3.33848,1.83771,0.132153
3.33848,1.85075,0.868492
3.33848,1.8638,3.12415
3.33848,1.87684,3.43682
3.33848,1.88988,3.45261
3.33848,1.90293,8.58403
3.33848,1.91597,9.11022
3.33848,1.92901,10.3371
3.33848,1.94206,11.898
3.33848,1.9551,12.2692
3.33848,1.96814,8.64801
3.33848,1.98119,9.04841
3.33848,1.99423,6.96771
3.33848,2.00727,15.1139
3.33848,2.02032,6.50625
3.33848,2.03336,5.31528
3.33848,2.0464,5.76729
3.33848,2.05945,1.07133
3.33848,2.07249,1.07979
3.33848,2.08554,0.429663
3.33848,2.09858,1.8991
3.33848,2.11162,-1.76332
3.33848,2.12467,-2.61347
3.33848,2.13771,-4.84879
3.33848,2.15075,-5.95861
3.33848,2.1638,-4.68377
3.33848,2.17684,-5.9106
3.33848,2.18988,-6.70694
3.33848,2.20293,-5.8751
3.33848,2.21597,-5.93536
3.33848,2.22901,-5.9175
3.33848,2.24206,-6.21633
3.33848,2.2551,-5.12145
3.33848,2.26814,-4.25218
3.33848,2.28119,-3.6389
3.33848,2.29423,-4.01089
3.33848,2.30727,-3.78267
3.33848,2.32032,-2.59673
3.33848,2.33336,-2.11589
3.33848,2.3464,-1.66259
3.33848,2.35945,-2.91731
3.33848,2.37249,-1.88163
3.35153,1.13336,19.0692
3.35153,1.1464,11.9466
3.35153,1.15945,7.34943
3.35153,1.17249,5.37398
3.35153,1.18554,5.62923
3.35153,1.19858,2.58361
3.35153,1.21162,2.63647
3.35153,1.22467,3.53542
3.35153,1.23771,3.35127
3.35153,1.25075,0.97046
3.35153,1.2638,0.720425
3.35153,1.27684,0.744299
3.35153,1.28988,0.13116
3.35153,1.30293,-0.754587
3.35153,1.31597,-0.244148
3.35153,1.32901,0.0703321
3.35153,1.34206,0.749168
3.35153,1.3551,-0.87319
3.35153,1.36814,-2.5236
3.35153,1.38119,-2.69587
3.35153,1.39423,-0.974394
3.35153,1.40727,-2.93073
3.35153,1.42032,-2.63588
3.35153,1.43336,-6.27771
3.35153,1.4464,-4.92709
3.35153,1.45945,-3.20834
3.35153,1.47249,-6.09588
3.35153,1.48554,-3.92794
3.35153,1.49858,-4.21426
3.35153,1.51162,-4.73315
3.35153,1.52467,-3.45535
3.35153,1.53771,-4.49958
3.35153,1.55075,-2.38051
3.35153,1.5638,0.43527
3.35153,1.57684,-1.43965
3.35153,1.58988,3.54107
3.35153,1.60293,5.86806
3.35153,1.61597,3.16915
3.35153,1.62901,9.72605
3.35153,1.64206,9.30516
3.35153,1.6551,6.9541
3.35153,1.66814,2.56702
3.35153,1.68119,3.03527
3.35153,1.69423,1.35514
3.35153,1.70727,-0.182107
3.35153,1.72032,-0.430941
3.35153,1.73336,-0.927063
3.35153,1.7464,0.39593
3.35153,1.75945,-0.401655
3.35153,1.77249,-1.16354
3.35153,1.78554,-0.691855
3.35153,1.79858,-0.879408
3.35153,1.81162,0.310099
3.35153,1.82467,0.900008
3.35153,1.83771,0.922071
3.35153,1.85075,1.74105
3.35153,1.8638,2.08797
3.35153,1.87684,5.58394
3.35153,1.88988,4.00197
3.35153,1.90293,9.53076
3.35153,1.91597,11.6465
3.35153,1.92901,11.3727
3.35153,1.94206,11.7144
3.35153,1.9551,10.2871
3.35153,1.96814,9.95964
3.35153,1.98119,6.75959
3.35153,1.99423,5.6379
3.35153,2.00727,5.84337
3.35153,2.02032,5.53504
3.35153,2.03336,2.93505
3.35153,2.0464,3.46362
3.35153,2.05945,2.49809
3.35153,2.07249,0.781467
3.35153,2.08554,-1.07839
3.35153,2.09858,0.32556
3.35153,2.11162,-2.02982
3.35153,2.12467,-2.13079
3.35153,2.13771,-4.23706
3.35153,2.15075,-4.38502
3.35153,2.1638,-5.54159
3.35153,2.17684,-5.76158
3.35153,2.18988,-5.81372
3.35153,2.20293,-5.76777
3.35153,2.21597,-5.49506
3.35153,2.22901,-5.0586
3.35153,2.24206,-4.43144
3.35153,2.2551,-4.89991
3.35153,2.26814,-4.30415
3.35153,2.28119,-3.95124
3.35153,2.29423,-3.6515
3.35153,2.30727,-3.60426
3.35153,2.32032,-2.66929
3.35153,2.33336,-3.21887
3.35153,2.3464,-2.13634
3.35153,2.35945,-2.3841
3.35153,2.37249,-2.19059
3.36457,1.13336,12.8929
3.36457,1.1464,10.187
3.36457,1.15945,5.95059
3.36457,1.17249,6.13254
3.36457,1.18554,3.63583
3.36457,1.19858,3.01859
3.36457,1.21162,3.09191
3.36457,1.22467,2.34164
3.36457,1.23771,1.0078
3.36457,1.25075,0.614999
3.36457,1.2638,0.49035
3.36457,1.27684,-0.216294
3.36457,1.28988,-0.107743
3.36457,1.30293,-0.630913
3.36457,1.31597,-1.71411
3.36457,1.32901,-1.49035
3.36457,1.34206,-2.494
3.36457,1.3551,-2.06888
3.36457,1.36814,-4.21285
3.36457,1.38119,-4.2107
3.36457,1.39423,-4.63756
3.36457,1.40727,-3.75982
3.36457,1.42032,-5.53489
3.36457,1.43336,-5.59327
3.36457,1.4464,-7.93176
3.36457,1.45945,-5.63549
3.36457,1.47249,-6.55045
3.36457,1.48554,-7.74771
3.36457,1.49858,0.0758705
3.36457,1.51162,-6.36831
3.36457,1.52467,-5.96638
3.36457,1.53771,-6.8111
3.36457,1.55075,-3.62788
3.36457,1.5638,-2.55033
3.36457,1.57684,-2.97001
3.36457,1.58988,4.97179
3.36457,1.60293,3.2316
3.36457,1.61597,4.87134
3.36457,1.62901,2.65663
3.36457,1.64206,3.1846
3.36457,1.6551,5.39483
3.36457,1.66814,2.02233
3.36457,1.68119,0.942671
3.36457,1.69423,-0.714269
3.36457,1.70727,-1.07468
3.36457,1.72032,-0.675709
3.36457,1.73336,-1.82506
3.36457,1.7464,-1.66144
3.36457,1.75945,-2.81271
3.36457,1.77249,-2.04302
3.36457,1.78554,-2.11686
3.36457,1.79858,-1.05322
3.36457,1.81162,-1.13524
3.36457,1.82467,-0.351305
3.36457,1.83771,-0.518424
3.36457,1.85075,0.426803
3.36457,1.8638,1.70028
3.36457,1.87684,3.55687
3.36457,1.88988,5.58137
3.36457,1.90293,5.64678
3.36457,1.91597,6.63828
3.36457,1.92901,12.5641
3.36457,1.94206,6.40292
3.36457,1.9551,10.6079
3.36457,1.96814,9.45138
3.36457,1.98119,6.50183
3.36457,1.99423,6.07642
3.36457,2.00727,4.91195
3.36457,2.02032,2.65858
3.36457,2.03336,4.11928
3.36457,2.0464,1.18391
3.36457,2.05945,0.725398
3.36457,2.07249,0.302611
3.36457,2.08554,-1.1236
3.36457,2.09858,-0.860889
3.36457,2.11162,-1.9287
3.36457,2.12467,-3.66473
3.36457,2.13771,-4.5088
3.36457,2.15075,-4.4285
3.36457,2.1638,-5.4333
3.36457,2.17684,-5.71396
3.36457,2.18988,-5.53728
3.36457,2.20293,-5.50336
3.36457,2.21597,-5.56026
3.36457,2.22901,-5.17428
3.36457,2.24206,-4.56628
3.36457,2.2551,-4.55371
3.36457,2.26814,-4.17595
3.36457,2.28119,-3.85957
3.36457,2.29423,-3.64825
3.36457,2.30727,-3.47759
3.36457,2.32032,-3.14469
3.36457,2.33336,-1.53278
3.36457,2.3464,-1.14139
3.36457,2.35945,-1.70474
3.36457,2.37249,-2.26724
3.37761,1.13336,19.062
3.37761,1.1464,8.8259
3.37761,1.15945,8.73187
3.37761,1.17249,7.65269
3.37761,1.18554,5.52369
3.37761,1.19858,2.28133
3.37761,1.21162,2.85799
3.37761,1.22467,1.05804
3.37761,1.23771,0.61691
3.37761,1.25075,0.234693
3.37761,1.2638,-0.730271
3.37761,1.27684,-1.20197
3.37761,1.28988,-0.977673
3.37761,1.30293,-2.81267
3.37761,1.31597,-2.8359
3.37761,1.32901,-3.15279
3.37761,1.34206,-2.42732
3.37761,1.3551,-4.11814
3.37761,1.36814,-5.34166
3.37761,1.38119,-3.9339
3.37761,1.39423,-5.51733
3.37761,1.40727,-5.85902
3.37761,1.42032,-6.2708
3.37761,1.43336,-9.83524
3.37761,1.4464,-9.88949
3.37761,1.45945,-7.93321
3.37761,1.47249,-10.057
3.37761,1.48554,-9.07168
3.37761,1.49858,-8.94752
3.37761,1.51162,-7.69153
3.37761,1.52467,-6.07936
3.37761,1.53771,-6.52396
3.37761,1.55075,-4.79906
3.37761,1.5638,-3.96678
3.37761,1.57684,-2.98276
3.37761,1.58988,-0.579001
3.37761,1.60293,1.15176
3.37761,1.61597,2.30272
3.37761,1.62901,8.23576
3.37761,1.64206,6.05626
3.37761,1.6551,2.69217
3.37761,1.66814,1.97212
3.37761,1.68119,-0.508485
3.37761,1.69423,-4.99036
3.37761,1.70727,0.688871
3.37761,1.72032,0.647369
3.37761,1.73336,-3.28048
3.37761,1.7464,-3.37234
3.37761,1.75945,-3.85325
3.37761,1.77249,-3.34442
3.37761,1.78554,-2.44864
3.37761,1.79858,-1.84604
3.37761,1.81162,0.24678
3.37761,1.82467,-0.425131
3.37761,1.83771,0.919588
3.37761,1.85075,0.626822
3.37761,1.8638,2.89438
3.37761,1.87684,9.59682
3.37761,1.88988,4.49536
3.37761,1.90293,12.3675
3.37761,1.91597,13.1091
3.37761,1.92901,16.9493
3.37761,1.94206,9.71663
3.37761,1.9551,8.42489
3.37761,1.96814,9.20427
3.37761,1.98119,1.59211
3.37761,1.99423,3.93929
3.37761,2.00727,3.48996
3.37761,2.02032,2.27448
3.37761,2.03336,2.28452
3.37761,2.0464,1.01546
3.37761,2.05945,-0.131377
3.37761,2.07249,-2.35904
3.37761,2.08554,-2.62431
3.37761,2.09858,-3.12201
3.37761,2.11162,-3.37231
3.37761,2.12467,-4.18563
3.37761,2.13771,-6.4525
3.37761,2.15075,-6.11623
3.37761,2.1638,-6.41667
3.37761,2.17684,-6.29992
3.37761,2.18988,-6.60916
3.37761,2.20293,-6.04414
3.37761,2.21597,-5.96326
3.37761,2.22901,-5.82272
3.37761,2.24206,-5.84294
3.37761,2.2551,-4.40942
3.37761,2.26814,-4.30634
3.37761,2.28119,-3.71363
3.37761,2.29423,-3.04674
3.37761,2.30727,-4.00061
3.37761,2.32032,-3.13405
3.37761,2.33336,-3.16051
3.37761,2.3464,-2.53553
3.37761,2.35945,-3.00864
3.37761,2.37249,-2.9001
3.39066,1.13336,17.1805
3.39066,1.1464,12.7241
3.39066,1.15945,4.42609
3.39066,1.17249,3.92456
3.39066,1.18554,6.80236
3.39066,1.19858,1.54219
3.39066,1.21162,3.99098
3.39066,1.22467,2.00436
3.39066,1.23771,-0.152456
3.39066,1.25075,-1.44177
3.39066,1.2638,-2.28965
3.39066,1.27684,-2.87823
3.39066,1.28988,-3.83115
3.39066,1.30293,-4.89109
3.39066,1.31597,-4.59355
3.39066,1.32901,-3.28178
3.39066,1.34206,-4.64072
3.39066,1.3551,-4.92978
3.39066,1.36814,-8.43369
3.39066,1.38119,-7.76367
3.39066,1.39423,-8.38565
3.39066,1.40727,-7.41994
3.39066,1.42032,-8.74251
3.39066,1.43336,-14.9186
3.39066,1.4464,-11.3304
3.39066,1.45945,-11.9671
3.39066,1.47249,-11.6298
3.39066,1.48554,-11.3771
3.39066,1.49858,-10.082
3.39066,1.51162,-9.51914
3.39066,1.52467,-7.69943
3.39066,1.53771,-4.38568
3.39066,1.55075,-5.92161
3.39066,1.5638,-3.9889
3.39066,1.57684,-3.83653
3.39066,1.58988,7.59149
3.39066,1.60293,-2.38414
3.39066,1.61597,2.15285
3.39066,1.62901,1.87135
3.39066,1.64206,5.90714
3.39066,1.6551,1.58752
3.39066,1.66814,-2.22093
3.39066,1.68119,-3.58761
3.39066,1.69423,-3.75254
3.39066,1.70727,-6.90935
3.39066,1.72032,-4.3708
3.39066,1.73336,-6.39558
3.39066,1.7464,-5.5154
3.39066,1.75945,-4.47783
3.39066,1.77249,-5.46706
3.39066,1.78554,-3.93564
3.39066,1.79858,-3.75774
3.39066,1.81162,-2.57639
3.39066,1.82467,-0.992423
3.39066,1.83771,-1.39389
3.39066,1.85075,1.98507
3.39066,1.8638,3.1452
3.39066,1.87684,3.15406
3.39066,1.88988,5.34575
3.39066,1.90293,6.80972
3.39066,1.91597,8.82163
3.39066,1.92901,17.7434
3.39066,1.94206,10.7029
3.39066,1.9551,4.84465
3.39066,1.96814,3.46069
3.39066,1.98119,2.34936
3.39066,1.99423,2.95011
3.39066,2.00727,2.58617
3.39066,2.02032,0.515627
3.39066,2.03336,0.392441
3.39066,2.0464,-0.351574
3.39066,2.05945,-2.26348
3.39066,2.07249,-2.70801
3.39066,2.08554,-3.71522
3.39066,2.09858,-4.46709
3.39066,2.11162,-4.78813
3.39066,2.12467,-5.48693
3.39066,2.13771,-6.78976
3.39066,2.15075,-5.79558
3.39066,2.1638,-6.44778
3.39066,2.17684,-6.94227
3.39066,2.18988,-6.68552
3.39066,2.20293,-5.85098
3.39066,2.21597,-5.84436
3.39066,2.22901,-5.34263
3.39066,2.24206,-5.34912
3.39066,2.2551,-4.81461
3.39066,2.26814,-4.64504
3.39066,2.28119,-3.65642
3.39066,2.29423,-3.21517
3.39066,2.30727,-4.22365
3.39066,2.32032,-2.26791
3.39066,2.33336,-2.98079
3.39066,2.3464,0.0247158
3.39066,2.35945,-3.80177
3.39066,2.37249,-2.99586
3.4037,1.13336,7.18449
3.4037,1.1464,14.3476
3.4037,1.15945,14.2856
3.4037,1.17249,4.01787
3.4037,1.18554,3.19534
3.4037,1.19858,1.53688
3.4037,1.21162,1.31013
3.4037,1.22467,-0.995635
3.4037,1.23771,-0.579184
3.4037,1.25075,-2.70351
3.4037,1.2638,-4.14589
3.4037,1.27684,-3.85405
3.4037,1.28988,-4.86972
3.4037,1.30293,-6.06137
3.4037,1.31597,-5.40649
3.4037,1.32901,-7.2173
3.4037,1.34206,-7.05021
3.4037,1.3551,-6.98127
3.4037,1.36814,-8.98379
3.4037,1.38119,-10.625
3.4037,1.39423,-12.5261
3.4037,1.40727,-12.8463
3.4037,1.42032,-10.7598
3.4037,1.43336,-15.1579
3.4037,1.4464,-15.0646
3.4037,1.45945,-13.8074
3.4037,1.47249,-12.587
3.4037,1.48554,-11.0284
3.4037,1.49858,-11.8833
3.4037,1.51162,-10.8791
3.4037,1.52467,-8.7883
3.4037,1.53771,-7.391
3.4037,1.55075,-6.91339
3.4037,1.5638,-5.05834
3.4037,1.57684,-4.59738
3.4037,1.58988,-3.05299
3.4037,1.60293,-1.94402
3.4037,1.61597,0.518207
3.4037,1.62901,6.47443
3.4037,1.64206,2.93101
3.4037,1.6551,-0.346839
3.4037,1.66814,9.69947
3.4037,1.68119,-2.12322
3.4037,1.69423,-1.77941
3.4037,1.70727,-6.12986
3.4037,1.72032,-7.87059
3.4037,1.73336,-6.98028
3.4037,1.7464,-7.27985
3.4037,1.75945,-6.48854
3.4037,1.77249,-6.75185
3.4037,1.78554,-4.36397
3.4037,1.79858,-5.07117
3.4037,1.81162,-3.18521
3.4037,1.82467,-1.61211
3.4037,1.83771,-2.13636
3.4037,1.85075,1.33021
3.4037,1.8638,3.09419
3.4037,1.87684,2.08448
3.4037,1.88988,4.39226
3.4037,1.90293,7.55713
3.4037,1.91597,8.38899
3.4037,1.92901,14.2959
3.4037,1.94206,8.30163
3.4037,1.9551,5.07137
3.4037,1.96814,5.74551
3.4037,1.98119,2.19111
3.4037,1.99423,-0.050536
3.4037,2.00727,0.83968
3.4037,2.02032,-0.812195
3.4037,2.03336,-0.620096
3.4037,2.0464,-2.16244
3.4037,2.05945,-2.46507
3.4037,2.07249,-3.68842
3.4037,2.08554,-4.33005
3.4037,2.09858,-4.3219
3.4037,2.11162,-5.30782
3.4037,2.12467,-5.94835
3.4037,2.13771,-5.61332
3.4037,2.15075,-6.97738
3.4037,2.1638,-7.15167
3.4037,2.17684,-7.24754
3.4037,2.18988,-7.30704
3.4037,2.20293,-6.56441
3.4037,2.21597,-6.12013
3.4037,2.22901,-5.84537
3.4037,2.24206,-5.55199
3.4037,2.2551,-4.75088
3.4037,2.26814,-4.30743
3.4037,2.28119,-4.08142
3.4037,2.29423,-3.34264
3.4037,2.30727,-3.0524
3.4037,2.32032,-1.65273
3.4037,2.33336,-2.10852
3.4037,2.3464,-1.42568
3.4037,2.35945,-1.87925
3.4037,2.37249,-1.08792
3.41674,1.13336,26.0485
3.41674,1.1464,7.97268
3.41674,1.15945,8.29942
3.41674,1.17249,3.23666
3.41674,1.18554,-0.843224
3.41674,1.19858,-0.798869
3.41674,1.21162,3.89269
3.41674,1.22467,-1.51135
3.41674,1.23771,-3.61976
3.41674,1.25075,-3.8037
3.41674,1.2638,-5.61227
3.41674,1.27684,-5.93907
3.41674,1.28988,-7.21548
3.41674,1.30293,-9.57796
3.41674,1.31597,-8.37178
3.41674,1.32901,-9.79869
3.41674,1.34206,-9.83867
3.41674,1.3551,-11.169
3.41674,1.36814,-12.598
3.41674,1.38119,-17.5323
3.41674,1.39423,-16.83
3.41674,1.40727,-15.7232
3.41674,1.42032,-16.3886
3.41674,1.43336,-17.6499
3.41674,1.4464,-16.0357
3.41674,1.45945,-15.6617
3.41674,1.47249,-13.0565
3.41674,1.48554,-11.6404
3.41674,1.49858,-9.9744
3.41674,1.51162,-9.3625
3.41674,1.52467,-7.19372
3.41674,1.53771,-5.19582
3.41674,1.55075,-5.31677
3.41674,1.5638,-3.26901
3.41674,1.57684,-2.2558
3.41674,1.58988,-2.03224
3.41674,1.60293,0.907529
3.41674,1.61597,6.25266
3.41674,1.62901,8.37004
3.41674,1.64206,5.98142
3.41674,1.6551,3.57663
3.41674,1.66814,-2.08511
3.41674,1.68119,-1.23193
3.41674,1.69423,-6.62078
3.41674,1.70727,-6.74183
3.41674,1.72032,-8.72412
3.41674,1.73336,-8.98553
3.41674,1.7464,-9.07783
3.41674,1.75945,-9.41456
3.41674,1.77249,-7.40281
3.41674,1.78554,-7.00943
3.41674,1.79858,-5.80891
3.41674,1.81162,-3.44982
3.41674,1.82467,-3.50038
3.41674,1.83771,-1.62473
3.41674,1.85075,-1.05797
3.41674,1.8638,3.11793
3.41674,1.87684,5.92687
3.41674,1.88988,10.3589
3.41674,1.90293,16.9327
3.41674,1.91597,9.77874
3.41674,1.92901,11.9052
3.41674,1.94206,4.89232
3.41674,1.9551,5.12589
3.41674,1.96814,3.78911
3.41674,1.98119,1.19881
3.41674,1.99423,-0.111924
3.41674,2.00727,0.000299325
3.41674,2.02032,-0.485361
3.41674,2.03336,-1.0623
3.41674,2.0464,-2.38259
3.41674,2.05945,-3.24296
3.41674,2.07249,-4.41754
3.41674,2.08554,-5.21461
3.41674,2.09858,-5.21574
3.41674,2.11162,-6.15585
3.41674,2.12467,-6.54586
3.41674,2.13771,-6.94458
3.41674,2.15075,-7.60669
3.41674,2.1638,-8.40706
3.41674,2.17684,-8.46036
3.41674,2.18988,-8.01944
3.41674,2.20293,-7.12558
3.41674,2.21597,-7.16986
3.41674,2.22901,-6.29435
3.41674,2.24206,-5.70431
3.41674,2.2551,-4.77485
3.41674,2.26814,-5.07345
3.41674,2.28119,-4.23208
3.41674,2.29423,-3.65612
3.41674,2.30727,-3.70163
3.41674,2.32032,-2.45798
3.41674,2.33336,-1.07877
3.41674,2.3464,-0.993069
3.41674,2.35945,-2.09094
3.41674,2.37249,-0.166578
3.42979,1.13336,7.23786
3.42979,1.1464,9.18049
3.42979,1.15945,3.46261
3.42979,1.17249,2.67062
3.42979,1.18554,1.75247
3.42979,1.19858,-1.11105
3.42979,1.21162,-1.30675
3.42979,1.22467,-4.2033
3.42979,1.23771,-3.40378
3.42979,1.25075,-5.29995
3.42979,1.2638,-8.71014
3.42979,1.27684,-8.06925
3.42979,1.28988,-6.15191
3.42979,1.30293,-10.6866
3.42979,1.31597,-10.5479
3.42979,1.32901,-14.4861
3.42979,1.34206,-10.0991
3.42979,1.3551,-11.4403
3.42979,1.36814,-17.0354
3.42979,1.38119,-11.7415
3.42979,1.39423,-9.70885
3.42979,1.40727,-14.411
3.42979,1.42032,-13.5063
3.42979,1.43336,-12.0783
3.42979,1.4464,-11.1736
3.42979,1.45945,-13.5756
3.42979,1.47249,-9.48794
3.42979,1.48554,-15.4431
3.42979,1.49858,-9.61902
3.42979,1.51162,-7.34185
3.42979,1.52467,-9.1313
3.42979,1.53771,-1.42061
3.42979,1.55075,-3.71643
3.42979,1.5638,-2.4695
3.42979,1.57684,-1.70342
3.42979,1.58988,4.80469
3.42979,1.60293,0.0905503
3.42979,1.61597,7.46731
3.42979,1.62901,9.0477
3.42979,1.64206,11.1016
3.42979,1.6551,5.67189
3.42979,1.66814,5.69541
3.42979,1.68119,-1.9558
3.42979,1.69423,-5.81338
3.42979,1.70727,-6.29027
3.42979,1.72032,-9.78539
3.42979,1.73336,-12.3059
3.42979,1.7464,-10.2315
3.42979,1.75945,-10.7224
3.42979,1.77249,-10.6651
3.42979,1.78554,-9.77591
3.42979,1.79858,-8.04443
3.42979,1.81162,-4.31227
3.42979,1.82467,-4.40726
3.42979,1.83771,-2.28195
3.42979,1.85075,-0.831949
3.42979,1.8638,1.52003
3.42979,1.87684,5.54364
3.42979,1.88988,5.58855
3.42979,1.90293,16.8656
3.42979,1.91597,16.5658
3.42979,1.92901,10.2668
3.42979,1.94206,5.98315
3.42979,1.9551,1.00155
3.42979,1.96814,1.94625
3.42979,1.98119,-0.550761
3.42979,1.99423,-0.62142
3.42979,2.00727,-3.01588
3.42979,2.02032,-2.19884
3.42979,2.03336,-3.18985
3.42979,2.0464,-3.4766
3.42979,2.05945,-5.32032
3.42979,2.07249,-6.15672
3.42979,2.08554,-5.90432
3.42979,2.09858,-6.13368
3.42979,2.11162,-7.00074
3.42979,2.12467,-7.03705
3.42979,2.13771,-8.51945
3.42979,2.15075,-8.28134
3.42979,2.1638,-9.68352
3.42979,2.17684,-9.219
3.42979,2.18988,-8.42261
3.42979,2.20293,-7.03471
3.42979,2.21597,-7.15038
3.42979,2.22901,-7.95433
3.42979,2.24206,-7.88158
3.42979,2.2551,-6.85175
3.42979,2.26814,-7.14561
3.42979,2.28119,-4.8782
3.42979,2.29423,-5.66308
3.42979,2.30727,-4.96342
3.42979,2.32032,-2.5554
3.42979,2.33336,-3.36349
3.42979,2.3464,-1.54448
3.42979,2.35945,0.553597
3.42979,2.37249,-0.533172
3.44283,1.13336,8.36617
3.44283,1.1464,6.99226
3.44283,1.15945,3.78794
3.44283,1.17249,-0.169925
3.44283,1.18554,0.0994652
3.44283,1.19858,-1.1922
3.44283,1.21162,-2.60203
3.44283,1.22467,-5.78479
3.44283,1.23771,-6.98293
3.44283,1.25075,-7.85183
3.44283,1.2638,-9.16857
3.44283,1.27684,-11.0783
3.44283,1.28988,-11.694
3.44283,1.30293,-13.364
3.44283,1.31597,-13.46
3.44283,1.32901,-15.0457
3.44283,1.34206,-16.6491
3.44283,1.3551,-15.9252
3.44283,1.36814,-14.7757
3.44283,1.38119,-14.7006
3.44283,1.39423,-15.8336
3.44283,1.40727,-16.5382
3.44283,1.42032,-15.9152
3.44283,1.43336,-11.5279
3.44283,1.4464,-10.4013
3.44283,1.45945,-10.8031
3.44283,1.47249,-8.48266
3.44283,1.48554,-9.1161
3.44283,1.49858,-9.16871
3.44283,1.51162,-7.18858
3.44283,1.52467,-6.07975
3.44283,1.53771,-3.95358
3.44283,1.55075,-4.56156
3.44283,1.5638,-1.46118
3.44283,1.57684,-0.57468
3.44283,1.58988,2.34178
3.44283,1.60293,0.507743
3.44283,1.61597,7.91448
3.44283,1.62901,2.38826
3.44283,1.64206,3.6256
3.44283,1.6551,3.65541
3.44283,1.66814,0.719675
3.44283,1.68119,-2.98559
3.44283,1.69423,-4.91121
3.44283,1.70727,-8.53151
3.44283,1.72032,-11.4179
3.44283,1.73336,-13.4839
3.44283,1.7464,-12.2743
3.44283,1.75945,-11.3277
3.44283,1.77249,-10.0621
3.44283,1.78554,-9.08403
3.44283,1.79858,-8.11362
3.44283,1.81162,-5.57723
3.44283,1.82467,-5.58699
3.44283,1.83771,-4.59309
3.44283,1.85075,-2.26801
3.44283,1.8638,-0.262074
3.44283,1.87684,0.20698
3.44283,1.88988,5.51363
3.44283,1.90293,13.0891
3.44283,1.91597,13.8896
3.44283,1.92901,11.9487
3.44283,1.94206,11.7274
3.44283,1.9551,14.4098
3.44283,1.96814,-0.597495
3.44283,1.98119,-0.686453
3.44283,1.99423,-3.19329
3.44283,2.00727,-4.06809
3.44283,2.02032,-4.13277
3.44283,2.03336,-4.04242
3.44283,2.0464,-4.76177
3.44283,2.05945,-5.80016
3.44283,2.07249,-5.47105
3.44283,2.08554,-6.8853
3.44283,2.09858,-6.92911
3.44283,2.11162,-7.57516
3.44283,2.12467,-7.94182
3.44283,2.13771,-8.45267
3.44283,2.15075,-9.28208
3.44283,2.1638,-10.1374
3.44283,2.17684,-10.5511
3.44283,2.18988,-9.61497
3.44283,2.20293,-10.1181
3.44283,2.21597,-9.82961
3.44283,2.22901,-9.4499
3.44283,2.24206,-8.64705
3.44283,2.2551,-8.639
3.44283,2.26814,-7.93462
3.44283,2.28119,-6.06372
3.44283,2.29423,-5.66775
3.44283,2.30727,-4.88587
3.44283,2.32032,-5.03389
3.44283,2.33336,-3.15401
3.44283,2.3464,-0.892166
3.44283,2.35945,-2.74946
3.44283,2.37249,-0.930412
3.45587,1.13336,8.11404
3.45587,1.1464,3.74671
3.45587,1.15945,3.50832
3.45587,1.17249,0.75672
3.45587,1.18554,1.08914
3.45587,1.19858,-2.36634
3.45587,1.21162,1.49075
3.45587,1.22467,-5.3286
3.45587,1.23771,-3.37034
3.45587,1.25075,-7.89451
3.45587,1.2638,-6.66547
3.45587,1.27684,-10.7784
3.45587,1.28988,-11.5712
3.45587,1.30293,-8.76126
3.45587,1.31597,-11.9227
3.45587,1.32901,-14.4169
3.45587,1.34206,-13.9766
3.45587,1.3551,-12.8518
3.45587,1.36814,-12.7469
3.45587,1.38119,-11.9965
3.45587,1.39423,-13.0585
3.45587,1.40727,-11.4859
3.45587,1.42032,-11.7198
3.45587,1.43336,-8.28716
3.45587,1.4464,-8.85034
3.45587,1.45945,-8.00419
3.45587,1.47249,-6.83271
3.45587,1.48554,-6.57756
3.45587,1.49858,-6.16789
3.45587,1.51162,-5.20382
3.45587,1.52467,-2.01915
3.45587,1.53771,-0.983555
3.45587,1.55075,-2.77768
3.45587,1.5638,-0.205924
3.45587,1.57684,0.33538
3.45587,1.58988,2.98017
3.45587,1.60293,5.42795
3.45587,1.61597,8.38817
3.45587,1.62901,10.0436
3.45587,1.64206,9.44808
3.45587,1.6551,8.90022
3.45587,1.66814,2.90304
3.45587,1.68119,-0.518307
3.45587,1.69423,-4.07909
3.45587,1.70727,-8.4589
3.45587,1.72032,-8.60122
3.45587,1.73336,-11.9334
3.45587,1.7464,-13.2408
3.45587,1.75945,-11.0196
3.45587,1.77249,-13.2958
3.45587,1.78554,-11.5118
3.45587,1.79858,-7.75067
3.45587,1.81162,-7.40069
3.45587,1.82467,-6.52365
3.45587,1.83771,-5.84173
3.45587,1.85075,-2.37382
3.45587,1.8638,-0.938137
3.45587,1.87684,1.76409
3.45587,1.88988,6.41534
3.45587,1.90293,4.8583
3.45587,1.91597,10.755
3.45587,1.92901,12.3298
3.45587,1.94206,4.62713
3.45587,1.9551,5.28195
3.45587,1.96814,5.47905
3.45587,1.98119,0.175131
3.45587,1.99423,-1.1934
3.45587,2.00727,-1.41644
3.45587,2.02032,-3.94784
3.45587,2.03336,-4.44144
3.45587,2.0464,-4.98529
3.45587,2.05945,-4.43654
3.45587,2.07249,-5.11189
3.45587,2.08554,-7.64659
3.45587,2.09858,-7.89457
3.45587,2.11162,-8.88303
3.45587,2.12467,-8.37521
3.45587,2.13771,-10.2978
3.45587,2.15075,-10.502
3.45587,2.1638,-11.9481
3.45587,2.17684,-11.2869
3.45587,2.18988,-11.7823
3.45587,2.20293,-11.6292
3.45587,2.21597,-11.357
3.45587,2.22901,-10.7269
3.45587,2.24206,-10.6924
3.45587,2.2551,-9.85239
3.45587,2.26814,-8.74505
3.45587,2.28119,-7.48205
3.45587,2.29423,-7.91425
3.45587,2.30727,-7.67989
3.45587,2.32032,-4.40869
3.45587,2.33336,-6.75529
3.45587,2.3464,-2.24934
3.45587,2.35945,-4.63279
3.45587,2.37249,-1.26823
3.46892,1.13336,1.92273
3.46892,1.1464,2.66825
3.46892,1.15945,2.69531
3.46892,1.17249,2.89281
3.46892,1.18554,1.32825
3.46892,1.19858,-0.219128
3.46892,1.21162,-1.46071
3.46892,1.22467,-2.76035
3.46892,1.23771,-5.0161
3.46892,1.25075,-7.33316
3.46892,1.2638,-5.62588
3.46892,1.27684,-10.3655
3.46892,1.28988,-9.99816
3.46892,1.30293,-7.72598
3.46892,1.31597,-11.7096
3.46892,1.32901,-8.3333
3.46892,1.34206,-10.9563
3.46892,1.3551,-7.36863
3.46892,1.36814,-7.77247
3.46892,1.38119,-7.55218
3.46892,1.39423,-7.96415
3.46892,1.40727,-7.92575
3.46892,1.42032,-9.82695
3.46892,1.43336,-5.60506
3.46892,1.4464,-5.65752
3.46892,1.45945,-6.05015
3.46892,1.47249,-4.15022
3.46892,1.48554,-3.37543
3.46892,1.49858,-5.66384
3.46892,1.51162,-5.26422
3.46892,1.52467,-5.62464
3.46892,1.53771,-0.303205
3.46892,1.55075,-1.68103
3.46892,1.5638,-0.944636
3.46892,1.57684,0.81934
3.46892,1.58988,4.19915
3.46892,1.60293,3.52723
3.46892,1.61597,5.63852
3.46892,1.62901,5.97532
3.46892,1.64206,14.1289
3.46892,1.6551,8.13375
3.46892,1.66814,2.25811
3.46892,1.68119,-1.94728
3.46892,1.69423,-4.14901
3.46892,1.70727,-6.40401
3.46892,1.72032,-9.19339
3.46892,1.73336,-13.063
3.46892,1.7464,-13.8901
3.46892,1.75945,-12.8709
3.46892,1.77249,-11.7799
3.46892,1.78554,-10.9989
3.46892,1.79858,-10.4487
3.46892,1.81162,-8.00008
3.46892,1.82467,-6.61283
3.46892,1.83771,-2.33936
3.46892,1.85075,-2.93711
3.46892,1.8638,-1.72987
3.46892,1.87684,-0.830005
3.46892,1.88988,1.77336
3.46892,1.90293,9.44195
3.46892,1.91597,20.0066
3.46892,1.92901,0.924878
3.46892,1.94206,5.75675
3.46892,1.9551,5.02168
3.46892,1.96814,0.279886
3.46892,1.98119,-3.01637
3.46892,1.99423,-3.44534
3.46892,2.00727,-6.00796
3.46892,2.02032,-3.95524
3.46892,2.03336,-6.33842
3.46892,2.0464,-5.9439
3.46892,2.05945,-6.19752
3.46892,2.07249,-8.20936
3.46892,2.08554,-8.29813
3.46892,2.09858,-8.12865
3.46892,2.11162,-9.44253
3.46892,2.12467,-8.90784
3.46892,2.13771,-9.76198
3.46892,2.15075,-9.99987
3.46892,2.1638,-11.3214
3.46892,2.17684,-12.5757
3.46892,2.18988,-11.7601
3.46892,2.20293,-11.637
3.46892,2.21597,-11.637
3.46892,2.22901,-11.0983
3.46892,2.24206,-11.1436
3.46892,2.2551,-9.50205
3.46892,2.26814,-11.9643
3.46892,2.28119,-8.2295
3.46892,2.29423,-8.17269
3.46892,2.30727,-7.31691
3.46892,2.32032,-1.87247
3.46892,2.33336,-3.63191
3.46892,2.3464,-1.21177
3.46892,2.35945,-3.0677
3.46892,2.37249,1.57571
3.48196,1.13336,2.88924
3.48196,1.1464,0.634882
3.48196,1.15945,1.57828
3.48196,1.17249,3.29769
3.48196,1.18554,2.16839
3.48196,1.19858,0.957125
3.48196,1.21162,0.331261
3.48196,1.22467,-1.70402
3.48196,1.23771,-3.8731
3.48196,1.25075,-3.57833
3.48196,1.2638,-4.28738
3.48196,1.27684,-6.74633
3.48196,1.28988,-4.81194
3.48196,1.30293,-2.93318
3.48196,1.31597,-8.60423
3.48196,1.32901,-7.36939
3.48196,1.34206,-6.49156
3.48196,1.3551,-5.89785
3.48196,1.36814,-5.03556
3.48196,1.38119,-5.41624
3.48196,1.39423,-6.26633
3.48196,1.40727,-6.51049
3.48196,1.42032,-6.11165
3.48196,1.43336,-4.61215
3.48196,1.4464,-3.85663
3.48196,1.45945,-4.88531
3.48196,1.47249,-4.11127
3.48196,1.48554,-4.19285
3.48196,1.49858,-2.86644
3.48196,1.51162,-3.59954
3.48196,1.52467,-2.59544
3.48196,1.53771,-0.378732
3.48196,1.55075,-0.234148
3.48196,1.5638,0.218752
3.48196,1.57684,2.74232
3.48196,1.58988,2.69944
3.48196,1.60293,4.86448
3.48196,1.61597,8.0278
3.48196,1.62901,12.1099
3.48196,1.64206,11.3595
3.48196,1.6551,1.87486
3.48196,1.66814,0.85712
3.48196,1.68119,0.730361
3.48196,1.69423,-5.86239
3.48196,1.70727,-8.02513
3.48196,1.72032,-7.3477
3.48196,1.73336,-10.5805
3.48196,1.7464,-12.2773
3.48196,1.75945,-13.6408
3.48196,1.77249,-10.557
3.48196,1.78554,-10.1212
3.48196,1.79858,-9.69007
3.48196,1.81162,-7.54603
3.48196,1.82467,-6.39559
3.48196,1.83771,-4.62399
3.48196,1.85075,-3.66428
3.48196,1.8638,-2.73764
3.48196,1.87684,2.63159
3.48196,1.88988,1.42107
3.48196,1.90293,7.37923
3.48196,1.91597,18.9449
3.48196,1.92901,17.3344
3.48196,1.94206,1.36736
3.48196,1.9551,3.26671
3.48196,1.96814,-0.055207
3.48196,1.98119,-1.14663
3.48196,1.99423,-4.36191
3.48196,2.00727,-5.75805
3.48196,2.02032,-6.1416
3.48196,2.03336,-6.84277
3.48196,2.0464,-7.17636
3.48196,2.05945,-6.09925
3.48196,2.07249,-8.50555
3.48196,2.08554,-8.5771
3.48196,2.09858,-9.26126
3.48196,2.11162,-9.67145
3.48196,2.12467,-10.2938
3.48196,2.13771,-10.2094
3.48196,2.15075,-11.0173
3.48196,2.1638,-13.4445
3.48196,2.17684,-13.1355
3.48196,2.18988,-12.4729
3.48196,2.20293,-13.1668
3.48196,2.21597,-13.6789
3.48196,2.22901,-13.1725
3.48196,2.24206,-12.926
3.48196,2.2551,-13.3137
3.48196,2.26814,-12.384
3.48196,2.28119,-8.51898
3.48196,2.29423,-9.8746
3.48196,2.30727,-9.40468
3.48196,2.32032,-7.85213
3.48196,2.33336,-9.08694
3.48196,2.3464,-3.5972
3.48196,2.35945,-4.67825
3.48196,2.37249,-0.584763
3.495,1.13336,2.55635
3.495,1.1464,0.390686
3.495,1.15945,4.95675
3.495,1.17249,3.24072
3.495,1.18554,2.72726
3.495,1.19858,2.66419
3.495,1.21162,-0.466993
3.495,1.22467,1.40592
3.495,1.23771,0.791791
3.495,1.25075,-2.00952
3.495,1.2638,-1.86729
3.495,1.27684,-4.83257
3.495,1.28988,-3.35001
3.495,1.30293,-2.51049
3.495,1.31597,-3.63324
3.495,1.32901,-4.03499
3.495,1.34206,-4.2902
3.495,1.3551,-3.41625
3.495,1.36814,-2.79335
3.495,1.38119,-3.84045
3.495,1.39423,-3.6029
3.495,1.40727,-3.61604
3.495,1.42032,-4.21168
3.495,1.43336,-1.86917
3.495,1.4464,-1.84089
3.495,1.45945,-2.89117
3.495,1.47249,-1.87439
3.495,1.48554,-2.61489
3.495,1.49858,1.41692
3.495,1.51162,-2.52001
3.495,1.52467,-0.720294
3.495,1.53771,0.334884
3.495,1.55075,1.04496
3.495,1.5638,1.55781
3.495,1.57684,3.7985
3.495,1.58988,2.65631
3.495,1.60293,5.12756
3.495,1.61597,4.891
3.495,1.62901,11.8045
3.495,1.64206,9.92058
3.495,1.6551,9.35965
3.495,1.66814,2.19345
3.495,1.68119,0.214133
3.495,1.69423,-1.12218
3.495,1.70727,-2.02433
3.495,1.72032,-9.12495
3.495,1.73336,-9.53831
3.495,1.7464,-8.82801
3.495,1.75945,-9.37389
3.495,1.77249,-11.1278
3.495,1.78554,-11.0446
3.495,1.79858,-10.2249
3.495,1.81162,-7.87976
3.495,1.82467,-7.02738
3.495,1.83771,-5.88698
3.495,1.85075,-5.00271
3.495,1.8638,-4.05298
3.495,1.87684,-2.1351
3.495,1.88988,-0.665152
3.495,1.90293,-0.157139
3.495,1.91597,5.0905
3.495,1.92901,10.7628
3.495,1.94206,8.92197
3.495,1.9551,9.49506
3.495,1.96814,0.798064
3.495,1.98119,0.0725307
3.495,1.99423,-2.88194
3.495,2.00727,-4.47509
3.495,2.02032,-6.59628
3.495,2.03336,-6.11047
3.495,2.0464,-7.8482
3.495,2.05945,-7.95859
3.495,2.07249,-9.77956
3.495,2.08554,-10.2598
3.495,2.09858,-11.8223
3.495,2.11162,-10.6601
3.495,2.12467,-11.1062
3.495,2.13771,-12.8565
3.495,2.15075,-13.4453
3.495,2.1638,-14.9886
3.495,2.17684,-15.8944
3.495,2.18988,-16.9508
3.495,2.20293,-15.2956
3.495,2.21597,-18.362
3.495,2.22901,-18.0304
3.495,2.24206,-17.3692
3.495,2.2551,-14.035
3.495,2.26814,-16.0764
3.495,2.28119,-13.2303
3.495,2.29423,-12.6976
3.495,2.30727,-13.6496
3.495,2.32032,-8.4038
3.495,2.33336,-9.21328
3.495,2.3464,-6.06914
3.495,2.35945,-8.00956
3.495,2.37249,-8.82668
3.50805,1.13336,4.21553
3.50805,1.1464,3.45987
3.50805,1.15945,2.81823
3.50805,1.17249,4.2573
3.50805,1.18554,3.962
3.50805,1.19858,3.72107
3.50805,1.21162,3.54805
3.50805,1.22467,2.54389
3.50805,1.23771,1.87555
3.50805,1.25075,0.45667
3.50805,1.2638,-0.31576
3.50805,1.27684,-2.12681
3.50805,1.28988,-2.66033
3.50805,1.30293,-1.31482
3.50805,1.31597,-2.7706
3.50805,1.32901,-2.54237
3.50805,1.34206,-2.04231
3.50805,1.3551,-1.40252
3.50805,1.36814,-1.14824
3.50805,1.38119,-1.42102
3.50805,1.39423,-1.05797
3.50805,1.40727,-2.11263
3.50805,1.42032,-0.660488
3.50805,1.43336,-0.854105
3.50805,1.4464,-1.57783
3.50805,1.45945,-1.39709
3.50805,1.47249,-1.27112
3.50805,1.48554,-1.15933
3.50805,1.49858,-1.30746
3.50805,1.51162,-0.700035
3.50805,1.52467,-0.26944
3.50805,1.53771,0.669957
3.50805,1.55075,1.26383
3.50805,1.5638,2.92617
3.50805,1.57684,2.5239
3.50805,1.58988,1.76142
3.50805,1.60293,4.17571
3.50805,1.61597,4.88058
3.50805,1.62901,6.19622
3.50805,1.64206,11.4034
3.50805,1.6551,11.9902
3.50805,1.66814,6.65731
3.50805,1.68119,1.36253
3.50805,1.69423,-2.47189
3.50805,1.70727,-3.22057
3.50805,1.72032,-7.10975
3.50805,1.73336,-10.6471
3.50805,1.7464,-11.1694
3.50805,1.75945,-13.6948
3.50805,1.77249,-10.7646
3.50805,1.78554,-10.0936
3.50805,1.79858,-9.20954
3.50805,1.81162,-7.86803
3.50805,1.82467,-8.69022
3.50805,1.83771,-6.12914
3.50805,1.85075,-6.01316
3.50805,1.8638,-3.81037
3.50805,1.87684,-4.28602
3.50805,1.88988,-2.61682
3.50805,1.90293,1.60364
3.50805,1.91597,3.0282
3.50805,1.92901,4.53273
3.50805,1.94206,6.5445
3.50805,1.9551,17.5312
3.50805,1.96814,8.51158
3.50805,1.98119,-1.38528
3.50805,1.99423,-4.20112
3.50805,2.00727,-3.53096
3.50805,2.02032,-7.21922
3.50805,2.03336,-5.02925
3.50805,2.0464,-7.91803
3.50805,2.05945,-6.38956
3.50805,2.07249,-9.95126
3.50805,2.08554,-9.93903
3.50805,2.09858,-11.9422
3.50805,2.11162,-10.6128
3.50805,2.12467,-11.8348
3.50805,2.13771,-9.50594
3.50805,2.15075,-9.20048
3.50805,2.1638,-13.016
3.50805,2.17684,-13.7082
3.50805,2.18988,-12.2354
3.50805,2.20293,-12.8993
3.50805,2.21597,-14.1199
3.50805,2.22901,-14.8199
3.50805,2.24206,-14.8621
3.50805,2.2551,-15.6987
3.50805,2.26814,-15.4675
3.50805,2.28119,-12.0683
3.50805,2.29423,-13.7737
3.50805,2.30727,-13.4137
3.50805,2.32032,-10.3069
3.50805,2.33336,-12.4117
3.50805,2.3464,-6.26584
3.50805,2.35945,-6.77216
3.50805,2.37249,-8.58589
3.52109,1.13336,2.33608
3.52109,1.1464,3.38804
3.52109,1.15945,4.56459
3.52109,1.17249,4.42002
3.52109,1.18554,5.15073
3.52109,1.19858,5.54085
3.52109,1.21162,5.0131
3.52109,1.22467,4.18802
3.52109,1.23771,4.32592
3.52109,1.25075,1.83625
3.52109,1.2638,0.962157
3.52109,1.27684,0.17138
3.52109,1.28988,0.553843
3.52109,1.30293,1.10735
3.52109,1.31597,-0.380064
3.52109,1.32901,-0.296168
3.52109,1.34206,-0.253701
3.52109,1.3551,0.588914
3.52109,1.36814,0.109001
3.52109,1.38119,0.475907
3.52109,1.39423,0.166717
3.52109,1.40727,-0.160461
3.52109,1.42032,-1.67213
3.52109,1.43336,-0.11071
3.52109,1.4464,0.912244
3.52109,1.45945,-0.983327
3.52109,1.47249,-0.837783
3.52109,1.48554,1.50715
3.52109,1.49858,-0.397598
3.52109,1.51162,-0.485287
3.52109,1.52467,1.13166
3.52109,1.53771,1.04715
3.52109,1.55075,2.77675
3.52109,1.5638,3.21615
3.52109,1.57684,3.4302
3.52109,1.58988,-0.0972115
3.52109,1.60293,6.18759
3.52109,1.61597,3.45849
3.52109,1.62901,9.19281
3.52109,1.64206,9.98391
3.52109,1.6551,12.5056
3.52109,1.66814,3.63574
3.52109,1.68119,6.02405
3.52109,1.69423,4.64075
3.52109,1.70727,-2.66134
3.52109,1.72032,-5.25786
3.52109,1.73336,-9.10167
3.52109,1.7464,-11.2064
3.52109,1.75945,-11.2188
3.52109,1.77249,-10.5953
3.52109,1.78554,-10.7145
3.52109,1.79858,-9.77931
3.52109,1.81162,-7.66315
3.52109,1.82467,-8.57542
3.52109,1.83771,-4.5733
3.52109,1.85075,-3.86451
3.52109,1.8638,-4.61617
3.52109,1.87684,-4.55771
3.52109,1.88988,-1.32944
3.52109,1.90293,1.0511
3.52109,1.91597,7.63217
3.52109,1.92901,7.62437
3.52109,1.94206,17.1743
3.52109,1.9551,11.002
3.52109,1.96814,-3.8231
3.52109,1.98119,1.10054
3.52109,1.99423,-5.05473
3.52109,2.00727,-8.02189
3.52109,2.02032,-7.75865
3.52109,2.03336,-7.16732
3.52109,2.0464,-9.23774
3.52109,2.05945,-7.95628
3.52109,2.07249,-8.46322
3.52109,2.08554,-9.31526
3.52109,2.09858,-11.4047
3.52109,2.11162,-11.4549
3.52109,2.12467,-9.81315
3.52109,2.13771,-9.35219
3.52109,2.15075,-10.5017
3.52109,2.1638,-10.0228
3.52109,2.17684,-14.2816
3.52109,2.18988,-11.2634
3.52109,2.20293,-10.3329
3.52109,2.21597,-13.5328
3.52109,2.22901,-14.3938
3.52109,2.24206,-14.2804
3.52109,2.2551,-12.3679
3.52109,2.26814,-14.3682
3.52109,2.28119,-16.0396
3.52109,2.29423,-16.2103
3.52109,2.30727,-15.1886
3.52109,2.32032,-12.1796
3.52109,2.33336,-14.6149
3.52109,2.3464,-9.18687
3.52109,2.35945,-9.02624
3.52109,2.37249,-10.1565
3.53413,1.13336,2.52578
3.53413,1.1464,3.65866
3.53413,1.15945,6.32502
3.53413,1.17249,3.88749
3.53413,1.18554,5.66264
3.53413,1.19858,5.10497
3.53413,1.21162,6.05352
3.53413,1.22467,6.20455
3.53413,1.23771,6.02328
3.53413,1.25075,1.97026
3.53413,1.2638,4.38071
3.53413,1.27684,1.46446
3.53413,1.28988,0.733152
3.53413,1.30293,2.08303
3.53413,1.31597,1.10037
3.53413,1.32901,-0.330292
3.53413,1.34206,1.8758
3.53413,1.3551,1.82194
3.53413,1.36814,2.2985
3.53413,1.38119,2.43172
3.53413,1.39423,1.15611
3.53413,1.40727,1.18283
3.53413,1.42032,1.07015
3.53413,1.43336,2.39476
3.53413,1.4464,2.34183
3.53413,1.45945,1.50575
3.53413,1.47249,1.00197
3.53413,1.48554,1.61685
3.53413,1.49858,2.66282
3.53413,1.51162,0.511672
3.53413,1.52467,1.44841
3.53413,1.53771,3.82594
3.53413,1.55075,4.6998
3.53413,1.5638,3.41757
3.53413,1.57684,2.94935
3.53413,1.58988,3.78563
3.53413,1.60293,7.86643
3.53413,1.61597,8.32835
3.53413,1.62901,6.44255
3.53413,1.64206,10.9301
3.53413,1.6551,0.170475
3.53413,1.66814,0.185048
3.53413,1.68119,5.73493
3.53413,1.69423,-2.43437
3.53413,1.70727,-3.98484
3.53413,1.72032,-3.73406
3.53413,1.73336,-4.93864
3.53413,1.7464,-8.96855
3.53413,1.75945,-7.62439
3.53413,1.77249,-7.42837
3.53413,1.78554,-7.84521
3.53413,1.79858,-8.75811
3.53413,1.81162,-7.04487
3.53413,1.82467,-8.85115
3.53413,1.83771,-6.9469
3.53413,1.85075,-5.58804
3.53413,1.8638,-5.37056
3.53413,1.87684,-4.791
3.53413,1.88988,-2.43941
3.53413,1.90293,-2.72037
3.53413,1.91597,-0.0468333
3.53413,1.92901,4.96303
3.53413,1.94206,7.6042
3.53413,1.9551,21.6763
3.53413,1.96814,8.75943
3.53413,1.98119,-1.60184
3.53413,1.99423,-0.587163
3.53413,2.00727,-0.698941
3.53413,2.02032,-6.09288
3.53413,2.03336,-6.92112
3.53413,2.0464,-8.27802
3.53413,2.05945,-3.59885
3.53413,2.07249,-18.989
3.53413,2.08554,-16.5436
3.53413,2.09858,-20.3727
3.53413,2.11162,-10.2944
3.53413,2.12467,-11.5768
3.53413,2.13771,-6.65793
3.53413,2.15075,-9.38056
3.53413,2.1638,-9.9457
3.53413,2.17684,-11.4163
3.53413,2.18988,-11.9003
3.53413,2.20293,-12.0648
3.53413,2.21597,-6.73969
3.53413,2.22901,-9.55518
3.53413,2.24206,-11.2869
3.53413,2.2551,-8.28308
3.53413,2.26814,-9.9935
3.53413,2.28119,-13.2275
3.53413,2.29423,-11.3602
3.53413,2.30727,-11.3602
3.53413,2.32032,-11.435
3.53413,2.33336,-13.9139
3.53413,2.3464,-8.09927
3.53413,2.35945,-10.834
3.53413,2.37249,-10.7623
3.54718,1.13336,2.73015
3.54718,1.1464,3.32066
3.54718,1.15945,7.02411
3.54718,1.17249,4.99514
3.54718,1.18554,6.4139
3.54718,1.19858,6.46253
3.54718,1.21162,7.18444
3.54718,1.22467,6.46293
3.54718,1.23771,6.35495
3.54718,1.25075,4.51277
3.54718,1.2638,4.20097
3.54718,1.27684,2.78816
3.54718,1.28988,2.69239
3.54718,1.30293,2.06333
3.54718,1.31597,1.31803
3.54718,1.32901,0.74717
3.54718,1.34206,0.966856
3.54718,1.3551,0.8571
3.54718,1.36814,2.34188
3.54718,1.38119,1.35625
3.54718,1.39423,1.25878
3.54718,1.40727,1.08149
3.54718,1.42032,0.992212
3.54718,1.43336,2.50446
3.54718,1.4464,3.25538
3.54718,1.45945,3.16194
3.54718,1.47249,4.00365
3.54718,1.48554,2.45273
3.54718,1.49858,1.7943
3.54718,1.51162,1.45941
3.54718,1.52467,3.63718
3.54718,1.53771,3.77742
3.54718,1.55075,5.91797
3.54718,1.5638,5.29926
3.54718,1.57684,5.07462
3.54718,1.58988,4.34917
3.54718,1.60293,8.21632
3.54718,1.61597,8.22144
3.54718,1.62901,8.01216
3.54718,1.64206,12.0771
3.54718,1.6551,11.3329
3.54718,1.66814,-1.25952
3.54718,1.68119,4.69129
3.54718,1.69423,3.80932
3.54718,1.70727,16.0039
3.54718,1.72032,-3.09295
3.54718,1.73336,-1.66634
3.54718,1.7464,-5.084
3.54718,1.75945,-7.27444
3.54718,1.77249,-7.94519
3.54718,1.78554,-8.49395
3.54718,1.79858,-8.40679
3.54718,1.81162,-8.25439
3.54718,1.82467,-8.01286
3.54718,1.83771,-7.24688
3.54718,1.85075,-5.59912
3.54718,1.8638,-4.82654
3.54718,1.87684,-4.59684
3.54718,1.88988,-3.5772
3.54718,1.90293,-0.274876
3.54718,1.91597,1.39761
3.54718,1.92901,2.11771
3.54718,1.94206,9.834
3.54718,1.9551,2.42313
3.54718,1.96814,8.09359
3.54718,1.98119,5.94996
3.54718,1.99423,0.516279
3.54718,2.00727,-4.84483
3.54718,2.02032,-4.82019
3.54718,2.03336,7.43096
3.54718,2.0464,-9.26103
3.54718,2.05945,-12.2284
3.54718,2.07249,-10.885
3.54718,2.08554,-12.5732
3.54718,2.09858,-16.29
3.54718,2.11162,-10.9665
3.54718,2.12467,-10.7203
3.54718,2.13771,-8.57714
3.54718,2.15075,-10.2612
3.54718,2.1638,-5.88654
3.54718,2.17684,-7.01582
3.54718,2.18988,-7.18826
3.54718,2.20293,-6.39655
3.54718,2.21597,-7.67365
3.54718,2.22901,-8.90513
3.54718,2.24206,-9.10673
3.54718,2.2551,-8.97495
3.54718,2.26814,-6.7418
3.54718,2.28119,-11.9373
3.54718,2.29423,-12.089
3.54718,2.30727,-12.112
3.54718,2.32032,-15.4242
3.54718,2.33336,-11.1853
3.54718,2.3464,-11.0351
3.54718,2.35945,-11.4517
3.54718,2.37249,-10.8746
3.56022,1.13336,3.52355
3.56022,1.1464,3.80072
3.56022,1.15945,6.13972
3.56022,1.17249,6.87792
3.56022,1.18554,7.44647
3.56022,1.19858,7.06617
3.56022,1.21162,8.47431
3.56022,1.22467,8.03613
3.56022,1.23771,6.59086
3.56022,1.25075,5.17377
3.56022,1.2638,5.7208
3.56022,1.27684,4.10147
3.56022,1.28988,7.02194
3.56022,1.30293,3.16988
3.56022,1.31597,2.51334
3.56022,1.32901,2.54486
3.56022,1.34206,2.52853
3.56022,1.3551,2.58204
3.56022,1.36814,4.20845
3.56022,1.38119,3.80083
3.56022,1.39423,2.38244
3.56022,1.40727,2.80467
3.56022,1.42032,2.72633
3.56022,1.43336,4.09755
3.56022,1.4464,4.64115
3.56022,1.45945,2.89415
3.56022,1.47249,2.79877
3.56022,1.48554,6.65056
3.56022,1.49858,4.49767
3.56022,1.51162,4.64542
3.56022,1.52467,4.69419
3.56022,1.53771,4.94832
3.56022,1.55075,5.47924
3.56022,1.5638,5.15742
3.56022,1.57684,5.71706
3.56022,1.58988,8.71122
3.56022,1.60293,7.59092
3.56022,1.61597,8.67056
3.56022,1.62901,10.6219
3.56022,1.64206,7.75795
3.56022,1.6551,7.24659
3.56022,1.66814,7.25067
3.56022,1.68119,5.128
3.56022,1.69423,-4.06996
3.56022,1.70727,0.171906
3.56022,1.72032,-2.78025
3.56022,1.73336,-8.21746
3.56022,1.7464,-9.98033
3.56022,1.75945,-8.00541
3.56022,1.77249,-8.2126
3.56022,1.78554,-8.25575
3.56022,1.79858,-8.06336
3.56022,1.81162,-7.13352
3.56022,1.82467,-8.92352
3.56022,1.83771,-6.44759
3.56022,1.85075,-6.69146
3.56022,1.8638,-5.05089
3.56022,1.87684,-5.08403
3.56022,1.88988,-3.35685
3.56022,1.90293,-8.24783
3.56022,1.91597,1.50739
3.56022,1.92901,-0.130611
3.56022,1.94206,5.44556
3.56022,1.9551,1.99561
3.56022,1.96814,1.77279
3.56022,1.98119,5.55656
3.56022,1.99423,3.36248
3.56022,2.00727,3.60123
3.56022,2.02032,-2.46773
3.56022,2.03336,-5.42374
3.56022,2.0464,-5.92535
3.56022,2.05945,-6.55311
3.56022,2.07249,-8.97455
3.56022,2.08554,-6.60203
3.56022,2.09858,-11.6888
3.56022,2.11162,-2.63599
3.56022,2.12467,-2.10773
3.56022,2.13771,-2.78048
3.56022,2.15075,-2.5871
3.56022,2.1638,0.0505217
3.56022,2.17684,-2.9944
3.56022,2.18988,-3.58091
3.56022,2.20293,-3.45311
3.56022,2.21597,-5.38659
3.56022,2.22901,-3.54427
3.56022,2.24206,-4.76955
3.56022,2.2551,-4.66774
3.56022,2.26814,-5.81648
3.56022,2.28119,-7.19361
3.56022,2.29423,-7.58233
3.56022,2.30727,-7.64648
3.56022,2.32032,-7.96793
3.56022,2.33336,-7.20622
3.56022,2.3464,-6.80695
3.56022,2.35945,-5.80528
3.56022,2.37249,-2.39993
3.57326,1.13336,3.94544
3.57326,1.1464,4.12021
3.57326,1.15945,5.53784
3.57326,1.17249,6.6421
3.57326,1.18554,7.07254
3.57326,1.19858,7.27805
3.57326,1.21162,8.52862
3.57326,1.22467,8.43708
3.57326,1.23771,6.32745
3.57326,1.25075,6.27265
3.57326,1.2638,6.30573
3.57326,1.27684,3.83577
3.57326,1.28988,4.04417
3.57326,1.30293,4.52308
3.57326,1.31597,4.0421
3.57326,1.32901,3.14356
3.57326,1.34206,3.08041
3.57326,1.3551,4.29801
3.57326,1.36814,4.6879
3.57326,1.38119,3.92391
3.57326,1.39423,4.6105
3.57326,1.40727,4.74614
3.57326,1.42032,4.97306
3.57326,1.43336,5.4123
3.57326,1.4464,5.9677
3.57326,1.45945,6.32823
3.57326,1.47249,5.41522
3.57326,1.48554,6.04506
3.57326,1.49858,6.28418
3.57326,1.51162,6.32402
3.57326,1.52467,6.29728
3.57326,1.53771,6.19556
3.57326,1.55075,5.80078
3.57326,1.5638,7.3202
3.57326,1.57684,7.13126
3.57326,1.58988,5.28895
3.57326,1.60293,4.95381
3.57326,1.61597,5.88446
3.57326,1.62901,6.22792
3.57326,1.64206,9.75273
3.57326,1.6551,3.12579
3.57326,1.66814,7.88283
3.57326,1.68119,1.33976
3.57326,1.69423,1.44152
3.57326,1.70727,-0.535684
3.57326,1.72032,-1.60422
3.57326,1.73336,-5.35882
3.57326,1.7464,-6.64486
3.57326,1.75945,-8.62992
3.57326,1.77249,-8.18463
3.57326,1.78554,-9.09849
3.57326,1.79858,-8.84396
3.57326,1.81162,-8.18194
3.57326,1.82467,-9.35272
3.57326,1.83771,-7.65954
3.57326,1.85075,-6.5881
3.57326,1.8638,-6.01747
3.57326,1.87684,-5.27489
3.57326,1.88988,-4.85058
3.57326,1.90293,-2.88611
3.57326,1.91597,-2.70843
3.57326,1.92901,0.224655
3.57326,1.94206,3.11975
3.57326,1.9551,3.76326
3.57326,1.96814,5.36203
3.57326,1.98119,2.756
3.57326,1.99423,1.1602
3.57326,2.00727,4.2986
3.57326,2.02032,2.79524
3.57326,2.03336,-0.22967
3.57326,2.0464,-2.74142
3.57326,2.05945,-7.41462
3.57326,2.07249,-9.55307
3.57326,2.08554,-12.7647
3.57326,2.09858,-10.4857
3.57326,2.11162,-2.54366
3.57326,2.12467,0.61776
3.57326,2.13771,-5.73482
3.57326,2.15075,-4.01069
3.57326,2.1638,5.51991
3.57326,2.17684,1.26798
3.57326,2.18988,1.83627
3.57326,2.20293,5.07544
3.57326,2.21597,2.25426
3.57326,2.22901,3.01088
3.57326,2.24206,-0.0526759
3.57326,2.2551,-0.34964
3.57326,2.26814,-2.64142
3.57326,2.28119,-3.68557
3.57326,2.29423,-6.58916
3.57326,2.30727,-5.32739
3.57326,2.32032,-9.06624
3.57326,2.33336,-7.51306
3.57326,2.3464,-7.93316
3.57326,2.35945,-6.44507
3.57326,2.37249,0.714273
3.58631,1.13336,3.68986
3.58631,1.1464,4.03845
3.58631,1.15945,7.53175
3.58631,1.17249,6.77994
3.58631,1.18554,6.82779
3.58631,1.19858,8.8501
3.58631,1.21162,8.8831
3.58631,1.22467,8.02573
3.58631,1.23771,7.18114
3.58631,1.25075,7.07708
3.58631,1.2638,6.20996
3.58631,1.27684,4.73977
3.58631,1.28988,5.24843
3.58631,1.30293,4.68938
3.58631,1.31597,4.47045
3.58631,1.32901,3.49038
3.58631,1.34206,4.1332
3.58631,1.3551,4.41107
3.58631,1.36814,5.0312
3.58631,1.38119,4.5548
3.58631,1.39423,4.52572
3.58631,1.40727,5.22977
3.58631,1.42032,5.13645
3.58631,1.43336,5.77528
3.58631,1.4464,7.16499
3.58631,1.45945,5.31656
3.58631,1.47249,5.42368
3.58631,1.48554,6.46792
3.58631,1.49858,7.3963
3.58631,1.51162,6.29019
3.58631,1.52467,12.2494
3.58631,1.53771,8.96523
3.58631,1.55075,6.91754
3.58631,1.5638,5.20864
3.58631,1.57684,6.12809
3.58631,1.58988,4.65996
3.58631,1.60293,4.37491
3.58631,1.61597,4.69151
3.58631,1.62901,2.89045
3.58631,1.64206,7.48724
3.58631,1.6551,2.8804
3.58631,1.66814,2.50807
3.58631,1.68119,1.23975
3.58631,1.69423,-0.0679006
3.58631,1.70727,1.00511
3.58631,1.72032,0.457143
3.58631,1.73336,-6.2245
3.58631,1.7464,-5.97223
3.58631,1.75945,-8.54075
3.58631,1.77249,-9.01748
3.58631,1.78554,-10.3779
3.58631,1.79858,-8.15771
3.58631,1.81162,-9.13233
3.58631,1.82467,-7.19346
3.58631,1.83771,-7.0737
3.58631,1.85075,-7.21087
3.58631,1.8638,-7.96302
3.58631,1.87684,-5.95897
3.58631,1.88988,-4.20006
3.58631,1.90293,-4.9153
3.58631,1.91597,-3.15104
3.58631,1.92901,-1.63561
3.58631,1.94206,-0.543636
3.58631,1.9551,1.62709
3.58631,1.96814,5.28722
3.58631,1.98119,4.73521
3.58631,1.99423,4.35007
3.58631,2.00727,0.744179
3.58631,2.02032,-2.0019
3.58631,2.03336,-0.483798
3.58631,2.0464,-4.76635
3.58631,2.05945,-10.6685
3.58631,2.07249,-10.1109
3.58631,2.08554,-9.83247
3.58631,2.09858,-7.31857
3.58631,2.11162,-0.717482
3.58631,2.12467,3.08379
3.58631,2.13771,5.25725
3.58631,2.15075,2.54654
3.58631,2.1638,9.08185
3.58631,2.17684,8.14632
3.58631,2.18988,9.8152
3.58631,2.20293,4.9181
3.58631,2.21597,3.13761
3.58631,2.22901,1.44964
3.58631,2.24206,0.132445
3.58631,2.2551,-0.744906
3.58631,2.26814,-1.3862
3.58631,2.28119,-2.46413
3.58631,2.29423,-3.04642
3.58631,2.30727,-4.1763
3.58631,2.32032,-3.30808
3.58631,2.33336,-3.48736
3.58631,2.3464,-2.89327
3.58631,2.35945,-1.28326
3.58631,2.37249,-1.29526
3.59935,1.13336,4.58846
3.59935,1.1464,4.21053
3.59935,1.15945,5.20038
3.59935,1.17249,6.61792
3.59935,1.18554,7.70562
3.59935,1.19858,8.27517
3.59935,1.21162,8.11538
3.59935,1.22467,7.60923
3.59935,1.23771,7.49399
3.59935,1.25075,6.75035
3.59935,1.2638,5.92142
3.59935,1.27684,5.57598
3.59935,1.28988,5.23425
3.59935,1.30293,4.44364
3.59935,1.31597,4.33535
3.59935,1.32901,3.31902
3.59935,1.34206,4.24931
3.59935,1.3551,4.52064
3.59935,1.36814,5.26181
3.59935,1.38119,5.21249
3.59935,1.39423,4.41288
3.59935,1.40727,6.23403
3.59935,1.42032,5.42566
3.59935,1.43336,7.59407
3.59935,1.4464,7.43504
3.59935,1.45945,7.51378
3.59935,1.47249,8.4527
3.59935,1.48554,7.78925
3.59935,1.49858,8.36278
3.59935,1.51162,8.44853
3.59935,1.52467,8.24406
3.59935,1.53771,7.46757
3.59935,1.55075,6.98863
3.59935,1.5638,4.13181
3.59935,1.57684,5.23804
3.59935,1.58988,4.64841
3.59935,1.60293,4.14463
3.59935,1.61597,1.01092
3.59935,1.62901,2.66913
3.59935,1.64206,2.24042
3.59935,1.6551,-0.726588
3.59935,1.66814,1.09004
3.59935,1.68119,-1.02518
3.59935,1.69423,-1.78236
3.59935,1.70727,-3.18012
3.59935,1.72032,-6.58929
3.59935,1.73336,-5.09337
3.59935,1.7464,-6.35709
3.59935,1.75945,-8.25749
3.59935,1.77249,-8.38851
3.59935,1.78554,-9.32027
3.59935,1.79858,-7.52518
3.59935,1.81162,-9.4675
3.59935,1.82467,-10.8032
3.59935,1.83771,-7.49586
3.59935,1.85075,-7.2174
3.59935,1.8638,-6.08281
3.59935,1.87684,-7.80551
3.59935,1.88988,-5.91771
3.59935,1.90293,-5.57303
3.59935,1.91597,-4.14945
3.59935,1.92901,-1.95487
3.59935,1.94206,-1.70964
3.59935,1.9551,0.997693
3.59935,1.96814,-1.17611
3.59935,1.98119,3.45554
3.59935,1.99423,4.01179
3.59935,2.00727,1.36234
3.59935,2.02032,-0.483123
3.59935,2.03336,-5.99152
3.59935,2.0464,-4.40198
3.59935,2.05945,-11.2147
3.59935,2.07249,-11.2178
3.59935,2.08554,-13.8829
3.59935,2.09858,-9.61387
3.59935,2.11162,-3.582
3.59935,2.12467,-5.34098
3.59935,2.13771,-2.8976
3.59935,2.15075,1.86349
3.59935,2.1638,-2.05059
3.59935,2.17684,4.15253
3.59935,2.18988,5.21927
3.59935,2.20293,2.43289
3.59935,2.21597,1.11591
3.59935,2.22901,1.30314
3.59935,2.24206,0.0681074
3.59935,2.2551,0.630722
3.59935,2.26814,-2.25324
3.59935,2.28119,-2.07675
3.59935,2.29423,-3.05399
3.59935,2.30727,-4.58055
3.59935,2.32032,-4.61462
3.59935,2.33336,-5.70935
3.59935,2.3464,-2.82309
3.59935,2.35945,-4.70572
3.59935,2.37249,3.90996
3.61239,1.13336,3.77938
3.61239,1.1464,4.20288
3.61239,1.15945,4.07711
3.61239,1.17249,5.56341
3.61239,1.18554,7.52368
3.61239,1.19858,7.8186
3.61239,1.21162,8.64105
3.61239,1.22467,6.62225
3.61239,1.23771,6.7641
3.61239,1.25075,6.24584
3.61239,1.2638,6.55242
3.61239,1.27684,6.66813
3.61239,1.28988,6.35015
3.61239,1.30293,5.26754
3.61239,1.31597,5.23347
3.61239,1.32901,4.14374
3.61239,1.34206,4.46799
3.61239,1.3551,4.19963
3.61239,1.36814,5.88838
3.61239,1.38119,5.57164
3.61239,1.39423,5.40793
3.61239,1.40727,5.89223
3.61239,1.42032,7.35737
3.61239,1.43336,6.80095
3.61239,1.4464,9.642
3.61239,1.45945,10.1273
3.61239,1.47249,9.45235
3.61239,1.48554,8.30672
3.61239,1.49858,7.71333
3.61239,1.51162,6.03185
3.61239,1.52467,6.42052
3.61239,1.53771,8.22521
3.61239,1.55075,5.37333
3.61239,1.5638,5.70695
3.61239,1.57684,4.78892
3.61239,1.58988,3.76569
3.61239,1.60293,2.21727
3.61239,1.61597,2.24866
3.61239,1.62901,2.9074
3.61239,1.64206,1.77033
3.61239,1.6551,-2.52745
3.61239,1.66814,-2.25599
3.61239,1.68119,-5.24919
3.61239,1.69423,-5.60539
3.61239,1.70727,-2.36627
3.61239,1.72032,-4.72147
3.61239,1.73336,-8.63386
3.61239,1.7464,-8.6174
3.61239,1.75945,-9.84463
3.61239,1.77249,-10.1673
3.61239,1.78554,-9.48008
3.61239,1.79858,-8.7282
3.61239,1.81162,-8.20604
3.61239,1.82467,-8.3082
3.61239,1.83771,-9.00458
3.61239,1.85075,-8.42198
3.61239,1.8638,-9.49161
3.61239,1.87684,-6.98513
3.61239,1.88988,-6.55666
3.61239,1.90293,-2.39733
3.61239,1.91597,-4.49979
3.61239,1.92901,-3.98016
3.61239,1.94206,-0.763666
3.61239,1.9551,0.429115
3.61239,1.96814,0.42591
3.61239,1.98119,1.51739
3.61239,1.99423,3.4195
3.61239,2.00727,2.81797
3.61239,2.02032,-2.63421
3.61239,2.03336,-3.33342
3.61239,2.0464,-4.31608
3.61239,2.05945,-11.7303
3.61239,2.07249,-12.0918
3.61239,2.08554,-15.745
3.61239,2.09858,-13.3851
3.61239,2.11162,-15.4163
3.61239,2.12467,-12.3114
3.61239,2.13771,-5.3845
3.61239,2.15075,0.964085
3.61239,2.1638,-2.65218
3.61239,2.17684,-1.68501
3.61239,2.18988,-0.800239
3.61239,2.20293,2.23501
3.61239,2.21597,2.6498
3.61239,2.22901,2.01549
3.61239,2.24206,2.19021
3.61239,2.2551,0.955998
3.61239,2.26814,-0.858228
3.61239,2.28119,-1.23199
3.61239,2.29423,-3.05826
3.61239,2.30727,-1.87299
3.61239,2.32032,-5.7787
3.61239,2.33336,-2.83041
3.61239,2.3464,-3.32504
3.61239,2.35945,-4.49739
3.61239,2.37249,6.27614
3.62544,1.13336,3.33911
3.62544,1.1464,4.17665
3.62544,1.15945,4.66747
3.62544,1.17249,6.18536
3.62544,1.18554,6.96133
3.62544,1.19858,8.06119
3.62544,1.21162,8.42544
3.62544,1.22467,8.09855
3.62544,1.23771,6.34946
3.62544,1.25075,6.46369
3.62544,1.2638,7.11654
3.62544,1.27684,6.49255
3.62544,1.28988,6.05473
3.62544,1.30293,4.48869
3.62544,1.31597,5.7493
3.62544,1.32901,3.87036
3.62544,1.34206,4.42292
3.62544,1.3551,5.9074
3.62544,1.36814,7.19273
3.62544,1.38119,7.08958
3.62544,1.39423,9.16217
3.62544,1.40727,7.37193
3.62544,1.42032,6.97443
3.62544,1.43336,9.51539
3.62544,1.4464,8.63015
3.62544,1.45945,8.97621
3.62544,1.47249,12.6044
3.62544,1.48554,8.6356
3.62544,1.49858,8.04318
3.62544,1.51162,8.35278
3.62544,1.52467,11.065
3.62544,1.53771,9.11384
3.62544,1.55075,7.84369
3.62544,1.5638,4.46874
3.62544,1.57684,2.89751
3.62544,1.58988,2.14347
3.62544,1.60293,-0.836151
3.62544,1.61597,-1.09235
3.62544,1.62901,-2.18892
3.62544,1.64206,-0.507286
3.62544,1.6551,-8.42115
3.62544,1.66814,-3.87887
3.62544,1.68119,-3.98924
3.62544,1.69423,-7.75718
3.62544,1.70727,-6.45497
3.62544,1.72032,-5.35857
3.62544,1.73336,-9.32885
3.62544,1.7464,-6.54155
3.62544,1.75945,-4.67359
3.62544,1.77249,-10.0198
3.62544,1.78554,-9.93734
3.62544,1.79858,-8.79829
3.62544,1.81162,-10.1733
3.62544,1.82467,-10.5634
3.62544,1.83771,-8.25237
3.62544,1.85075,-9.03732
3.62544,1.8638,-6.43924
3.62544,1.87684,-7.02292
3.62544,1.88988,-6.83723
3.62544,1.90293,-5.26267
3.62544,1.91597,-1.71265
3.62544,1.92901,-4.73938
3.62544,1.94206,-2.57764
3.62544,1.9551,-3.0354
3.62544,1.96814,0.451616
3.62544,1.98119,1.01329
3.62544,1.99423,-0.392339
3.62544,2.00727,1.70846
3.62544,2.02032,-0.508188
3.62544,2.03336,-1.72372
3.62544,2.0464,-5.90214
3.62544,2.05945,-5.3688
3.62544,2.07249,-9.5232
3.62544,2.08554,-15.8282
3.62544,2.09858,-12.3827
3.62544,2.11162,-9.92388
3.62544,2.12467,-8.02405
3.62544,2.13771,-7.06774
3.62544,2.15075,-4.09662
3.62544,2.1638,-6.34556
3.62544,2.17684,-1.94127
3.62544,2.18988,-2.67139
3.62544,2.20293,-2.70815
3.62544,2.21597,-0.641465
3.62544,2.22901,0.387777
3.62544,2.24206,5.49268e-05
3.62544,2.2551,-1.16686
3.62544,2.26814,-2.70737
3.62544,2.28119,-2.05869
3.62544,2.29423,-2.33556
3.62544,2.30727,-3.3781
3.62544,2.32032,-4.77181
3.62544,2.33336,-5.53044
3.62544,2.3464,-3.70201
3.62544,2.35945,0.538328
3.62544,2.37249,4.09751
3.63848,1.13336,2.54179
3.63848,1.1464,5.91903
3.63848,1.15945,6.06864
3.63848,1.17249,5.94596
3.63848,1.18554,7.30185
3.63848,1.19858,7.5312
3.63848,1.21162,8.36838
3.63848,1.22467,7.42189
3.63848,1.23771,7.72821
3.63848,1.25075,6.87859
3.63848,1.2638,5.78744
3.63848,1.27684,5.69543
3.63848,1.28988,5.41068
3.63848,1.30293,6.39921
3.63848,1.31597,4.79701
3.63848,1.32901,4.09254
3.63848,1.34206,5.16971
3.63848,1.3551,4.24906
3.63848,1.36814,6.43573
3.63848,1.38119,6.30373
3.63848,1.39423,7.30101
3.63848,1.40727,8.01304
3.63848,1.42032,8.51833
3.63848,1.43336,6.97267
3.63848,1.4464,11.343
3.63848,1.45945,12.9373
3.63848,1.47249,12.3184
3.63848,1.48554,12.3889
3.63848,1.49858,11.9843
3.63848,1.51162,10.8666
3.63848,1.52467,13.3171
3.63848,1.53771,7.57146
3.63848,1.55075,7.24037
3.63848,1.5638,5.14809
3.63848,1.57684,0.391753
3.63848,1.58988,0.641023
3.63848,1.60293,-1.12457
3.63848,1.61597,-1.72132
3.63848,1.62901,-3.32324
3.63848,1.64206,-2.51405
3.63848,1.6551,-6.77004
3.63848,1.66814,-4.64526
3.63848,1.68119,-7.1154
3.63848,1.69423,-6.73081
3.63848,1.70727,-7.97882
3.63848,1.72032,-7.76226
3.63848,1.73336,-9.88791
3.63848,1.7464,-7.73139
3.63848,1.75945,-10.9339
3.63848,1.77249,-9.97279
3.63848,1.78554,-11.5391
3.63848,1.79858,-10.4718
3.63848,1.81162,-10.0062
3.63848,1.82467,-9.8784
3.63848,1.83771,-9.3421
3.63848,1.85075,-9.30198
3.63848,1.8638,-9.29637
3.63848,1.87684,-8.19635
3.63848,1.88988,-6.94676
3.63848,1.90293,-6.12498
3.63848,1.91597,-4.75678
3.63848,1.92901,-4.07152
3.63848,1.94206,-1.98032
3.63848,1.9551,-0.560603
3.63848,1.96814,-0.311941
3.63848,1.98119,1.07683
3.63848,1.99423,0.670785
3.63848,2.00727,-0.844301
3.63848,2.02032,-1.86529
3.63848,2.03336,-3.31056
3.63848,2.0464,-7.48733
3.63848,2.05945,-11.2166
3.63848,2.07249,-11.8716
3.63848,2.08554,-14.7623
3.63848,2.09858,-11.9933
3.63848,2.11162,-10.9677
3.63848,2.12467,-7.6121
3.63848,2.13771,-7.03993
3.63848,2.15075,-4.90996
3.63848,2.1638,-6.47495
3.63848,2.17684,-0.7191
3.63848,2.18988,-0.624656
3.63848,2.20293,-3.05995
3.63848,2.21597,-3.39657
3.63848,2.22901,-0.985128
3.63848,2.24206,1.51383
3.63848,2.2551,0.376783
3.63848,2.26814,-5.39145
3.63848,2.28119,-3.91409
3.63848,2.29423,-2.92165
3.63848,2.30727,-3.31007
3.63848,2.32032,-2.7351
3.63848,2.33336,-2.16871
3.63848,2.3464,-0.839732
3.63848,2.35945,-0.687616
3.63848,2.37249,2.88609
3.65153,1.13336,2.89618
3.65153,1.1464,4.05005
3.65153,1.15945,3.5301
3.65153,1.17249,5.01501
3.65153,1.18554,6.4053
3.65153,1.19858,7.04504
3.65153,1.21162,7.38335
3.65153,1.22467,7.27922
3.65153,1.23771,7.13621
3.65153,1.25075,6.89251
3.65153,1.2638,6.28709
3.65153,1.27684,5.82239
3.65153,1.28988,4.84639
3.65153,1.30293,3.92997
3.65153,1.31597,5.49443
3.65153,1.32901,4.29324
3.65153,1.34206,5.06143
3.65153,1.3551,5.95556
3.65153,1.36814,5.9404
3.65153,1.38119,6.76097
3.65153,1.39423,6.3426
3.65153,1.40727,8.1932
3.65153,1.42032,8.40767
3.65153,1.43336,10.3239
3.65153,1.4464,13.5111
3.65153,1.45945,7.17742
3.65153,1.47249,13.9461
3.65153,1.48554,14.8753
3.65153,1.49858,15.0385
3.65153,1.51162,14.0217
3.65153,1.52467,13.3706
3.65153,1.53771,8.66046
3.65153,1.55075,6.35398
3.65153,1.5638,1.99934
3.65153,1.57684,-0.299083
3.65153,1.58988,-1.07174
3.65153,1.60293,-5.99268
3.65153,1.61597,-6.60234
3.65153,1.62901,-6.16931
3.65153,1.64206,-5.36807
3.65153,1.6551,-8.28627
3.65153,1.66814,-7.8391
3.65153,1.68119,-7.83295
3.65153,1.69423,-10.4494
3.65153,1.70727,-7.92522
3.65153,1.72032,-9.41693
3.65153,1.73336,-10.5591
3.65153,1.7464,-9.98444
3.65153,1.75945,-11.6434
3.65153,1.77249,-10.7741
3.65153,1.78554,-12.22
3.65153,1.79858,-10.1615
3.65153,1.81162,-9.92748
3.65153,1.82467,-10.2645
3.65153,1.83771,-9.70603
3.65153,1.85075,-8.85192
3.65153,1.8638,-7.11891
3.65153,1.87684,-6.62072
3.65153,1.88988,-6.63008
3.65153,1.90293,-5.10288
3.65153,1.91597,-3.87737
3.65153,1.92901,-1.66746
3.65153,1.94206,-0.723151
3.65153,1.9551,-0.0689929
3.65153,1.96814,3.34503
3.65153,1.98119,1.2109
3.65153,1.99423,1.22069
3.65153,2.00727,-1.96297
3.65153,2.02032,-2.69117
3.65153,2.03336,-5.11201
3.65153,2.0464,-5.79344
3.65153,2.05945,-9.37453
3.65153,2.07249,-11.1418
3.65153,2.08554,-12.2871
3.65153,2.09858,-12.0735
3.65153,2.11162,-12.3343
3.65153,2.12467,-9.59226
3.65153,2.13771,-8.32075
3.65153,2.15075,-5.83017
3.65153,2.1638,-7.18137
3.65153,2.17684,-4.69658
3.65153,2.18988,-4.01457
3.65153,2.20293,-2.95167
3.65153,2.21597,-3.61486
3.65153,2.22901,-3.12916
3.65153,2.24206,-2.60583
3.65153,2.2551,-4.34968
3.65153,2.26814,-5.08268
3.65153,2.28119,-3.18515
3.65153,2.29423,-5.51104
3.65153,2.30727,-3.92397
3.65153,2.32032,-6.13265
3.65153,2.33336,0.974964
3.65153,2.3464,1.74596
3.65153,2.35945,0.901554
3.65153,2.37249,1.5807
3.66457,1.13336,3.08166
3.66457,1.1464,4.16004
3.66457,1.15945,4.01708
3.66457,1.17249,3.45387
3.66457,1.18554,6.62494
3.66457,1.19858,6.18704
3.66457,1.21162,7.98222
3.66457,1.22467,7.71247
3.66457,1.23771,7.93203
3.66457,1.25075,5.8861
3.66457,1.2638,5.86579
3.66457,1.27684,5.57927
3.66457,1.28988,4.1417
3.66457,1.30293,3.98536
3.66457,1.31597,6.44109
3.66457,1.32901,3.97846
3.66457,1.34206,5.34648
3.66457,1.3551,5.70404
3.66457,1.36814,6.59642
3.66457,1.38119,6.68195
3.66457,1.39423,8.61458
3.66457,1.40727,7.1467
3.66457,1.42032,11.3802
3.66457,1.43336,13.1406
3.66457,1.4464,14.6388
3.66457,1.45945,14.469
3.66457,1.47249,13.8768
3.66457,1.48554,15.8975
3.66457,1.49858,15.2892
3.66457,1.51162,11.6681
3.66457,1.52467,10.7016
3.66457,1.53771,4.12558
3.66457,1.55075,5.22107
3.66457,1.5638,-0.27598
3.66457,1.57684,-3.47832
3.66457,1.58988,-5.05462
3.66457,1.60293,-4.89529
3.66457,1.61597,-6.0455
3.66457,1.62901,-2.7365
3.66457,1.64206,-7.58171
3.66457,1.6551,-8.98471
3.66457,1.66814,-9.15319
3.66457,1.68119,-8.75873
3.66457,1.69423,-8.56649
3.66457,1.70727,-10.0964
3.66457,1.72032,-8.93357
3.66457,1.73336,-10.9766
3.66457,1.7464,-10.5248
3.66457,1.75945,-9.77356
3.66457,1.77249,-11.3586
3.66457,1.78554,-10.6066
3.66457,1.79858,-10.0008
3.66457,1.81162,-10.711
3.66457,1.82467,-8.5041
3.66457,1.83771,-8.99723
3.66457,1.85075,-7.95675
3.66457,1.8638,-7.65036
3.66457,1.87684,-7.91617
3.66457,1.88988,-8.04279
3.66457,1.90293,-2.57894
3.66457,1.91597,-4.99826
3.66457,1.92901,-3.71421
3.66457,1.94206,0.649634
3.66457,1.9551,1.22318
3.66457,1.96814,2.06489
3.66457,1.98119,2.53294
3.66457,1.99423,1.16925
3.66457,2.00727,1.22094
3.66457,2.02032,-0.428833
3.66457,2.03336,-3.76867
3.66457,2.0464,-4.27703
3.66457,2.05945,-7.98471
3.66457,2.07249,-9.95485
3.66457,2.08554,-11.7733
3.66457,2.09858,-11.464
3.66457,2.11162,-11.6538
3.66457,2.12467,-10.4213
3.66457,2.13771,-9.79785
3.66457,2.15075,-7.78457
3.66457,2.1638,-7.89602
3.66457,2.17684,-5.9823
3.66457,2.18988,-5.91018
3.66457,2.20293,-4.82312
3.66457,2.21597,-6.00765
3.66457,2.22901,-6.18316
3.66457,2.24206,-5.31452
3.66457,2.2551,-6.43927
3.66457,2.26814,-7.8361
3.66457,2.28119,-4.8851
3.66457,2.29423,-7.27111
3.66457,2.30727,-4.89158
3.66457,2.32032,-3.33453
3.66457,2.33336,-0.958488
3.66457,2.3464,-0.317168
3.66457,2.35945,2.76327
3.66457,2.37249,3.57512
3.67761,1.13336,2.79817
3.67761,1.1464,3.30267
3.67761,1.15945,4.43878
3.67761,1.17249,5.09928
3.67761,1.18554,6.38601
3.67761,1.19858,5.78899
3.67761,1.21162,7.22211
3.67761,1.22467,7.02789
3.67761,1.23771,6.9537
3.67761,1.25075,5.1362
3.67761,1.2638,6.2726
3.67761,1.27684,6.80209
3.67761,1.28988,3.51536
3.67761,1.30293,3.98314
3.67761,1.31597,5.11128
3.67761,1.32901,2.61144
3.67761,1.34206,3.7806
3.67761,1.3551,5.77622
3.67761,1.36814,5.28229
3.67761,1.38119,6.34075
3.67761,1.39423,6.97793
3.67761,1.40727,9.13278
3.67761,1.42032,11.3529
3.67761,1.43336,10.6285
3.67761,1.4464,12.6993
3.67761,1.45945,11.7778
3.67761,1.47249,11.3658
3.67761,1.48554,12.9427
3.67761,1.49858,12.8923
3.67761,1.51162,11.122
3.67761,1.52467,13.8772
3.67761,1.53771,7.14676
3.67761,1.55075,4.23321
3.67761,1.5638,0.626165
3.67761,1.57684,-3.5657
3.67761,1.58988,-6.65766
3.67761,1.60293,-5.20873
3.67761,1.61597,-7.79672
3.67761,1.62901,-5.6141
3.67761,1.64206,-7.69413
3.67761,1.6551,-6.30495
3.67761,1.66814,-5.40108
3.67761,1.68119,-10.0462
3.67761,1.69423,-10.0096
3.67761,1.70727,-10.1429
3.67761,1.72032,-11.4265
3.67761,1.73336,-11.6573
3.67761,1.7464,-10.9945
3.67761,1.75945,-11.342
3.67761,1.77249,-11.4935
3.67761,1.78554,-12.0719
3.67761,1.79858,-10.1479
3.67761,1.81162,-10.822
3.67761,1.82467,-9.47968
3.67761,1.83771,-9.9121
3.67761,1.85075,-9.65707
3.67761,1.8638,-9.75224
3.67761,1.87684,-7.81791
3.67761,1.88988,-6.17974
3.67761,1.90293,-6.19253
3.67761,1.91597,-4.92605
3.67761,1.92901,-1.83487
3.67761,1.94206,1.12342
3.67761,1.9551,1.99139
3.67761,1.96814,3.05812
3.67761,1.98119,3.88891
3.67761,1.99423,1.31544
3.67761,2.00727,0.262213
3.67761,2.02032,-0.0797331
3.67761,2.03336,-2.5821
3.67761,2.0464,-4.37003
3.67761,2.05945,-6.71041
3.67761,2.07249,-8.12808
3.67761,2.08554,-9.96918
3.67761,2.09858,-10.8442
3.67761,2.11162,-10.7701
3.67761,2.12467,-10.7359
3.67761,2.13771,-9.42951
3.67761,2.15075,-8.31642
3.67761,2.1638,-8.15272
3.67761,2.17684,-7.69102
3.67761,2.18988,-7.35832
3.67761,2.20293,-6.79112
3.67761,2.21597,-6.68599
3.67761,2.22901,-6.32879
3.67761,2.24206,-6.50274
3.67761,2.2551,-7.37883
3.67761,2.26814,-7.43624
3.67761,2.28119,-6.26907
3.67761,2.29423,-5.63187
3.67761,2.30727,-4.13532
3.67761,2.32032,-0.452367
3.67761,2.33336,-0.586591
3.67761,2.3464,0.869686
3.67761,2.35945,2.55298
3.67761,2.37249,4.93904
3.69066,1.13336,2.38267
3.69066,1.1464,1.80727
3.69066,1.15945,2.09008
3.69066,1.17249,3.19803
3.69066,1.18554,4.96906
3.69066,1.19858,5.60498
3.69066,1.21162,6.22479
3.69066,1.22467,5.79089
3.69066,1.23771,6.55959
3.69066,1.25075,4.55815
3.69066,1.2638,4.73642
3.69066,1.27684,3.91074
3.69066,1.28988,3.03283
3.69066,1.30293,3.26203
3.69066,1.31597,3.92181
3.69066,1.32901,2.20328
3.69066,1.34206,4.15803
3.69066,1.3551,4.89234
3.69066,1.36814,5.30309
3.69066,1.38119,6.31197
3.69066,1.39423,7.48774
3.69066,1.40727,9.837
3.69066,1.42032,10.1958
3.69066,1.43336,10.3373
3.69066,1.4464,11.5588
3.69066,1.45945,11.6052
3.69066,1.47249,13.4293
3.69066,1.48554,12.4555
3.69066,1.49858,17.1589
3.69066,1.51162,14.7711
3.69066,1.52467,16.8955
3.69066,1.53771,15.9451
3.69066,1.55075,5.31782
3.69066,1.5638,0.612852
3.69066,1.57684,-2.60781
3.69066,1.58988,-4.46464
3.69066,1.60293,-7.64706
3.69066,1.61597,-8.82054
3.69066,1.62901,-8.71576
3.69066,1.64206,-8.82794
3.69066,1.6551,-9.93101
3.69066,1.66814,-9.83542
3.69066,1.68119,-10.9088
3.69066,1.69423,-11.4326
3.69066,1.70727,-11.5371
3.69066,1.72032,-10.3748
3.69066,1.73336,-12.2899
3.69066,1.7464,-12.3493
3.69066,1.75945,-13.1078
3.69066,1.77249,-12.1268
3.69066,1.78554,-11.9501
3.69066,1.79858,-10.9187
3.69066,1.81162,-10.7032
3.69066,1.82467,-10.3395
3.69066,1.83771,-9.59133
3.69066,1.85075,-8.27011
3.69066,1.8638,-7.76027
3.69066,1.87684,-7.2051
3.69066,1.88988,-3.33771
3.69066,1.90293,-2.223
3.69066,1.91597,-2.3746
3.69066,1.92901,-0.0465617
3.69066,1.94206,3.3997
3.69066,1.9551,4.7228
3.69066,1.96814,4.05167
3.69066,1.98119,11.992
3.69066,1.99423,2.44221
3.69066,2.00727,0.830839
3.69066,2.02032,-2.04111
3.69066,2.03336,-3.34891
3.69066,2.0464,-4.47077
3.69066,2.05945,-5.82129
3.69066,2.07249,-6.65072
3.69066,2.08554,-9.25052
3.69066,2.09858,-9.77665
3.69066,2.11162,-9.94782
3.69066,2.12467,-10.0634
3.69066,2.13771,-9.38436
3.69066,2.15075,-9.18897
3.69066,2.1638,-8.07389
3.69066,2.17684,-8.47759
3.69066,2.18988,-8.71876
3.69066,2.20293,-7.56916
3.69066,2.21597,-7.72846
3.69066,2.22901,-8.39899
3.69066,2.24206,-8.04108
3.69066,2.2551,-6.99468
3.69066,2.26814,-6.73785
3.69066,2.28119,-5.35201
3.69066,2.29423,-4.24638
3.69066,2.30727,-1.44263
3.69066,2.32032,-1.04953
3.69066,2.33336,1.39613
3.69066,2.3464,2.41194
3.69066,2.35945,4.3631
3.69066,2.37249,4.75693
3.7037,1.13336,1.46479
3.7037,1.1464,1.81683
3.7037,1.15945,1.92732
3.7037,1.17249,3.4313
3.7037,1.18554,4.72511
3.7037,1.19858,4.42335
3.7037,1.21162,6.03498
3.7037,1.22467,4.86717
3.7037,1.23771,5.72352
3.7037,1.25075,5.70629
3.7037,1.2638,4.66312
3.7037,1.27684,3.61566
3.7037,1.28988,4.20963
3.7037,1.30293,2.48182
3.7037,1.31597,4.01276
3.7037,1.32901,1.91455
3.7037,1.34206,3.92141
3.7037,1.3551,5.56762
3.7037,1.36814,4.34852
3.7037,1.38119,6.7074
3.7037,1.39423,7.73733
3.7037,1.40727,8.49772
3.7037,1.42032,8.80619
3.7037,1.43336,10.3753
3.7037,1.4464,10.2329
3.7037,1.45945,10.9291
3.7037,1.47249,9.92708
3.7037,1.48554,14.4968
3.7037,1.49858,9.88482
3.7037,1.51162,15.0019
3.7037,1.52467,13.8157
3.7037,1.53771,0.706113
3.7037,1.55075,4.62197
3.7037,1.5638,-5.248
3.7037,1.57684,-6.9082
3.7037,1.58988,-10.6209
3.7037,1.60293,-10.8391
3.7037,1.61597,-12.4428
3.7037,1.62901,-11.0071
3.7037,1.64206,-11.4596
3.7037,1.6551,-11.4654
3.7037,1.66814,-11.3046
3.7037,1.68119,-11.8052
3.7037,1.69423,-12.0003
3.7037,1.70727,-12.2842
3.7037,1.72032,-11.8339
3.7037,1.73336,-11.5983
3.7037,1.7464,-11.9679
3.7037,1.75945,-11.9693
3.7037,1.77249,-11.4991
3.7037,1.78554,-11.5707
3.7037,1.79858,-10.2807
3.7037,1.81162,-9.84861
3.7037,1.82467,-9.00657
3.7037,1.83771,-8.13353
3.7037,1.85075,-7.86946
3.7037,1.8638,-6.25058
3.7037,1.87684,-6.51131
3.7037,1.88988,-3.09093
3.7037,1.90293,-2.76699
3.7037,1.91597,-1.31177
3.7037,1.92901,0.690638
3.7037,1.94206,2.89034
3.7037,1.9551,1.6201
3.7037,1.96814,9.28794
3.7037,1.98119,4.85818
3.7037,1.99423,3.66656
3.7037,2.00727,2.65208
3.7037,2.02032,0.953305
3.7037,2.03336,-2.64998
3.7037,2.0464,-3.47393
3.7037,2.05945,-4.76578
3.7037,2.07249,-5.88006
3.7037,2.08554,-8.07159
3.7037,2.09858,-8.68946
3.7037,2.11162,-9.55366
3.7037,2.12467,-9.79021
3.7037,2.13771,-9.66601
3.7037,2.15075,-9.05922
3.7037,2.1638,-8.54075
3.7037,2.17684,-8.4966
3.7037,2.18988,-8.39943
3.7037,2.20293,-8.48355
3.7037,2.21597,-7.84552
3.7037,2.22901,-8.72576
3.7037,2.24206,-8.12656
3.7037,2.2551,-7.34665
3.7037,2.26814,-5.04219
3.7037,2.28119,-3.54244
3.7037,2.29423,-2.84021
3.7037,2.30727,-2.37659
3.7037,2.32032,0.106766
3.7037,2.33336,3.32753
3.7037,2.3464,3.89863
3.7037,2.35945,5.4394
3.7037,2.37249,6.1913
3.71674,1.13336,2.6733
3.71674,1.1464,1.40119
3.71674,1.15945,2.23317
3.71674,1.17249,4.75116
3.71674,1.18554,4.50832
3.71674,1.19858,3.85507
3.71674,1.21162,5.19614
3.71674,1.22467,5.23271
3.71674,1.23771,3.88128
3.71674,1.25075,3.43508
3.71674,1.2638,2.28898
3.71674,1.27684,1.6736
3.71674,1.28988,0.866195
3.71674,1.30293,0.807473
3.71674,1.31597,3.62878
3.71674,1.32901,0.37165
3.71674,1.34206,2.19435
3.71674,1.3551,3.14828
3.71674,1.36814,5.65756
3.71674,1.38119,7.59918
3.71674,1.39423,7.01302
3.71674,1.40727,6.85515
3.71674,1.42032,8.04195
3.71674,1.43336,8.74002
3.71674,1.4464,6.65836
3.71674,1.45945,7.56524
3.71674,1.47249,10.5335
3.71674,1.48554,9.72121
3.71674,1.49858,10.3167
3.71674,1.51162,11.2019
3.71674,1.52467,4.17892
3.71674,1.53771,-5.14077
3.71674,1.55075,-1.00429
3.71674,1.5638,-3.83088
3.71674,1.57684,-11.1711
3.71674,1.58988,-10.8303
3.71674,1.60293,-11.7917
3.71674,1.61597,-11.3515
3.71674,1.62901,-10.3016
3.71674,1.64206,-10.522
3.71674,1.6551,-10.9246
3.71674,1.66814,-12.3563
3.71674,1.68119,-12.5401
3.71674,1.69423,-12.0442
3.71674,1.70727,-12.1634
3.71674,1.72032,-11.844
3.71674,1.73336,-12.2656
3.71674,1.7464,-12.2773
3.71674,1.75945,-12.5468
3.71674,1.77249,-11.4031
3.71674,1.78554,-12.0753
3.71674,1.79858,-10.7225
3.71674,1.81162,-10.0486
3.71674,1.82467,-8.45273
3.71674,1.83771,-7.17019
3.71674,1.85075,-6.85466
3.71674,1.8638,-5.4964
3.71674,1.87684,-7.31253
3.71674,1.88988,-4.39882
3.71674,1.90293,-0.020557
3.71674,1.91597,-0.878831
3.71674,1.92901,2.37741
3.71674,1.94206,5.28859
3.71674,1.9551,7.38803
3.71674,1.96814,7.73565
3.71674,1.98119,18.163
3.71674,1.99423,17.6125
3.71674,2.00727,3.28543
3.71674,2.02032,2.82365
3.71674,2.03336,-0.504958
3.71674,2.0464,-2.70018
3.71674,2.05945,-2.74756
3.71674,2.07249,-3.75813
3.71674,2.08554,-6.49836
3.71674,2.09858,-7.31408
3.71674,2.11162,-9.13963
3.71674,2.12467,-8.58202
3.71674,2.13771,-8.6848
3.71674,2.15075,-8.42935
3.71674,2.1638,-7.74483
3.71674,2.17684,-8.4937
3.71674,2.18988,-8.85039
3.71674,2.20293,-7.76167
3.71674,2.21597,-7.8798
3.71674,2.22901,-8.07208
3.71674,2.24206,-7.43269
3.71674,2.2551,-5.70848
3.71674,2.26814,-3.3748
3.71674,2.28119,-2.40597
3.71674,2.29423,-0.297298
3.71674,2.30727,0.1927
3.71674,2.32032,2.93024
3.71674,2.33336,5.12276
3.71674,2.3464,6.20255
3.71674,2.35945,7.18606
3.71674,2.37249,8.09416
3.72979,1.13336,2.27844
3.72979,1.1464,2.37006
3.72979,1.15945,2.02515
3.72979,1.17249,3.24191
3.72979,1.18554,4.90388
3.72979,1.19858,6.06816
3.72979,1.21162,5.21024
3.72979,1.22467,6.02972
3.72979,1.23771,3.65167
3.72979,1.25075,3.26694
3.72979,1.2638,3.03256
3.72979,1.27684,1.39204
3.72979,1.28988,1.21269
3.72979,1.30293,0.0307605
3.72979,1.31597,1.33043
3.72979,1.32901,-0.662787
3.72979,1.34206,-0.835591
3.72979,1.3551,4.25384
3.72979,1.36814,3.7081
3.72979,1.38119,4.64465
3.72979,1.39423,4.09977
3.72979,1.40727,6.69792
3.72979,1.42032,5.9145
3.72979,1.43336,6.46989
3.72979,1.4464,4.43741
3.72979,1.45945,6.39296
3.72979,1.47249,6.01971
3.72979,1.48554,8.06105
3.72979,1.49858,6.82508
3.72979,1.51162,7.89332
3.72979,1.52467,15.8864
3.72979,1.53771,14.2234
3.72979,1.55075,3.77835
3.72979,1.5638,-5.04096
3.72979,1.57684,-9.65567
3.72979,1.58988,-11.1442
3.72979,1.60293,-14.926
3.72979,1.61597,-13.6672
3.72979,1.62901,-11.6761
3.72979,1.64206,-13.5558
3.72979,1.6551,-12.0278
3.72979,1.66814,-12.1816
3.72979,1.68119,-13.3601
3.72979,1.69423,-12.76
3.72979,1.70727,-13.1735
3.72979,1.72032,-12.8836
3.72979,1.73336,-12.563
3.72979,1.7464,-12.4432
3.72979,1.75945,-11.7605
3.72979,1.77249,-11.2838
3.72979,1.78554,-9.95546
3.72979,1.79858,-10.5051
3.72979,1.81162,-10.0664
3.72979,1.82467,-8.01736
3.72979,1.83771,-8.07462
3.72979,1.85075,-5.0933
3.72979,1.8638,-3.86385
3.72979,1.87684,-2.15857
3.72979,1.88988,-1.70509
3.72979,1.90293,0.483293
3.72979,1.91597,3.21118
3.72979,1.92901,3.67846
3.72979,1.94206,7.27458
3.72979,1.9551,12.9297
3.72979,1.96814,16.1223
3.72979,1.98119,16.4448
3.72979,1.99423,5.30986
3.72979,2.00727,5.05258
3.72979,2.02032,2.62426
3.72979,2.03336,1.52378
3.72979,2.0464,-2.68331
3.72979,2.05945,-2.07999
3.72979,2.07249,-2.8158
3.72979,2.08554,-4.48429
3.72979,2.09858,-5.18629
3.72979,2.11162,-8.28168
3.72979,2.12467,-7.29715
3.72979,2.13771,-8.05328
3.72979,2.15075,-8.26892
3.72979,2.1638,-6.7115
3.72979,2.17684,-8.09249
3.72979,2.18988,-7.17718
3.72979,2.20293,-7.81555
3.72979,2.21597,-7.31857
3.72979,2.22901,-6.95861
3.72979,2.24206,-5.95147
3.72979,2.2551,-4.28238
3.72979,2.26814,-2.46452
3.72979,2.28119,-0.692726
3.72979,2.29423,-0.0608283
3.72979,2.30727,0.598725
3.72979,2.32032,3.93684
3.72979,2.33336,4.67374
3.72979,2.3464,6.53167
3.72979,2.35945,7.39476
3.72979,2.37249,8.35037
3.74283,1.13336,2.5504
3.74283,1.1464,1.92282
3.74283,1.15945,1.5293
3.74283,1.17249,1.38746
3.74283,1.18554,6.52059
3.74283,1.19858,5.98532
3.74283,1.21162,5.90329
3.74283,1.22467,3.73103
3.74283,1.23771,3.6564
3.74283,1.25075,3.5063
3.74283,1.2638,2.21244
3.74283,1.27684,0.858567
3.74283,1.28988,-0.367342
3.74283,1.30293,-0.20025
3.74283,1.31597,1.63026
3.74283,1.32901,-1.9762
3.74283,1.34206,1.96871
3.74283,1.3551,2.17351
3.74283,1.36814,3.46379
3.74283,1.38119,4.65073
3.74283,1.39423,4.89822
3.74283,1.40727,5.65605
3.74283,1.42032,6.15943
3.74283,1.43336,2.61179
3.74283,1.4464,1.88671
3.74283,1.45945,2.77825
3.74283,1.47249,2.40405
3.74283,1.48554,5.09796
3.74283,1.49858,17.5457
3.74283,1.51162,11.8673
3.74283,1.52467,14.751
3.74283,1.53771,13.9775
3.74283,1.55075,-3.70271
3.74283,1.5638,-8.36572
3.74283,1.57684,-9.22595
3.74283,1.58988,-16.4472
3.74283,1.60293,-14.2339
3.74283,1.61597,-17.9173
3.74283,1.62901,-16.5742
3.74283,1.64206,-16.2121
3.74283,1.6551,-14.1594
3.74283,1.66814,-14.6951
3.74283,1.68119,-14.5709
3.74283,1.69423,-14.0351
3.74283,1.70727,-14.0318
3.74283,1.72032,-13.9857
3.74283,1.73336,-12.8206
3.74283,1.7464,-12.9689
3.74283,1.75945,-12.098
3.74283,1.77249,-11.3042
3.74283,1.78554,-11.286
3.74283,1.79858,-10.098
3.74283,1.81162,-9.66397
3.74283,1.82467,-8.23599
3.74283,1.83771,-7.39016
3.74283,1.85075,-7.24212
3.74283,1.8638,-4.39723
3.74283,1.87684,-4.74588
3.74283,1.88988,-1.79156
3.74283,1.90293,1.65053
3.74283,1.91597,1.82211
3.74283,1.92901,3.223
3.74283,1.94206,6.21809
3.74283,1.9551,8.77905
3.74283,1.96814,8.35709
3.74283,1.98119,16.9105
3.74283,1.99423,8.8197
3.74283,2.00727,24.2139
3.74283,2.02032,11.6783
3.74283,2.03336,23.6049
3.74283,2.0464,1.41147
3.74283,2.05945,2.0509
3.74283,2.07249,-1.66511
3.74283,2.08554,-1.92667
3.74283,2.09858,-6.50673
3.74283,2.11162,-6.17372
3.74283,2.12467,-6.02087
3.74283,2.13771,-4.59794
3.74283,2.15075,-7.34167
3.74283,2.1638,-5.63187
3.74283,2.17684,-7.9095
3.74283,2.18988,-6.76509
3.74283,2.20293,-8.25604
3.74283,2.21597,-6.72671
3.74283,2.22901,-5.43662
3.74283,2.24206,-6.31709
3.74283,2.2551,-4.13216
3.74283,2.26814,-0.00202153
3.74283,2.28119,0.604517
3.74283,2.29423,1.7227
3.74283,2.30727,2.39188
3.74283,2.32032,5.58165
3.74283,2.33336,6.28586
3.74283,2.3464,6.97377
3.74283,2.35945,8.82028
3.74283,2.37249,9.64501
3.75587,1.13336,3.87545
3.75587,1.1464,3.87746
3.75587,1.15945,2.90394
3.75587,1.17249,2.07063
3.75587,1.18554,6.00374
3.75587,1.19858,3.98893
3.75587,1.21162,7.02427
3.75587,1.22467,7.13419
3.75587,1.23771,6.66281
3.75587,1.25075,3.09323
3.75587,1.2638,1.94918
3.75587,1.27684,1.53093
3.75587,1.28988,0.265578
3.75587,1.30293,0.350855
3.75587,1.31597,1.51202
3.75587,1.32901,-0.136397
3.75587,1.34206,1.49075
3.75587,1.3551,0.935893
3.75587,1.36814,2.61732
3.75587,1.38119,2.89439
3.75587,1.39423,2.47176
3.75587,1.40727,2.80266
3.75587,1.42032,1.31271
3.75587,1.43336,3.34488
3.75587,1.4464,-0.0409191
3.75587,1.45945,2.0274
3.75587,1.47249,1.74088
3.75587,1.48554,4.09982
3.75587,1.49858,4.02628
3.75587,1.51162,3.30911
3.75587,1.52467,7.18853
3.75587,1.53771,5.79409
3.75587,1.55075,-3.10347
3.75587,1.5638,-4.00949
3.75587,1.57684,-9.90079
3.75587,1.58988,-13.1183
3.75587,1.60293,-16.5156
3.75587,1.61597,-15.7843
3.75587,1.62901,-17.2067
3.75587,1.64206,-15.1564
3.75587,1.6551,-15.8913
3.75587,1.66814,-14.2931
3.75587,1.68119,-14.5439
3.75587,1.69423,-14.387
3.75587,1.70727,-13.8623
3.75587,1.72032,-13.4425
3.75587,1.73336,-12.1379
3.75587,1.7464,-12.193
3.75587,1.75945,-11.1203
3.75587,1.77249,-10.7691
3.75587,1.78554,-10.3689
3.75587,1.79858,-9.95873
3.75587,1.81162,-8.49185
3.75587,1.82467,-7.21941
3.75587,1.83771,-5.88463
3.75587,1.85075,-4.68384
3.75587,1.8638,1.71001
3.75587,1.87684,-3.74793
3.75587,1.88988,1.48734
3.75587,1.90293,5.25919
3.75587,1.91597,2.04264
3.75587,1.92901,2.10897
3.75587,1.94206,10.6618
3.75587,1.9551,10.7524
3.75587,1.96814,7.79828
3.75587,1.98119,11.6291
3.75587,1.99423,11.216
3.75587,2.00727,4.51501
3.75587,2.02032,5.04042
3.75587,2.03336,6.79892
3.75587,2.0464,1.14406
3.75587,2.05945,2.06057
3.75587,2.07249,1.38938
3.75587,2.08554,-1.50195
3.75587,2.09858,-2.62479
3.75587,2.11162,-5.82175
3.75587,2.12467,-4.99924
3.75587,2.13771,-4.88742
3.75587,2.15075,-5.02196
3.75587,2.1638,-4.2385
3.75587,2.17684,-6.23601
3.75587,2.18988,-4.22137
3.75587,2.20293,-4.90852
3.75587,2.21597,-3.88371
3.75587,2.22901,-3.59842
3.75587,2.24206,-2.67367
3.75587,2.2551,1.16385
3.75587,2.26814,1.76636
3.75587,2.28119,2.03589
3.75587,2.29423,5.83002
3.75587,2.30727,6.85319
3.75587,2.32032,7.76297
3.75587,2.33336,9.49774
3.75587,2.3464,10.9935
3.75587,2.35945,10.8259
3.75587,2.37249,12.1458
3.76892,1.13336,4.16696
3.76892,1.1464,5.0468
3.76892,1.15945,6.6902
3.76892,1.17249,6.27393
3.76892,1.18554,9.35497
3.76892,1.19858,8.66272
3.76892,1.21162,7.86556
3.76892,1.22467,9.26464
3.76892,1.23771,4.47515
3.76892,1.25075,3.98019
3.76892,1.2638,3.68005
3.76892,1.27684,2.18042
3.76892,1.28988,1.75988
3.76892,1.30293,2.22229
3.76892,1.31597,1.98175
3.76892,1.32901,0.683495
3.76892,1.34206,-0.515753
3.76892,1.3551,2.32173
3.76892,1.36814,2.27859
3.76892,1.38119,2.93252
3.76892,1.39423,2.32869
3.76892,1.40727,0.0579307
3.76892,1.42032,1.1157
3.76892,1.43336,0.599678
3.76892,1.4464,-2.22949
3.76892,1.45945,-0.898969
3.76892,1.47249,-0.163291
3.76892,1.48554,-1.59579
3.76892,1.49858,3.17816
3.76892,1.51162,3.59296
3.76892,1.52467,36.153
3.76892,1.53771,7.07434
3.76892,1.55075,1.40216
3.76892,1.5638,-4.90032
3.76892,1.57684,-3.40744
3.76892,1.58988,-6.96772
3.76892,1.60293,-14.8161
3.76892,1.61597,-13.3669
3.76892,1.62901,-18.6607
3.76892,1.64206,-18.224
3.76892,1.6551,-15.4503
3.76892,1.66814,-12.5076
3.76892,1.68119,-14.5868
3.76892,1.69423,-14.1625
3.76892,1.70727,-14.0041
3.76892,1.72032,-14.1183
3.76892,1.73336,-12.2243
3.76892,1.7464,-12.2632
3.76892,1.75945,-11.3495
3.76892,1.77249,-10.6082
3.76892,1.78554,-10.1854
3.76892,1.79858,-8.36689
3.76892,1.81162,-7.5027
3.76892,1.82467,-5.67463
3.76892,1.83771,-5.13655
3.76892,1.85075,-3.87127
3.76892,1.8638,-1.19368
3.76892,1.87684,-1.0037
3.76892,1.88988,1.40955
3.76892,1.90293,3.49388
3.76892,1.91597,5.10461
3.76892,1.92901,6.83001
3.76892,1.94206,8.21116
3.76892,1.9551,8.96093
3.76892,1.96814,13.0798
3.76892,1.98119,13.9576
3.76892,1.99423,15.4034
3.76892,2.00727,11.5446
3.76892,2.02032,7.82476
3.76892,2.03336,5.87373
3.76892,2.0464,3.96381
3.76892,2.05945,6.08531
3.76892,2.07249,1.03718
3.76892,2.08554,-0.219519
3.76892,2.09858,-2.31521
3.76892,2.11162,-2.82807
3.76892,2.12467,-3.62645
3.76892,2.13771,-5.30461
3.76892,2.15075,-5.79846
3.76892,2.1638,-4.5341
3.76892,2.17684,-5.20155
3.76892,2.18988,-3.62241
3.76892,2.20293,-4.74168
3.76892,2.21597,-3.87219
3.76892,2.22901,-2.25614
3.76892,2.24206,-1.0548
3.76892,2.2551,1.37788
3.76892,2.26814,2.93798
3.76892,2.28119,3.80514
3.76892,2.29423,4.85359
3.76892,2.30727,6.6447
3.76892,2.32032,8.24409
3.76892,2.33336,9.28775
3.76892,2.3464,10.0799
3.76892,2.35945,13.9295
3.76892,2.37249,15.4778
3.78196,1.13336,5.80144
3.78196,1.1464,5.42357
3.78196,1.15945,4.77682
3.78196,1.17249,8.12466
3.78196,1.18554,7.43114
3.78196,1.19858,8.00375
3.78196,1.21162,8.3908
3.78196,1.22467,7.40107
3.78196,1.23771,4.81296
3.78196,1.25075,4.29675
3.78196,1.2638,2.7165
3.78196,1.27684,2.29471
3.78196,1.28988,2.00668
3.78196,1.30293,1.51558
3.78196,1.31597,1.91779
3.78196,1.32901,0.794707
3.78196,1.34206,1.293
3.78196,1.3551,0.923094
3.78196,1.36814,3.16134
3.78196,1.38119,0.9528
3.78196,1.39423,-2.20117
3.78196,1.40727,-2.68614
3.78196,1.42032,-2.53474
3.78196,1.43336,-2.3145
3.78196,1.4464,-3.8295
3.78196,1.45945,-3.34406
3.78196,1.47249,-0.389306
3.78196,1.48554,-0.966376
3.78196,1.49858,3.79015
3.78196,1.51162,4.31737
3.78196,1.52467,3.55933
3.78196,1.53771,3.28115
3.78196,1.55075,5.22843
3.78196,1.5638,-4.82448
3.78196,1.57684,-6.04767
3.78196,1.58988,-11.538
3.78196,1.60293,-13.7992
3.78196,1.61597,-14.7591
3.78196,1.62901,-19.1571
3.78196,1.64206,-19.6335
3.78196,1.6551,-20.3726
3.78196,1.66814,-16.1722
3.78196,1.68119,-17.6316
3.78196,1.69423,-12.6817
3.78196,1.70727,-14.24
3.78196,1.72032,-16.4028
3.78196,1.73336,-13.2334
3.78196,1.7464,-13.3608
3.78196,1.75945,-11.8745
3.78196,1.77249,-10.9877
3.78196,1.78554,-8.71824
3.78196,1.79858,-9.18144
3.78196,1.81162,-7.72726
3.78196,1.82467,-4.33624
3.78196,1.83771,-4.6579
3.78196,1.85075,-2.40065
3.78196,1.8638,-0.934497
3.78196,1.87684,-0.0184922
3.78196,1.88988,2.09808
3.78196,1.90293,2.46533
3.78196,1.91597,5.41467
3.78196,1.92901,5.89582
3.78196,1.94206,4.83391
3.78196,1.9551,8.9919
3.78196,1.96814,8.02241
3.78196,1.98119,15.2452
3.78196,1.99423,10.5859
3.78196,2.00727,10.2613
3.78196,2.02032,10.0305
3.78196,2.03336,9.06643
3.78196,2.0464,4.88001
3.78196,2.05945,10.8047
3.78196,2.07249,9.15653
3.78196,2.08554,0.655339
3.78196,2.09858,5.70328
3.78196,2.11162,-2.31377
3.78196,2.12467,0.879704
3.78196,2.13771,0.799892
3.78196,2.15075,-2.88758
3.78196,2.1638,-0.946081
3.78196,2.17684,-2.89491
3.78196,2.18988,-2.73037
3.78196,2.20293,-2.95109
3.78196,2.21597,-2.30158
3.78196,2.22901,-0.583981
3.78196,2.24206,-2.28509
3.78196,2.2551,-0.577477
3.78196,2.26814,3.03303
3.78196,2.28119,3.89352
3.78196,2.29423,3.9695
3.78196,2.30727,5.80235
3.78196,2.32032,7.44736
3.78196,2.33336,10.1167
3.78196,2.3464,10.7034
3.78196,2.35945,14.8803
3.78196,2.37249,26.888
3.795,1.13336,8.02012
3.795,1.1464,6.67468
3.795,1.15945,5.92626
3.795,1.17249,5.34145
3.795,1.18554,12.3865
3.795,1.19858,12.0295
3.795,1.21162,9.61353
3.795,1.22467,7.82372
3.795,1.23771,5.36585
3.795,1.25075,4.50683
3.795,1.2638,4.52855
3.795,1.27684,2.66939
3.795,1.28988,4.05846
3.795,1.30293,3.18691
3.795,1.31597,2.07041
3.795,1.32901,2.78646
3.795,1.34206,1.40808
3.795,1.3551,1.05762
3.795,1.36814,-0.185468
3.795,1.38119,-0.837547
3.795,1.39423,-2.0653
3.795,1.40727,-3.8613
3.795,1.42032,-3.62523
3.795,1.43336,-2.63672
3.795,1.4464,-3.67298
3.795,1.45945,-3.1558
3.795,1.47249,-1.96709
3.795,1.48554,3.01639
3.795,1.49858,1.63946
3.795,1.51162,11.0261
3.795,1.52467,0.896373
3.795,1.53771,1.24503
3.795,1.55075,6.04966
3.795,1.5638,-1.10184
3.795,1.57684,-3.25271
3.795,1.58988,-10.2724
3.795,1.60293,-9.01048
3.795,1.61597,-9.25096
3.795,1.62901,-13.7617
3.795,1.64206,-15.0256
3.795,1.6551,-16.083
3.795,1.66814,-14.2445
3.795,1.68119,-14.9738
3.795,1.69423,-14.5919
3.795,1.70727,-9.89706
3.795,1.72032,-15.195
3.795,1.73336,-12.7292
3.795,1.7464,-11.5294
3.795,1.75945,-12.1052
3.795,1.77249,-10.7532
3.795,1.78554,-7.99521
3.795,1.79858,-6.66015
3.795,1.81162,-6.04507
3.795,1.82467,-3.47308
3.795,1.83771,-3.008
3.795,1.85075,-3.08002
3.795,1.8638,0.133669
3.795,1.87684,0.933253
3.795,1.88988,1.95729
3.795,1.90293,2.67294
3.795,1.91597,4.46158
3.795,1.92901,6.04931
3.795,1.94206,9.34408
3.795,1.9551,6.78159
3.795,1.96814,6.94068
3.795,1.98119,6.52128
3.795,1.99423,16.7991
3.795,2.00727,16.4834
3.795,2.02032,10.1813
3.795,2.03336,9.42912
3.795,2.0464,9.9997
3.795,2.05945,11.4006
3.795,2.07249,9.7808
3.795,2.08554,8.15771
3.795,2.09858,3.33515
3.795,2.11162,2.72007
3.795,2.12467,3.30215
3.795,2.13771,2.7653
3.795,2.15075,-1.40971
3.795,2.1638,-0.403146
3.795,2.17684,-2.47453
3.795,2.18988,0.183998
3.795,2.20293,-2.43925
3.795,2.21597,-1.65428
3.795,2.22901,-0.0472056
3.795,2.24206,1.21421
3.795,2.2551,3.20022
3.795,2.26814,3.52047
3.795,2.28119,7.08797
3.795,2.29423,6.00862
3.795,2.30727,6.85779
3.795,2.32032,7.7084
3.795,2.33336,10.3723
3.795,2.3464,21.8954
3.795,2.35945,16.1329
3.795,2.37249,22.5416
3.80805,1.13336,9.75676
3.80805,1.1464,7.75693
3.80805,1.15945,9.31411
3.80805,1.17249,8.73124
3.80805,1.18554,14.1258
3.80805,1.19858,13.5004
3.80805,1.21162,11.0796
3.80805,1.22467,6.83703
3.80805,1.23771,6.66577
3.80805,1.25075,4.93985
3.80805,1.2638,4.18365
3.80805,1.27684,4.54861
3.80805,1.28988,2.55096
3.80805,1.30293,2.24642
3.80805,1.31597,2.3998
3.80805,1.32901,1.28402
3.80805,1.34206,2.36629
3.80805,1.3551,-0.941002
3.80805,1.36814,3.5191
3.80805,1.38119,0.401719
3.80805,1.39423,1.66247
3.80805,1.40727,-0.167544
3.80805,1.42032,-1.41901
3.80805,1.43336,-0.97498
3.80805,1.4464,-4.02104
3.80805,1.45945,-2.44839
3.80805,1.47249,-1.90219
3.80805,1.48554,0.281683
3.80805,1.49858,4.95587
3.80805,1.51162,8.76327
3.80805,1.52467,10.7969
3.80805,1.53771,5.87964
3.80805,1.55075,9.07179
3.80805,1.5638,2.99873
3.80805,1.57684,1.19742
3.80805,1.58988,-1.22072
3.80805,1.60293,1.43822
3.80805,1.61597,-6.53201
3.80805,1.62901,-3.08706
3.80805,1.64206,-10.7655
3.80805,1.6551,-10.7305
3.80805,1.66814,-9.90671
3.80805,1.68119,-11.4564
3.80805,1.69423,-10.7657
3.80805,1.70727,-8.62138
3.80805,1.72032,-10.4101
3.80805,1.73336,-9.76695
3.80805,1.7464,-9.56301
3.80805,1.75945,-9.85258
3.80805,1.77249,-10.0129
3.80805,1.78554,-5.90676
3.80805,1.79858,-6.26265
3.80805,1.81162,-3.82873
3.80805,1.82467,-1.91499
3.80805,1.83771,-1.65594
3.80805,1.85075,0.756918
3.80805,1.8638,2.90476
3.80805,1.87684,1.33711
3.80805,1.88988,4.09811
3.80805,1.90293,3.91787
3.80805,1.91597,5.6527
3.80805,1.92901,6.38927
3.80805,1.94206,7.75561
3.80805,1.9551,7.13468
3.80805,1.96814,7.61081
3.80805,1.98119,6.77461
3.80805,1.99423,8.1171
3.80805,2.00727,13.0963
3.80805,2.02032,10.2002
3.80805,2.03336,9.45846
3.80805,2.0464,14.0987
3.80805,2.05945,11.4042
3.80805,2.07249,12.6429
3.80805,2.08554,17.5074
3.80805,2.09858,16.2274
3.80805,2.11162,2.92725
3.80805,2.12467,0.465438
3.80805,2.13771,4.80816
3.80805,2.15075,-0.99999
3.80805,2.1638,0.749078
3.80805,2.17684,-1.58607
3.80805,2.18988,-1.27224
3.80805,2.20293,-1.84794
3.80805,2.21597,-0.908193
3.80805,2.22901,-0.106977
3.80805,2.24206,0.745828
3.80805,2.2551,1.94421
3.80805,2.26814,3.01427
3.80805,2.28119,4.4335
3.80805,2.29423,7.69296
3.80805,2.30727,8.62902
3.80805,2.32032,8.65363
3.80805,2.33336,9.07843
3.80805,2.3464,22.0163
3.80805,2.35945,13.9021
3.80805,2.37249,13.4082
3.82109,1.13336,8.31026
3.82109,1.1464,8.58478
3.82109,1.15945,8.73557
3.82109,1.17249,10.1062
3.82109,1.18554,13.1747
3.82109,1.19858,9.50498
3.82109,1.21162,12.2173
3.82109,1.22467,6.56576
3.82109,1.23771,9.40962
3.82109,1.25075,4.68259
3.82109,1.2638,6.10565
3.82109,1.27684,3.361
3.82109,1.28988,3.37727
3.82109,1.30293,1.27981
3.82109,1.31597,1.65685
3.82109,1.32901,1.49224
3.82109,1.34206,3.27709
3.82109,1.3551,0.725316
3.82109,1.36814,1.97864
3.82109,1.38119,1.63291
3.82109,1.39423,0.4581
3.82109,1.40727,-1.64181
3.82109,1.42032,-1.29827
3.82109,1.43336,-4.28836
3.82109,1.4464,-3.69222
3.82109,1.45945,-4.23419
3.82109,1.47249,-1.2358
3.82109,1.48554,1.73174
3.82109,1.49858,1.61523
3.82109,1.51162,8.92568
3.82109,1.52467,8.82513
3.82109,1.53771,3.77986
3.82109,1.55075,11.8137
3.82109,1.5638,4.18156
3.82109,1.57684,2.13393
3.82109,1.58988,7.4035
3.82109,1.60293,-3.34324
3.82109,1.61597,-5.43785
3.82109,1.62901,-5.5125
3.82109,1.64206,-7.82202
3.82109,1.6551,-6.18628
3.82109,1.66814,-9.52289
3.82109,1.68119,-8.75462
3.82109,1.69423,-10.2962
3.82109,1.70727,-10.8766
3.82109,1.72032,-7.91212
3.82109,1.73336,-7.39894
3.82109,1.7464,-5.87241
3.82109,1.75945,-4.61493
3.82109,1.77249,-5.09797
3.82109,1.78554,-4.34578
3.82109,1.79858,-4.485
3.82109,1.81162,-3.35522
3.82109,1.82467,0.140671
3.82109,1.83771,0.752267
3.82109,1.85075,1.90713
3.82109,1.8638,2.33823
3.82109,1.87684,2.89448
3.82109,1.88988,6.00568
3.82109,1.90293,6.37694
3.82109,1.91597,6.09121
3.82109,1.92901,6.0166
3.82109,1.94206,6.20753
3.82109,1.9551,7.87594
3.82109,1.96814,5.22906
3.82109,1.98119,7.60869
3.82109,1.99423,10.6293
3.82109,2.00727,8.6596
3.82109,2.02032,8.5933
3.82109,2.03336,11.2526
3.82109,2.0464,13.8612
3.82109,2.05945,10.547
3.82109,2.07249,16.7486
3.82109,2.08554,13.4333
3.82109,2.09858,7.6454
3.82109,2.11162,13.0116
3.82109,2.12467,12.0595
3.82109,2.13771,1.54422
3.82109,2.15075,1.38866
3.82109,2.1638,-2.08569
3.82109,2.17684,-2.49317
3.82109,2.18988,-2.64475
3.82109,2.20293,-1.75098
3.82109,2.21597,-2.09828
3.82109,2.22901,-1.15623
3.82109,2.24206,-0.522895
3.82109,2.2551,0.521137
3.82109,2.26814,0.829836
3.82109,2.28119,4.72592
3.82109,2.29423,5.29833
3.82109,2.30727,4.77986
3.82109,2.32032,12.7336
3.82109,2.33336,13.3004
3.82109,2.3464,7.99948
3.82109,2.35945,10.6517
3.82109,2.37249,12.9505
3.83413,1.13336,8.25104
3.83413,1.1464,9.36275
3.83413,1.15945,7.84683
3.83413,1.17249,7.42284
3.83413,1.18554,12.5385
3.83413,1.19858,12.3529
3.83413,1.21162,10.6806
3.83413,1.22467,7.71327
3.83413,1.23771,5.36046
3.83413,1.25075,4.10193
3.83413,1.2638,2.15813
3.83413,1.27684,2.3928
3.83413,1.28988,3.3292
3.83413,1.30293,1.14335
3.83413,1.31597,1.50682
3.83413,1.32901,1.91618
3.83413,1.34206,1.48676
3.83413,1.3551,0.643289
3.83413,1.36814,2.28639
3.83413,1.38119,0.00155331
3.83413,1.39423,-1.18509
3.83413,1.40727,-5.27742
3.83413,1.42032,-5.6302
3.83413,1.43336,-3.29053
3.83413,1.4464,-5.21189
3.83413,1.45945,-5.19503
3.83413,1.47249,2.76394
3.83413,1.48554,4.51323
3.83413,1.49858,3.88031
3.83413,1.51162,7.02797
3.83413,1.52467,11.2343
3.83413,1.53771,9.16944
3.83413,1.55075,13.0311
3.83413,1.5638,3.8262
3.83413,1.57684,2.71895
3.83413,1.58988,-2.85358
3.83413,1.60293,-0.321462
3.83413,1.61597,-2.09179
3.83413,1.62901,-2.87174
3.83413,1.64206,-4.59032
3.83413,1.6551,-2.3452
3.83413,1.66814,-0.918628
3.83413,1.68119,-5.32538
3.83413,1.69423,-9.877
3.83413,1.70727,-6.53669
3.83413,1.72032,-9.65407
3.83413,1.73336,-10.5486
3.83413,1.7464,-6.87259
3.83413,1.75945,-5.79343
3.83413,1.77249,-2.52575
3.83413,1.78554,2.26119
3.83413,1.79858,-9.33376
3.83413,1.81162,0.296599
3.83413,1.82467,4.18175
3.83413,1.83771,3.95295
3.83413,1.85075,5.27596
3.83413,1.8638,5.90632
3.83413,1.87684,5.77882
3.83413,1.88988,5.83559
3.83413,1.90293,6.94651
3.83413,1.91597,6.41849
3.83413,1.92901,7.15852
3.83413,1.94206,7.13297
3.83413,1.9551,6.5826
3.83413,1.96814,7.25702
3.83413,1.98119,6.70855
3.83413,1.99423,8.62293
3.83413,2.00727,7.99805
3.83413,2.02032,9.04978
3.83413,2.03336,11.1371
3.83413,2.0464,8.79069
3.83413,2.05945,15.2147
3.83413,2.07249,12.8999
3.83413,2.08554,9.82148
3.83413,2.09858,8.78463
3.83413,2.11162,5.80729
3.83413,2.12467,4.20722
3.83413,2.13771,1.0539
3.83413,2.15075,-0.715854
3.83413,2.1638,-1.22017
3.83413,2.17684,-2.63673
3.83413,2.18988,-3.58617
3.83413,2.20293,-2.87921
3.83413,2.21597,-4.52497
3.83413,2.22901,-2.90891
3.83413,2.24206,-1.43096
3.83413,2.2551,-2.07371
3.83413,2.26814,0.126006
3.83413,2.28119,-0.431678
3.83413,2.29423,3.01829
3.83413,2.30727,4.8164
3.83413,2.32032,7.24713
3.83413,2.33336,7.36142
3.83413,2.3464,6.41726
3.83413,2.35945,9.11765
3.83413,2.37249,6.03773
3.84718,1.13336,10.9535
3.84718,1.1464,10.5353
3.84718,1.15945,9.86611
3.84718,1.17249,13.3817
3.84718,1.18554,12.1742
3.84718,1.19858,9.3368
3.84718,1.21162,8.62495
3.84718,1.22467,5.7854
3.84718,1.23771,4.54048
3.84718,1.25075,2.90541
3.84718,1.2638,2.11291
3.84718,1.27684,1.64357
3.84718,1.28988,0.301263
3.84718,1.30293,0.652097
3.84718,1.31597,2.21969
3.84718,1.32901,0.475511
3.84718,1.34206,0.303965
3.84718,1.3551,0.270816
3.84718,1.36814,-1.41476
3.84718,1.38119,-2.32114
3.84718,1.39423,-6.16778
3.84718,1.40727,-6.78096
3.84718,1.42032,-5.94332
3.84718,1.43336,-4.30454
3.84718,1.4464,-5.46803
3.84718,1.45945,-2.70539
3.84718,1.47249,-0.359768
3.84718,1.48554,2.54491
3.84718,1.49858,6.07114
3.84718,1.51162,5.01385
3.84718,1.52467,9.30884
3.84718,1.53771,27.4698
3.84718,1.55075,22.0269
3.84718,1.5638,12.5541
3.84718,1.57684,9.37386
3.84718,1.58988,5.54423
3.84718,1.60293,2.6208
3.84718,1.61597,2.44236
3.84718,1.62901,-3.1399
3.84718,1.64206,-4.97155
3.84718,1.6551,-1.26322
3.84718,1.66814,-3.43945
3.84718,1.68119,-4.25558
3.84718,1.69423,-6.28408
3.84718,1.70727,-5.04805
3.84718,1.72032,-6.56904
3.84718,1.73336,-4.48046
3.84718,1.7464,-5.3414
3.84718,1.75945,-1.33406
3.84718,1.77249,-2.56286
3.84718,1.78554,-0.773081
3.84718,1.79858,-4.77697
3.84718,1.81162,2.77601
3.84718,1.82467,5.00265
3.84718,1.83771,5.58494
3.84718,1.85075,6.44445
3.84718,1.8638,7.45314
3.84718,1.87684,7.95928
3.84718,1.88988,6.31951
3.84718,1.90293,6.76406
3.84718,1.91597,7.65309
3.84718,1.92901,7.72165
3.84718,1.94206,7.43168
3.84718,1.9551,6.74036
3.84718,1.96814,7.31693
3.84718,1.98119,6.85322
3.84718,1.99423,6.53642
3.84718,2.00727,7.2884
3.84718,2.02032,8.81724
3.84718,2.03336,7.38974
3.84718,2.0464,9.53706
3.84718,2.05945,7.80324
3.84718,2.07249,8.01115
3.84718,2.08554,5.50865
3.84718,2.09858,6.25916
3.84718,2.11162,1.04791
3.84718,2.12467,-0.66701
3.84718,2.13771,-3.09018
3.84718,2.15075,-3.6226
3.84718,2.1638,-3.292
3.84718,2.17684,-3.6195
3.84718,2.18988,-4.36832
3.84718,2.20293,-4.70769
3.84718,2.21597,-4.44765
3.84718,2.22901,-3.2652
3.84718,2.24206,-3.4292
3.84718,2.2551,-2.10686
3.84718,2.26814,-1.04505
3.84718,2.28119,-0.101515
3.84718,2.29423,0.953483
3.84718,2.30727,2.06828
3.84718,2.32032,2.80494
3.84718,2.33336,3.32559
3.84718,2.3464,3.70101
3.84718,2.35945,4.26695
3.84718,2.37249,4.2169
3.86022,1.13336,10.9709
3.86022,1.1464,7.6263
3.86022,1.15945,13.2584
3.86022,1.17249,7.7779
3.86022,1.18554,9.28177
3.86022,1.19858,12.7759
3.86022,1.21162,7.37144
3.86022,1.22467,1.69805
3.86022,1.23771,4.74203
3.86022,1.25075,2.27235
3.86022,1.2638,2.04512
3.86022,1.27684,0.977426
3.86022,1.28988,0.961214
3.86022,1.30293,-1.47769
3.86022,1.31597,-1.17346
3.86022,1.32901,-2.57425
3.86022,1.34206,-1.80361
3.86022,1.3551,-4.9053
3.86022,1.36814,-0.950841
3.86022,1.38119,-4.14097
3.86022,1.39423,-4.23584
3.86022,1.40727,-7.33499
3.86022,1.42032,-5.57489
3.86022,1.43336,-2.99926
3.86022,1.4464,-3.84807
3.86022,1.45945,-2.79329
3.86022,1.47249,-1.07045
3.86022,1.48554,1.9716
3.86022,1.49858,0.338575
3.86022,1.51162,5.31348
3.86022,1.52467,9.05577
3.86022,1.53771,10.2087
3.86022,1.55075,10.1551
3.86022,1.5638,13.5507
3.86022,1.57684,9.5293
3.86022,1.58988,13.3209
3.86022,1.60293,9.39309
3.86022,1.61597,7.70838
3.86022,1.62901,7.90732
3.86022,1.64206,1.44569
3.86022,1.6551,6.72992
3.86022,1.66814,2.25077
3.86022,1.68119,1.42504
3.86022,1.69423,0.332752
3.86022,1.70727,1.93026
3.86022,1.72032,0.566585
3.86022,1.73336,1.83749
3.86022,1.7464,2.11551
3.86022,1.75945,3.33195
3.86022,1.77249,4.10306
3.86022,1.78554,5.1754
3.86022,1.79858,2.71531
3.86022,1.81162,3.69401
3.86022,1.82467,7.49343
3.86022,1.83771,7.883
3.86022,1.85075,10.4529
3.86022,1.8638,8.49873
3.86022,1.87684,10.7416
3.86022,1.88988,7.24119
3.86022,1.90293,8.87184
3.86022,1.91597,8.88995
3.86022,1.92901,8.00243
3.86022,1.94206,7.87165
3.86022,1.9551,7.81424
3.86022,1.96814,7.37045
3.86022,1.98119,6.80627
3.86022,1.99423,7.4318
3.86022,2.00727,7.35719
3.86022,2.02032,8.03946
3.86022,2.03336,9.03549
3.86022,2.0464,7.04902
3.86022,2.05945,7.40935
3.86022,2.07249,7.10277
3.86022,2.08554,4.30874
3.86022,2.09858,3.79727
3.86022,2.11162,3.00136
3.86022,2.12467,1.73598
3.86022,2.13771,-0.723908
3.86022,2.15075,-2.15456
3.86022,2.1638,-4.22396
3.86022,2.17684,-4.45941
3.86022,2.18988,-5.4064
3.86022,2.20293,-5.08893
3.86022,2.21597,-4.39622
3.86022,2.22901,-5.3867
3.86022,2.24206,-4.28664
3.86022,2.2551,-4.92193
3.86022,2.26814,-5.35309
3.86022,2.28119,-3.26842
3.86022,2.29423,-1.12117
3.86022,2.30727,-1.09323
3.86022,2.32032,0.200038
3.86022,2.33336,0.617882
3.86022,2.3464,1.47646
3.86022,2.35945,2.47843
3.86022,2.37249,0.945021
3.87326,1.13336,6.90652
3.87326,1.1464,7.88351
3.87326,1.15945,9.91143
3.87326,1.17249,10.3216
3.87326,1.18554,8.35199
3.87326,1.19858,6.78644
3.87326,1.21162,6.21488
3.87326,1.22467,4.30255
3.87326,1.23771,4.60594
3.87326,1.25075,2.59013
3.87326,1.2638,0.953589
3.87326,1.27684,0.026544
3.87326,1.28988,-0.28892
3.87326,1.30293,-3.44627
3.87326,1.31597,-2.49853
3.87326,1.32901,-2.28672
3.87326,1.34206,-2.28739
3.87326,1.3551,-2.84198
3.87326,1.36814,-3.61537
3.87326,1.38119,-7.60893
3.87326,1.39423,-8.12947
3.87326,1.40727,-8.4893
3.87326,1.42032,-5.66563
3.87326,1.43336,-3.93865
3.87326,1.4464,-3.75939
3.87326,1.45945,-3.38183
3.87326,1.47249,-0.777614
3.87326,1.48554,3.52087
3.87326,1.49858,1.62814
3.87326,1.51162,4.29193
3.87326,1.52467,8.04868
3.87326,1.53771,8.66742
3.87326,1.55075,11.6909
3.87326,1.5638,17.214
3.87326,1.57684,20.8076
3.87326,1.58988,7.18422
3.87326,1.60293,14.806
3.87326,1.61597,3.44755
3.87326,1.62901,4.07736
3.87326,1.64206,6.64335
3.87326,1.6551,4.49043
3.87326,1.66814,4.57982
3.87326,1.68119,3.63692
3.87326,1.69423,3.2649
3.87326,1.70727,2.02641
3.87326,1.72032,1.90123
3.87326,1.73336,5.59401
3.87326,1.7464,5.23613
3.87326,1.75945,2.65177
3.87326,1.77249,9.87528
3.87326,1.78554,10.3431
3.87326,1.79858,3.87321
3.87326,1.81162,11.854
3.87326,1.82467,14.8797
3.87326,1.83771,15.3172
3.87326,1.85075,10.9403
3.87326,1.8638,12.8074
3.87326,1.87684,18.7559
3.87326,1.88988,11.7813
3.87326,1.90293,12.0777
3.87326,1.91597,8.23777
3.87326,1.92901,9.89159
3.87326,1.94206,7.0231
3.87326,1.9551,6.93236
3.87326,1.96814,7.76825
3.87326,1.98119,7.14606
3.87326,1.99423,7.39807
3.87326,2.00727,7.3524
3.87326,2.02032,7.58702
3.87326,2.03336,6.69141
3.87326,2.0464,7.56619
3.87326,2.05945,6.19593
3.87326,2.07249,5.58347
3.87326,2.08554,3.27902
3.87326,2.09858,3.06162
3.87326,2.11162,-0.113474
3.87326,2.12467,0.755238
3.87326,2.13771,-2.87103
3.87326,2.15075,-3.96639
3.87326,2.1638,-5.49341
3.87326,2.17684,-5.64219
3.87326,2.18988,-4.08547
3.87326,2.20293,-7.89791
3.87326,2.21597,-7.3468
3.87326,2.22901,-5.9432
3.87326,2.24206,-5.24595
3.87326,2.2551,-4.06988
3.87326,2.26814,-5.1886
3.87326,2.28119,-2.91341
3.87326,2.29423,-3.07096
3.87326,2.30727,-2.27431
3.87326,2.32032,-1.27535
3.87326,2.33336,-1.08749
3.87326,2.3464,0.0621402
3.87326,2.35945,-0.135765
3.87326,2.37249,-1.07316
3.88631,1.13336,6.73523
3.88631,1.1464,7.2523
3.88631,1.15945,6.94921
3.88631,1.17249,9.44186
3.88631,1.18554,6.74073
3.88631,1.19858,12.5203
3.88631,1.21162,4.58632
3.88631,1.22467,3.91288
3.88631,1.23771,3.02428
3.88631,1.25075,1.43586
3.88631,1.2638,-0.121183
3.88631,1.27684,-1.01759
3.88631,1.28988,-1.61945
3.88631,1.30293,-3.95725
3.88631,1.31597,-5.30197
3.88631,1.32901,-4.90662
3.88631,1.34206,-5.17565
3.88631,1.3551,-8.89638
3.88631,1.36814,-10.5069
3.88631,1.38119,-7.59205
3.88631,1.39423,-7.12162
3.88631,1.40727,-5.58469
3.88631,1.42032,-4.13495
3.88631,1.43336,-1.07787
3.88631,1.4464,-2.54597
3.88631,1.45945,-0.4394
3.88631,1.47249,-0.0122296
3.88631,1.48554,2.99585
3.88631,1.49858,2.96518
3.88631,1.51162,4.54087
3.88631,1.52467,4.53284
3.88631,1.53771,9.39688
3.88631,1.55075,8.57075
3.88631,1.5638,15.5154
3.88631,1.57684,11.3583
3.88631,1.58988,8.17399
3.88631,1.60293,20.1432
3.88631,1.61597,11.837
3.88631,1.62901,5.33042
3.88631,1.64206,9.93718
3.88631,1.6551,20.7094
3.88631,1.66814,20.7641
3.88631,1.68119,5.66359
3.88631,1.69423,5.1289
3.88631,1.70727,2.42322
3.88631,1.72032,3.01531
3.88631,1.73336,5.04977
3.88631,1.7464,5.74778
3.88631,1.75945,2.46448
3.88631,1.77249,2.55666
3.88631,1.78554,18.2988
3.88631,1.79858,19.1112
3.88631,1.81162,13.8104
3.88631,1.82467,12.1866
3.88631,1.83771,28.3638
3.88631,1.85075,13.9429
3.88631,1.8638,10.8779
3.88631,1.87684,21.7724
3.88631,1.88988,7.46895
3.88631,1.90293,11.7958
3.88631,1.91597,10.6937
3.88631,1.92901,9.08683
3.88631,1.94206,9.10859
3.88631,1.9551,9.10318
3.88631,1.96814,7.49519
3.88631,1.98119,8.70774
3.88631,1.99423,9.08883
3.88631,2.00727,7.07657
3.88631,2.02032,7.53227
3.88631,2.03336,7.02674
3.88631,2.0464,6.18232
3.88631,2.05945,5.42735
3.88631,2.07249,4.17404
3.88631,2.08554,2.29912
3.88631,2.09858,2.64572
3.88631,2.11162,-0.793169
3.88631,2.12467,-2.04043
3.88631,2.13771,-4.02732
3.88631,2.15075,-4.75001
3.88631,2.1638,-6.14163
3.88631,2.17684,-6.05095
3.88631,2.18988,-6.2084
3.88631,2.20293,-5.87552
3.88631,2.21597,-5.98078
3.88631,2.22901,-6.15538
3.88631,2.24206,-6.07648
3.88631,2.2551,-5.3975
3.88631,2.26814,-4.78053
3.88631,2.28119,-4.56414
3.88631,2.29423,-3.36494
3.88631,2.30727,-2.6537
3.88631,2.32032,-1.83285
3.88631,2.33336,-1.45269
3.88631,2.3464,-2.2111
3.88631,2.35945,-2.16387
3.88631,2.37249,-3.12544
3.89935,1.13336,4.87431
3.89935,1.1464,4.28932
3.89935,1.15945,8.19855
3.89935,1.17249,7.82594
3.89935,1.18554,5.10501
3.89935,1.19858,6.50798
3.89935,1.21162,4.56607
3.89935,1.22467,2.25982
3.89935,1.23771,2.0995
3.89935,1.25075,3.41537
3.89935,1.2638,1.33526
3.89935,1.27684,-0.878058
3.89935,1.28988,-1.35245
3.89935,1.30293,-3.18653
3.89935,1.31597,-4.3485
3.89935,1.32901,-5.53673
3.89935,1.34206,-7.2261
3.89935,1.3551,-7.07764
3.89935,1.36814,-10.0636
3.89935,1.38119,-9.55813
3.89935,1.39423,-13.6382
3.89935,1.40727,-7.06846
3.89935,1.42032,-5.74675
3.89935,1.43336,-1.40625
3.89935,1.4464,-2.19633
3.89935,1.45945,-0.0667515
3.89935,1.47249,0.732302
3.89935,1.48554,3.4784
3.89935,1.49858,4.08599
3.89935,1.51162,3.76556
3.89935,1.52467,5.79701
3.89935,1.53771,7.17082
3.89935,1.55075,7.73464
3.89935,1.5638,10.2689
3.89935,1.57684,8.82914
3.89935,1.58988,8.91826
3.89935,1.60293,14.7323
3.89935,1.61597,14.6788
3.89935,1.62901,11.3947
3.89935,1.64206,13.6336
3.89935,1.6551,7.47398
3.89935,1.66814,7.31244
3.89935,1.68119,5.9633
3.89935,1.69423,5.50049
3.89935,1.70727,7.91567
3.89935,1.72032,4.63536
3.89935,1.73336,4.40278
3.89935,1.7464,6.20318
3.89935,1.75945,6.74326
3.89935,1.77249,7.09073
3.89935,1.78554,5.7616
3.89935,1.79858,11.6695
3.89935,1.81162,13.2701
3.89935,1.82467,13.4018
3.89935,1.83771,4.93084
3.89935,1.85075,20.5789
3.89935,1.8638,18.9077
3.89935,1.87684,16.2176
3.89935,1.88988,16.0423
3.89935,1.90293,15.934
3.89935,1.91597,13.7457
3.89935,1.92901,11.9864
3.89935,1.94206,10.5703
3.89935,1.9551,10.0743
3.89935,1.96814,9.59149
3.89935,1.98119,8.80555
3.89935,1.99423,8.32119
3.89935,2.00727,7.5884
3.89935,2.02032,7.23303
3.89935,2.03336,7.08876
3.89935,2.0464,5.86161
3.89935,2.05945,5.47934
3.89935,2.07249,3.85793
3.89935,2.08554,1.87989
3.89935,2.09858,1.32152
3.89935,2.11162,-1.28849
3.89935,2.12467,-2.34173
3.89935,2.13771,-3.54874
3.89935,2.15075,-5.03423
3.89935,2.1638,-6.20481
3.89935,2.17684,-6.75686
3.89935,2.18988,-6.50549
3.89935,2.20293,-6.76587
3.89935,2.21597,-6.56196
3.89935,2.22901,-6.1743
3.89935,2.24206,-5.85899
3.89935,2.2551,-5.59645
3.89935,2.26814,-5.87216
3.89935,2.28119,-5.26289
3.89935,2.29423,-4.68356
3.89935,2.30727,-4.4276
3.89935,2.32032,-2.88116
3.89935,2.33336,-3.87338
3.89935,2.3464,-3.78235
3.89935,2.35945,-3.67456
3.89935,2.37249,-3.92964
3.91239,1.13336,4.8007
3.91239,1.1464,4.08095
3.91239,1.15945,6.68574
3.91239,1.17249,5.0881
3.91239,1.18554,4.86902
3.91239,1.19858,5.58078
3.91239,1.21162,3.34028
3.91239,1.22467,2.79482
3.91239,1.23771,1.27009
3.91239,1.25075,0.610004
3.91239,1.2638,0.628008
3.91239,1.27684,-0.91222
3.91239,1.28988,-2.47745
3.91239,1.30293,-3.71383
3.91239,1.31597,-4.23943
3.91239,1.32901,-6.60638
3.91239,1.34206,-8.0453
3.91239,1.3551,-10.3992
3.91239,1.36814,-10.047
3.91239,1.38119,-9.51855
3.91239,1.39423,-11.1282
3.91239,1.40727,-8.33592
3.91239,1.42032,-6.56913
3.91239,1.43336,-3.72451
3.91239,1.4464,-2.35755
3.91239,1.45945,-0.429986
3.91239,1.47249,0.00850945
3.91239,1.48554,0.85995
3.91239,1.49858,3.26488
3.91239,1.51162,4.06432
3.91239,1.52467,4.21979
3.91239,1.53771,5.74459
3.91239,1.55075,5.8244
3.91239,1.5638,6.45985
3.91239,1.57684,6.53486
3.91239,1.58988,6.78973
3.91239,1.60293,7.89534
3.91239,1.61597,9.69743
3.91239,1.62901,9.86623
3.91239,1.64206,9.67628
3.91239,1.6551,9.2264
3.91239,1.66814,7.47943
3.91239,1.68119,6.27379
3.91239,1.69423,5.74641
3.91239,1.70727,6.08742
3.91239,1.72032,6.25036
3.91239,1.73336,4.11325
3.91239,1.7464,4.51712
3.91239,1.75945,4.71718
3.91239,1.77249,5.05168
3.91239,1.78554,5.93152
3.91239,1.79858,8.41964
3.91239,1.81162,10.0094
3.91239,1.82467,11.2106
3.91239,1.83771,13.959
3.91239,1.85075,15.1076
3.91239,1.8638,15.908
3.91239,1.87684,16.1294
3.91239,1.88988,21.9098
3.91239,1.90293,14.9589
3.91239,1.91597,13.3407
3.91239,1.92901,13.5519
3.91239,1.94206,10.9423
3.91239,1.9551,11.1999
3.91239,1.96814,9.52368
3.91239,1.98119,10.4208
3.91239,1.99423,9.40245
3.91239,2.00727,11.5943
3.91239,2.02032,7.79534
3.91239,2.03336,7.59531
3.91239,2.0464,6.29092
3.91239,2.05945,5.6301
3.91239,2.07249,4.55657
3.91239,2.08554,2.81688
3.91239,2.09858,0.688017
3.91239,2.11162,-0.494032
3.91239,2.12467,-1.38064
3.91239,2.13771,-1.61295
3.91239,2.15075,-3.38867
3.91239,2.1638,-3.69915
3.91239,2.17684,-4.83099
3.91239,2.18988,-4.88295
3.91239,2.20293,-5.78817
3.91239,2.21597,-5.30356
3.91239,2.22901,-5.66481
3.91239,2.24206,-5.62334
3.91239,2.2551,-5.39122
3.91239,2.26814,-5.13218
3.91239,2.28119,-4.29802
3.91239,2.29423,-4.46589
3.91239,2.30727,-4.35151
3.91239,2.32032,-2.55429
3.91239,2.33336,-3.93185
3.91239,2.3464,-3.82029
3.91239,2.35945,-3.62201
3.91239,2.37249,-4.39535
3.92544,1.13336,4.31359
3.92544,1.1464,4.88862
3.92544,1.15945,4.55703
3.92544,1.17249,4.94307
3.92544,1.18554,4.53765
3.92544,1.19858,4.12639
3.92544,1.21162,2.98877
3.92544,1.22467,2.91278
3.92544,1.23771,1.92016
3.92544,1.25075,0.660981
3.92544,1.2638,0.0593962
3.92544,1.27684,-0.535254
3.92544,1.28988,-2.24131
3.92544,1.30293,-2.42434
3.92544,1.31597,-4.1736
3.92544,1.32901,-3.95958
3.92544,1.34206,-7.21174
3.92544,1.3551,-9.24755
3.92544,1.36814,-8.47609
3.92544,1.38119,-9.22476
3.92544,1.39423,-4.61747
3.92544,1.40727,-3.79161
3.92544,1.42032,-4.16198
3.92544,1.43336,0.791727
3.92544,1.4464,2.38953
3.92544,1.45945,2.64352
3.92544,1.47249,3.3301
3.92544,1.48554,4.74587
3.92544,1.49858,5.69489
3.92544,1.51162,4.89794
3.92544,1.52467,6.61687
3.92544,1.53771,6.91307
3.92544,1.55075,5.62816
3.92544,1.5638,9.72445
3.92544,1.57684,6.12586
3.92544,1.58988,6.77881
3.92544,1.60293,9.8471
3.92544,1.61597,6.79309
3.92544,1.62901,6.37227
3.92544,1.64206,9.46979
3.92544,1.6551,6.31696
3.92544,1.66814,6.12335
3.92544,1.68119,8.61739
3.92544,1.69423,6.30144
3.92544,1.70727,5.88889
3.92544,1.72032,4.6521
3.92544,1.73336,3.11407
3.92544,1.7464,5.5838
3.92544,1.75945,5.63205
3.92544,1.77249,4.4674
3.92544,1.78554,6.39853
3.92544,1.79858,8.21105
3.92544,1.81162,6.24754
3.92544,1.82467,6.60636
3.92544,1.83771,13.6544
3.92544,1.85075,12.554
3.92544,1.8638,16.7658
3.92544,1.87684,17.1163
3.92544,1.88988,16.8712
3.92544,1.90293,21.0357
3.92544,1.91597,21.2152
3.92544,1.92901,13.2597
3.92544,1.94206,10.6887
3.92544,1.9551,10.8538
3.92544,1.96814,9.18829
3.92544,1.98119,10.0647
3.92544,1.99423,8.84399
3.92544,2.00727,11.3851
3.92544,2.02032,7.65507
3.92544,2.03336,7.58523
3.92544,2.0464,6.16465
3.92544,2.05945,5.82216
3.92544,2.07249,4.09515
3.92544,2.08554,2.19651
3.92544,2.09858,-0.341812
3.92544,2.11162,-1.54806
3.92544,2.12467,-2.43691
3.92544,2.13771,-2.88259
3.92544,2.15075,-3.98447
3.92544,2.1638,-3.92522
3.92544,2.17684,-5.1177
3.92544,2.18988,-4.43743
3.92544,2.20293,-5.36201
3.92544,2.21597,-4.49765
3.92544,2.22901,-4.78305
3.92544,2.24206,-4.48912
3.92544,2.2551,-4.96322
3.92544,2.26814,-4.0834
3.92544,2.28119,-3.68442
3.92544,2.29423,-3.83412
3.92544,2.30727,-3.87155
3.92544,2.32032,-2.46368
3.92544,2.33336,-3.98713
3.92544,2.3464,-4.00918
3.92544,2.35945,-4.31946
3.92544,2.37249,-4.57906
3.93848,1.13336,5.55139
3.93848,1.1464,2.78541
3.93848,1.15945,3.08674
3.93848,1.17249,3.83772
3.93848,1.18554,3.77561
3.93848,1.19858,5.03856
3.93848,1.21162,5.45557
3.93848,1.22467,2.61753
3.93848,1.23771,1.89025
3.93848,1.25075,2.60652
3.93848,1.2638,2.00081
3.93848,1.27684,0.822623
3.93848,1.28988,-1.11773
3.93848,1.30293,-3.04128
3.93848,1.31597,-3.69028
3.93848,1.32901,-6.60495
3.93848,1.34206,-8.83086
3.93848,1.3551,-5.53789
3.93848,1.36814,-4.94815
3.93848,1.38119,-7.55042
3.93848,1.39423,-5.78003
3.93848,1.40727,1.44168
3.93848,1.42032,-1.39305
3.93848,1.43336,1.43862
3.93848,1.4464,2.69923
3.93848,1.45945,2.07428
3.93848,1.47249,3.72317
3.93848,1.48554,5.90243
3.93848,1.49858,5.44832
3.93848,1.51162,4.85941
3.93848,1.52467,5.18465
3.93848,1.53771,6.95822
3.93848,1.55075,5.59203
3.93848,1.5638,6.12959
3.93848,1.57684,5.58775
3.93848,1.58988,6.99559
3.93848,1.60293,10.0838
3.93848,1.61597,6.73938
3.93848,1.62901,6.61605
3.93848,1.64206,9.7245
3.93848,1.6551,6.56994
3.93848,1.66814,7.31772
3.93848,1.68119,8.66044
3.93848,1.69423,6.81177
3.93848,1.70727,6.07863
3.93848,1.72032,5.12239
3.93848,1.73336,3.42226
3.93848,1.7464,5.36935
3.93848,1.75945,5.76865
3.93848,1.77249,4.41547
3.93848,1.78554,6.75746
3.93848,1.79858,8.18334
3.93848,1.81162,6.74058
3.93848,1.82467,7.15481
3.93848,1.83771,12.319
3.93848,1.85075,12.7246
3.93848,1.8638,16.8737
3.93848,1.87684,17.3284
3.93848,1.88988,16.9848
3.93848,1.90293,20.7429
3.93848,1.91597,21.0112
3.93848,1.92901,21.097
3.93848,1.94206,10.2411
3.93848,1.9551,10.5897
3.93848,1.96814,8.68697
3.93848,1.98119,9.60742
3.93848,1.99423,8.4879
3.93848,2.00727,11.1176
3.93848,2.02032,7.32454
3.93848,2.03336,7.38882
3.93848,2.0464,5.96847
3.93848,2.05945,5.36972
3.93848,2.07249,4.4472
3.93848,2.08554,2.7948
3.93848,2.09858,0.437453
3.93848,2.11162,-1.18577
3.93848,2.12467,-1.62473
3.93848,2.13771,-1.86895
3.93848,2.15075,-3.24183
3.93848,2.1638,-3.28436
3.93848,2.17684,-4.35926
3.93848,2.18988,-4.35458
3.93848,2.20293,-5.29985
3.93848,2.21597,-4.71637
3.93848,2.22901,-4.25821
3.93848,2.24206,-5.425
3.93848,2.2551,-5.07894
3.93848,2.26814,-4.29593
3.93848,2.28119,-3.97963
3.93848,2.29423,-3.26122
3.93848,2.30727,-3.88039
3.93848,2.32032,-2.53664
3.93848,2.33336,-3.88143
3.93848,2.3464,-3.92941
3.93848,2.35945,-4.35541
3.93848,2.37249,-4.68649
3.95153,1.13336,6.59021
3.95153,1.1464,6.24634
3.95153,1.15945,6.46405
3.95153,1.17249,3.14533
3.95153,1.18554,3.92209
3.95153,1.19858,3.7518
3.95153,1.21162,3.18477
3.95153,1.22467,2.58711
3.95153,1.23771,2.8546
3.95153,1.25075,2.37344
3.95153,1.2638,1.55754
3.95153,1.27684,0.908585
3.95153,1.28988,0.372256
3.95153,1.30293,0.764978
3.95153,1.31597,-0.611733
3.95153,1.32901,-1.21681
3.95153,1.34206,-2.54773
3.95153,1.3551,-2.32012
3.95153,1.36814,-3.00266
3.95153,1.38119,-3.95959
3.95153,1.39423,-2.4557
3.95153,1.40727,1.62836
3.95153,1.42032,0.780544
3.95153,1.43336,2.07427
3.95153,1.4464,2.57732
3.95153,1.45945,2.06145
3.95153,1.47249,3.62734
3.95153,1.48554,4.43072
3.95153,1.49858,4.93063
3.95153,1.51162,5.02945
3.95153,1.52467,5.48016
3.95153,1.53771,5.43995
3.95153,1.55075,5.32914
3.95153,1.5638,5.17012
3.95153,1.57684,5.15128
3.95153,1.58988,6.08757
3.95153,1.60293,6.23023
3.95153,1.61597,5.90823
3.95153,1.62901,5.34913
3.95153,1.64206,8.2979
3.95153,1.6551,5.45137
3.95153,1.66814,5.34586
3.95153,1.68119,8.05032
3.95153,1.69423,6.17177
3.95153,1.70727,5.74485
3.95153,1.72032,4.82118
3.95153,1.73336,3.73326
3.95153,1.7464,5.96854
3.95153,1.75945,5.94781
3.95153,1.77249,4.98875
3.95153,1.78554,6.81238
3.95153,1.79858,9.13086
3.95153,1.81162,7.15401
3.95153,1.82467,7.24343
3.95153,1.83771,12.5778
3.95153,1.85075,12.834
3.95153,1.8638,16.934
3.95153,1.87684,17.0643
3.95153,1.88988,16.5849
3.95153,1.90293,20.6139
3.95153,1.91597,20.7674
3.95153,1.92901,20.5488
3.95153,1.94206,9.8146
3.95153,1.9551,9.96519
3.95153,1.96814,8.31792
3.95153,1.98119,9.21471
3.95153,1.99423,8.05724
3.95153,2.00727,10.4262
3.95153,2.02032,6.79951
3.95153,2.03336,6.46627
3.95153,2.0464,5.68265
3.95153,2.05945,4.99056
3.95153,2.07249,3.95166
3.95153,2.08554,2.01382
3.95153,2.09858,0.436926
3.95153,2.11162,-1.28853
3.95153,2.12467,-1.37214
3.95153,2.13771,-1.63095
3.95153,2.15075,-2.66721
3.95153,2.1638,-2.82278
3.95153,2.17684,-3.8577
3.95153,2.18988,-3.66914
3.95153,2.20293,-4.66043
3.95153,2.21597,-4.271
3.95153,2.22901,-3.78595
3.95153,2.24206,-5.30272
3.95153,2.2551,-4.84007
3.95153,2.26814,-4.39756
3.95153,2.28119,-3.67395
3.95153,2.29423,-3.37475
3.95153,2.30727,-4.13333
3.95153,2.32032,-2.59602
3.95153,2.33336,-4.0175
3.95153,2.3464,-4.08338
3.95153,2.35945,-4.28097
3.95153,2.37249,-4.68232


==> figures/MRT-BD-1/heatmap_vs_AZF-1_dB.csv <==
x,y,z
2.72574,1.12926,3.99424
2.72574,1.1423,3.99424
2.72574,1.15534,5.66957
2.72574,1.16839,7.12776
2.72574,1.18143,8.13072
2.72574,1.19447,9.69367
2.72574,1.20752,11.0326
2.72574,1.22056,11.2174
2.72574,1.2336,12.1195
2.72574,1.24665,11.8673
2.72574,1.25969,9.90372
2.72574,1.27273,8.53218
2.72574,1.28578,5.86059
2.72574,1.29882,2.36096
2.72574,1.31186,0.763868
2.72574,1.32491,-2.41073
2.72574,1.33795,-4.87391
2.72574,1.35099,-7.43403
2.72574,1.36404,-9.92164
2.72574,1.37708,-12.3335
2.72574,1.39013,-12.474
2.72574,1.40317,-11.892
2.72574,1.41621,-11.1905
2.72574,1.42926,-10.4294
2.72574,1.4423,-10.2053
2.72574,1.45534,-9.74005
2.72574,1.46839,-9.65161
2.72574,1.48143,-9.54104
2.72574,1.49447,-10.0373
2.72574,1.50752,-10.447
2.72574,1.52056,-11.154
2.72574,1.5336,-12.4663
2.72574,1.54665,-13.9087
2.72574,1.55969,-14.3586
2.72574,1.57273,-14.4721
2.72574,1.58578,-14.5914
2.72574,1.59882,-15.5153
2.72574,1.61186,-14.2002
2.72574,1.62491,-14.2896
2.72574,1.63795,-13.3618
2.72574,1.65099,-11.2088
2.72574,1.66404,-10.9314
2.72574,1.67708,-10.302
2.72574,1.69013,-7.73349
2.72574,1.70317,-6.9265
2.72574,1.71621,-5.30132
2.72574,1.72926,-4.17583
2.72574,1.7423,-1.47322
2.72574,1.75534,-0.983381
2.72574,1.76839,-0.746832
2.72574,1.78143,-0.414749
2.72574,1.79447,-0.509551
2.72574,1.80752,-0.797982
2.72574,1.82056,-1.161
2.72574,1.8336,-1.70375
2.72574,1.84665,-2.23657
2.72574,1.85969,-3.2629
2.72574,1.87273,-3.2929
2.72574,1.88578,-3.53615
2.72574,1.89882,-3.42148
2.72574,1.91186,-3.63406
2.72574,1.92491,-4.4631
2.72574,1.93795,-3.9331
2.72574,1.95099,-4.29503
2.72574,1.96404,-5.26975
2.72574,1.97708,-5.21989
2.72574,1.99013,-5.72071
2.72574,2.00317,-6.9843
2.72574,2.01621,-8.99592
2.72574,2.02926,-8.93349
2.72574,2.0423,-10.7456
2.72574,2.05534,-1.5406
2.72574,2.06839,-4.02542
2.72574,2.08143,-4.81458
2.72574,2.09447,-3.83256
2.72574,2.10752,-4.75367
2.72574,2.12056,-3.27382
2.72574,2.1336,-2.4923
2.72574,2.14665,-1.72733
2.72574,2.15969,-2.45813
2.72574,2.17273,-2.32146
2.72574,2.18578,-2.19973
2.72574,2.19882,-1.71195
2.72574,2.21186,-2.0003
2.72574,2.22491,-2.3059
2.72574,2.23795,-1.87885
2.72574,2.25099,-3.16211
2.72574,2.26404,-4.58634
2.72574,2.27708,-5.03989
2.72574,2.29013,-6.64974
2.72574,2.30317,-6.90651
2.72574,2.31621,-8.0657
2.72574,2.32926,-9.12022
2.72574,2.3423,-9.58627
2.72574,2.35534,-10.3062
2.72574,2.36839,-10.3062
2.73878,1.12926,2.57175
2.73878,1.1423,2.57175
2.73878,1.15534,4.46821
2.73878,1.16839,6.2882
2.73878,1.18143,7.26585
2.73878,1.19447,8.60812
2.73878,1.20752,10.0553
2.73878,1.22056,10.2282
2.73878,1.2336,11.2191
2.73878,1.24665,11.4439
2.73878,1.25969,10.1535
2.73878,1.27273,8.86279
2.73878,1.28578,6.84464
2.73878,1.29882,4.63064
2.73878,1.31186,2.69484
2.73878,1.32491,-0.316543
2.73878,1.33795,-2.79988
2.73878,1.35099,-5.5796
2.73878,1.36404,-7.45708
2.73878,1.37708,-10.0367
2.73878,1.39013,-12.4446
2.73878,1.40317,-13.0931
2.73878,1.41621,-13.9774
2.73878,1.42926,-13.5453
2.73878,1.4423,-12.9216
2.73878,1.45534,-12.1999
2.73878,1.46839,-12.4609
2.73878,1.48143,-11.3496
2.73878,1.49447,-12.1627
2.73878,1.50752,-12.2695
2.73878,1.52056,-12.3064
2.73878,1.5336,-15.3707
2.73878,1.54665,-15.4482
2.73878,1.55969,-17.736
2.73878,1.57273,-15.4516
2.73878,1.58578,-17.3709
2.73878,1.59882,-17.5714
2.73878,1.61186,-14.9751
2.73878,1.62491,-15.1614
2.73878,1.63795,-14.9744
2.73878,1.65099,-13.6518
2.73878,1.66404,-11.9385
2.73878,1.67708,-10.8323
2.73878,1.69013,-8.97654
2.73878,1.70317,-7.55822
2.73878,1.71621,-6.62296
2.73878,1.72926,-4.3484
2.73878,1.7423,-3.65835
2.73878,1.75534,-2.85341
2.73878,1.76839,-1.6584
2.73878,1.78143,-1.44125
2.73878,1.79447,-0.960476
2.73878,1.80752,-1.5081
2.73878,1.82056,-1.57872
2.73878,1.8336,-2.08674
2.73878,1.84665,-1.83382
2.73878,1.85969,-2.60396
2.73878,1.87273,-2.73003
2.73878,1.88578,-2.9094
2.73878,1.89882,-3.95878
2.73878,1.91186,-2.80916
2.73878,1.92491,-4.14819
2.73878,1.93795,-4.4907
2.73878,1.95099,-4.36992
2.73878,1.96404,-4.02162
2.73878,1.97708,-3.95757
2.73878,1.99013,-5.76385
2.73878,2.00317,-4.03285
2.73878,2.01621,-6.66071
2.73878,2.02926,-6.36938
2.73878,2.0423,-5.73554
2.73878,2.05534,-5.47323
2.73878,2.06839,-4.79654
2.73878,2.08143,-4.66911
2.73878,2.09447,-4.24856
2.73878,2.10752,-3.60757
2.73878,2.12056,-3.45366
2.73878,2.1336,-3.9053
2.73878,2.14665,-3.28712
2.73878,2.15969,-2.91574
2.73878,2.17273,-3.24123
2.73878,2.18578,-2.91626
2.73878,2.19882,-3.05472
2.73878,2.21186,-2.61697
2.73878,2.22491,-3.57091
2.73878,2.23795,-3.85265
2.73878,2.25099,-4.24747
2.73878,2.26404,-5.20774
2.73878,2.27708,-5.52625
2.73878,2.29013,-6.33224
2.73878,2.30317,-6.8005
2.73878,2.31621,-8.14899
2.73878,2.32926,-9.04106
2.73878,2.3423,-9.35846
2.73878,2.35534,-10.7242
2.73878,2.36839,-10.4379
2.75182,1.12926,2.4345
2.75182,1.1423,2.4345
2.75182,1.15534,4.7577
2.75182,1.16839,6.15046
2.75182,1.18143,7.35957
2.75182,1.19447,8.7757
2.75182,1.20752,9.80766
2.75182,1.22056,10.3246
2.75182,1.2336,10.9228
2.75182,1.24665,10.9258
2.75182,1.25969,10.1624
2.75182,1.27273,9.30002
2.75182,1.28578,7.16267
2.75182,1.29882,5.32362
2.75182,1.31186,3.6523
2.75182,1.32491,1.71844
2.75182,1.33795,-0.571195
2.75182,1.35099,-2.064
2.75182,1.36404,-3.82894
2.75182,1.37708,-6.97174
2.75182,1.39013,-8.47529
2.75182,1.40317,-12.683
2.75182,1.41621,-13.6446
2.75182,1.42926,-14.0979
2.75182,1.4423,-12.8715
2.75182,1.45534,-14.4135
2.75182,1.46839,-13.9408
2.75182,1.48143,-12.5451
2.75182,1.49447,-13.8031
2.75182,1.50752,-12.8921
2.75182,1.52056,-13.3459
2.75182,1.5336,-14.8123
2.75182,1.54665,-18.0826
2.75182,1.55969,-17.0459
2.75182,1.57273,-15.3392
2.75182,1.58578,-15.0169
2.75182,1.59882,-12.9441
2.75182,1.61186,-13.0563
2.75182,1.62491,-12.9789
2.75182,1.63795,-12.5508
2.75182,1.65099,-10.4401
2.75182,1.66404,-10.7812
2.75182,1.67708,-10.5287
2.75182,1.69013,-8.35851
2.75182,1.70317,-7.37494
2.75182,1.71621,-6.24511
2.75182,1.72926,-5.07245
2.75182,1.7423,-3.0063
2.75182,1.75534,-4.6639
2.75182,1.76839,-1.56469
2.75182,1.78143,-1.62227
2.75182,1.79447,-1.09559
2.75182,1.80752,-1.02175
2.75182,1.82056,-0.848552
2.75182,1.8336,-0.0824343
2.75182,1.84665,-1.11349
2.75182,1.85969,-2.42202
2.75182,1.87273,-2.60514
2.75182,1.88578,-0.952197
2.75182,1.89882,-1.48905
2.75182,1.91186,-1.9281
2.75182,1.92491,-1.94274
2.75182,1.93795,-2.92265
2.75182,1.95099,-3.35944
2.75182,1.96404,-7.01521
2.75182,1.97708,-5.5841
2.75182,1.99013,-3.7851
2.75182,2.00317,-3.14602
2.75182,2.01621,-5.47099
2.75182,2.02926,-4.88945
2.75182,2.0423,-6.73384
2.75182,2.05534,-2.73462
2.75182,2.06839,-3.99005
2.75182,2.08143,-4.66552
2.75182,2.09447,-2.76353
2.75182,2.10752,-3.38958
2.75182,2.12056,-2.86941
2.75182,2.1336,-3.29047
2.75182,2.14665,-1.8277
2.75182,2.15969,-2.5246
2.75182,2.17273,-3.56058
2.75182,2.18578,-2.71504
2.75182,2.19882,-3.70805
2.75182,2.21186,-2.97954
2.75182,2.22491,-4.69843
2.75182,2.23795,-5.2137
2.75182,2.25099,-4.75891
2.75182,2.26404,-7.09291
2.75182,2.27708,-7.07646
2.75182,2.29013,-9.14621
2.75182,2.30317,-13.3562
2.75182,2.31621,-11.1221
2.75182,2.32926,-14.6451
2.75182,2.3423,-23.6042
2.75182,2.35534,-11.747
2.75182,2.36839,-14.8548
2.76487,1.12926,2.57123
2.76487,1.1423,2.57123
2.76487,1.15534,4.42516
2.76487,1.16839,5.90781
2.76487,1.18143,7.59371
2.76487,1.19447,8.60319
2.76487,1.20752,9.38102
2.76487,1.22056,10.7069
2.76487,1.2336,10.9346
2.76487,1.24665,10.9219
2.76487,1.25969,11.1635
2.76487,1.27273,10.5099
2.76487,1.28578,8.71826
2.76487,1.29882,7.41981
2.76487,1.31186,5.94542
2.76487,1.32491,4.12201
2.76487,1.33795,2.85382
2.76487,1.35099,-0.464107
2.76487,1.36404,-0.972514
2.76487,1.37708,-4.69947
2.76487,1.39013,-4.64566
2.76487,1.40317,-9.20791
2.76487,1.41621,-11.1426
2.76487,1.42926,-11.3061
2.76487,1.4423,-12.455
2.76487,1.45534,-14.9139
2.76487,1.46839,-13.0007
2.76487,1.48143,-12.8659
2.76487,1.49447,-14.4022
2.76487,1.50752,-14.2371
2.76487,1.52056,-13.7582
2.76487,1.5336,-14.0392
2.76487,1.54665,-14.6821
2.76487,1.55969,-19.6381
2.76487,1.57273,-13.3627
2.76487,1.58578,-12.8615
2.76487,1.59882,-12.8856
2.76487,1.61186,-13.3469
2.76487,1.62491,-14.0731
2.76487,1.63795,-11.4594
2.76487,1.65099,-10.8331
2.76487,1.66404,-13.4182
2.76487,1.67708,-11.5421
2.76487,1.69013,-8.91578
2.76487,1.70317,-8.24107
2.76487,1.71621,-7.44605
2.76487,1.72926,-6.0724
2.76487,1.7423,-3.45718
2.76487,1.75534,-3.45718
2.76487,1.76839,-2.2467
2.76487,1.78143,-1.44907
2.76487,1.79447,-1.15856
2.76487,1.80752,-0.38468
2.76487,1.82056,0.592857
2.76487,1.8336,2.03007
2.76487,1.84665,1.85303
2.76487,1.85969,-0.0484351
2.76487,1.87273,0.364802
2.76487,1.88578,2.73207
2.76487,1.89882,0.66014
2.76487,1.91186,-0.473801
2.76487,1.92491,-1.93118
2.76487,1.93795,-2.38827
2.76487,1.95099,-1.7964
2.76487,1.96404,-2.67465
2.76487,1.97708,-2.72383
2.76487,1.99013,-3.90044
2.76487,2.00317,-1.9167
2.76487,2.01621,-2.20978
2.76487,2.02926,-3.54037
2.76487,2.0423,-4.52253
2.76487,2.05534,-1.59713
2.76487,2.06839,-2.3628
2.76487,2.08143,-3.95798
2.76487,2.09447,-0.933113
2.76487,2.10752,-0.889195
2.76487,2.12056,-2.30141
2.76487,2.1336,-0.986878
2.76487,2.14665,-0.885649
2.76487,2.15969,-1.58273
2.76487,2.17273,-2.79594
2.76487,2.18578,-2.18139
2.76487,2.19882,-1.65269
2.76487,2.21186,-2.14422
2.76487,2.22491,-3.57873
2.76487,2.23795,-3.04146
2.76487,2.25099,-4.862
2.76487,2.26404,-7.35783
2.76487,2.27708,-6.28036
2.76487,2.29013,-7.68666
2.76487,2.30317,-9.10854
2.76487,2.31621,-11.6479
2.76487,2.32926,-13.4278
2.76487,2.3423,-17.5924
2.76487,2.35534,-14.688
2.76487,2.36839,-13.0669
2.77791,1.12926,3.06583
2.77791,1.1423,3.06583
2.77791,1.15534,5.1524
2.77791,1.16839,6.16246
2.77791,1.18143,8.02074
2.77791,1.19447,8.93279
2.77791,1.20752,9.65137
2.77791,1.22056,10.9857
2.77791,1.2336,11.4873
2.77791,1.24665,11.7078
2.77791,1.25969,12.2592
2.77791,1.27273,11.7428
2.77791,1.28578,10.32
2.77791,1.29882,9.00118
2.77791,1.31186,8.30603
2.77791,1.32491,6.66196
2.77791,1.33795,5.36535
2.77791,1.35099,2.31017
2.77791,1.36404,1.80431
2.77791,1.37708,-1.07359
2.77791,1.39013,-3.73976
2.77791,1.40317,-6.80073
2.77791,1.41621,-8.67973
2.77791,1.42926,-6.54789
2.77791,1.4423,-9.0712
2.77791,1.45534,-12.3156
2.77791,1.46839,-12.3453
2.77791,1.48143,-12.4628
2.77791,1.49447,-13.4482
2.77791,1.50752,-14.038
2.77791,1.52056,-13.6538
2.77791,1.5336,-12.7815
2.77791,1.54665,-14.5385
2.77791,1.55969,-17.0392
2.77791,1.57273,-14.7559
2.77791,1.58578,-13.5541
2.77791,1.59882,-12.3573
2.77791,1.61186,-13.8636
2.77791,1.62491,-13.5593
2.77791,1.63795,-12.8134
2.77791,1.65099,-11.8976
2.77791,1.66404,-12.5574
2.77791,1.67708,-11.6784
2.77791,1.69013,-9.48818
2.77791,1.70317,-7.73107
2.77791,1.71621,-6.78656
2.77791,1.72926,-5.9824
2.77791,1.7423,-3.68887
2.77791,1.75534,-3.68887
2.77791,1.76839,-2.73428
2.77791,1.78143,-1.39308
2.77791,1.79447,0.584826
2.77791,1.80752,0.0271286
2.77791,1.82056,0.483429
2.77791,1.8336,4.06298
2.77791,1.84665,-0.786729
2.77791,1.85969,2.25077
2.77791,1.87273,3.52876
2.77791,1.88578,7.03031
2.77791,1.89882,2.06944
2.77791,1.91186,1.89983
2.77791,1.92491,-0.432461
2.77791,1.93795,-1.38729
2.77791,1.95099,-1.07063
2.77791,1.96404,-1.6259
2.77791,1.97708,-4.39051
2.77791,1.99013,-2.61072
2.77791,2.00317,-2.44303
2.77791,2.01621,-6.0619
2.77791,2.02926,-3.72224
2.77791,2.0423,-6.46746
2.77791,2.05534,-7.17507
2.77791,2.06839,-4.20762
2.77791,2.08143,-6.27681
2.77791,2.09447,-5.89301
2.77791,2.10752,-2.26691
2.77791,2.12056,-2.59717
2.77791,2.1336,-2.59717
2.77791,2.14665,-0.893119
2.77791,2.15969,-1.03736
2.77791,2.17273,-3.29911
2.77791,2.18578,-2.50356
2.77791,2.19882,-1.33199
2.77791,2.21186,-1.86447
2.77791,2.22491,-4.64181
2.77791,2.23795,-4.64181
2.77791,2.25099,-4.23778
2.77791,2.26404,-7.19901
2.77791,2.27708,-6.5959
2.77791,2.29013,-7.48702
2.77791,2.30317,-7.48702
2.77791,2.31621,-14.7076
2.77791,2.32926,-16.9333
2.77791,2.3423,-15.9867
2.77791,2.35534,-22.7065
2.77791,2.36839,-11.18
2.79095,1.12926,4.03035
2.79095,1.1423,4.03035
2.79095,1.15534,6.26067
2.79095,1.16839,7.34899
2.79095,1.18143,9.12087
2.79095,1.19447,10.4422
2.79095,1.20752,10.8767
2.79095,1.22056,12.1831
2.79095,1.2336,12.5177
2.79095,1.24665,12.6484
2.79095,1.25969,13.2479
2.79095,1.27273,12.8637
2.79095,1.28578,11.4267
2.79095,1.29882,10.4005
2.79095,1.31186,10.0227
2.79095,1.32491,8.3292
2.79095,1.33795,4.78942
2.79095,1.35099,4.44195
2.79095,1.36404,4.002
2.79095,1.37708,1.21932
2.79095,1.39013,0.691316
2.79095,1.40317,-1.59747
2.79095,1.41621,-4.34842
2.79095,1.42926,-4.32815
2.79095,1.4423,-5.82682
2.79095,1.45534,-8.41695
2.79095,1.46839,-8.86991
2.79095,1.48143,-10.5494
2.79095,1.49447,-11.2366
2.79095,1.50752,-12.3305
2.79095,1.52056,-13.096
2.79095,1.5336,-11.9963
2.79095,1.54665,-13.6956
2.79095,1.55969,-15.3269
2.79095,1.57273,-14.4033
2.79095,1.58578,-14.6983
2.79095,1.59882,-16.1032
2.79095,1.61186,-15.2485
2.79095,1.62491,-15.7304
2.79095,1.63795,-13.68
2.79095,1.65099,-13.5107
2.79095,1.66404,-14.4236
2.79095,1.67708,-11.9474
2.79095,1.69013,-9.76488
2.79095,1.70317,-8.91524
2.79095,1.71621,-6.92186
2.79095,1.72926,-6.03506
2.79095,1.7423,-4.49119
2.79095,1.75534,-3.27569
2.79095,1.76839,-2.75698
2.79095,1.78143,-1.03534
2.79095,1.79447,-0.393686
2.79095,1.80752,1.46506
2.79095,1.82056,4.06454
2.79095,1.8336,6.2256
2.79095,1.84665,8.8633
2.79095,1.85969,6.71757
2.79095,1.87273,7.93799
2.79095,1.88578,8.01104
2.79095,1.89882,5.66696
2.79095,1.91186,3.62911
2.79095,1.92491,1.83239
2.79095,1.93795,-0.422356
2.79095,1.95099,-0.42532
2.79095,1.96404,-2.47667
2.79095,1.97708,-4.67135
2.79095,1.99013,-4.69046
2.79095,2.00317,-4.30387
2.79095,2.01621,-5.30566
2.79095,2.02926,-5.4557
2.79095,2.0423,-6.49483
2.79095,2.05534,-3.57324
2.79095,2.06839,-5.61801
2.79095,2.08143,-5.81742
2.79095,2.09447,-3.20475
2.79095,2.10752,-3.68157
2.79095,2.12056,-2.66551
2.79095,2.1336,-3.22427
2.79095,2.14665,-1.81649
2.79095,2.15969,-2.41654
2.79095,2.17273,-2.90803
2.79095,2.18578,-2.15526
2.79095,2.19882,-3.21815
2.79095,2.21186,-2.30095
2.79095,2.22491,-3.93957
2.79095,2.23795,-4.75597
2.79095,2.25099,-5.16435
2.79095,2.26404,-7.15359
2.79095,2.27708,-6.60687
2.79095,2.29013,-10.1498
2.79095,2.30317,-16.427
2.79095,2.31621,-16.8299
2.79095,2.32926,-18.342
2.79095,2.3423,-15.3476
2.79095,2.35534,-13.1949
2.79095,2.36839,-8.77661
2.804,1.12926,5.01036
2.804,1.1423,5.01036
2.804,1.15534,7.02317
2.804,1.16839,8.02164
2.804,1.18143,9.83565
2.804,1.19447,10.8528
2.804,1.20752,11.7049
2.804,1.22056,12.9425
2.804,1.2336,13.5748
2.804,1.24665,13.7261
2.804,1.25969,14.2605
2.804,1.27273,14.2414
2.804,1.28578,12.9884
2.804,1.29882,12.227
2.804,1.31186,11.8398
2.804,1.32491,10.4244
2.804,1.33795,6.81841
2.804,1.35099,6.33619
2.804,1.36404,5.76222
2.804,1.37708,3.18312
2.804,1.39013,2.34537
2.804,1.40317,0.72036
2.804,1.41621,-1.18318
2.804,1.42926,-0.349394
2.804,1.4423,-1.99352
2.804,1.45534,-5.18075
2.804,1.46839,-5.95158
2.804,1.48143,-8.44938
2.804,1.49447,-8.65074
2.804,1.50752,-10.1079
2.804,1.52056,-10.0131
2.804,1.5336,-9.7813
2.804,1.54665,-11.748
2.804,1.55969,-13.5929
2.804,1.57273,-14.1609
2.804,1.58578,-15.6159
2.804,1.59882,-17.2585
2.804,1.61186,-16.6808
2.804,1.62491,-17.3274
2.804,1.63795,-14.6132
2.804,1.65099,-13.471
2.804,1.66404,-12.756
2.804,1.67708,-11.2308
2.804,1.69013,-10.0037
2.804,1.70317,-7.80202
2.804,1.71621,-5.85206
2.804,1.72926,-5.55348
2.804,1.7423,-3.24431
2.804,1.75534,-1.71364
2.804,1.76839,-1.94958
2.804,1.78143,0.121969
2.804,1.79447,1.54157
2.804,1.80752,3.28828
2.804,1.82056,4.62745
2.804,1.8336,8.26298
2.804,1.84665,18.4395
2.804,1.85969,8.66306
2.804,1.87273,9.42795
2.804,1.88578,8.84989
2.804,1.89882,4.3934
2.804,1.91186,3.35339
2.804,1.92491,2.61405
2.804,1.93795,0.24929
2.804,1.95099,-1.33197
2.804,1.96404,-2.94398
2.804,1.97708,-3.8872
2.804,1.99013,-5.91079
2.804,2.00317,-5.55772
2.804,2.01621,-6.97097
2.804,2.02926,-6.86311
2.804,2.0423,-8.18111
2.804,2.05534,-6.87232
2.804,2.06839,-5.84538
2.804,2.08143,-8.45264
2.804,2.09447,-5.19587
2.804,2.10752,-5.76976
2.804,2.12056,-3.00216
2.804,2.1336,-3.70197
2.804,2.14665,-1.7438
2.804,2.15969,-0.773546
2.804,2.17273,-1.99927
2.804,2.18578,-1.87285
2.804,2.19882,-3.40182
2.804,2.21186,-2.12741
2.804,2.22491,-4.02549
2.804,2.23795,-5.25749
2.804,2.25099,-4.03116
2.804,2.26404,-6.56818
2.804,2.27708,-6.80442
2.804,2.29013,-8.67266
2.804,2.30317,-23.5929
2.804,2.31621,-18.4645
2.804,2.32926,-17.5792
2.804,2.3423,-9.13039
2.804,2.35534,-9.5136
2.804,2.36839,-7.33149
2.81704,1.12926,6.08783
2.81704,1.1423,6.08783
2.81704,1.15534,7.61261
2.81704,1.16839,9.00164
2.81704,1.18143,10.7644
2.81704,1.19447,11.8814
2.81704,1.20752,12.5803
2.81704,1.22056,13.9996
2.81704,1.2336,14.3261
2.81704,1.24665,14.7185
2.81704,1.25969,15.2937
2.81704,1.27273,15.5679
2.81704,1.28578,14.5142
2.81704,1.29882,14.8477
2.81704,1.31186,14.1357
2.81704,1.32491,12.9205
2.81704,1.33795,10.6447
2.81704,1.35099,8.85713
2.81704,1.36404,7.78368
2.81704,1.37708,6.05308
2.81704,1.39013,5.57572
2.81704,1.40317,3.93246
2.81704,1.41621,2.03549
2.81704,1.42926,2.07461
2.81704,1.4423,1.31467
2.81704,1.45534,-2.08917
2.81704,1.46839,-2.69639
2.81704,1.48143,-4.972
2.81704,1.49447,-5.09981
2.81704,1.50752,-7.26317
2.81704,1.52056,-7.36778
2.81704,1.5336,-4.63461
2.81704,1.54665,-7.17308
2.81704,1.55969,-13.4978
2.81704,1.57273,-10.7211
2.81704,1.58578,-10.4699
2.81704,1.59882,-11.4371
2.81704,1.61186,-13.3665
2.81704,1.62491,-15.2019
2.81704,1.63795,-13.9486
2.81704,1.65099,-14.0647
2.81704,1.66404,-14.9895
2.81704,1.67708,-12.5786
2.81704,1.69013,-13.6143
2.81704,1.70317,-6.52601
2.81704,1.71621,-5.70121
2.81704,1.72926,-8.39665
2.81704,1.7423,-4.83106
2.81704,1.75534,-4.83106
2.81704,1.76839,-2.75612
2.81704,1.78143,-0.605979
2.81704,1.79447,1.91375
2.81704,1.80752,2.48795
2.81704,1.82056,4.73966
2.81704,1.8336,4.89978
2.81704,1.84665,7.59504
2.81704,1.85969,20.8173
2.81704,1.87273,8.22918
2.81704,1.88578,5.78941
2.81704,1.89882,4.63826
2.81704,1.91186,2.09363
2.81704,1.92491,2.48368
2.81704,1.93795,2.48368
2.81704,1.95099,-2.50781
2.81704,1.96404,-3.2807
2.81704,1.97708,-7.04821
2.81704,1.99013,-7.96944
2.81704,2.00317,-8.40253
2.81704,2.01621,-8.52743
2.81704,2.02926,-9.05981
2.81704,2.0423,-10.2759
2.81704,2.05534,-8.44578
2.81704,2.06839,-8.81783
2.81704,2.08143,-10.8829
2.81704,2.09447,-2.43171
2.81704,2.10752,-2.54499
2.81704,2.12056,-2.49661
2.81704,2.1336,-2.49661
2.81704,2.14665,0.00455548
2.81704,2.15969,0.344237
2.81704,2.17273,-0.585565
2.81704,2.18578,0.0619888
2.81704,2.19882,-0.484601
2.81704,2.21186,1.20329
2.81704,2.22491,-3.15538
2.81704,2.23795,-3.15538
2.81704,2.25099,-2.02585
2.81704,2.26404,-4.23803
2.81704,2.27708,-4.50404
2.81704,2.29013,-4.91936
2.81704,2.30317,-4.91936
2.81704,2.31621,-24.3602
2.81704,2.32926,-22.9449
2.81704,2.3423,-22.9449
2.81704,2.35534,-14.4254
2.81704,2.36839,-6.15806
2.83008,1.12926,7.31839
2.83008,1.1423,7.31839
2.83008,1.15534,8.86567
2.83008,1.16839,10.1913
2.83008,1.18143,11.741
2.83008,1.19447,13.021
2.83008,1.20752,13.5047
2.83008,1.22056,14.8923
2.83008,1.2336,15.3217
2.83008,1.24665,15.222
2.83008,1.25969,16.2158
2.83008,1.27273,15.8976
2.83008,1.28578,15.5271
2.83008,1.29882,15.2876
2.83008,1.31186,15.396
2.83008,1.32491,14.3253
2.83008,1.33795,11.0906
2.83008,1.35099,9.59251
2.83008,1.36404,9.62919
2.83008,1.37708,8.05244
2.83008,1.39013,7.50545
2.83008,1.40317,6.28217
2.83008,1.41621,4.58195
2.83008,1.42926,4.99522
2.83008,1.4423,3.77139
2.83008,1.45534,1.44698
2.83008,1.46839,1.20693
2.83008,1.48143,-1.0454
2.83008,1.49447,-1.80189
2.83008,1.50752,-4.77009
2.83008,1.52056,-4.37356
2.83008,1.5336,-4.98186
2.83008,1.54665,-6.60036
2.83008,1.55969,-10.2116
2.83008,1.57273,-9.81748
2.83008,1.58578,-11.2866
2.83008,1.59882,-13.5289
2.83008,1.61186,-14.6785
2.83008,1.62491,-19.6272
2.83008,1.63795,-17.1275
2.83008,1.65099,-16.8249
2.83008,1.66404,-13.584
2.83008,1.67708,-10.903
2.83008,1.69013,-9.29852
2.83008,1.70317,-7.36351
2.83008,1.71621,-4.75822
2.83008,1.72926,-5.83487
2.83008,1.7423,-3.38117
2.83008,1.75534,-1.49885
2.83008,1.76839,-0.881842
2.83008,1.78143,0.748187
2.83008,1.79447,2.75009
2.83008,1.80752,3.39237
2.83008,1.82056,5.18073
2.83008,1.8336,6.16109
2.83008,1.84665,6.28762
2.83008,1.85969,8.09558
2.83008,1.87273,5.40201
2.83008,1.88578,4.60558
2.83008,1.89882,1.46241
2.83008,1.91186,0.677568
2.83008,1.92491,0.770539
2.83008,1.93795,-1.97934
2.83008,1.95099,-3.61585
2.83008,1.96404,-5.38682
2.83008,1.97708,-6.54782
2.83008,1.99013,-8.6135
2.83008,2.00317,-9.87096
2.83008,2.01621,-9.58362
2.83008,2.02926,-11.031
2.83008,2.0423,-13.5038
2.83008,2.05534,-11.0714
2.83008,2.06839,-10.6367
2.83008,2.08143,-10.2179
2.83008,2.09447,-6.88359
2.83008,2.10752,-5.28519
2.83008,2.12056,-3.91864
2.83008,2.1336,-2.84708
2.83008,2.14665,-0.816765
2.83008,2.15969,-0.273718
2.83008,2.17273,0.00522373
2.83008,2.18578,0.0704041
2.83008,2.19882,-0.145613
2.83008,2.21186,1.26768
2.83008,2.22491,-1.47484
2.83008,2.23795,-0.718044
2.83008,2.25099,-1.48732
2.83008,2.26404,-3.04377
2.83008,2.27708,-3.23503
2.83008,2.29013,-5.52722
2.83008,2.30317,-8.45303
2.83008,2.31621,-15.069
2.83008,2.32926,-14.6929
2.83008,2.3423,-8.98818
2.83008,2.35534,-8.8964
2.83008,2.36839,-6.11283
2.84313,1.12926,8.15939
2.84313,1.1423,8.15939
2.84313,1.15534,9.58466
2.84313,1.16839,11.063
2.84313,1.18143,12.7283
2.84313,1.19447,13.8128
2.84313,1.20752,14.3397
2.84313,1.22056,15.5944
2.84313,1.2336,16.3241
2.84313,1.24665,16.2001
2.84313,1.25969,16.9623
2.84313,1.27273,16.7084
2.84313,1.28578,16.5515
2.84313,1.29882,16.3195
2.84313,1.31186,16.3436
2.84313,1.32491,15.5962
2.84313,1.33795,11.7764
2.84313,1.35099,10.8328
2.84313,1.36404,10.7734
2.84313,1.37708,9.56574
2.84313,1.39013,8.78583
2.84313,1.40317,7.86978
2.84313,1.41621,6.71182
2.84313,1.42926,6.27554
2.84313,1.4423,6.03315
2.84313,1.45534,4.6254
2.84313,1.46839,3.42194
2.84313,1.48143,1.97727
2.84313,1.49447,1.76676
2.84313,1.50752,-1.36804
2.84313,1.52056,-1.29708
2.84313,1.5336,-1.21483
2.84313,1.54665,-2.16981
2.84313,1.55969,-7.51997
2.84313,1.57273,-7.73943
2.84313,1.58578,-7.20633
2.84313,1.59882,-10.5554
2.84313,1.61186,-11.5178
2.84313,1.62491,-15.4864
2.84313,1.63795,-14.7449
2.84313,1.65099,-20.1867
2.84313,1.66404,-13.6211
2.84313,1.67708,-10.3415
2.84313,1.69013,-9.74958
2.84313,1.70317,-4.7362
2.84313,1.71621,-4.04573
2.84313,1.72926,-6.62422
2.84313,1.7423,-2.94134
2.84313,1.75534,-1.60159
2.84313,1.76839,-0.894806
2.84313,1.78143,1.22257
2.84313,1.79447,3.09652
2.84313,1.80752,4.78055
2.84313,1.82056,5.42438
2.84313,1.8336,4.67459
2.84313,1.84665,5.56373
2.84313,1.85969,6.55204
2.84313,1.87273,3.79939
2.84313,1.88578,2.43056
2.84313,1.89882,1.23095
2.84313,1.91186,-1.60417
2.84313,1.92491,-0.159434
2.84313,1.93795,-1.79561
2.84313,1.95099,-4.99686
2.84313,1.96404,-6.01911
2.84313,1.97708,-8.07104
2.84313,1.99013,-10.5374
2.84313,2.00317,-11.4826
2.84313,2.01621,-10.8552
2.84313,2.02926,-15.776
2.84313,2.0423,-16.047
2.84313,2.05534,-13.2619
2.84313,2.06839,-14.0499
2.84313,2.08143,-13.7886
2.84313,2.09447,-7.07566
2.84313,2.10752,-8.01449
2.84313,2.12056,-4.89286
2.84313,2.1336,-4.93986
2.84313,2.14665,-0.598816
2.84313,2.15969,0.134491
2.84313,2.17273,0.961658
2.84313,2.18578,1.11742
2.84313,2.19882,1.3578
2.84313,2.21186,2.87842
2.84313,2.22491,0.346144
2.84313,2.23795,0.480227
2.84313,2.25099,0.165888
2.84313,2.26404,-0.464693
2.84313,2.27708,-1.64595
2.84313,2.29013,-3.04117
2.84313,2.30317,-9.78706
2.84313,2.31621,-13.0307
2.84313,2.32926,-14.2005
2.84313,2.3423,-10.3296
2.84313,2.35534,-10.4259
2.84313,2.36839,-6.48173
2.85617,1.12926,9.09983
2.85617,1.1423,9.09983
2.85617,1.15534,10.3845
2.85617,1.16839,11.7821
2.85617,1.18143,13.4457
2.85617,1.19447,14.4242
2.85617,1.20752,15.1214
2.85617,1.22056,17.208
2.85617,1.2336,16.7968
2.85617,1.24665,17.0123
2.85617,1.25969,17.2976
2.85617,1.27273,17.4714
2.85617,1.28578,17.2333
2.85617,1.29882,16.8166
2.85617,1.31186,16.8223
2.85617,1.32491,16.3373
2.85617,1.33795,13.2491
2.85617,1.35099,12.0646
2.85617,1.36404,12.8243
2.85617,1.37708,12.0402
2.85617,1.39013,11.6963
2.85617,1.40317,10.8722
2.85617,1.41621,9.11563
2.85617,1.42926,8.69559
2.85617,1.4423,8.78514
2.85617,1.45534,8.28648
2.85617,1.46839,8.20353
2.85617,1.48143,7.07821
2.85617,1.49447,4.08976
2.85617,1.50752,2.35205
2.85617,1.52056,2.63824
2.85617,1.5336,8.36515
2.85617,1.54665,-0.810284
2.85617,1.55969,-5.14907
2.85617,1.57273,-5.40891
2.85617,1.58578,-3.54611
2.85617,1.59882,-5.60127
2.85617,1.61186,-7.76533
2.85617,1.62491,-15.1997
2.85617,1.63795,-14.4822
2.85617,1.65099,-26.8286
2.85617,1.66404,-7.29756
2.85617,1.67708,-6.67137
2.85617,1.69013,-11.1368
2.85617,1.70317,-5.39213
2.85617,1.71621,-1.78381
2.85617,1.72926,-6.18451
2.85617,1.7423,-2.54888
2.85617,1.75534,-2.54888
2.85617,1.76839,1.27047
2.85617,1.78143,2.7648
2.85617,1.79447,3.74812
2.85617,1.80752,3.44055
2.85617,1.82056,4.72097
2.85617,1.8336,2.29596
2.85617,1.84665,2.73676
2.85617,1.85969,4.19086
2.85617,1.87273,2.39584
2.85617,1.88578,0.0613191
2.85617,1.89882,-1.56952
2.85617,1.91186,-2.59051
2.85617,1.92491,-2.25707
2.85617,1.93795,-4.02807
2.85617,1.95099,-6.74342
2.85617,1.96404,-8.36401
2.85617,1.97708,-8.97324
2.85617,1.99013,-10.8511
2.85617,2.00317,-15.2996
2.85617,2.01621,-17.3703
2.85617,2.02926,-21.9694
2.85617,2.0423,-22.491
2.85617,2.05534,-15.2563
2.85617,2.06839,-12.0152
2.85617,2.08143,-11.8268
2.85617,2.09447,-6.45945
2.85617,2.10752,-4.55798
2.85617,2.12056,-4.13543
2.85617,2.1336,-1.82274
2.85617,2.14665,1.20073
2.85617,2.15969,1.29787
2.85617,2.17273,1.75374
2.85617,2.18578,3.28046
2.85617,2.19882,4.89911
2.85617,2.21186,6.23001
2.85617,2.22491,3.34119
2.85617,2.23795,4.23371
2.85617,2.25099,2.31066
2.85617,2.26404,3.86384
2.85617,2.27708,1.53827
2.85617,2.29013,0.520295
2.85617,2.30317,-4.25312
2.85617,2.31621,-9.33514
2.85617,2.32926,-9.8815
2.85617,2.3423,-7.78607
2.85617,2.35534,-11.222
2.85617,2.36839,-7.29951
2.86922,1.12926,10.2696
2.86922,1.1423,10.2696
2.86922,1.15534,11.7831
2.86922,1.16839,13.0123
2.86922,1.18143,14.6837
2.86922,1.19447,15.496
2.86922,1.20752,15.8145
2.86922,1.22056,17.2503
2.86922,1.2336,17.3295
2.86922,1.24665,17.2655
2.86922,1.25969,17.2821
2.86922,1.27273,17.1888
2.86922,1.28578,16.8625
2.86922,1.29882,16.9841
2.86922,1.31186,16.6651
2.86922,1.32491,15.814
2.86922,1.33795,13.7425
2.86922,1.35099,12.8088
2.86922,1.36404,13.2512
2.86922,1.37708,12.5773
2.86922,1.39013,11.4107
2.86922,1.40317,10.9873
2.86922,1.41621,10.363
2.86922,1.42926,9.93709
2.86922,1.4423,10.0899
2.86922,1.45534,9.15149
2.86922,1.46839,9.7842
2.86922,1.48143,8.51242
2.86922,1.49447,8.38759
2.86922,1.50752,6.35472
2.86922,1.52056,7.45571
2.86922,1.5336,9.741
2.86922,1.54665,6.84039
2.86922,1.55969,1.13745
2.86922,1.57273,1.21637
2.86922,1.58578,2.12416
2.86922,1.59882,-1.95173
2.86922,1.61186,-3.42804
2.86922,1.62491,-8.70041
2.86922,1.63795,-10.8885
2.86922,1.65099,-12.458
2.86922,1.66404,-4.03956
2.86922,1.67708,-4.72859
2.86922,1.69013,-5.58681
2.86922,1.70317,-1.83992
2.86922,1.71621,-0.401645
2.86922,1.72926,-1.78006
2.86922,1.7423,-0.128916
2.86922,1.75534,2.09087
2.86922,1.76839,2.77471
2.86922,1.78143,4.1367
2.86922,1.79447,4.68658
2.86922,1.80752,3.99998
2.86922,1.82056,4.52281
2.86922,1.8336,3.0702
2.86922,1.84665,3.20786
2.86922,1.85969,2.69216
2.86922,1.87273,1.02533
2.86922,1.88578,-0.228286
2.86922,1.89882,-0.810344
2.86922,1.91186,-2.33857
2.86922,1.92491,-2.9133
2.86922,1.93795,-3.90997
2.86922,1.95099,-6.05098
2.86922,1.96404,-6.5989
2.86922,1.97708,-8.08693
2.86922,1.99013,-10.6935
2.86922,2.00317,-11.1204
2.86922,2.01621,-11.6549
2.86922,2.02926,-14.6717
2.86922,2.0423,-18.3443
2.86922,2.05534,-16.7848
2.86922,2.06839,-17.0835
2.86922,2.08143,-16.8705
2.86922,2.09447,-15.1918
2.86922,2.10752,-8.12811
2.86922,2.12056,-7.58349
2.86922,2.1336,-4.96227
2.86922,2.14665,-1.28448
2.86922,2.15969,-0.15681
2.86922,2.17273,1.79608
2.86922,2.18578,2.05883
2.86922,2.19882,2.91144
2.86922,2.21186,4.32212
2.86922,2.22491,4.66536
2.86922,2.23795,5.12366
2.86922,2.25099,4.80408
2.86922,2.26404,4.07658
2.86922,2.27708,1.19388
2.86922,2.29013,-0.514458
2.86922,2.30317,-2.23847
2.86922,2.31621,-6.36136
2.86922,2.32926,-11.4992
2.86922,2.3423,-8.66848
2.86922,2.35534,-10.6796
2.86922,2.36839,-6.49397
2.88226,1.12926,11.2563
2.88226,1.1423,11.2563
2.88226,1.15534,12.7851
2.88226,1.16839,13.771
2.88226,1.18143,15.4102
2.88226,1.19447,16.502
2.88226,1.20752,16.5262
2.88226,1.22056,17.471
2.88226,1.2336,17.6383
2.88226,1.24665,17.6306
2.88226,1.25969,18.3091
2.88226,1.27273,17.2422
2.88226,1.28578,16.5521
2.88226,1.29882,16.7361
2.88226,1.31186,15.8403
2.88226,1.32491,15.5029
2.88226,1.33795,13.9238
2.88226,1.35099,12.9173
2.88226,1.36404,12.8788
2.88226,1.37708,12.3416
2.88226,1.39013,11.9078
2.88226,1.40317,11.6375
2.88226,1.41621,11.6148
2.88226,1.42926,10.8876
2.88226,1.4423,9.90512
2.88226,1.45534,10.2273
2.88226,1.46839,10.0348
2.88226,1.48143,9.63717
2.88226,1.49447,10.5315
2.88226,1.50752,10.1884
2.88226,1.52056,11.4895
2.88226,1.5336,16.6611
2.88226,1.54665,13.3585
2.88226,1.55969,5.30611
2.88226,1.57273,5.63415
2.88226,1.58578,7.61966
2.88226,1.59882,3.69743
2.88226,1.61186,2.44115
2.88226,1.62491,1.51904
2.88226,1.63795,-5.76744
2.88226,1.65099,-5.09477
2.88226,1.66404,1.69987
2.88226,1.67708,0.263467
2.88226,1.69013,-0.381107
2.88226,1.70317,3.96021
2.88226,1.71621,1.90548
2.88226,1.72926,1.45443
2.88226,1.7423,2.31653
2.88226,1.75534,5.33668
2.88226,1.76839,4.57546
2.88226,1.78143,5.44555
2.88226,1.79447,5.09857
2.88226,1.80752,3.99704
2.88226,1.82056,3.11407
2.88226,1.8336,2.33735
2.88226,1.84665,0.507265
2.88226,1.85969,0.467954
2.88226,1.87273,-0.021931
2.88226,1.88578,-2.11095
2.88226,1.89882,-1.37554
2.88226,1.91186,-3.78812
2.88226,1.92491,-3.61293
2.88226,1.93795,-3.61293
2.88226,1.95099,-8.25848
2.88226,1.96404,-10.3772
2.88226,1.97708,-9.17642
2.88226,1.99013,-11.1947
2.88226,2.00317,-13.2177
2.88226,2.01621,-15.5166
2.88226,2.02926,-17.0702
2.88226,2.0423,-18.729
2.88226,2.05534,-10.9496
2.88226,2.06839,-11.485
2.88226,2.08143,-15.3539
2.88226,2.09447,-14.1051
2.88226,2.10752,-7.99201
2.88226,2.12056,-5.42523
2.88226,2.1336,-5.42523
2.88226,2.14665,0.111394
2.88226,2.15969,0.525289
2.88226,2.17273,2.23773
2.88226,2.18578,3.9151
2.88226,2.19882,6.68358
2.88226,2.21186,10.6429
2.88226,2.22491,6.9141
2.88226,2.23795,6.9141
2.88226,2.25099,6.04322
2.88226,2.26404,7.53324
2.88226,2.27708,2.72006
2.88226,2.29013,-0.177334
2.88226,2.30317,-0.177334
2.88226,2.31621,-11.1395
2.88226,2.32926,-5.96212
2.88226,2.3423,-5.96212
2.88226,2.35534,-14.5982
2.88226,2.36839,-14.5982
2.8953,1.12926,11.7807
2.8953,1.1423,11.7807
2.8953,1.15534,13.0131
2.8953,1.16839,14.2949
2.8953,1.18143,15.8546
2.8953,1.19447,16.5462
2.8953,1.20752,16.9806
2.8953,1.22056,17.6543
2.8953,1.2336,17.5783
2.8953,1.24665,17.6286
2.8953,1.25969,18.4215
2.8953,1.27273,17.3446
2.8953,1.28578,16.6934
2.8953,1.29882,16.176
2.8953,1.31186,15.3105
2.8953,1.32491,14.8278
2.8953,1.33795,14.0156
2.8953,1.35099,12.9423
2.8953,1.36404,12.244
2.8953,1.37708,11.9883
2.8953,1.39013,11.843
2.8953,1.40317,11.1874
2.8953,1.41621,9.96673
2.8953,1.42926,9.95536
2.8953,1.4423,9.03134
2.8953,1.45534,8.93438
2.8953,1.46839,9.53391
2.8953,1.48143,8.3041
2.8953,1.49447,9.51109
2.8953,1.50752,10.0339
2.8953,1.52056,10.9838
2.8953,1.5336,5.0785
2.8953,1.54665,12.0119
2.8953,1.55969,5.93276
2.8953,1.57273,4.98648
2.8953,1.58578,14.8804
2.8953,1.59882,9.57608
2.8953,1.61186,7.14986
2.8953,1.62491,-0.769533
2.8953,1.63795,0.506138
2.8953,1.65099,0.84048
2.8953,1.66404,5.229
2.8953,1.67708,5.31327
2.8953,1.69013,2.44701
2.8953,1.70317,5.64218
2.8953,1.71621,6.66766
2.8953,1.72926,1.6527
2.8953,1.7423,4.76992
2.8953,1.75534,6.26637
2.8953,1.76839,4.52106
2.8953,1.78143,5.95875
2.8953,1.79447,4.8105
2.8953,1.80752,3.3256
2.8953,1.82056,2.48549
2.8953,1.8336,1.58886
2.8953,1.84665,0.780121
2.8953,1.85969,-0.0444469
2.8953,1.87273,-1.12724
2.8953,1.88578,-2.34692
2.8953,1.89882,-2.95249
2.8953,1.91186,-4.24851
2.8953,1.92491,-4.58974
2.8953,1.93795,-5.64207
2.8953,1.95099,-7.46197
2.8953,1.96404,-8.4202
2.8953,1.97708,-8.70093
2.8953,1.99013,-10.5587
2.8953,2.00317,-11.4609
2.8953,2.01621,-12.989
2.8953,2.02926,-13.6258
2.8953,2.0423,-14.8143
2.8953,2.05534,-11.9077
2.8953,2.06839,-11.1828
2.8953,2.08143,-11.4062
2.8953,2.09447,-8.27534
2.8953,2.10752,-6.33387
2.8953,2.12056,-5.02664
2.8953,2.1336,-1.98546
2.8953,2.14665,-0.248561
2.8953,2.15969,1.51641
2.8953,2.17273,3.06898
2.8953,2.18578,5.11426
2.8953,2.19882,8.10777
2.8953,2.21186,9.77952
2.8953,2.22491,9.76286
2.8953,2.23795,8.61569
2.8953,2.25099,8.606
2.8953,2.26404,6.92534
2.8953,2.27708,3.28378
2.8953,2.29013,2.28557
2.8953,2.30317,-2.22687
2.8953,2.31621,-6.41498
2.8953,2.32926,-7.17394
2.8953,2.3423,-10.8965
2.8953,2.35534,-9.05898
2.8953,2.36839,-8.80226
2.90835,1.12926,12.9238
2.90835,1.1423,12.9238
2.90835,1.15534,14.7285
2.90835,1.16839,15.2154
2.90835,1.18143,16.0916
2.90835,1.19447,17.1981
2.90835,1.20752,17.1433
2.90835,1.22056,17.8754
2.90835,1.2336,17.0913
2.90835,1.24665,17.0609
2.90835,1.25969,16.8531
2.90835,1.27273,16.3736
2.90835,1.28578,15.5911
2.90835,1.29882,15.0395
2.90835,1.31186,14.4759
2.90835,1.32491,13.9777
2.90835,1.33795,12.8297
2.90835,1.35099,12.1384
2.90835,1.36404,11.4874
2.90835,1.37708,11.0973
2.90835,1.39013,11.1003
2.90835,1.40317,10.0002
2.90835,1.41621,9.21692
2.90835,1.42926,8.63632
2.90835,1.4423,7.43055
2.90835,1.45534,7.04773
2.90835,1.46839,7.17422
2.90835,1.48143,6.41787
2.90835,1.49447,6.54868
2.90835,1.50752,7.51038
2.90835,1.52056,7.75383
2.90835,1.5336,5.42098
2.90835,1.54665,5.47224
2.90835,1.55969,11.1486
2.90835,1.57273,6.41774
2.90835,1.58578,16.976
2.90835,1.59882,18.2382
2.90835,1.61186,9.83815
2.90835,1.62491,5.49886
2.90835,1.63795,2.07351
2.90835,1.65099,12.638
2.90835,1.66404,14.3678
2.90835,1.67708,14.2291
2.90835,1.69013,11.6228
2.90835,1.70317,9.69772
2.90835,1.71621,7.86382
2.90835,1.72926,6.18746
2.90835,1.7423,6.63085
2.90835,1.75534,6.63567
2.90835,1.76839,5.3882
2.90835,1.78143,6.42132
2.90835,1.79447,4.63446
2.90835,1.80752,3.2471
2.90835,1.82056,2.09929
2.90835,1.8336,1.36282
2.90835,1.84665,0.432102
2.90835,1.85969,-0.609099
2.90835,1.87273,-1.60255
2.90835,1.88578,-2.36673
2.90835,1.89882,-3.32598
2.90835,1.91186,-4.13288
2.90835,1.92491,-4.6752
2.90835,1.93795,-6.89779
2.90835,1.95099,-7.69261
2.90835,1.96404,-8.09815
2.90835,1.97708,-8.34829
2.90835,1.99013,-9.98257
2.90835,2.00317,-10.7279
2.90835,2.01621,-11.604
2.90835,2.02926,-12.0628
2.90835,2.0423,-14.213
2.90835,2.05534,-10.3877
2.90835,2.06839,-14.3146
2.90835,2.08143,-12.2976
2.90835,2.09447,-7.7442
2.90835,2.10752,-5.5273
2.90835,2.12056,-5.02813
2.90835,2.1336,-5.02813
2.90835,2.14665,-0.604869
2.90835,2.15969,0.649964
2.90835,2.17273,3.17163
2.90835,2.18578,4.81855
2.90835,2.19882,7.37533
2.90835,2.21186,12.8908
2.90835,2.22491,11.3532
2.90835,2.23795,11.7196
2.90835,2.25099,10.5314
2.90835,2.26404,9.24101
2.90835,2.27708,4.97758
2.90835,2.29013,2.44436
2.90835,2.30317,-4.01738
2.90835,2.31621,-5.84377
2.90835,2.32926,-6.0089
2.90835,2.3423,-6.61391
2.90835,2.35534,-14.4261
2.90835,2.36839,-12.6581
2.92139,1.12926,12.8051
2.92139,1.1423,12.8051
2.92139,1.15534,14.1573
2.92139,1.16839,15.1407
2.92139,1.18143,15.8051
2.92139,1.19447,16.5236
2.92139,1.20752,16.9603
2.92139,1.22056,17.185
2.92139,1.2336,17.109
2.92139,1.24665,16.7387
2.92139,1.25969,16.4794
2.92139,1.27273,15.8222
2.92139,1.28578,15.135
2.92139,1.29882,14.6368
2.92139,1.31186,13.8897
2.92139,1.32491,13.3986
2.92139,1.33795,12.5692
2.92139,1.35099,11.5356
2.92139,1.36404,10.8878
2.92139,1.37708,10.4358
2.92139,1.39013,9.85387
2.92139,1.40317,8.9021
2.92139,1.41621,8.23121
2.92139,1.42926,7.35516
2.92139,1.4423,6.01528
2.92139,1.45534,5.80015
2.92139,1.46839,4.8234
2.92139,1.48143,4.46942
2.92139,1.49447,4.83754
2.92139,1.50752,4.93805
2.92139,1.52056,4.0546
2.92139,1.5336,3.27162
2.92139,1.54665,3.0519
2.92139,1.55969,4.39879
2.92139,1.57273,4.81661
2.92139,1.58578,5.73184
2.92139,1.59882,5.10403
2.92139,1.61186,4.26251
2.92139,1.62491,7.78305
2.92139,1.63795,7.3289
2.92139,1.65099,10.1222
2.92139,1.66404,6.99233
2.92139,1.67708,7.26112
2.92139,1.69013,9.86895
2.92139,1.70317,8.19401
2.92139,1.71621,8.03753
2.92139,1.72926,5.81687
2.92139,1.7423,7.30938
2.92139,1.75534,6.1409
2.92139,1.76839,5.60175
2.92139,1.78143,4.62341
2.92139,1.79447,3.87152
2.92139,1.80752,3.15675
2.92139,1.82056,1.77791
2.92139,1.8336,1.06301
2.92139,1.84665,0.541925
2.92139,1.85969,-0.875197
2.92139,1.87273,-1.82096
2.92139,1.88578,-2.8335
2.92139,1.89882,-3.37403
2.92139,1.91186,-4.38753
2.92139,1.92491,-4.96015
2.92139,1.93795,-6.6663
2.92139,1.95099,-7.24009
2.92139,1.96404,-8.51321
2.92139,1.97708,-8.24362
2.92139,1.99013,-9.1531
2.92139,2.00317,-9.2864
2.92139,2.01621,-10.3188
2.92139,2.02926,-10.8633
2.92139,2.0423,-11.5353
2.92139,2.05534,-11.4191
2.92139,2.06839,-9.51733
2.92139,2.08143,-10.047
2.92139,2.09447,-7.4166
2.92139,2.10752,-6.27011
2.92139,2.12056,-5.96942
2.92139,2.1336,-2.59834
2.92139,2.14665,-0.219663
2.92139,2.15969,0.852588
2.92139,2.17273,3.60388
2.92139,2.18578,5.18062
2.92139,2.19882,8.25348
2.92139,2.21186,11.0248
2.92139,2.22491,12.4217
2.92139,2.23795,15.6676
2.92139,2.25099,13.5987
2.92139,2.26404,8.71123
2.92139,2.27708,7.01057
2.92139,2.29013,3.78851
2.92139,2.30317,-0.409003
2.92139,2.31621,-3.60737
2.92139,2.32926,-4.60097
2.92139,2.3423,-10.7349
2.92139,2.35534,-13.3283
2.92139,2.36839,-13.0032
2.93443,1.12926,12.7577
2.93443,1.1423,12.7577
2.93443,1.15534,13.6116
2.93443,1.16839,14.9377
2.93443,1.18143,14.98
2.93443,1.19447,15.9085
2.93443,1.20752,16.2329
2.93443,1.22056,16.3525
2.93443,1.2336,16.2092
2.93443,1.24665,16.2105
2.93443,1.25969,16.065
2.93443,1.27273,15.41
2.93443,1.28578,14.8542
2.93443,1.29882,14.1937
2.93443,1.31186,13.5858
2.93443,1.32491,12.8978
2.93443,1.33795,12.0041
2.93443,1.35099,10.9321
2.93443,1.36404,10.3263
2.93443,1.37708,9.28543
2.93443,1.39013,8.48422
2.93443,1.40317,7.5618
2.93443,1.41621,6.81436
2.93443,1.42926,6.64133
2.93443,1.4423,4.73159
2.93443,1.45534,3.89512
2.93443,1.46839,3.26931
2.93443,1.48143,2.60314
2.93443,1.49447,2.08442
2.93443,1.50752,2.42653
2.93443,1.52056,2.15839
2.93443,1.5336,0.782205
2.93443,1.54665,0.867851
2.93443,1.55969,1.3723
2.93443,1.57273,1.84858
2.93443,1.58578,1.59992
2.93443,1.59882,1.10504
2.93443,1.61186,2.36752
2.93443,1.62491,4.1543
2.93443,1.63795,3.34692
2.93443,1.65099,3.77641
2.93443,1.66404,3.78778
2.93443,1.67708,4.66723
2.93443,1.69013,4.90353
2.93443,1.70317,5.34112
2.93443,1.71621,5.32632
2.93443,1.72926,5.94674
2.93443,1.7423,5.0445
2.93443,1.75534,4.71013
2.93443,1.76839,3.55187
2.93443,1.78143,3.88009
2.93443,1.79447,2.83938
2.93443,1.80752,1.79099
2.93443,1.82056,1.09189
2.93443,1.8336,0.0200257
2.93443,1.84665,-0.314529
2.93443,1.85969,-1.43498
2.93443,1.87273,-2.15796
2.93443,1.88578,-2.95488
2.93443,1.89882,-3.49655
2.93443,1.91186,-4.45831
2.93443,1.92491,-4.89209
2.93443,1.93795,-5.40087
2.93443,1.95099,-6.96189
2.93443,1.96404,-7.08073
2.93443,1.97708,-7.66074
2.93443,1.99013,-8.13534
2.93443,2.00317,-8.50656
2.93443,2.01621,-8.55627
2.93443,2.02926,-9.34164
2.93443,2.0423,-11.386
2.93443,2.05534,-10.3351
2.93443,2.06839,-11.5876
2.93443,2.08143,-12.3613
2.93443,2.09447,-8.7939
2.93443,2.10752,-7.74942
2.93443,2.12056,-6.656
2.93443,2.1336,-4.77554
2.93443,2.14665,-0.612242
2.93443,2.15969,1.80957
2.93443,2.17273,3.48869
2.93443,2.18578,6.432
2.93443,2.19882,10.7958
2.93443,2.21186,15.738
2.93443,2.22491,13.4429
2.93443,2.23795,16.7572
2.93443,2.25099,12.403
2.93443,2.26404,11.0762
2.93443,2.27708,7.05008
2.93443,2.29013,4.90114
2.93443,2.30317,1.84762
2.93443,2.31621,-1.94522
2.93443,2.32926,-4.58571
2.93443,2.3423,-4.55485
2.93443,2.35534,-10.2462
2.93443,2.36839,-17.9569
2.94748,1.12926,12.4278
2.94748,1.1423,12.4278
2.94748,1.15534,12.925
2.94748,1.16839,14.2592
2.94748,1.18143,14.1974
2.94748,1.19447,15.1419
2.94748,1.20752,15.5496
2.94748,1.22056,15.571
2.94748,1.2336,15.2796
2.94748,1.24665,15.2382
2.94748,1.25969,14.9559
2.94748,1.27273,14.6987
2.94748,1.28578,14.0245
2.94748,1.29882,13.5591
2.94748,1.31186,13.1431
2.94748,1.32491,12.9434
2.94748,1.33795,11.3761
2.94748,1.35099,10.7927
2.94748,1.36404,10.1506
2.94748,1.37708,9.05792
2.94748,1.39013,8.73629
2.94748,1.40317,8.18079
2.94748,1.41621,6.24054
2.94748,1.42926,5.65167
2.94748,1.4423,3.89113
2.94748,1.45534,2.79024
2.94748,1.46839,2.24125
2.94748,1.48143,1.81305
2.94748,1.49447,1.00771
2.94748,1.50752,0.690697
2.94748,1.52056,0.374584
2.94748,1.5336,-0.460187
2.94748,1.54665,-0.765404
2.94748,1.55969,0.0305086
2.94748,1.57273,-0.142025
2.94748,1.58578,-0.903703
2.94748,1.59882,0.145101
2.94748,1.61186,-0.507852
2.94748,1.62491,-0.442477
2.94748,1.63795,1.89503
2.94748,1.65099,0.57758
2.94748,1.66404,-0.233384
2.94748,1.67708,1.04243
2.94748,1.69013,3.24638
2.94748,1.70317,2.53057
2.94748,1.71621,2.41503
2.94748,1.72926,5.86173
2.94748,1.7423,4.71172
2.94748,1.75534,4.30714
2.94748,1.76839,2.60247
2.94748,1.78143,2.86744
2.94748,1.79447,2.5455
2.94748,1.80752,1.45599
2.94748,1.82056,0.995841
2.94748,1.8336,-0.161905
2.94748,1.84665,-0.759762
2.94748,1.85969,-1.55941
2.94748,1.87273,-2.50894
2.94748,1.88578,-2.84268
2.94748,1.89882,-3.65896
2.94748,1.91186,-4.48489
2.94748,1.92491,-4.97843
2.94748,1.93795,-5.76806
2.94748,1.95099,-6.27852
2.94748,1.96404,-7.23112
2.94748,1.97708,-7.27943
2.94748,1.99013,-8.03298
2.94748,2.00317,-8.04151
2.94748,2.01621,-8.6725
2.94748,2.02926,-9.17999
2.94748,2.0423,-10.1099
2.94748,2.05534,-10.4454
2.94748,2.06839,-9.80234
2.94748,2.08143,-10.7782
2.94748,2.09447,-8.43699
2.94748,2.10752,-7.15084
2.94748,2.12056,-6.03109
2.94748,2.1336,-2.87372
2.94748,2.14665,-0.964409
2.94748,2.15969,1.66741
2.94748,2.17273,4.56845
2.94748,2.18578,6.28498
2.94748,2.19882,9.48392
2.94748,2.21186,19.2064
2.94748,2.22491,18.8687
2.94748,2.23795,21.1538
2.94748,2.25099,11.6853
2.94748,2.26404,9.54281
2.94748,2.27708,5.32795
2.94748,2.29013,2.30474
2.94748,2.30317,2.42157
2.94748,2.31621,-0.487219
2.94748,2.32926,-3.43566
2.94748,2.3423,-7.1535
2.94748,2.35534,-10.5773
2.94748,2.36839,-14.5565
2.96052,1.12926,11.662
2.96052,1.1423,11.662
2.96052,1.15534,12.1431
2.96052,1.16839,13.2501
2.96052,1.18143,13.6894
2.96052,1.19447,13.8958
2.96052,1.20752,14.7073
2.96052,1.22056,14.8348
2.96052,1.2336,14.4527
2.96052,1.24665,14.9711
2.96052,1.25969,14.599
2.96052,1.27273,14.3737
2.96052,1.28578,13.7809
2.96052,1.29882,13.4082
2.96052,1.31186,13.3249
2.96052,1.32491,12.8665
2.96052,1.33795,11.6072
2.96052,1.35099,10.2329
2.96052,1.36404,9.61857
2.96052,1.37708,8.32339
2.96052,1.39013,7.52137
2.96052,1.40317,6.20997
2.96052,1.41621,5.04674
2.96052,1.42926,4.03027
2.96052,1.4423,3.16209
2.96052,1.45534,1.67883
2.96052,1.46839,0.758091
2.96052,1.48143,0.499183
2.96052,1.49447,-0.506161
2.96052,1.50752,-0.224821
2.96052,1.52056,-1.07083
2.96052,1.5336,-2.73698
2.96052,1.54665,-1.73421
2.96052,1.55969,1.62423
2.96052,1.57273,-1.21527
2.96052,1.58578,-0.467266
2.96052,1.59882,0.992837
2.96052,1.61186,-1.1395
2.96052,1.62491,1.30071
2.96052,1.63795,-0.855185
2.96052,1.65099,1.71396
2.96052,1.66404,0.0154231
2.96052,1.67708,-0.552387
2.96052,1.69013,-0.22262
2.96052,1.70317,2.08851
2.96052,1.71621,0.131322
2.96052,1.72926,3.64263
2.96052,1.7423,1.49346
2.96052,1.75534,1.61486
2.96052,1.76839,0.650888
2.96052,1.78143,1.20903
2.96052,1.79447,0.937111
2.96052,1.80752,0.156212
2.96052,1.82056,-0.526725
2.96052,1.8336,-1.34171
2.96052,1.84665,-1.68405
2.96052,1.85969,-2.40415
2.96052,1.87273,-3.07937
2.96052,1.88578,-3.37585
2.96052,1.89882,-3.94855
2.96052,1.91186,-4.73914
2.96052,1.92491,-5.27208
2.96052,1.93795,-5.54012
2.96052,1.95099,-6.23449
2.96052,1.96404,-6.76471
2.96052,1.97708,-6.65696
2.96052,1.99013,-7.58722
2.96052,2.00317,-7.3486
2.96052,2.01621,-8.36522
2.96052,2.02926,-7.67701
2.96052,2.0423,-10.1042
2.96052,2.05534,-8.77053
2.96052,2.06839,-10.3937
2.96052,2.08143,-11.9604
2.96052,2.09447,-7.07701
2.96052,2.10752,-6.04153
2.96052,2.12056,-8.30236
2.96052,2.1336,-0.55337
2.96052,2.14665,0.639063
2.96052,2.15969,3.91834
2.96052,2.17273,7.40154
2.96052,2.18578,10.4777
2.96052,2.19882,17.7821
2.96052,2.21186,16.2581
2.96052,2.22491,14.6019
2.96052,2.23795,13.9546
2.96052,2.25099,8.1408
2.96052,2.26404,5.98644
2.96052,2.27708,3.09653
2.96052,2.29013,1.15882
2.96052,2.30317,-0.354858
2.96052,2.31621,-2.55888
2.96052,2.32926,-4.43058
2.96052,2.3423,-7.55385
2.96052,2.35534,-9.61973
2.96052,2.36839,-11.3198
2.97356,1.12926,10.9766
2.97356,1.1423,10.9766
2.97356,1.15534,11.558
2.97356,1.16839,12.4634
2.97356,1.18143,12.7302
2.97356,1.19447,12.8926
2.97356,1.20752,13.4415
2.97356,1.22056,13.709
2.97356,1.2336,13.5477
2.97356,1.24665,13.9886
2.97356,1.25969,13.9839
2.97356,1.27273,14.2937
2.97356,1.28578,14.3256
2.97356,1.29882,13.779
2.97356,1.31186,13.2146
2.97356,1.32491,12.6579
2.97356,1.33795,11.457
2.97356,1.35099,10.0571
2.97356,1.36404,10.2703
2.97356,1.37708,8.21891
2.97356,1.39013,7.36167
2.97356,1.40317,5.39268
2.97356,1.41621,4.54349
2.97356,1.42926,3.45115
2.97356,1.4423,2.3998
2.97356,1.45534,1.14338
2.97356,1.46839,0.468676
2.97356,1.48143,0.598027
2.97356,1.49447,-1.04903
2.97356,1.50752,-1.1331
2.97356,1.52056,-1.98723
2.97356,1.5336,-3.67431
2.97356,1.54665,-2.9833
2.97356,1.55969,-0.54903
2.97356,1.57273,-2.25496
2.97356,1.58578,-2.22194
2.97356,1.59882,0.385229
2.97356,1.61186,-2.66396
2.97356,1.62491,-3.25362
2.97356,1.63795,-1.41329
2.97356,1.65099,0.616619
2.97356,1.66404,-2.35117
2.97356,1.67708,-2.02964
2.97356,1.69013,-2.42061
2.97356,1.70317,-1.57655
2.97356,1.71621,-2.45663
2.97356,1.72926,2.43663
2.97356,1.7423,0.0634339
2.97356,1.75534,0.0634339
2.97356,1.76839,-1.48696
2.97356,1.78143,-0.789394
2.97356,1.79447,-0.901256
2.97356,1.80752,-1.20988
2.97356,1.82056,-1.1295
2.97356,1.8336,-1.82394
2.97356,1.84665,-1.7846
2.97356,1.85969,-3.10585
2.97356,1.87273,-3.69877
2.97356,1.88578,-3.62856
2.97356,1.89882,-4.23998
2.97356,1.91186,-4.81852
2.97356,1.92491,-5.58377
2.97356,1.93795,-6.02301
2.97356,1.95099,-6.00164
2.97356,1.96404,-7.06884
2.97356,1.97708,-7.00908
2.97356,1.99013,-7.83491
2.97356,2.00317,-5.84552
2.97356,2.01621,-8.72626
2.97356,2.02926,-7.18825
2.97356,2.0423,-9.87402
2.97356,2.05534,-8.18126
2.97356,2.06839,-12.623
2.97356,2.08143,-14.8267
2.97356,2.09447,-8.66613
2.97356,2.10752,-6.5537
2.97356,2.12056,-8.87056
2.97356,2.1336,-8.87056
2.97356,2.14665,0.766863
2.97356,2.15969,2.61573
2.97356,2.17273,8.65212
2.97356,2.18578,9.97579
2.97356,2.19882,21.5049
2.97356,2.21186,6.75163
2.97356,2.22491,16.1203
2.97356,2.23795,16.3714
2.97356,2.25099,5.44571
2.97356,2.26404,3.13547
2.97356,2.27708,1.38601
2.97356,2.29013,-1.36517
2.97356,2.30317,-1.36517
2.97356,2.31621,-3.08214
2.97356,2.32926,-4.6386
2.97356,2.3423,-4.6386
2.97356,2.35534,-8.17206
2.97356,2.36839,-13.412
2.98661,1.12926,10.1466
2.98661,1.1423,10.1466
2.98661,1.15534,10.1201
2.98661,1.16839,11.7496
2.98661,1.18143,11.9492
2.98661,1.19447,12.0395
2.98661,1.20752,13.0121
2.98661,1.22056,12.6118
2.98661,1.2336,12.8528
2.98661,1.24665,13.528
2.98661,1.25969,13.5211
2.98661,1.27273,13.7645
2.98661,1.28578,13.4452
2.98661,1.29882,13.0673
2.98661,1.31186,13.4304
2.98661,1.32491,13.2456
2.98661,1.33795,11.2575
2.98661,1.35099,10.1283
2.98661,1.36404,10.1712
2.98661,1.37708,8.70288
2.98661,1.39013,7.20492
2.98661,1.40317,6.34339
2.98661,1.41621,4.7478
2.98661,1.42926,3.34927
2.98661,1.4423,2.10641
2.98661,1.45534,0.731216
2.98661,1.46839,-0.332207
2.98661,1.48143,-1.93817
2.98661,1.49447,-2.47871
2.98661,1.50752,-3.18765
2.98661,1.52056,-3.25643
2.98661,1.5336,-4.41028
2.98661,1.54665,-4.60639
2.98661,1.55969,-3.58208
2.98661,1.57273,-3.44706
2.98661,1.58578,-3.9
2.98661,1.59882,-3.77431
2.98661,1.61186,-3.64002
2.98661,1.62491,-3.2477
2.98661,1.63795,-3.0292
2.98661,1.65099,-2.73651
2.98661,1.66404,-3.21493
2.98661,1.67708,-2.78544
2.98661,1.69013,-2.68624
2.98661,1.70317,-2.19262
2.98661,1.71621,-2.71533
2.98661,1.72926,-1.02407
2.98661,1.7423,-2.11915
2.98661,1.75534,-2.2145
2.98661,1.76839,-2.77496
2.98661,1.78143,-2.07749
2.98661,1.79447,-2.29872
2.98661,1.80752,-2.60069
2.98661,1.82056,-2.71257
2.98661,1.8336,-2.90635
2.98661,1.84665,-3.12708
2.98661,1.85969,-3.62477
2.98661,1.87273,-4.0466
2.98661,1.88578,-4.2834
2.98661,1.89882,-4.85171
2.98661,1.91186,-4.94951
2.98661,1.92491,-5.37326
2.98661,1.93795,-5.58185
2.98661,1.95099,-5.53663
2.98661,1.96404,-6.40326
2.98661,1.97708,-6.13977
2.98661,1.99013,-6.37918
2.98661,2.00317,-5.83017
2.98661,2.01621,-6.81055
2.98661,2.02926,-7.06419
2.98661,2.0423,-9.45051
2.98661,2.05534,-9.39566
2.98661,2.06839,-10.2867
2.98661,2.08143,-16.8116
2.98661,2.09447,-9.2732
2.98661,2.10752,-8.26319
2.98661,2.12056,-8.6518
2.98661,2.1336,-2.81478
2.98661,2.14665,1.33034
2.98661,2.15969,6.00381
2.98661,2.17273,10.2842
2.98661,2.18578,10.8832
2.98661,2.19882,7.73762
2.98661,2.21186,7.01979
2.98661,2.22491,5.28822
2.98661,2.23795,2.72948
2.98661,2.25099,1.65143
2.98661,2.26404,0.536461
2.98661,2.27708,-0.735362
2.98661,2.29013,-2.47004
2.98661,2.30317,-4.15905
2.98661,2.31621,-4.17713
2.98661,2.32926,-5.93301
2.98661,2.3423,-8.19071
2.98661,2.35534,-9.37466
2.98661,2.36839,-10.9742
2.99965,1.12926,8.55814
2.99965,1.1423,8.55814
2.99965,1.15534,8.47087
2.99965,1.16839,10.0394
2.99965,1.18143,10.211
2.99965,1.19447,10.4255
2.99965,1.20752,11.6081
2.99965,1.22056,11.7889
2.99965,1.2336,11.889
2.99965,1.24665,12.8811
2.99965,1.25969,12.9494
2.99965,1.27273,13.5388
2.99965,1.28578,13.5542
2.99965,1.29882,14.037
2.99965,1.31186,13.766
2.99965,1.32491,14.2879
2.99965,1.33795,10.6519
2.99965,1.35099,10.7154
2.99965,1.36404,10.7793
2.99965,1.37708,9.4186
2.99965,1.39013,9.09862
2.99965,1.40317,7.6242
2.99965,1.41621,5.54111
2.99965,1.42926,6.23823
2.99965,1.4423,3.45458
2.99965,1.45534,1.35363
2.99965,1.46839,-0.202045
2.99965,1.48143,-0.829784
2.99965,1.49447,-2.80224
2.99965,1.50752,-3.21226
2.99965,1.52056,-3.99625
2.99965,1.5336,-5.63026
2.99965,1.54665,-5.3193
2.99965,1.55969,-3.67056
2.99965,1.57273,-4.4802
2.99965,1.58578,-5.75004
2.99965,1.59882,-5.66754
2.99965,1.61186,-5.33783
2.99965,1.62491,-5.25413
2.99965,1.63795,-4.14497
2.99965,1.65099,-4.62298
2.99965,1.66404,-4.58539
2.99965,1.67708,-4.56641
2.99965,1.69013,-4.03055
2.99965,1.70317,-4.65427
2.99965,1.71621,-4.01239
2.99965,1.72926,-2.13268
2.99965,1.7423,-3.28173
2.99965,1.75534,-3.65322
2.99965,1.76839,-4.37071
2.99965,1.78143,-3.90995
2.99965,1.79447,-3.54957
2.99965,1.80752,-3.34587
2.99965,1.82056,-3.871
2.99965,1.8336,-4.27892
2.99965,1.84665,-3.52716
2.99965,1.85969,-4.42365
2.99965,1.87273,-5.09178
2.99965,1.88578,-4.65875
2.99965,1.89882,-5.05258
2.99965,1.91186,-5.41743
2.99965,1.92491,-6.36729
2.99965,1.93795,-7.42362
2.99965,1.95099,-6.85844
2.99965,1.96404,-8.83056
2.99965,1.97708,-7.43542
2.99965,1.99013,-7.81339
2.99965,2.00317,-6.02276
2.99965,2.01621,-9.71493
2.99965,2.02926,-6.94249
2.99965,2.0423,-10.9185
2.99965,2.05534,-8.98773
2.99965,2.06839,-13.5329
2.99965,2.08143,-14.357
2.99965,2.09447,-9.61027
2.99965,2.10752,-10.3884
2.99965,2.12056,-7.20716
2.99965,2.1336,-2.45054
2.99965,2.14665,1.30329
2.99965,2.15969,3.78594
2.99965,2.17273,6.14401
2.99965,2.18578,11.668
2.99965,2.19882,11.8933
2.99965,2.21186,1.06427
2.99965,2.22491,4.52988
2.99965,2.23795,5.11758
2.99965,2.25099,-0.361969
2.99965,2.26404,-1.41941
2.99965,2.27708,-1.53987
2.99965,2.29013,-4.50037
2.99965,2.30317,-3.91673
2.99965,2.31621,-5.24033
2.99965,2.32926,-7.22852
2.99965,2.3423,-7.32557
2.99965,2.35534,-8.53437
2.99965,2.36839,-10.9277
3.01269,1.12926,7.40172
3.01269,1.1423,7.40172
3.01269,1.15534,8.48103
3.01269,1.16839,9.35608
3.01269,1.18143,9.00009
3.01269,1.19447,9.19334
3.01269,1.20752,10.394
3.01269,1.22056,10.3127
3.01269,1.2336,10.9468
3.01269,1.24665,11.7419
3.01269,1.25969,12.048
3.01269,1.27273,12.5203
3.01269,1.28578,12.7896
3.01269,1.29882,13.0653
3.01269,1.31186,13.5312
3.01269,1.32491,14.3777
3.01269,1.33795,12.108
3.01269,1.35099,11.7531
3.01269,1.36404,12.1889
3.01269,1.37708,11.6461
3.01269,1.39013,10.4575
3.01269,1.40317,8.90038
3.01269,1.41621,4.72188
3.01269,1.42926,5.09154
3.01269,1.4423,4.56899
3.01269,1.45534,1.68362
3.01269,1.46839,-0.166384
3.01269,1.48143,-2.19906
3.01269,1.49447,-3.67151
3.01269,1.50752,-4.54148
3.01269,1.52056,-5.09463
3.01269,1.5336,-5.95654
3.01269,1.54665,-5.31826
3.01269,1.55969,-4.45316
3.01269,1.57273,-5.05625
3.01269,1.58578,-5.39382
3.01269,1.59882,-5.578
3.01269,1.61186,-5.32186
3.01269,1.62491,-4.85492
3.01269,1.63795,-4.19415
3.01269,1.65099,-4.17844
3.01269,1.66404,-4.89334
3.01269,1.67708,-4.72354
3.01269,1.69013,-4.66243
3.01269,1.70317,-4.5779
3.01269,1.71621,-4.81573
3.01269,1.72926,-4.28463
3.01269,1.7423,-4.65348
3.01269,1.75534,-4.38792
3.01269,1.76839,-4.65632
3.01269,1.78143,-4.59598
3.01269,1.79447,-4.43291
3.01269,1.80752,-4.53073
3.01269,1.82056,-4.75167
3.01269,1.8336,-5.01008
3.01269,1.84665,-4.5524
3.01269,1.85969,-4.74751
3.01269,1.87273,-4.92329
3.01269,1.88578,-4.97074
3.01269,1.89882,-5.63464
3.01269,1.91186,-5.56737
3.01269,1.92491,-5.7656
3.01269,1.93795,-6.52933
3.01269,1.95099,-5.54216
3.01269,1.96404,-6.24408
3.01269,1.97708,-6.21867
3.01269,1.99013,-6.49919
3.01269,2.00317,-5.92423
3.01269,2.01621,-7.13159
3.01269,2.02926,-7.45559
3.01269,2.0423,-7.92807
3.01269,2.05534,-8.71317
3.01269,2.06839,-7.63171
3.01269,2.08143,-9.08935
3.01269,2.09447,-9.96393
3.01269,2.10752,-13.3379
3.01269,2.12056,-5.16184
3.01269,2.1336,-5.74299
3.01269,2.14665,-1.26034
3.01269,2.15969,2.75831
3.01269,2.17273,1.75594
3.01269,2.18578,4.96354
3.01269,2.19882,1.06649
3.01269,2.21186,0.211097
3.01269,2.22491,-0.811143
3.01269,2.23795,-2.41976
3.01269,2.25099,-2.31568
3.01269,2.26404,-3.75917
3.01269,2.27708,-4.03308
3.01269,2.29013,-5.22571
3.01269,2.30317,-6.47838
3.01269,2.31621,-6.32777
3.01269,2.32926,-8.66516
3.01269,2.3423,-10.0527
3.01269,2.35534,-11.2505
3.01269,2.36839,-11.0757
3.02574,1.12926,5.68778
3.02574,1.1423,5.68778
3.02574,1.15534,6.58649
3.02574,1.16839,6.8135
3.02574,1.18143,6.98519
3.02574,1.19447,7.84309
3.02574,1.20752,8.82485
3.02574,1.22056,8.5761
3.02574,1.2336,9.56162
3.02574,1.24665,10.392
3.02574,1.25969,10.5159
3.02574,1.27273,11.4454
3.02574,1.28578,12.5492
3.02574,1.29882,12.7532
3.02574,1.31186,13.1034
3.02574,1.32491,13.832
3.02574,1.33795,13.4337
3.02574,1.35099,12.7537
3.02574,1.36404,13.008
3.02574,1.37708,13.982
3.02574,1.39013,13.9831
3.02574,1.40317,11.3361
3.02574,1.41621,9.09759
3.02574,1.42926,10.1346
3.02574,1.4423,8.10068
3.02574,1.45534,4.37889
3.02574,1.46839,2.42799
3.02574,1.48143,1.04035
3.02574,1.49447,-0.932175
3.02574,1.50752,-3.1556
3.02574,1.52056,-4.37474
3.02574,1.5336,-6.44015
3.02574,1.54665,-7.06751
3.02574,1.55969,-3.53024
3.02574,1.57273,-6.57632
3.02574,1.58578,-7.28618
3.02574,1.59882,-7.81289
3.02574,1.61186,-6.56793
3.02574,1.62491,-6.75054
3.02574,1.63795,-5.17043
3.02574,1.65099,-5.05741
3.02574,1.66404,-5.67554
3.02574,1.67708,-5.3833
3.02574,1.69013,-5.505
3.02574,1.70317,-5.03235
3.02574,1.71621,-5.27966
3.02574,1.72926,-5.24934
3.02574,1.7423,-5.60653
3.02574,1.75534,-5.65828
3.02574,1.76839,-6.15456
3.02574,1.78143,-6.38648
3.02574,1.79447,-5.57264
3.02574,1.80752,-5.77227
3.02574,1.82056,-6.07638
3.02574,1.8336,-5.8116
3.02574,1.84665,-5.49063
3.02574,1.85969,-5.50487
3.02574,1.87273,-5.95966
3.02574,1.88578,-5.49315
3.02574,1.89882,-5.23779
3.02574,1.91186,-6.01212
3.02574,1.92491,-5.52696
3.02574,1.93795,-5.70237
3.02574,1.95099,-5.99356
3.02574,1.96404,-5.79019
3.02574,1.97708,-6.81797
3.02574,1.99013,-7.05897
3.02574,2.00317,-5.65547
3.02574,2.01621,-7.26821
3.02574,2.02926,-6.42472
3.02574,2.0423,-9.57691
3.02574,2.05534,-6.70746
3.02574,2.06839,-6.05356
3.02574,2.08143,-5.58161
3.02574,2.09447,-7.58717
3.02574,2.10752,-6.73699
3.02574,2.12056,-1.56881
3.02574,2.1336,-1.77049
3.02574,2.14665,0.565179
3.02574,2.15969,-0.0862401
3.02574,2.17273,0.227771
3.02574,2.18578,1.16479
3.02574,2.19882,-0.801231
3.02574,2.21186,-2.49613
3.02574,2.22491,-1.94933
3.02574,2.23795,-2.81592
3.02574,2.25099,-3.85304
3.02574,2.26404,-3.5165
3.02574,2.27708,-5.06798
3.02574,2.29013,-6.94543
3.02574,2.30317,-5.91428
3.02574,2.31621,-6.40354
3.02574,2.32926,-8.6923
3.02574,2.3423,-7.90777
3.02574,2.35534,-9.45516
3.02574,2.36839,-9.74236
3.03878,1.12926,3.97607
3.03878,1.1423,3.97607
3.03878,1.15534,3.9991
3.03878,1.16839,5.14384
3.03878,1.18143,5.27238
3.03878,1.19447,6.01412
3.03878,1.20752,7.40283
3.03878,1.22056,7.1376
3.03878,1.2336,8.50561
3.03878,1.24665,9.3782
3.03878,1.25969,9.84109
3.03878,1.27273,10.2157
3.03878,1.28578,11.4005
3.03878,1.29882,12.2512
3.03878,1.31186,11.7839
3.03878,1.32491,12.3544
3.03878,1.33795,9.96771
3.03878,1.35099,11.7157
3.03878,1.36404,12.3448
3.03878,1.37708,13.2164
3.03878,1.39013,15.2502
3.03878,1.40317,16.6744
3.03878,1.41621,13.5854
3.03878,1.42926,20.1228
3.03878,1.4423,16.6462
3.03878,1.45534,10.2591
3.03878,1.46839,7.50907
3.03878,1.48143,6.73071
3.03878,1.49447,2.10263
3.03878,1.50752,-1.24996
3.03878,1.52056,-3.57582
3.03878,1.5336,-6.14397
3.03878,1.54665,-7.16347
3.03878,1.55969,-6.00882
3.03878,1.57273,-7.81328
3.03878,1.58578,-7.90902
3.03878,1.59882,-7.33628
3.03878,1.61186,-7.01669
3.03878,1.62491,-6.92193
3.03878,1.63795,-6.05523
3.03878,1.65099,-6.16374
3.03878,1.66404,-6.08476
3.03878,1.67708,-5.40011
3.03878,1.69013,-5.95254
3.03878,1.70317,-5.84373
3.03878,1.71621,-5.74548
3.03878,1.72926,-5.91632
3.03878,1.7423,-5.92907
3.03878,1.75534,-5.86082
3.03878,1.76839,-6.10191
3.03878,1.78143,-6.19017
3.03878,1.79447,-6.1562
3.03878,1.80752,-6.39866
3.03878,1.82056,-6.4765
3.03878,1.8336,-6.50926
3.03878,1.84665,-5.88768
3.03878,1.85969,-6.16529
3.03878,1.87273,-5.99551
3.03878,1.88578,-5.86489
3.03878,1.89882,-6.11864
3.03878,1.91186,-5.77723
3.03878,1.92491,-6.58732
3.03878,1.93795,-5.2661
3.03878,1.95099,-5.64528
3.03878,1.96404,-5.03411
3.03878,1.97708,-6.59056
3.03878,1.99013,-5.72514
3.03878,2.00317,-4.26169
3.03878,2.01621,-5.93833
3.03878,2.02926,-4.76097
3.03878,2.0423,-7.12845
3.03878,2.05534,-4.25689
3.03878,2.06839,-4.44717
3.03878,2.08143,-3.76158
3.03878,2.09447,-3.67583
3.03878,2.10752,-2.51349
3.03878,2.12056,-0.331603
3.03878,2.1336,-1.14241
3.03878,2.14665,-0.53558
3.03878,2.15969,-0.576434
3.03878,2.17273,-1.18848
3.03878,2.18578,-1.349
3.03878,2.19882,-1.94604
3.03878,2.21186,-3.65561
3.03878,2.22491,-3.37791
3.03878,2.23795,-4.45703
3.03878,2.25099,-4.79891
3.03878,2.26404,-4.76497
3.03878,2.27708,-6.59159
3.03878,2.29013,-6.87508
3.03878,2.30317,-8.25706
3.03878,2.31621,-7.73107
3.03878,2.32926,-9.32885
3.03878,2.3423,-8.96666
3.03878,2.35534,-10.4199
3.03878,2.36839,-10.1523
3.05182,1.12926,3.71135
3.05182,1.1423,3.71135
3.05182,1.15534,4.02152
3.05182,1.16839,4.03611
3.05182,1.18143,4.15699
3.05182,1.19447,4.87956
3.05182,1.20752,6.158
3.05182,1.22056,6.18469
3.05182,1.2336,6.93021
3.05182,1.24665,8.21072
3.05182,1.25969,8.52282
3.05182,1.27273,8.88776
3.05182,1.28578,10.0242
3.05182,1.29882,10.1432
3.05182,1.31186,10.7489
3.05182,1.32491,11.4506
3.05182,1.33795,11.5556
3.05182,1.35099,12.5342
3.05182,1.36404,12.3333
3.05182,1.37708,12.0482
3.05182,1.39013,12.4006
3.05182,1.40317,15.3948
3.05182,1.41621,15.927
3.05182,1.42926,14.3379
3.05182,1.4423,19.9618
3.05182,1.45534,14.0429
3.05182,1.46839,8.48226
3.05182,1.48143,2.69173
3.05182,1.49447,2.37677
3.05182,1.50752,-0.596386
3.05182,1.52056,-2.61455
3.05182,1.5336,-5.37127
3.05182,1.54665,-8.46712
3.05182,1.55969,-4.93529
3.05182,1.57273,-8.20548
3.05182,1.58578,-13.7039
3.05182,1.59882,-5.45966
3.05182,1.61186,-7.80068
3.05182,1.62491,-9.98998
3.05182,1.63795,-6.06915
3.05182,1.65099,-7.11852
3.05182,1.66404,-6.33884
3.05182,1.67708,-4.81148
3.05182,1.69013,-6.64391
3.05182,1.70317,-6.64391
3.05182,1.71621,-5.76193
3.05182,1.72926,-6.42459
3.05182,1.7423,-5.80862
3.05182,1.75534,-5.92735
3.05182,1.76839,-6.43468
3.05182,1.78143,-5.95845
3.05182,1.79447,-6.25595
3.05182,1.80752,-6.77726
3.05182,1.82056,-6.74458
3.05182,1.8336,-6.21163
3.05182,1.84665,-6.50188
3.05182,1.85969,-5.9561
3.05182,1.87273,-6.18105
3.05182,1.88578,-5.72106
3.05182,1.89882,-4.36017
3.05182,1.91186,-5.97966
3.05182,1.92491,-5.74108
3.05182,1.93795,-7.42011
3.05182,1.95099,-4.55746
3.05182,1.96404,-5.06978
3.05182,1.97708,-5.1454
3.05182,1.99013,-6.04415
3.05182,2.00317,-4.04161
3.05182,2.01621,-5.79926
3.05182,2.02926,-4.06987
3.05182,2.0423,-6.58378
3.05182,2.05534,-5.93176
3.05182,2.06839,-2.01988
3.05182,2.08143,-1.95344
3.05182,2.09447,-2.03393
3.05182,2.10752,-1.18228
3.05182,2.12056,-0.298779
3.05182,2.1336,-0.298779
3.05182,2.14665,-0.856138
3.05182,2.15969,-0.527198
3.05182,2.17273,-1.71493
3.05182,2.18578,-1.2449
3.05182,2.19882,-2.80159
3.05182,2.21186,-2.80159
3.05182,2.22491,-3.23883
3.05182,2.23795,-3.23883
3.05182,2.25099,-4.83536
3.05182,2.26404,-4.41454
3.05182,2.27708,-6.4712
3.05182,2.29013,-7.6142
3.05182,2.30317,-7.6142
3.05182,2.31621,-7.97108
3.05182,2.32926,-10.1495
3.05182,2.3423,-10.1495
3.05182,2.35534,-9.37275
3.05182,2.36839,-9.40924
3.06487,1.12926,4.09973
3.06487,1.1423,4.09973
3.06487,1.15534,2.82885
3.06487,1.16839,3.37032
3.06487,1.18143,3.49212
3.06487,1.19447,4.05799
3.06487,1.20752,5.18
3.06487,1.22056,5.66021
3.06487,1.2336,6.21664
3.06487,1.24665,7.08735
3.06487,1.25969,7.55908
3.06487,1.27273,8.32145
3.06487,1.28578,8.86079
3.06487,1.29882,9.49236
3.06487,1.31186,10.0308
3.06487,1.32491,10.8923
3.06487,1.33795,10.752
3.06487,1.35099,11.7928
3.06487,1.36404,11.0313
3.06487,1.37708,12.2667
3.06487,1.39013,12.1751
3.06487,1.40317,11.4656
3.06487,1.41621,12.2176
3.06487,1.42926,11.9922
3.06487,1.4423,12.9023
3.06487,1.45534,16.4123
3.06487,1.46839,12.9651
3.06487,1.48143,9.48162
3.06487,1.49447,5.89931
3.06487,1.50752,2.2938
3.06487,1.52056,-0.866254
3.06487,1.5336,-4.47295
3.06487,1.54665,-8.64721
3.06487,1.55969,-7.06688
3.06487,1.57273,-7.88382
3.06487,1.58578,-11.8093
3.06487,1.59882,-8.83375
3.06487,1.61186,-8.30036
3.06487,1.62491,-7.7485
3.06487,1.63795,-6.58578
3.06487,1.65099,-6.84576
3.06487,1.66404,-6.05039
3.06487,1.67708,-4.65051
3.06487,1.69013,-5.76426
3.06487,1.70317,-5.65224
3.06487,1.71621,-5.29261
3.06487,1.72926,-6.10197
3.06487,1.7423,-6.08304
3.06487,1.75534,-5.87282
3.06487,1.76839,-5.7852
3.06487,1.78143,-5.88193
3.06487,1.79447,-5.92305
3.06487,1.80752,-6.36462
3.06487,1.82056,-6.29861
3.06487,1.8336,-5.72368
3.06487,1.84665,-5.81718
3.06487,1.85969,-6.01271
3.06487,1.87273,-5.49216
3.06487,1.88578,-5.27541
3.06487,1.89882,-5.13015
3.06487,1.91186,-6.04868
3.06487,1.92491,-5.38487
3.06487,1.93795,-4.11848
3.06487,1.95099,-4.28725
3.06487,1.96404,-3.7953
3.06487,1.97708,-4.77786
3.06487,1.99013,-4.14792
3.06487,2.00317,-3.01256
3.06487,2.01621,-3.19985
3.06487,2.02926,-3.36839
3.06487,2.0423,-4.31098
3.06487,2.05534,-1.52634
3.06487,2.06839,-1.50466
3.06487,2.08143,-1.4291
3.06487,2.09447,-1.07677
3.06487,2.10752,-1.17594
3.06487,2.12056,-1.26422
3.06487,2.1336,-0.850809
3.06487,2.14665,-1.1997
3.06487,2.15969,-0.759882
3.06487,2.17273,-1.59875
3.06487,2.18578,-2.22988
3.06487,2.19882,-2.28154
3.06487,2.21186,-3.42184
3.06487,2.22491,-4.33217
3.06487,2.23795,-4.46152
3.06487,2.25099,-4.57779
3.06487,2.26404,-5.15111
3.06487,2.27708,-6.66403
3.06487,2.29013,-6.2198
3.06487,2.30317,-6.68462
3.06487,2.31621,-7.48348
3.06487,2.32926,-7.93533
3.06487,2.3423,-7.2082
3.06487,2.35534,-7.88665
3.06487,2.36839,-6.54237
3.07791,1.12926,3.06969
3.07791,1.1423,3.06969
3.07791,1.15534,2.27907
3.07791,1.16839,2.23709
3.07791,1.18143,2.42156
3.07791,1.19447,2.94204
3.07791,1.20752,3.3136
3.07791,1.22056,3.93685
3.07791,1.2336,4.85174
3.07791,1.24665,5.35872
3.07791,1.25969,5.27565
3.07791,1.27273,7.1595
3.07791,1.28578,7.23158
3.07791,1.29882,7.88891
3.07791,1.31186,9.89269
3.07791,1.32491,8.9835
3.07791,1.33795,10.0603
3.07791,1.35099,12.012
3.07791,1.36404,9.97334
3.07791,1.37708,10.1618
3.07791,1.39013,9.99305
3.07791,1.40317,12.3729
3.07791,1.41621,13.5587
3.07791,1.42926,9.68905
3.07791,1.4423,9.22501
3.07791,1.45534,10.587
3.07791,1.46839,15.3114
3.07791,1.48143,10.4855
3.07791,1.49447,6.83173
3.07791,1.50752,2.77913
3.07791,1.52056,0.513723
3.07791,1.5336,-2.61911
3.07791,1.54665,-9.96096
3.07791,1.55969,-8.22098
3.07791,1.57273,-9.67385
3.07791,1.58578,-8.91285
3.07791,1.59882,-8.64744
3.07791,1.61186,-9.26325
3.07791,1.62491,-7.73229
3.07791,1.63795,-6.06179
3.07791,1.65099,-6.18977
3.07791,1.66404,-5.61827
3.07791,1.67708,-4.47522
3.07791,1.69013,-5.20327
3.07791,1.70317,-4.93581
3.07791,1.71621,-4.34519
3.07791,1.72926,-5.95589
3.07791,1.7423,-4.72378
3.07791,1.75534,-4.57671
3.07791,1.76839,-4.84885
3.07791,1.78143,-4.93199
3.07791,1.79447,-5.10371
3.07791,1.80752,-5.50312
3.07791,1.82056,-5.57076
3.07791,1.8336,-4.6742
3.07791,1.84665,-5.35675
3.07791,1.85969,-5.6132
3.07791,1.87273,-5.6168
3.07791,1.88578,-5.25236
3.07791,1.89882,-5.1356
3.07791,1.91186,-5.84422
3.07791,1.92491,-5.70314
3.07791,1.93795,-6.60929
3.07791,1.95099,-4.84424
3.07791,1.96404,-5.90168
3.07791,1.97708,-5.15985
3.07791,1.99013,-4.61785
3.07791,2.00317,-4.03576
3.07791,2.01621,-4.64902
3.07791,2.02926,-2.97684
3.07791,2.0423,-3.71439
3.07791,2.05534,-2.88625
3.07791,2.06839,-1.9518
3.07791,2.08143,-1.8991
3.07791,2.09447,-0.781013
3.07791,2.10752,-1.44316
3.07791,2.12056,-1.62197
3.07791,2.1336,-1.25962
3.07791,2.14665,-1.68695
3.07791,2.15969,-1.22246
3.07791,2.17273,-1.80461
3.07791,2.18578,-1.82088
3.07791,2.19882,-2.7214
3.07791,2.21186,-3.19224
3.07791,2.22491,-3.2125
3.07791,2.23795,-3.8442
3.07791,2.25099,-4.83808
3.07791,2.26404,-4.93291
3.07791,2.27708,-5.96797
3.07791,2.29013,-5.63455
3.07791,2.30317,-5.89428
3.07791,2.31621,-6.92097
3.07791,2.32926,-6.97268
3.07791,2.3423,-6.3942
3.07791,2.35534,-6.89678
3.07791,2.36839,-5.70746
3.09095,1.12926,4.13948
3.09095,1.1423,4.13948
3.09095,1.15534,2.94016
3.09095,1.16839,3.3623
3.09095,1.18143,2.90752
3.09095,1.19447,2.72363
3.09095,1.20752,3.36455
3.09095,1.22056,3.5559
3.09095,1.2336,4.33556
3.09095,1.24665,4.29151
3.09095,1.25969,5.28372
3.09095,1.27273,6.01192
3.09095,1.28578,5.91048
3.09095,1.29882,6.57858
3.09095,1.31186,8.00699
3.09095,1.32491,8.12308
3.09095,1.33795,8.66311
3.09095,1.35099,9.74028
3.09095,1.36404,9.43644
3.09095,1.37708,9.78851
3.09095,1.39013,9.17925
3.09095,1.40317,9.58606
3.09095,1.41621,9.41706
3.09095,1.42926,9.57397
3.09095,1.4423,8.08212
3.09095,1.45534,9.13027
3.09095,1.46839,9.32829
3.09095,1.48143,9.28689
3.09095,1.49447,8.0906
3.09095,1.50752,6.04971
3.09095,1.52056,2.68579
3.09095,1.5336,-0.849307
3.09095,1.54665,-6.19684
3.09095,1.55969,-9.21602
3.09095,1.57273,-11.3136
3.09095,1.58578,-11.832
3.09095,1.59882,-8.35152
3.09095,1.61186,-8.13961
3.09095,1.62491,-6.07863
3.09095,1.63795,-5.84203
3.09095,1.65099,-5.16169
3.09095,1.66404,-4.64759
3.09095,1.67708,-4.1213
3.09095,1.69013,-4.44372
3.09095,1.70317,-4.30144
3.09095,1.71621,-3.98823
3.09095,1.72926,-4.62409
3.09095,1.7423,-4.00683
3.09095,1.75534,-3.64268
3.09095,1.76839,-4.09293
3.09095,1.78143,-3.94843
3.09095,1.79447,-4.00922
3.09095,1.80752,-4.26128
3.09095,1.82056,-4.0746
3.09095,1.8336,-3.70805
3.09095,1.84665,-3.86741
3.09095,1.85969,-4.47281
3.09095,1.87273,-4.09437
3.09095,1.88578,-3.97033
3.09095,1.89882,-5.84018
3.09095,1.91186,-5.02517
3.09095,1.92491,-5.71904
3.09095,1.93795,-6.87782
3.09095,1.95099,-5.40753
3.09095,1.96404,-6.44629
3.09095,1.97708,-5.39209
3.09095,1.99013,-4.62725
3.09095,2.00317,-3.83942
3.09095,2.01621,-3.10167
3.09095,2.02926,-3.0404
3.09095,2.0423,-3.12842
3.09095,2.05534,-1.99514
3.09095,2.06839,-1.2641
3.09095,2.08143,-2.1089
3.09095,2.09447,-0.985821
3.09095,2.10752,1.31262
3.09095,2.12056,-1.43192
3.09095,2.1336,-1.76292
3.09095,2.14665,-1.20239
3.09095,2.15969,-1.73924
3.09095,2.17273,-2.35389
3.09095,2.18578,-1.74411
3.09095,2.19882,-1.81407
3.09095,2.21186,-2.45441
3.09095,2.22491,-3.50716
3.09095,2.23795,-3.48594
3.09095,2.25099,-4.50437
3.09095,2.26404,-4.70094
3.09095,2.27708,-5.39284
3.09095,2.29013,-4.51105
3.09095,2.30317,-5.64849
3.09095,2.31621,-5.82571
3.09095,2.32926,-6.05807
3.09095,2.3423,-5.53706
3.09095,2.35534,-5.80709
3.09095,2.36839,-4.27943
3.104,1.12926,4.39003
3.104,1.1423,4.39003
3.104,1.15534,3.40799
3.104,1.16839,2.62874
3.104,1.18143,2.71239
3.104,1.19447,2.50405
3.104,1.20752,3.24392
3.104,1.22056,3.66473
3.104,1.2336,4.07001
3.104,1.24665,3.57005
3.104,1.25969,4.12606
3.104,1.27273,5.12259
3.104,1.28578,5.77926
3.104,1.29882,6.14304
3.104,1.31186,7.35845
3.104,1.32491,6.74839
3.104,1.33795,8.07974
3.104,1.35099,9.79072
3.104,1.36404,9.46424
3.104,1.37708,9.37153
3.104,1.39013,8.63129
3.104,1.40317,7.66928
3.104,1.41621,7.32005
3.104,1.42926,6.95726
3.104,1.4423,7.12089
3.104,1.45534,7.43741
3.104,1.46839,6.94581
3.104,1.48143,6.30402
3.104,1.49447,8.99394
3.104,1.50752,7.94401
3.104,1.52056,5.12476
3.104,1.5336,1.59789
3.104,1.54665,-4.12944
3.104,1.55969,-8.40982
3.104,1.57273,-10.5019
3.104,1.58578,-5.4295
3.104,1.59882,-10.5819
3.104,1.61186,-6.93093
3.104,1.62491,-6.63929
3.104,1.63795,-5.22972
3.104,1.65099,-5.36357
3.104,1.66404,-3.12824
3.104,1.67708,-2.70187
3.104,1.69013,-4.30302
3.104,1.70317,-2.56527
3.104,1.71621,-2.81243
3.104,1.72926,-3.98886
3.104,1.7423,-2.96753
3.104,1.75534,-2.92201
3.104,1.76839,-3.0869
3.104,1.78143,-3.6185
3.104,1.79447,-3.18625
3.104,1.80752,-4.23986
3.104,1.82056,-4.0531
3.104,1.8336,-3.33433
3.104,1.84665,-3.93633
3.104,1.85969,-4.57658
3.104,1.87273,-3.40002
3.104,1.88578,-4.33841
3.104,1.89882,-3.06829
3.104,1.91186,-4.59707
3.104,1.92491,-4.63545
3.104,1.93795,-4.3983
3.104,1.95099,-3.75407
3.104,1.96404,-2.83702
3.104,1.97708,-3.3737
3.104,1.99013,-3.41226
3.104,2.00317,-2.52085
3.104,2.01621,-2.89692
3.104,2.02926,-1.95417
3.104,2.0423,-3.11567
3.104,2.05534,-2.1391
3.104,2.06839,-2.5213
3.104,2.08143,-2.08958
3.104,2.09447,-1.77595
3.104,2.10752,-1.56835
3.104,2.12056,-1.2982
3.104,2.1336,-1.74063
3.104,2.14665,-1.3753
3.104,2.15969,-1.60002
3.104,2.17273,-1.92024
3.104,2.18578,-2.14281
3.104,2.19882,-2.1875
3.104,2.21186,-2.74407
3.104,2.22491,-2.88746
3.104,2.23795,-3.45806
3.104,2.25099,-3.76359
3.104,2.26404,-4.00986
3.104,2.27708,-4.74407
3.104,2.29013,-4.37969
3.104,2.30317,-4.87993
3.104,2.31621,-4.92431
3.104,2.32926,-5.14048
3.104,2.3423,-4.88699
3.104,2.35534,-4.62342
3.104,2.36839,-3.46225
3.11704,1.12926,5.36837
3.11704,1.1423,5.36837
3.11704,1.15534,3.785
3.11704,1.16839,2.98484
3.11704,1.18143,3.27301
3.11704,1.19447,2.55122
3.11704,1.20752,3.1999
3.11704,1.22056,4.04713
3.11704,1.2336,3.78442
3.11704,1.24665,4.12622
3.11704,1.25969,4.56818
3.11704,1.27273,5.97868
3.11704,1.28578,5.55915
3.11704,1.29882,5.82096
3.11704,1.31186,7.20876
3.11704,1.32491,7.03247
3.11704,1.33795,8.23343
3.11704,1.35099,9.29799
3.11704,1.36404,9.79144
3.11704,1.37708,9.46484
3.11704,1.39013,9.1429
3.11704,1.40317,8.57551
3.11704,1.41621,8.56087
3.11704,1.42926,7.05868
3.11704,1.4423,6.48462
3.11704,1.45534,6.26438
3.11704,1.46839,6.35456
3.11704,1.48143,5.47369
3.11704,1.49447,5.97801
3.11704,1.50752,6.87295
3.11704,1.52056,5.45623
3.11704,1.5336,2.95313
3.11704,1.54665,-0.801277
3.11704,1.55969,-10.8658
3.11704,1.57273,-7.28716
3.11704,1.58578,-1.97406
3.11704,1.59882,-10.3253
3.11704,1.61186,-5.14162
3.11704,1.62491,-3.26491
3.11704,1.63795,-4.33734
3.11704,1.65099,-4.51829
3.11704,1.66404,-2.81212
3.11704,1.67708,-1.34049
3.11704,1.69013,-3.01368
3.11704,1.70317,-1.65718
3.11704,1.71621,-1.92065
3.11704,1.72926,-4.2498
3.11704,1.7423,-2.75518
3.11704,1.75534,-2.75518
3.11704,1.76839,-2.0031
3.11704,1.78143,-2.35052
3.11704,1.79447,-2.41336
3.11704,1.80752,-3.42259
3.11704,1.82056,-3.18908
3.11704,1.8336,-1.80833
3.11704,1.84665,-1.77321
3.11704,1.85969,-3.16
3.11704,1.87273,-1.84452
3.11704,1.88578,-3.6996
3.11704,1.89882,-0.454839
3.11704,1.91186,-2.7635
3.11704,1.92491,-3.3092
3.11704,1.93795,-3.3092
3.11704,1.95099,-2.54327
3.11704,1.96404,-2.13496
3.11704,1.97708,-4.14735
3.11704,1.99013,-5.10128
3.11704,2.00317,-2.03811
3.11704,2.01621,-3.85364
3.11704,2.02926,-1.7814
3.11704,2.0423,-3.53119
3.11704,2.05534,-3.53119
3.11704,2.06839,-2.02669
3.11704,2.08143,-2.68034
3.11704,2.09447,-0.904714
3.11704,2.10752,-1.37114
3.11704,2.12056,-1.68166
3.11704,2.1336,-1.68166
3.11704,2.14665,-1.11644
3.11704,2.15969,-1.97171
3.11704,2.17273,-2.01316
3.11704,2.18578,-2.06191
3.11704,2.19882,-2.21433
3.11704,2.21186,-2.62441
3.11704,2.22491,-3.44869
3.11704,2.23795,-3.44869
3.11704,2.25099,-3.47428
3.11704,2.26404,-3.39588
3.11704,2.27708,-3.87288
3.11704,2.29013,-1.67102
3.11704,2.30317,-1.67102
3.11704,2.31621,-4.29284
3.11704,2.32926,-3.92412
3.11704,2.3423,-3.92412
3.11704,2.35534,-3.6768
3.11704,2.36839,-1.22791
3.13008,1.12926,5.09553
3.13008,1.1423,5.09553
3.13008,1.15534,3.59932
3.13008,1.16839,3.35237
3.13008,1.18143,3.27671
3.13008,1.19447,2.91907
3.13008,1.20752,3.47661
3.13008,1.22056,3.91002
3.13008,1.2336,3.5946
3.13008,1.24665,4.17639
3.13008,1.25969,4.06737
3.13008,1.27273,5.01006
3.13008,1.28578,5.12068
3.13008,1.29882,6.1316
3.13008,1.31186,6.16557
3.13008,1.32491,7.26086
3.13008,1.33795,8.10153
3.13008,1.35099,9.14278
3.13008,1.36404,9.51651
3.13008,1.37708,8.70539
3.13008,1.39013,8.96189
3.13008,1.40317,8.55095
3.13008,1.41621,7.61114
3.13008,1.42926,7.39175
3.13008,1.4423,6.19211
3.13008,1.45534,5.67825
3.13008,1.46839,5.51082
3.13008,1.48143,5.56428
3.13008,1.49447,4.36085
3.13008,1.50752,3.56858
3.13008,1.52056,3.3769
3.13008,1.5336,0.470009
3.13008,1.54665,-2.01131
3.13008,1.55969,-5.82919
3.13008,1.57273,-5.7841
3.13008,1.58578,-2.67255
3.13008,1.59882,-3.93784
3.13008,1.61186,-2.16006
3.13008,1.62491,-2.20631
3.13008,1.63795,-2.26214
3.13008,1.65099,-2.03953
3.13008,1.66404,-1.60662
3.13008,1.67708,-0.331475
3.13008,1.69013,-1.42729
3.13008,1.70317,-1.146
3.13008,1.71621,-1.08845
3.13008,1.72926,-2.1276
3.13008,1.7423,-1.36368
3.13008,1.75534,-0.951384
3.13008,1.76839,-0.499224
3.13008,1.78143,-1.26412
3.13008,1.79447,-1.23115
3.13008,1.80752,-2.15895
3.13008,1.82056,-1.8199
3.13008,1.8336,-1.09827
3.13008,1.84665,-0.870401
3.13008,1.85969,-0.954408
3.13008,1.87273,0.16708
3.13008,1.88578,-0.521956
3.13008,1.89882,0.218769
3.13008,1.91186,-2.74698
3.13008,1.92491,-3.06774
3.13008,1.93795,-3.84156
3.13008,1.95099,-3.45564
3.13008,1.96404,-3.8261
3.13008,1.97708,-4.19829
3.13008,1.99013,-3.8066
3.13008,2.00317,-3.11393
3.13008,2.01621,-3.12399
3.13008,2.02926,-2.10697
3.13008,2.0423,-3.21433
3.13008,2.05534,-1.64451
3.13008,2.06839,-2.08655
3.13008,2.08143,-1.95572
3.13008,2.09447,-1.4545
3.13008,2.10752,-1.54751
3.13008,2.12056,-1.4548
3.13008,2.1336,-1.3175
3.13008,2.14665,-1.35636
3.13008,2.15969,-1.75829
3.13008,2.17273,-1.57335
3.13008,2.18578,-2.04227
3.13008,2.19882,-1.78132
3.13008,2.21186,-2.16638
3.13008,2.22491,-2.30417
3.13008,2.23795,-2.30611
3.13008,2.25099,-2.86127
3.13008,2.26404,-2.85274
3.13008,2.27708,-3.11397
3.13008,2.29013,-2.64276
3.13008,2.30317,-2.35489
3.13008,2.31621,-2.85477
3.13008,2.32926,-2.0577
3.13008,2.3423,-1.66924
3.13008,2.35534,-1.164
3.13008,2.36839,-0.108299
3.14313,1.12926,5.23334
3.14313,1.1423,5.23334
3.14313,1.15534,3.84597
3.14313,1.16839,3.3566
3.14313,1.18143,3.40183
3.14313,1.19447,2.84162
3.14313,1.20752,3.19458
3.14313,1.22056,3.08472
3.14313,1.2336,2.76889
3.14313,1.24665,2.74894
3.14313,1.25969,3.39631
3.14313,1.27273,4.18915
3.14313,1.28578,4.55297
3.14313,1.29882,5.14077
3.14313,1.31186,5.66232
3.14313,1.32491,5.78201
3.14313,1.33795,7.35747
3.14313,1.35099,9.063
3.14313,1.36404,9.67556
3.14313,1.37708,9.41688
3.14313,1.39013,10.0444
3.14313,1.40317,9.82158
3.14313,1.41621,8.59671
3.14313,1.42926,7.09678
3.14313,1.4423,6.80758
3.14313,1.45534,3.95076
3.14313,1.46839,4.28931
3.14313,1.48143,2.80796
3.14313,1.49447,1.77969
3.14313,1.50752,1.52834
3.14313,1.52056,0.378202
3.14313,1.5336,0.798111
3.14313,1.54665,-0.287076
3.14313,1.55969,-3.84758
3.14313,1.57273,1.49562
3.14313,1.58578,3.35586
3.14313,1.59882,-1.37666
3.14313,1.61186,1.41227
3.14313,1.62491,0.194156
3.14313,1.63795,0.377277
3.14313,1.65099,0.206152
3.14313,1.66404,0.477484
3.14313,1.67708,0.446419
3.14313,1.69013,0.29039
3.14313,1.70317,-0.0392083
3.14313,1.71621,0.183652
3.14313,1.72926,-0.451054
3.14313,1.7423,0.607889
3.14313,1.75534,-0.127078
3.14313,1.76839,0.000478811
3.14313,1.78143,-0.388948
3.14313,1.79447,-0.433094
3.14313,1.80752,-0.59311
3.14313,1.82056,0.130668
3.14313,1.8336,1.12042
3.14313,1.84665,0.824785
3.14313,1.85969,0.497134
3.14313,1.87273,0.399108
3.14313,1.88578,0.607555
3.14313,1.89882,0.302162
3.14313,1.91186,-0.754254
3.14313,1.92491,-2.05664
3.14313,1.93795,-3.83731
3.14313,1.95099,-4.60145
3.14313,1.96404,-6.4266
3.14313,1.97708,-4.57285
3.14313,1.99013,-4.44916
3.14313,2.00317,-4.3498
3.14313,2.01621,-4.45424
3.14313,2.02926,-3.21695
3.14313,2.0423,-3.40956
3.14313,2.05534,-3.35504
3.14313,2.06839,-2.83649
3.14313,2.08143,-2.63401
3.14313,2.09447,-2.30555
3.14313,2.10752,-2.24005
3.14313,2.12056,-2.11934
3.14313,2.1336,-2.23227
3.14313,2.14665,-1.75189
3.14313,2.15969,-1.78689
3.14313,2.17273,-1.7355
3.14313,2.18578,-1.78928
3.14313,2.19882,-2.00794
3.14313,2.21186,-2.01407
3.14313,2.22491,-2.20926
3.14313,2.23795,-2.30299
3.14313,2.25099,-2.41657
3.14313,2.26404,-2.43881
3.14313,2.27708,-2.32964
3.14313,2.29013,-1.99188
3.14313,2.30317,-2.12186
3.14313,2.31621,-1.98859
3.14313,2.32926,-1.38048
3.14313,2.3423,-0.761483
3.14313,2.35534,-0.306282
3.14313,2.36839,1.16554
3.15617,1.12926,4.90508
3.15617,1.1423,4.90508
3.15617,1.15534,4.41138
3.15617,1.16839,3.9201
3.15617,1.18143,3.77388
3.15617,1.19447,3.1665
3.15617,1.20752,3.38049
3.15617,1.22056,3.37357
3.15617,1.2336,3.38021
3.15617,1.24665,3.44027
3.15617,1.25969,3.54922
3.15617,1.27273,4.14591
3.15617,1.28578,4.22195
3.15617,1.29882,4.74718
3.15617,1.31186,5.40762
3.15617,1.32491,5.94577
3.15617,1.33795,6.49962
3.15617,1.35099,7.88112
3.15617,1.36404,8.07276
3.15617,1.37708,7.94508
3.15617,1.39013,8.38901
3.15617,1.40317,7.56616
3.15617,1.41621,6.86197
3.15617,1.42926,5.09613
3.15617,1.4423,4.27358
3.15617,1.45534,2.52228
3.15617,1.46839,2.56747
3.15617,1.48143,1.07977
3.15617,1.49447,0.0546722
3.15617,1.50752,-0.564745
3.15617,1.52056,-0.221414
3.15617,1.5336,0.720301
3.15617,1.54665,4.15815
3.15617,1.55969,4.4114
3.15617,1.57273,5.51309
3.15617,1.58578,11.4505
3.15617,1.59882,4.55538
3.15617,1.61186,6.94472
3.15617,1.62491,4.57438
3.15617,1.63795,2.70352
3.15617,1.65099,2.31306
3.15617,1.66404,2.73917
3.15617,1.67708,2.43108
3.15617,1.69013,1.41853
3.15617,1.70317,3.47759
3.15617,1.71621,1.41363
3.15617,1.72926,-0.208186
3.15617,1.7423,1.00721
3.15617,1.75534,0.550227
3.15617,1.76839,0.979047
3.15617,1.78143,1.27356
3.15617,1.79447,0.364959
3.15617,1.80752,-0.239104
3.15617,1.82056,0.286276
3.15617,1.8336,0.631477
3.15617,1.84665,0.600381
3.15617,1.85969,0.684823
3.15617,1.87273,0.847575
3.15617,1.88578,0.34578
3.15617,1.89882,1.37212
3.15617,1.91186,-1.31635
3.15617,1.92491,-2.02595
3.15617,1.93795,-1.84559
3.15617,1.95099,-3.3777
3.15617,1.96404,-2.34495
3.15617,1.97708,-4.67986
3.15617,1.99013,-3.35317
3.15617,2.00317,-3.01521
3.15617,2.01621,-2.28287
3.15617,2.02926,-1.48702
3.15617,2.0423,-3.53536
3.15617,2.05534,-1.93443
3.15617,2.06839,-2.14001
3.15617,2.08143,-2.40696
3.15617,2.09447,-1.24829
3.15617,2.10752,-1.33368
3.15617,2.12056,-1.99481
3.15617,2.1336,-1.93848
3.15617,2.14665,-1.74728
3.15617,2.15969,-1.7083
3.15617,2.17273,-1.82197
3.15617,2.18578,-1.70049
3.15617,2.19882,-1.37126
3.15617,2.21186,-1.54698
3.15617,2.22491,-1.57353
3.15617,2.23795,-1.2062
3.15617,2.25099,-1.93377
3.15617,2.26404,-1.37556
3.15617,2.27708,-1.37018
3.15617,2.29013,-0.0118937
3.15617,2.30317,-0.160511
3.15617,2.31621,-0.0660271
3.15617,2.32926,0.32475
3.15617,2.3423,1.33164
3.15617,2.35534,1.53229
3.15617,2.36839,3.28128
3.16922,1.12926,5.26897
3.16922,1.1423,5.26897
3.16922,1.15534,4.38309
3.16922,1.16839,3.38464
3.16922,1.18143,3.36808
3.16922,1.19447,2.82659
3.16922,1.20752,3.26887
3.16922,1.22056,2.82791
3.16922,1.2336,2.86769
3.16922,1.24665,3.36933
3.16922,1.25969,2.80023
3.16922,1.27273,3.17433
3.16922,1.28578,3.92323
3.16922,1.29882,4.54309
3.16922,1.31186,4.32738
3.16922,1.32491,5.16549
3.16922,1.33795,6.78562
3.16922,1.35099,7.43764
3.16922,1.36404,8.67523
3.16922,1.37708,9.4409
3.16922,1.39013,10.7986
3.16922,1.40317,10.0427
3.16922,1.41621,8.28964
3.16922,1.42926,10.2971
3.16922,1.4423,6.69834
3.16922,1.45534,2.10231
3.16922,1.46839,0.598462
3.16922,1.48143,0.426033
3.16922,1.49447,-3.90656
3.16922,1.50752,-2.26833
3.16922,1.52056,-4.2894
3.16922,1.5336,-0.05715
3.16922,1.54665,-0.0526333
3.16922,1.55969,0.705282
3.16922,1.57273,8.74747
3.16922,1.58578,14.7074
3.16922,1.59882,4.05649
3.16922,1.61186,8.48068
3.16922,1.62491,9.51111
3.16922,1.63795,6.21289
3.16922,1.65099,5.09273
3.16922,1.66404,4.06307
3.16922,1.67708,4.45305
3.16922,1.69013,3.6787
3.16922,1.70317,4.23257
3.16922,1.71621,2.80268
3.16922,1.72926,2.09977
3.16922,1.7423,2.74672
3.16922,1.75534,2.21753
3.16922,1.76839,2.49616
3.16922,1.78143,1.2373
3.16922,1.79447,1.25143
3.16922,1.80752,0.864251
3.16922,1.82056,2.19612
3.16922,1.8336,2.61785
3.16922,1.84665,3.19934
3.16922,1.85969,1.98907
3.16922,1.87273,2.42013
3.16922,1.88578,1.83791
3.16922,1.89882,2.30017
3.16922,1.91186,-1.04553
3.16922,1.92491,-2.0564
3.16922,1.93795,-5.26758
3.16922,1.95099,-4.86548
3.16922,1.96404,-7.30621
3.16922,1.97708,-4.64966
3.16922,1.99013,-4.21445
3.16922,2.00317,-3.97606
3.16922,2.01621,-4.42843
3.16922,2.02926,-2.95605
3.16922,2.0423,-3.95548
3.16922,2.05534,-3.91192
3.16922,2.06839,-2.99439
3.16922,2.08143,-3.02633
3.16922,2.09447,-1.32887
3.16922,2.10752,-2.10161
3.16922,2.12056,-2.38454
3.16922,2.1336,-2.28655
3.16922,2.14665,-1.94207
3.16922,2.15969,-1.90874
3.16922,2.17273,-2.07384
3.16922,2.18578,-1.89621
3.16922,2.19882,-1.74177
3.16922,2.21186,-1.95212
3.16922,2.22491,-1.49934
3.16922,2.23795,-1.62635
3.16922,2.25099,-1.06093
3.16922,2.26404,-0.877862
3.16922,2.27708,-0.349519
3.16922,2.29013,0.580163
3.16922,2.30317,1.08284
3.16922,2.31621,1.15434
3.16922,2.32926,1.82849
3.16922,2.3423,3.16203
3.16922,2.35534,3.08365
3.16922,2.36839,5.13807
3.18226,1.12926,5.00855
3.18226,1.1423,5.00855
3.18226,1.15534,4.11797
3.18226,1.16839,3.45118
3.18226,1.18143,3.29888
3.18226,1.19447,3.14109
3.18226,1.20752,3.07078
3.18226,1.22056,2.96905
3.18226,1.2336,2.68901
3.18226,1.24665,2.67257
3.18226,1.25969,2.39761
3.18226,1.27273,2.98416
3.18226,1.28578,3.81753
3.18226,1.29882,4.05282
3.18226,1.31186,3.75611
3.18226,1.32491,4.27479
3.18226,1.33795,5.82358
3.18226,1.35099,6.8893
3.18226,1.36404,6.20875
3.18226,1.37708,8.81197
3.18226,1.39013,8.25139
3.18226,1.40317,10.5612
3.18226,1.41621,8.63302
3.18226,1.42926,8.92572
3.18226,1.4423,6.60953
3.18226,1.45534,0.924093
3.18226,1.46839,-0.155332
3.18226,1.48143,-1.28385
3.18226,1.49447,-1.01296
3.18226,1.50752,-4.05107
3.18226,1.52056,-0.673196
3.18226,1.5336,0.242018
3.18226,1.54665,3.52569
3.18226,1.55969,3.79578
3.18226,1.57273,8.96124
3.18226,1.58578,12.3655
3.18226,1.59882,9.46515
3.18226,1.61186,15.0878
3.18226,1.62491,9.92969
3.18226,1.63795,8.33417
3.18226,1.65099,8.34591
3.18226,1.66404,6.25377
3.18226,1.67708,5.43933
3.18226,1.69013,4.55964
3.18226,1.70317,3.96847
3.18226,1.71621,3.89714
3.18226,1.72926,3.26446
3.18226,1.7423,3.10157
3.18226,1.75534,2.72875
3.18226,1.76839,3.18346
3.18226,1.78143,2.50403
3.18226,1.79447,2.24885
3.18226,1.80752,1.82023
3.18226,1.82056,2.56954
3.18226,1.8336,3.64543
3.18226,1.84665,3.64327
3.18226,1.85969,3.32554
3.18226,1.87273,2.29947
3.18226,1.88578,2.47538
3.18226,1.89882,1.58675
3.18226,1.91186,-1.48843
3.18226,1.92491,-1.65609
3.18226,1.93795,-6.00026
3.18226,1.95099,-4.9143
3.18226,1.96404,-4.83763
3.18226,1.97708,-4.84452
3.18226,1.99013,-5.03912
3.18226,2.00317,-3.59263
3.18226,2.01621,-4.1067
3.18226,2.02926,-3.61647
3.18226,2.0423,-4.13098
3.18226,2.05534,-2.72055
3.18226,2.06839,-2.61638
3.18226,2.08143,-3.05672
3.18226,2.09447,-2.17983
3.18226,2.10752,-2.62492
3.18226,2.12056,-2.29212
3.18226,2.1336,-1.81614
3.18226,2.14665,-1.88223
3.18226,2.15969,-1.81579
3.18226,2.17273,-2.06689
3.18226,2.18578,-1.41769
3.18226,2.19882,-1.49829
3.18226,2.21186,-0.930741
3.18226,2.22491,-0.89257
3.18226,2.23795,-0.367187
3.18226,2.25099,-0.0291043
3.18226,2.26404,0.520311
3.18226,2.27708,0.949072
3.18226,2.29013,2.26067
3.18226,2.30317,2.82426
3.18226,2.31621,2.69825
3.18226,2.32926,3.64385
3.18226,2.3423,5.29439
3.18226,2.35534,4.93121
3.18226,2.36839,6.72143
3.1953,1.12926,4.44365
3.1953,1.1423,4.44365
3.1953,1.15534,3.37347
3.1953,1.16839,2.88402
3.1953,1.18143,2.79129
3.1953,1.19447,2.70567
3.1953,1.20752,2.72117
3.1953,1.22056,2.47353
3.1953,1.2336,2.13102
3.1953,1.24665,1.75847
3.1953,1.25969,2.13139
3.1953,1.27273,2.60967
3.1953,1.28578,2.57867
3.1953,1.29882,3.14113
3.1953,1.31186,3.61491
3.1953,1.32491,4.27473
3.1953,1.33795,6.34128
3.1953,1.35099,6.34038
3.1953,1.36404,7.25194
3.1953,1.37708,9.34877
3.1953,1.39013,8.72058
3.1953,1.40317,12.9897
3.1953,1.41621,9.19041
3.1953,1.42926,8.11358
3.1953,1.4423,8.93259
3.1953,1.45534,-0.824254
3.1953,1.46839,-2.05251
3.1953,1.48143,-3.23703
3.1953,1.49447,-1.53336
3.1953,1.50752,-4.37363
3.1953,1.52056,-0.933444
3.1953,1.5336,0.734497
3.1953,1.54665,3.42792
3.1953,1.55969,4.99514
3.1953,1.57273,7.64292
3.1953,1.58578,14.734
3.1953,1.59882,15.0421
3.1953,1.61186,14.2987
3.1953,1.62491,12.0647
3.1953,1.63795,10.4171
3.1953,1.65099,8.74596
3.1953,1.66404,8.68182
3.1953,1.67708,6.95632
3.1953,1.69013,5.84026
3.1953,1.70317,6.1001
3.1953,1.71621,4.64313
3.1953,1.72926,4.01764
3.1953,1.7423,5.96038
3.1953,1.75534,3.76908
3.1953,1.76839,3.40027
3.1953,1.78143,3.10011
3.1953,1.79447,3.22294
3.1953,1.80752,2.42853
3.1953,1.82056,3.17228
3.1953,1.8336,4.35172
3.1953,1.84665,3.80418
3.1953,1.85969,3.29406
3.1953,1.87273,2.98195
3.1953,1.88578,2.28258
3.1953,1.89882,0.400465
3.1953,1.91186,-1.78895
3.1953,1.92491,-5.55672
3.1953,1.93795,-9.90497
3.1953,1.95099,-7.39198
3.1953,1.96404,-8.06955
3.1953,1.97708,-5.97337
3.1953,1.99013,-5.6295
3.1953,2.00317,-4.29316
3.1953,2.01621,-5.03525
3.1953,2.02926,-3.50669
3.1953,2.0423,-4.2619
3.1953,2.05534,-3.70973
3.1953,2.06839,-3.02936
3.1953,2.08143,-3.18845
3.1953,2.09447,-2.47111
3.1953,2.10752,-2.47751
3.1953,2.12056,-2.48583
3.1953,2.1336,-2.12335
3.1953,2.14665,-2.32905
3.1953,2.15969,-2.11305
3.1953,2.17273,-1.95272
3.1953,2.18578,-2.03963
3.1953,2.19882,-1.68595
3.1953,2.21186,-1.37307
3.1953,2.22491,-1.27326
3.1953,2.23795,-0.564093
3.1953,2.25099,0.249979
3.1953,2.26404,0.891808
3.1953,2.27708,1.43014
3.1953,2.29013,2.50805
3.1953,2.30317,3.02755
3.1953,2.31621,3.90942
3.1953,2.32926,4.00456
3.1953,2.3423,6.13547
3.1953,2.35534,6.41192
3.1953,2.36839,8.63158
3.20835,1.12926,4.66233
3.20835,1.1423,4.66233
3.20835,1.15534,3.75714
3.20835,1.16839,3.34147
3.20835,1.18143,3.11983
3.20835,1.19447,3.03729
3.20835,1.20752,2.84456
3.20835,1.22056,2.12681
3.20835,1.2336,2.20845
3.20835,1.24665,2.13655
3.20835,1.25969,2.26352
3.20835,1.27273,2.73462
3.20835,1.28578,2.93755
3.20835,1.29882,3.12027
3.20835,1.31186,3.69009
3.20835,1.32491,4.14843
3.20835,1.33795,5.71265
3.20835,1.35099,6.14289
3.20835,1.36404,6.01609
3.20835,1.37708,7.39822
3.20835,1.39013,8.57502
3.20835,1.40317,9.5597
3.20835,1.41621,9.47577
3.20835,1.42926,5.09
3.20835,1.4423,8.69024
3.20835,1.45534,-0.528368
3.20835,1.46839,-1.49791
3.20835,1.48143,-3.13391
3.20835,1.49447,-1.34921
3.20835,1.50752,-0.473097
3.20835,1.52056,0.331147
3.20835,1.5336,3.95464
3.20835,1.54665,5.7967
3.20835,1.55969,6.53929
3.20835,1.57273,8.33825
3.20835,1.58578,11.3668
3.20835,1.59882,13.9737
3.20835,1.61186,16.9202
3.20835,1.62491,22.1361
3.20835,1.63795,15.1318
3.20835,1.65099,12.5988
3.20835,1.66404,13.3012
3.20835,1.67708,10.6965
3.20835,1.69013,8.60888
3.20835,1.70317,7.19479
3.20835,1.71621,6.59069
3.20835,1.72926,5.90737
3.20835,1.7423,5.83057
3.20835,1.75534,5.18986
3.20835,1.76839,5.19062
3.20835,1.78143,4.49807
3.20835,1.79447,3.92639
3.20835,1.80752,3.70524
3.20835,1.82056,4.7039
3.20835,1.8336,4.43532
3.20835,1.84665,5.02404
3.20835,1.85969,3.98464
3.20835,1.87273,3.41141
3.20835,1.88578,2.05307
3.20835,1.89882,0.514689
3.20835,1.91186,-1.47046
3.20835,1.92491,-3.75234
3.20835,1.93795,-5.82541
3.20835,1.95099,-5.10547
3.20835,1.96404,-5.30736
3.20835,1.97708,-4.99664
3.20835,1.99013,-4.7807
3.20835,2.00317,-4.83263
3.20835,2.01621,-4.22256
3.20835,2.02926,-3.66986
3.20835,2.0423,-4.12096
3.20835,2.05534,-3.38331
3.20835,2.06839,-3.1266
3.20835,2.08143,-3.08939
3.20835,2.09447,-2.49916
3.20835,2.10752,-2.43577
3.20835,2.12056,-2.83917
3.20835,2.1336,-2.07575
3.20835,2.14665,-2.12811
3.20835,2.15969,-2.49966
3.20835,2.17273,-1.6862
3.20835,2.18578,-1.86419
3.20835,2.19882,-1.45758
3.20835,2.21186,-0.596297
3.20835,2.22491,-0.575239
3.20835,2.23795,1.06574
3.20835,2.25099,1.19583
3.20835,2.26404,2.40045
3.20835,2.27708,2.79897
3.20835,2.29013,4.63436
3.20835,2.30317,6.03498
3.20835,2.31621,6.7633
3.20835,2.32926,7.26439
3.20835,2.3423,9.38805
3.20835,2.35534,8.99393
3.20835,2.36839,10.5593
3.22139,1.12926,4.62605
3.22139,1.1423,4.62605
3.22139,1.15534,3.56372
3.22139,1.16839,3.5231
3.22139,1.18143,3.34255
3.22139,1.19447,3.0418
3.22139,1.20752,3.06826
3.22139,1.22056,3.06909
3.22139,1.2336,2.33227
3.22139,1.24665,2.33227
3.22139,1.25969,2.62778
3.22139,1.27273,2.75836
3.22139,1.28578,3.83153
3.22139,1.29882,3.34388
3.22139,1.31186,3.1088
3.22139,1.32491,3.66499
3.22139,1.33795,3.66499
3.22139,1.35099,4.81741
3.22139,1.36404,4.97619
3.22139,1.37708,6.41968
3.22139,1.39013,5.32582
3.22139,1.40317,13.3014
3.22139,1.41621,8.79389
3.22139,1.42926,7.07081
3.22139,1.4423,13.7658
3.22139,1.45534,4.58329
3.22139,1.46839,8.48724
3.22139,1.48143,6.57546
3.22139,1.49447,2.28748
3.22139,1.50752,-3.41815
3.22139,1.52056,3.79184
3.22139,1.5336,5.82698
3.22139,1.54665,4.3033
3.22139,1.55969,5.54218
3.22139,1.57273,7.25999
3.22139,1.58578,7.59313
3.22139,1.59882,9.98671
3.22139,1.61186,12.5444
3.22139,1.62491,12.8998
3.22139,1.63795,16.9275
3.22139,1.65099,17.0632
3.22139,1.66404,20.3188
3.22139,1.67708,15.8048
3.22139,1.69013,8.16568
3.22139,1.70317,8.30823
3.22139,1.71621,8.90575
3.22139,1.72926,6.35922
3.22139,1.7423,6.31569
3.22139,1.75534,6.56614
3.22139,1.76839,6.75739
3.22139,1.78143,4.73241
3.22139,1.79447,3.09046
3.22139,1.80752,3.36008
3.22139,1.82056,4.7186
3.22139,1.8336,5.71659
3.22139,1.84665,3.70641
3.22139,1.85969,3.86466
3.22139,1.87273,2.87824
3.22139,1.88578,0.940047
3.22139,1.89882,0.325935
3.22139,1.91186,-1.38464
3.22139,1.92491,-1.21779
3.22139,1.93795,-3.6771
3.22139,1.95099,-4.49894
3.22139,1.96404,-4.03142
3.22139,1.97708,-4.73803
3.22139,1.99013,-4.61865
3.22139,2.00317,-3.54541
3.22139,2.01621,-3.17332
3.22139,2.02926,-2.54821
3.22139,2.0423,-4.26971
3.22139,2.05534,-3.10526
3.22139,2.06839,-3
3.22139,2.08143,-2.93306
3.22139,2.09447,-2.92572
3.22139,2.10752,-2.73203
3.22139,2.12056,-3.241
3.22139,2.1336,-2.13373
3.22139,2.14665,-1.93559
3.22139,2.15969,-2.36478
3.22139,2.17273,-2.67614
3.22139,2.18578,-2.31652
3.22139,2.19882,-1.41885
3.22139,2.21186,-1.66073
3.22139,2.22491,-1.31128
3.22139,2.23795,-1.50209
3.22139,2.25099,1.21947
3.22139,2.26404,1.39841
3.22139,2.27708,3.73117
3.22139,2.29013,4.71795
3.22139,2.30317,5.38853
3.22139,2.31621,7.80028
3.22139,2.32926,6.66454
3.22139,2.3423,9.92997
3.22139,2.35534,8.60498
3.22139,2.36839,12.5198
3.23443,1.12926,4.49772
3.23443,1.1423,4.49772
3.23443,1.15534,3.75441
3.23443,1.16839,3.42526
3.23443,1.18143,3.19347
3.23443,1.19447,2.86685
3.23443,1.20752,2.80986
3.23443,1.22056,2.91611
3.23443,1.2336,2.27086
3.23443,1.24665,3.00959
3.23443,1.25969,2.68526
3.23443,1.27273,2.65169
3.23443,1.28578,3.49314
3.23443,1.29882,3.32901
3.23443,1.31186,3.42042
3.23443,1.32491,4.23406
3.23443,1.33795,3.51716
3.23443,1.35099,4.74499
3.23443,1.36404,4.76034
3.23443,1.37708,5.61551
3.23443,1.39013,6.53267
3.23443,1.40317,7.76839
3.23443,1.41621,7.83384
3.23443,1.42926,11.9637
3.23443,1.4423,12.4905
3.23443,1.45534,7.22405
3.23443,1.46839,10.3831
3.23443,1.48143,7.34955
3.23443,1.49447,9.6039
3.23443,1.50752,2.55254
3.23443,1.52056,4.84184
3.23443,1.5336,6.86109
3.23443,1.54665,5.73268
3.23443,1.55969,6.27531
3.23443,1.57273,6.85702
3.23443,1.58578,8.44498
3.23443,1.59882,9.93728
3.23443,1.61186,11.6006
3.23443,1.62491,15.1885
3.23443,1.63795,16.4266
3.23443,1.65099,18.6334
3.23443,1.66404,22.4214
3.23443,1.67708,20.335
3.23443,1.69013,13.2584
3.23443,1.70317,10.5473
3.23443,1.71621,9.48069
3.23443,1.72926,7.95687
3.23443,1.7423,8.02897
3.23443,1.75534,7.29432
3.23443,1.76839,5.9117
3.23443,1.78143,5.42454
3.23443,1.79447,4.36081
3.23443,1.80752,3.61976
3.23443,1.82056,4.68715
3.23443,1.8336,4.34206
3.23443,1.84665,4.16759
3.23443,1.85969,3.24534
3.23443,1.87273,2.19487
3.23443,1.88578,-0.175816
3.23443,1.89882,-0.151771
3.23443,1.91186,-1.70018
3.23443,1.92491,-1.85334
3.23443,1.93795,-4.87487
3.23443,1.95099,-4.71647
3.23443,1.96404,-4.40438
3.23443,1.97708,-4.54274
3.23443,1.99013,-4.09862
3.23443,2.00317,-3.58608
3.23443,2.01621,-3.26772
3.23443,2.02926,-3.41948
3.23443,2.0423,-4.25097
3.23443,2.05534,-4.16961
3.23443,2.06839,-3.66815
3.23443,2.08143,-3.70667
3.23443,2.09447,-2.84996
3.23443,2.10752,-2.59979
3.23443,2.12056,-3.43591
3.23443,2.1336,-2.71073
3.23443,2.14665,-3.18726
3.23443,2.15969,-2.89422
3.23443,2.17273,-2.25254
3.23443,2.18578,-2.75362
3.23443,2.19882,-1.65938
3.23443,2.21186,-1.65938
3.23443,2.22491,-0.127035
3.23443,2.23795,-0.127035
3.23443,2.25099,2.55322
3.23443,2.26404,3.60946
3.23443,2.27708,4.84704
3.23443,2.29013,8.18477
3.23443,2.30317,8.18477
3.23443,2.31621,9.61564
3.23443,2.32926,9.22234
3.23443,2.3423,9.22234
3.23443,2.35534,10.8683
3.23443,2.36839,13.1504
3.24748,1.12926,4.82046
3.24748,1.1423,4.82046
3.24748,1.15534,3.92731
3.24748,1.16839,3.83952
3.24748,1.18143,3.08153
3.24748,1.19447,3.0728
3.24748,1.20752,2.85476
3.24748,1.22056,2.92533
3.24748,1.2336,3.17078
3.24748,1.24665,2.75692
3.24748,1.25969,2.82903
3.24748,1.27273,2.99313
3.24748,1.28578,2.5665
3.24748,1.29882,3.42236
3.24748,1.31186,3.33208
3.24748,1.32491,4.21388
3.24748,1.33795,3.6935
3.24748,1.35099,4.58495
3.24748,1.36404,4.64254
3.24748,1.37708,4.80894
3.24748,1.39013,7.46832
3.24748,1.40317,6.2872
3.24748,1.41621,7.76659
3.24748,1.42926,5.95732
3.24748,1.4423,8.39286
3.24748,1.45534,11.9723
3.24748,1.46839,10.2166
3.24748,1.48143,18.7738
3.24748,1.49447,11.1337
3.24748,1.50752,7.7386
3.24748,1.52056,8.57018
3.24748,1.5336,8.73767
3.24748,1.54665,7.29833
3.24748,1.55969,7.55956
3.24748,1.57273,7.64903
3.24748,1.58578,8.4023
3.24748,1.59882,9.89444
3.24748,1.61186,10.4739
3.24748,1.62491,11.486
3.24748,1.63795,13.2506
3.24748,1.65099,14.0868
3.24748,1.66404,24.1555
3.24748,1.67708,27.1834
3.24748,1.69013,16.9403
3.24748,1.70317,13.1324
3.24748,1.71621,11.8305
3.24748,1.72926,9.18016
3.24748,1.7423,8.54144
3.24748,1.75534,8.04813
3.24748,1.76839,7.16735
3.24748,1.78143,6.3348
3.24748,1.79447,5.04646
3.24748,1.80752,4.47647
3.24748,1.82056,4.39137
3.24748,1.8336,4.0676
3.24748,1.84665,3.25985
3.24748,1.85969,2.80466
3.24748,1.87273,1.48273
3.24748,1.88578,0.603758
3.24748,1.89882,-0.108528
3.24748,1.91186,-1.30079
3.24748,1.92491,-2.00473
3.24748,1.93795,-3.26595
3.24748,1.95099,-4.01828
3.24748,1.96404,-3.75652
3.24748,1.97708,-3.91396
3.24748,1.99013,-4.17952
3.24748,2.00317,-3.16591
3.24748,2.01621,-4.94056
3.24748,2.02926,-3.73598
3.24748,2.0423,-4.23712
3.24748,2.05534,-3.64687
3.24748,2.06839,-3.59406
3.24748,2.08143,-3.64467
3.24748,2.09447,-3.4461
3.24748,2.10752,-3.44914
3.24748,2.12056,-3.61425
3.24748,2.1336,-3.46357
3.24748,2.14665,-3.60651
3.24748,2.15969,-3.60289
3.24748,2.17273,-2.93056
3.24748,2.18578,-2.9099
3.24748,2.19882,-2.18636
3.24748,2.21186,-1.19183
3.24748,2.22491,0.321372
3.24748,2.23795,2.09621
3.24748,2.25099,4.35126
3.24748,2.26404,5.92211
3.24748,2.27708,7.7795
3.24748,2.29013,9.3624
3.24748,2.30317,11.4216
3.24748,2.31621,13.325
3.24748,2.32926,12.2147
3.24748,2.3423,15.2261
3.24748,2.35534,13.3662
3.24748,2.36839,12.6062
3.26052,1.12926,4.43046
3.26052,1.1423,4.32427
3.26052,1.15534,3.62343
3.26052,1.16839,4.06144
3.26052,1.18143,3.44597
3.26052,1.19447,3.2301
3.26052,1.20752,3.02806
3.26052,1.22056,4.02948
3.26052,1.2336,3.35183
3.26052,1.24665,4.14519
3.26052,1.25969,3.57753
3.26052,1.27273,3.31849
3.26052,1.28578,3.97733
3.26052,1.29882,3.98957
3.26052,1.31186,3.76645
3.26052,1.32491,5.32789
3.26052,1.33795,5.20369
3.26052,1.35099,4.60525
3.26052,1.36404,5.24743
3.26052,1.37708,5.80557
3.26052,1.39013,6.69606
3.26052,1.40317,6.84429
3.26052,1.41621,7.30109
3.26052,1.42926,6.59711
3.26052,1.4423,9.84929
3.26052,1.45534,11.5472
3.26052,1.46839,14.0476
3.26052,1.48143,17.7928
3.26052,1.49447,15.4262
3.26052,1.50752,4.45496
3.26052,1.52056,8.30082
3.26052,1.5336,10.3354
3.26052,1.54665,9.09883
3.26052,1.55969,5.98665
3.26052,1.57273,7.17041
3.26052,1.58578,8.90856
3.26052,1.59882,8.90862
3.26052,1.61186,9.95243
3.26052,1.62491,10.2881
3.26052,1.63795,10.7233
3.26052,1.65099,10.1712
3.26052,1.66404,18.7711
3.26052,1.67708,21.0352
3.26052,1.69013,17.5328
3.26052,1.70317,17.0457
3.26052,1.71621,13.9363
3.26052,1.72926,12.3225
3.26052,1.7423,12.2236
3.26052,1.75534,10.1337
3.26052,1.76839,7.0617
3.26052,1.78143,6.7199
3.26052,1.79447,3.2785
3.26052,1.80752,4.28507
3.26052,1.82056,4.57179
3.26052,1.8336,3.83381
3.26052,1.84665,2.70578
3.26052,1.85969,2.47115
3.26052,1.87273,1.08612
3.26052,1.88578,-0.615346
3.26052,1.89882,-0.345117
3.26052,1.91186,-0.998587
3.26052,1.92491,-2.00893
3.26052,1.93795,-2.26203
3.26052,1.95099,-4.49836
3.26052,1.96404,-3.29709
3.26052,1.97708,-3.52104
3.26052,1.99013,-4.90202
3.26052,2.00317,-3.41115
3.26052,2.01621,-3.29634
3.26052,2.02926,-3.7381
3.26052,2.0423,-4.62476
3.26052,2.05534,-3.57246
3.26052,2.06839,-3.77032
3.26052,2.08143,-3.80538
3.26052,2.09447,-3.62151
3.26052,2.10752,-3.76725
3.26052,2.12056,-4.05233
3.26052,2.1336,-3.0511
3.26052,2.14665,-4.33801
3.26052,2.15969,-3.45159
3.26052,2.17273,-2.70389
3.26052,2.18578,-3.46063
3.26052,2.19882,-2.05628
3.26052,2.21186,-2.27952
3.26052,2.22491,-0.185366
3.26052,2.23795,0.546886
3.26052,2.25099,4.97493
3.26052,2.26404,8.32568
3.26052,2.27708,10.2128
3.26052,2.29013,11.7188
3.26052,2.30317,11.6266
3.26052,2.31621,12.0127
3.26052,2.32926,12.9354
3.26052,2.3423,12.9354
3.26052,2.35534,13.3933
3.26052,2.36839,10.088
3.27356,1.12926,4.15014
3.27356,1.1423,4.24319
3.27356,1.15534,3.94737
3.27356,1.16839,3.93163
3.27356,1.18143,3.50169
3.27356,1.19447,2.93191
3.27356,1.20752,3.23502
3.27356,1.22056,3.72795
3.27356,1.2336,3.65717
3.27356,1.24665,5.05528
3.27356,1.25969,4.11329
3.27356,1.27273,3.88207
3.27356,1.28578,4.64774
3.27356,1.29882,4.18156
3.27356,1.31186,4.47979
3.27356,1.32491,5.66033
3.27356,1.33795,5.44864
3.27356,1.35099,5.21984
3.27356,1.36404,5.58335
3.27356,1.37708,5.57092
3.27356,1.39013,6.58957
3.27356,1.40317,6.53179
3.27356,1.41621,6.77149
3.27356,1.42926,8.63372
3.27356,1.4423,9.17492
3.27356,1.45534,10.4007
3.27356,1.46839,15.4241
3.27356,1.48143,15.9489
3.27356,1.49447,14.5608
3.27356,1.50752,11.6672
3.27356,1.52056,11.6075
3.27356,1.5336,10.6269
3.27356,1.54665,8.47481
3.27356,1.55969,8.20984
3.27356,1.57273,7.09271
3.27356,1.58578,7.60292
3.27356,1.59882,7.07147
3.27356,1.61186,8.97261
3.27356,1.62491,9.56757
3.27356,1.63795,10.0519
3.27356,1.65099,11.8467
3.27356,1.66404,15.2959
3.27356,1.67708,18.5976
3.27356,1.69013,19.4844
3.27356,1.70317,21.3929
3.27356,1.71621,14.0384
3.27356,1.72926,11.2312
3.27356,1.7423,10.0137
3.27356,1.75534,8.21338
3.27356,1.76839,7.97999
3.27356,1.78143,5.90781
3.27356,1.79447,4.22474
3.27356,1.80752,3.9262
3.27356,1.82056,3.48321
3.27356,1.8336,2.64375
3.27356,1.84665,2.15064
3.27356,1.85969,1.13888
3.27356,1.87273,0.244692
3.27356,1.88578,-0.396624
3.27356,1.89882,-1.03861
3.27356,1.91186,-1.4305
3.27356,1.92491,-2.2231
3.27356,1.93795,-3.18357
3.27356,1.95099,-3.46773
3.27356,1.96404,-3.82026
3.27356,1.97708,-3.38528
3.27356,1.99013,-4.08616
3.27356,2.00317,-3.75839
3.27356,2.01621,-4.31221
3.27356,2.02926,-3.90622
3.27356,2.0423,-4.58241
3.27356,2.05534,-3.92373
3.27356,2.06839,-4.09898
3.27356,2.08143,-4.07901
3.27356,2.09447,-3.77302
3.27356,2.10752,-4.43654
3.27356,2.12056,-3.91027
3.27356,2.1336,-4.03714
3.27356,2.14665,-4.37829
3.27356,2.15969,-3.98817
3.27356,2.17273,-3.26545
3.27356,2.18578,-2.75916
3.27356,2.19882,-0.877191
3.27356,2.21186,0.579496
3.27356,2.22491,2.90947
3.27356,2.23795,5.75366
3.27356,2.25099,7.31941
3.27356,2.26404,8.95406
3.27356,2.27708,11.4106
3.27356,2.29013,14.5873
3.27356,2.30317,15.3827
3.27356,2.31621,13.7611
3.27356,2.32926,12.7185
3.27356,2.3423,12.1023
3.27356,2.35534,11.2382
3.27356,2.36839,9.4612
3.28661,1.12926,4.40358
3.28661,1.1423,4.80727
3.28661,1.15534,4.56364
3.28661,1.16839,4.19901
3.28661,1.18143,4.3087
3.28661,1.19447,3.61013
3.28661,1.20752,3.54286
3.28661,1.22056,4.5267
3.28661,1.2336,4.52504
3.28661,1.24665,5.48094
3.28661,1.25969,5.07243
3.28661,1.27273,5.03685
3.28661,1.28578,5.23227
3.28661,1.29882,5.46062
3.28661,1.31186,4.98218
3.28661,1.32491,5.55939
3.28661,1.33795,5.09588
3.28661,1.35099,5.3312
3.28661,1.36404,5.74456
3.28661,1.37708,5.84443
3.28661,1.39013,6.12946
3.28661,1.40317,5.88148
3.28661,1.41621,6.81908
3.28661,1.42926,10.5884
3.28661,1.4423,9.34648
3.28661,1.45534,13.624
3.28661,1.46839,17.4898
3.28661,1.48143,18.201
3.28661,1.49447,17.4425
3.28661,1.50752,10.5808
3.28661,1.52056,9.78654
3.28661,1.5336,7.92337
3.28661,1.54665,6.08072
3.28661,1.55969,5.86715
3.28661,1.57273,6.39392
3.28661,1.58578,5.39372
3.28661,1.59882,6.53752
3.28661,1.61186,8.03018
3.28661,1.62491,8.71708
3.28661,1.63795,8.06319
3.28661,1.65099,9.9902
3.28661,1.66404,11.7699
3.28661,1.67708,15.635
3.28661,1.69013,20.1108
3.28661,1.70317,19.8308
3.28661,1.71621,16.4805
3.28661,1.72926,12.8567
3.28661,1.7423,8.22026
3.28661,1.75534,9.03124
3.28661,1.76839,6.51258
3.28661,1.78143,5.5597
3.28661,1.79447,4.09846
3.28661,1.80752,3.42788
3.28661,1.82056,3.47231
3.28661,1.8336,1.93875
3.28661,1.84665,1.66707
3.28661,1.85969,0.686443
3.28661,1.87273,-0.195918
3.28661,1.88578,-0.419168
3.28661,1.89882,-1.47306
3.28661,1.91186,-1.98697
3.28661,1.92491,-2.47249
3.28661,1.93795,-4.04942
3.28661,1.95099,-2.92246
3.28661,1.96404,-3.17525
3.28661,1.97708,-3.43145
3.28661,1.99013,-3.5725
3.28661,2.00317,-3.4504
3.28661,2.01621,-3.38484
3.28661,2.02926,-3.8097
3.28661,2.0423,-3.91787
3.28661,2.05534,-3.54544
3.28661,2.06839,-3.74285
3.28661,2.08143,-3.51222
3.28661,2.09447,-3.8505
3.28661,2.10752,-3.98491
3.28661,2.12056,-3.96825
3.28661,2.1336,-2.27481
3.28661,2.14665,-4.17964
3.28661,2.15969,-2.86057
3.28661,2.17273,-3.28649
3.28661,2.18578,-2.55514
3.28661,2.19882,0.0620399
3.28661,2.21186,0.605873
3.28661,2.22491,2.8217
3.28661,2.23795,9.59153
3.28661,2.25099,9.57133
3.28661,2.26404,11.7796
3.28661,2.27708,11.747
3.28661,2.29013,9.81229
3.28661,2.30317,9.51035
3.28661,2.31621,10.1772
3.28661,2.32926,9.48657
3.28661,2.3423,8.44492
3.28661,2.35534,9.04736
3.28661,2.36839,7.13712
3.29965,1.12926,4.65846
3.29965,1.1423,4.91904
3.29965,1.15534,4.91907
3.29965,1.16839,4.10881
3.29965,1.18143,4.41225
3.29965,1.19447,3.56648
3.29965,1.20752,3.99086
3.29965,1.22056,4.78053
3.29965,1.2336,5.5888
3.29965,1.24665,6.77795
3.29965,1.25969,5.69513
3.29965,1.27273,5.18224
3.29965,1.28578,6.20385
3.29965,1.29882,5.17562
3.29965,1.31186,5.57341
3.29965,1.32491,6.64193
3.29965,1.33795,5.5136
3.29965,1.35099,5.61307
3.29965,1.36404,6.12959
3.29965,1.37708,6.24233
3.29965,1.39013,6.82639
3.29965,1.40317,7.18319
3.29965,1.41621,7.36087
3.29965,1.42926,9.39368
3.29965,1.4423,10.4356
3.29965,1.45534,13.8635
3.29965,1.46839,16.9323
3.29965,1.48143,16.7841
3.29965,1.49447,17.6257
3.29965,1.50752,14.2242
3.29965,1.52056,13.131
3.29965,1.5336,8.95302
3.29965,1.54665,7.74405
3.29965,1.55969,6.26358
3.29965,1.57273,6.34704
3.29965,1.58578,5.66432
3.29965,1.59882,6.03824
3.29965,1.61186,6.59732
3.29965,1.62491,8.5867
3.29965,1.63795,7.43297
3.29965,1.65099,9.10109
3.29965,1.66404,10.9023
3.29965,1.67708,12.2028
3.29965,1.69013,17.4614
3.29965,1.70317,24.0485
3.29965,1.71621,13.5757
3.29965,1.72926,11.71
3.29965,1.7423,10.1723
3.29965,1.75534,7.45314
3.29965,1.76839,6.87979
3.29965,1.78143,4.89512
3.29965,1.79447,2.93881
3.29965,1.80752,2.72132
3.29965,1.82056,1.94047
3.29965,1.8336,0.808757
3.29965,1.84665,0.893367
3.29965,1.85969,-0.342399
3.29965,1.87273,-0.285513
3.29965,1.88578,-1.35712
3.29965,1.89882,-1.61251
3.29965,1.91186,-1.99566
3.29965,1.92491,-2.1874
3.29965,1.93795,-2.73265
3.29965,1.95099,-3.34088
3.29965,1.96404,-3.39585
3.29965,1.97708,-3.19175
3.29965,1.99013,-3.49798
3.29965,2.00317,-3.48942
3.29965,2.01621,-4.0807
3.29965,2.02926,-3.91198
3.29965,2.0423,-3.99229
3.29965,2.05534,-4.10513
3.29965,2.06839,-4.07832
3.29965,2.08143,-4.23341
3.29965,2.09447,-4.60529
3.29965,2.10752,-5.06521
3.29965,2.12056,-4.04219
3.29965,2.1336,-4.8377
3.29965,2.14665,-4.73345
3.29965,2.15969,-2.47903
3.29965,2.17273,-2.79581
3.29965,2.18578,-2.43348
3.29965,2.19882,-0.0702888
3.29965,2.21186,3.46433
3.29965,2.22491,5.59993
3.29965,2.23795,12.3668
3.29965,2.25099,11.1231
3.29965,2.26404,11.0753
3.29965,2.27708,11.1895
3.29965,2.29013,8.66409
3.29965,2.30317,9.59195
3.29965,2.31621,8.22435
3.29965,2.32926,8.04546
3.29965,2.3423,6.51994
3.29965,2.35534,6.97805
3.29965,2.36839,5.42363
3.31269,1.12926,4.4704
3.31269,1.1423,6.3615
3.31269,1.15534,4.98834
3.31269,1.16839,5.66684
3.31269,1.18143,5.37107
3.31269,1.19447,4.06028
3.31269,1.20752,4.33554
3.31269,1.22056,4.60091
3.31269,1.2336,5.4645
3.31269,1.24665,5.59037
3.31269,1.25969,7.16606
3.31269,1.27273,6.47947
3.31269,1.28578,7.64857
3.31269,1.29882,7.30879
3.31269,1.31186,6.21189
3.31269,1.32491,7.88763
3.31269,1.33795,6.65111
3.31269,1.35099,6.32978
3.31269,1.36404,7.00944
3.31269,1.37708,6.7927
3.31269,1.39013,7.55637
3.31269,1.40317,7.64212
3.31269,1.41621,7.32078
3.31269,1.42926,8.08248
3.31269,1.4423,9.55737
3.31269,1.45534,9.95315
3.31269,1.46839,12.254
3.31269,1.48143,13.4757
3.31269,1.49447,16.7267
3.31269,1.50752,15.8591
3.31269,1.52056,14.3839
3.31269,1.5336,7.91382
3.31269,1.54665,5.78127
3.31269,1.55969,6.89934
3.31269,1.57273,5.96888
3.31269,1.58578,6.6645
3.31269,1.59882,6.04165
3.31269,1.61186,5.3408
3.31269,1.62491,7.54072
3.31269,1.63795,6.28923
3.31269,1.65099,6.10155
3.31269,1.66404,7.74873
3.31269,1.67708,8.2403
3.31269,1.69013,12.2396
3.31269,1.70317,12.0741
3.31269,1.71621,13.9022
3.31269,1.72926,16.1008
3.31269,1.7423,16.2442
3.31269,1.75534,11.8987
3.31269,1.76839,6.52707
3.31269,1.78143,4.60023
3.31269,1.79447,3.11723
3.31269,1.80752,2.24173
3.31269,1.82056,2.23666
3.31269,1.8336,0.536619
3.31269,1.84665,0.486838
3.31269,1.85969,-0.49874
3.31269,1.87273,-1.04667
3.31269,1.88578,-1.36946
3.31269,1.89882,-1.5321
3.31269,1.91186,-1.6484
3.31269,1.92491,-2.01847
3.31269,1.93795,-2.9371
3.31269,1.95099,-3.03623
3.31269,1.96404,-2.43628
3.31269,1.97708,-2.70327
3.31269,1.99013,-2.82994
3.31269,2.00317,-2.84474
3.31269,2.01621,-2.84474
3.31269,2.02926,-3.63448
3.31269,2.0423,-3.88952
3.31269,2.05534,-4.0629
3.31269,2.06839,-3.52304
3.31269,2.08143,-3.35717
3.31269,2.09447,-5.12314
3.31269,2.10752,-4.55387
3.31269,2.12056,-3.95388
3.31269,2.1336,-4.49572
3.31269,2.14665,-5.70287
3.31269,2.15969,-2.78223
3.31269,2.17273,-2.45614
3.31269,2.18578,-3.59674
3.31269,2.19882,-0.13908
3.31269,2.21186,-0.335876
3.31269,2.22491,4.99119
3.31269,2.23795,3.62167
3.31269,2.25099,9.977
3.31269,2.26404,8.44562
3.31269,2.27708,10.2053
3.31269,2.29013,7.07616
3.31269,2.30317,7.21558
3.31269,2.31621,6.33509
3.31269,2.32926,6.4366
3.31269,2.3423,5.30467
3.31269,2.35534,6.16612
3.31269,2.36839,3.79972
3.32574,1.12926,4.61583
3.32574,1.1423,6.93267
3.32574,1.15534,5.78035
3.32574,1.16839,6.6028
3.32574,1.18143,5.62042
3.32574,1.19447,4.56485
3.32574,1.20752,5.87807
3.32574,1.22056,6.90103
3.32574,1.2336,7.20645
3.32574,1.24665,8.19032
3.32574,1.25969,8.04944
3.32574,1.27273,7.93298
3.32574,1.28578,7.68277
3.32574,1.29882,8.30814
3.32574,1.31186,7.1473
3.32574,1.32491,7.35794
3.32574,1.33795,7.18882
3.32574,1.35099,7.05149
3.32574,1.36404,6.7495
3.32574,1.37708,7.05863
3.32574,1.39013,7.37731
3.32574,1.40317,6.86543
3.32574,1.41621,8.10063
3.32574,1.42926,8.37652
3.32574,1.4423,7.83829
3.32574,1.45534,9.7382
3.32574,1.46839,10.8823
3.32574,1.48143,12.4862
3.32574,1.49447,11.4934
3.32574,1.50752,14.1347
3.32574,1.52056,9.27482
3.32574,1.5336,8.33621
3.32574,1.54665,4.99804
3.32574,1.55969,5.38554
3.32574,1.57273,4.33985
3.32574,1.58578,4.27131
3.32574,1.59882,3.78124
3.32574,1.61186,3.50393
3.32574,1.62491,4.49281
3.32574,1.63795,4.45187
3.32574,1.65099,4.4445
3.32574,1.66404,5.59254
3.32574,1.67708,6.00824
3.32574,1.69013,9.21779
3.32574,1.70317,11.0039
3.32574,1.71621,11.8368
3.32574,1.72926,16.198
3.32574,1.7423,10.5058
3.32574,1.75534,5.69763
3.32574,1.76839,5.75535
3.32574,1.78143,3.70665
3.32574,1.79447,2.53477
3.32574,1.80752,1.83561
3.32574,1.82056,0.705347
3.32574,1.8336,-0.469434
3.32574,1.84665,-0.263534
3.32574,1.85969,-0.875109
3.32574,1.87273,-1.46835
3.32574,1.88578,-1.94216
3.32574,1.89882,-1.78128
3.32574,1.91186,-2.04515
3.32574,1.92491,-2.12942
3.32574,1.93795,-2.43311
3.32574,1.95099,-2.94253
3.32574,1.96404,-2.75845
3.32574,1.97708,-2.75456
3.32574,1.99013,-2.77616
3.32574,2.00317,-2.94924
3.32574,2.01621,-3.32161
3.32574,2.02926,-3.37509
3.32574,2.0423,-3.55106
3.32574,2.05534,-3.29635
3.32574,2.06839,-3.22874
3.32574,2.08143,-3.51236
3.32574,2.09447,-4.08379
3.32574,2.10752,-3.95963
3.32574,2.12056,-3.56997
3.32574,2.1336,-2.3537
3.32574,2.14665,-3.48291
3.32574,2.15969,-1.43082
3.32574,2.17273,-1.52264
3.32574,2.18578,-0.918316
3.32574,2.19882,1.28188
3.32574,2.21186,5.82414
3.32574,2.22491,7.15196
3.32574,2.23795,12.045
3.32574,2.25099,10.1501
3.32574,2.26404,10.296
3.32574,2.27708,8.88059
3.32574,2.29013,6.27502
3.32574,2.30317,4.94842
3.32574,2.31621,5.14615
3.32574,2.32926,4.60075
3.32574,2.3423,3.0565
3.32574,2.35534,3.71514
3.32574,2.36839,2.26518
3.33878,1.12926,4.8953
3.33878,1.1423,7.59798
3.33878,1.15534,6.50628
3.33878,1.16839,6.73079
3.33878,1.18143,6.51115
3.33878,1.19447,5.27825
3.33878,1.20752,6.697
3.33878,1.22056,7.3248
3.33878,1.2336,8.11712
3.33878,1.24665,9.54944
3.33878,1.25969,8.6523
3.33878,1.27273,8.34819
3.33878,1.28578,8.82228
3.33878,1.29882,7.42303
3.33878,1.31186,7.01955
3.33878,1.32491,7.2725
3.33878,1.33795,7.14044
3.33878,1.35099,6.89094
3.33878,1.36404,6.85737
3.33878,1.37708,7.31014
3.33878,1.39013,7.08339
3.33878,1.40317,6.79276
3.33878,1.41621,7.11662
3.33878,1.42926,6.22966
3.33878,1.4423,6.28513
3.33878,1.45534,7.69237
3.33878,1.46839,9.52622
3.33878,1.48143,7.68378
3.33878,1.49447,8.78694
3.33878,1.50752,6.77132
3.33878,1.52056,5.1242
3.33878,1.5336,4.01676
3.33878,1.54665,2.02322
3.33878,1.55969,2.9404
3.33878,1.57273,2.10776
3.33878,1.58578,1.27965
3.33878,1.59882,0.928806
3.33878,1.61186,1.12399
3.33878,1.62491,2.71297
3.33878,1.63795,2.55914
3.33878,1.65099,2.21786
3.33878,1.66404,2.26966
3.33878,1.67708,2.11854
3.33878,1.69013,6.28793
3.33878,1.70317,7.85401
3.33878,1.71621,7.27741
3.33878,1.72926,9.98178
3.33878,1.7423,7.02042
3.33878,1.75534,4.84297
3.33878,1.76839,4.33882
3.33878,1.78143,1.73441
3.33878,1.79447,0.570165
3.33878,1.80752,0.204223
3.33878,1.82056,-0.829203
3.33878,1.8336,-1.71677
3.33878,1.84665,-1.8337
3.33878,1.85969,-2.07698
3.33878,1.87273,-2.38368
3.33878,1.88578,-2.68928
3.33878,1.89882,-2.65802
3.33878,1.91186,-2.71322
3.33878,1.92491,-2.69481
3.33878,1.93795,-2.9295
3.33878,1.95099,-2.71295
3.33878,1.96404,-2.74189
3.33878,1.97708,-2.47335
3.33878,1.99013,-2.31446
3.33878,2.00317,-2.56229
3.33878,2.01621,-2.47016
3.33878,2.02926,-3.19491
3.33878,2.0423,-3.30394
3.33878,2.05534,-2.74561
3.33878,2.06839,-3.21886
3.33878,2.08143,-2.97072
3.33878,2.09447,-3.69996
3.33878,2.10752,-4.18354
3.33878,2.12056,-3.15778
3.33878,2.1336,-2.09426
3.33878,2.14665,-3.87943
3.33878,2.15969,0.122941
3.33878,2.17273,-0.0336706
3.33878,2.18578,-1.00789
3.33878,2.19882,6.30617
3.33878,2.21186,5.7161
3.33878,2.22491,9.44637
3.33878,2.23795,7.62197
3.33878,2.25099,7.76417
3.33878,2.26404,6.35261
3.33878,2.27708,6.29992
3.33878,2.29013,3.61427
3.33878,2.30317,3.39829
3.33878,2.31621,4.25778
3.33878,2.32926,2.93976
3.33878,2.3423,1.10127
3.33878,2.35534,2.8698
3.33878,2.36839,0.85614
3.35182,1.12926,5.34827
3.35182,1.1423,8.47546
3.35182,1.15534,6.35542
3.35182,1.16839,6.56655
3.35182,1.18143,7.19775
3.35182,1.19447,6.07976
3.35182,1.20752,7.2716
3.35182,1.22056,8.81535
3.35182,1.2336,9.51315
3.35182,1.24665,10.5051
3.35182,1.25969,8.89724
3.35182,1.27273,8.29129
3.35182,1.28578,8.58926
3.35182,1.29882,7.50103
3.35182,1.31186,7.44437
3.35182,1.32491,6.0599
3.35182,1.33795,6.61572
3.35182,1.35099,6.9128
3.35182,1.36404,4.99837
3.35182,1.37708,6.31971
3.35182,1.39013,6.1424
3.35182,1.40317,6.63711
3.35182,1.41621,6.06686
3.35182,1.42926,7.56699
3.35182,1.4423,3.42598
3.35182,1.45534,5.97474
3.35182,1.46839,5.58249
3.35182,1.48143,5.78121
3.35182,1.49447,5.43069
3.35182,1.50752,4.48153
3.35182,1.52056,4.13629
3.35182,1.5336,2.15696
3.35182,1.54665,0.714863
3.35182,1.55969,0.758415
3.35182,1.57273,0.665655
3.35182,1.58578,1.15357
3.35182,1.59882,0.699923
3.35182,1.61186,0.189994
3.35182,1.62491,1.8793
3.35182,1.63795,1.44105
3.35182,1.65099,1.50032
3.35182,1.66404,1.37521
3.35182,1.67708,1.58478
3.35182,1.69013,3.45851
3.35182,1.70317,3.58023
3.35182,1.71621,4.47064
3.35182,1.72926,6.49148
3.35182,1.7423,6.23288
3.35182,1.75534,3.27108
3.35182,1.76839,3.79495
3.35182,1.78143,1.06892
3.35182,1.79447,-0.516372
3.35182,1.80752,-0.498549
3.35182,1.82056,-1.47119
3.35182,1.8336,-2.32174
3.35182,1.84665,-1.75974
3.35182,1.85969,-2.57377
3.35182,1.87273,-2.73603
3.35182,1.88578,-3.07459
3.35182,1.89882,-2.54005
3.35182,1.91186,-3.11976
3.35182,1.92491,-2.83914
3.35182,1.93795,-2.556
3.35182,1.95099,-2.97232
3.35182,1.96404,-2.83473
3.35182,1.97708,-2.75111
3.35182,1.99013,-2.45638
3.35182,2.00317,-2.45713
3.35182,2.01621,-2.34367
3.35182,2.02926,-2.91424
3.35182,2.0423,-2.79055
3.35182,2.05534,-2.60529
3.35182,2.06839,-2.96475
3.35182,2.08143,-2.43005
3.35182,2.09447,-2.81051
3.35182,2.10752,-3.43078
3.35182,2.12056,-2.48075
3.35182,2.1336,-2.90339
3.35182,2.14665,-2.16418
3.35182,2.15969,0.0399583
3.35182,2.17273,0.698674
3.35182,2.18578,1.97214
3.35182,2.19882,5.70555
3.35182,2.21186,9.46905
3.35182,2.22491,9.72213
3.35182,2.23795,8.63182
3.35182,2.25099,5.91225
3.35182,2.26404,5.33666
3.35182,2.27708,4.20875
3.35182,2.29013,3.34457
3.35182,2.30317,2.55825
3.35182,2.31621,1.98835
3.35182,2.32926,1.54102
3.35182,2.3423,0.480485
3.35182,2.35534,0.624727
3.35182,2.36839,-0.23661
3.36487,1.12926,5.68825
3.36487,1.1423,8.40921
3.36487,1.15534,7.24117
3.36487,1.16839,7.2584
3.36487,1.18143,7.7801
3.36487,1.19447,7.18674
3.36487,1.20752,8.87751
3.36487,1.22056,9.88332
3.36487,1.2336,9.19823
3.36487,1.24665,9.54435
3.36487,1.25969,8.40299
3.36487,1.27273,8.08304
3.36487,1.28578,6.35241
3.36487,1.29882,6.94633
3.36487,1.31186,6.05426
3.36487,1.32491,5.03257
3.36487,1.33795,4.78211
3.36487,1.35099,5.5706
3.36487,1.36404,4.16008
3.36487,1.37708,4.34768
3.36487,1.39013,4.75233
3.36487,1.40317,3.93524
3.36487,1.41621,3.9435
3.36487,1.42926,2.29333
3.36487,1.4423,0.7262
3.36487,1.45534,1.75865
3.36487,1.46839,1.18575
3.36487,1.48143,1.61738
3.36487,1.49447,1.98415
3.36487,1.50752,0.122366
3.36487,1.52056,0.855687
3.36487,1.5336,-0.562171
3.36487,1.54665,-1.07675
3.36487,1.55969,-0.340912
3.36487,1.57273,-1.074
3.36487,1.58578,-0.693982
3.36487,1.59882,-1.86821
3.36487,1.61186,-2.27115
3.36487,1.62491,-0.961383
3.36487,1.63795,-0.639595
3.36487,1.65099,-1.74267
3.36487,1.66404,-2.76567
3.36487,1.67708,-2.17599
3.36487,1.69013,0.0384731
3.36487,1.70317,2.08107
3.36487,1.71621,1.29742
3.36487,1.72926,4.08497
3.36487,1.7423,1.63868
3.36487,1.75534,0.225085
3.36487,1.76839,0.686141
3.36487,1.78143,-0.778024
3.36487,1.79447,-1.58481
3.36487,1.80752,-1.45276
3.36487,1.82056,-1.75096
3.36487,1.8336,-3.31008
3.36487,1.84665,-2.82252
3.36487,1.85969,-3.15559
3.36487,1.87273,-3.51777
3.36487,1.88578,-3.33005
3.36487,1.89882,-3.32637
3.36487,1.91186,-3.39856
3.36487,1.92491,-3.17992
3.36487,1.93795,-2.86164
3.36487,1.95099,-3.06423
3.36487,1.96404,-2.46934
3.36487,1.97708,-2.47465
3.36487,1.99013,-2.42884
3.36487,2.00317,-2.3019
3.36487,2.01621,-2.23578
3.36487,2.02926,-2.51655
3.36487,2.0423,-2.35405
3.36487,2.05534,-2.41624
3.36487,2.06839,-2.37119
3.36487,2.08143,-1.88336
3.36487,2.09447,-2.98234
3.36487,2.10752,-2.60222
3.36487,2.12056,-1.67373
3.36487,2.1336,-1.29061
3.36487,2.14665,-1.64833
3.36487,2.15969,1.19291
3.36487,2.17273,3.23668
3.36487,2.18578,4.16624
3.36487,2.19882,9.31926
3.36487,2.21186,10.0341
3.36487,2.22491,10.6969
3.36487,2.23795,8.7042
3.36487,2.25099,5.75583
3.36487,2.26404,3.55411
3.36487,2.27708,3.59861
3.36487,2.29013,1.55838
3.36487,2.30317,0.853141
3.36487,2.31621,0.802306
3.36487,2.32926,0.374897
3.36487,2.3423,-0.302149
3.36487,2.35534,-0.289662
3.36487,2.36839,-1.60602
3.37791,1.12926,5.6535
3.37791,1.1423,7.47918
3.37791,1.15534,6.60249
3.37791,1.16839,6.04406
3.37791,1.18143,7.88458
3.37791,1.19447,7.37564
3.37791,1.20752,8.14832
3.37791,1.22056,10.4861
3.37791,1.2336,9.83665
3.37791,1.24665,9.21787
3.37791,1.25969,6.31138
3.37791,1.27273,6.90714
3.37791,1.28578,6.61252
3.37791,1.29882,5.47958
3.37791,1.31186,4.5456
3.37791,1.32491,3.74623
3.37791,1.33795,5.15369
3.37791,1.35099,4.03202
3.37791,1.36404,1.92404
3.37791,1.37708,3.21989
3.37791,1.39013,2.55355
3.37791,1.40317,2.01046
3.37791,1.41621,2.92299
3.37791,1.42926,1.26017
3.37791,1.4423,-2.80248
3.37791,1.45534,0.537896
3.37791,1.46839,-1.26125
3.37791,1.48143,-0.596417
3.37791,1.49447,-1.55595
3.37791,1.50752,-0.570035
3.37791,1.52056,-0.186829
3.37791,1.5336,-1.68066
3.37791,1.54665,-2.07873
3.37791,1.55969,-3.04124
3.37791,1.57273,-2.83457
3.37791,1.58578,-3.3156
3.37791,1.59882,-2.33587
3.37791,1.61186,-3.93322
3.37791,1.62491,-1.85346
3.37791,1.63795,-2.36032
3.37791,1.65099,-2.85563
3.37791,1.66404,-5.37802
3.37791,1.67708,-4.9545
3.37791,1.69013,-2.72188
3.37791,1.70317,-1.42826
3.37791,1.71621,-1.62138
3.37791,1.72926,2.13749
3.37791,1.7423,0.211539
3.37791,1.75534,0.621221
3.37791,1.76839,-3.00143
3.37791,1.78143,-0.89024
3.37791,1.79447,-2.0209
3.37791,1.80752,-2.19178
3.37791,1.82056,-2.1746
3.37791,1.8336,-3.79785
3.37791,1.84665,-3.91915
3.37791,1.85969,-4.23115
3.37791,1.87273,-4.02548
3.37791,1.88578,-4.02814
3.37791,1.89882,-4.10588
3.37791,1.91186,-3.85927
3.37791,1.92491,-3.41055
3.37791,1.93795,-3.58422
3.37791,1.95099,-3.8061
3.37791,1.96404,-3.59057
3.37791,1.97708,-2.89688
3.37791,1.99013,-2.81274
3.37791,2.00317,-2.90684
3.37791,2.01621,-2.4901
3.37791,2.02926,-2.65504
3.37791,2.0423,-2.46058
3.37791,2.05534,-2.5281
3.37791,2.06839,-2.49693
3.37791,2.08143,-2.2688
3.37791,2.09447,-2.84015
3.37791,2.10752,-3.13323
3.37791,2.12056,-1.41825
3.37791,2.1336,-1.60995
3.37791,2.14665,-1.11169
3.37791,2.15969,3.18375
3.37791,2.17273,4.58366
3.37791,2.18578,4.8919
3.37791,2.19882,6.30197
3.37791,2.21186,0.0604536
3.37791,2.22491,10.0161
3.37791,2.23795,10.0819
3.37791,2.25099,4.60396
3.37791,2.26404,2.74472
3.37791,2.27708,2.31294
3.37791,2.29013,0.728149
3.37791,2.30317,-0.935406
3.37791,2.31621,-0.0600998
3.37791,2.32926,-1.26677
3.37791,2.3423,-2.59266
3.37791,2.35534,-1.61932
3.37791,2.36839,-3.21949
3.39095,1.12926,4.76546
3.39095,1.1423,6.15633
3.39095,1.15534,4.66491
3.39095,1.16839,4.53829
3.39095,1.18143,7.24147
3.39095,1.19447,7.36044
3.39095,1.20752,9.39402
3.39095,1.22056,9.53423
3.39095,1.2336,7.57671
3.39095,1.24665,6.89709
3.39095,1.25969,3.63477
3.39095,1.27273,4.78325
3.39095,1.28578,2.53117
3.39095,1.29882,2.21751
3.39095,1.31186,2.0376
3.39095,1.32491,1.06406
3.39095,1.33795,1.1845
3.39095,1.35099,2.24576
3.39095,1.36404,-1.98531
3.39095,1.37708,0.116331
3.39095,1.39013,-1.98292
3.39095,1.40317,0.914252
3.39095,1.41621,-0.560701
3.39095,1.42926,-1.56236
3.39095,1.4423,-5.52556
3.39095,1.45534,-4.8185
3.39095,1.46839,-4.35461
3.39095,1.48143,-5.3219
3.39095,1.49447,-4.98258
3.39095,1.50752,-3.36364
3.39095,1.52056,-2.23084
3.39095,1.5336,-4.32718
3.39095,1.54665,-2.97625
3.39095,1.55969,-4.40827
3.39095,1.57273,-3.53986
3.39095,1.58578,-4.97099
3.39095,1.59882,-5.13613
3.39095,1.61186,-4.86898
3.39095,1.62491,-5.45749
3.39095,1.63795,-4.44031
3.39095,1.65099,-6.47687
3.39095,1.66404,-7.13273
3.39095,1.67708,-7.49857
3.39095,1.69013,-5.59133
3.39095,1.70317,-5.05872
3.39095,1.71621,-5.0953
3.39095,1.72926,-1.30772
3.39095,1.7423,-2.69842
3.39095,1.75534,-4.40534
3.39095,1.76839,-4.09731
3.39095,1.78143,-4.49507
3.39095,1.79447,-4.29365
3.39095,1.80752,-3.25726
3.39095,1.82056,-4.10514
3.39095,1.8336,-5.66036
3.39095,1.84665,-3.9911
3.39095,1.85969,-4.61174
3.39095,1.87273,-5.02866
3.39095,1.88578,-4.69238
3.39095,1.89882,-4.27785
3.39095,1.91186,-4.18876
3.39095,1.92491,-3.95157
3.39095,1.93795,-3.95952
3.39095,1.95099,-3.65528
3.39095,1.96404,-3.41484
3.39095,1.97708,-2.83317
3.39095,1.99013,-2.45877
3.39095,2.00317,-2.78132
3.39095,2.01621,-1.90623
3.39095,2.02926,-2.41837
3.39095,2.0423,-1.86539
3.39095,2.05534,-1.92506
3.39095,2.06839,-2.035
3.39095,2.08143,-1.22328
3.39095,2.09447,-3.70827
3.39095,2.10752,-1.71486
3.39095,2.12056,-0.163346
3.39095,2.1336,-0.181164
3.39095,2.14665,1.17649
3.39095,2.15969,7.53787
3.39095,2.17273,9.55141
3.39095,2.18578,9.5237
3.39095,2.19882,10.9527
3.39095,2.21186,6.75973
3.39095,2.22491,6.09122
3.39095,2.23795,1.9637
3.39095,2.25099,1.84678
3.39095,2.26404,0.303969
3.39095,2.27708,1.3288
3.39095,2.29013,-0.983151
3.39095,2.30317,-2.45208
3.39095,2.31621,-1.2073
3.39095,2.32926,-1.8823
3.39095,2.3423,-2.64121
3.39095,2.35534,-2.15736
3.39095,2.36839,-4.11201
3.404,1.12926,3.99521
3.404,1.1423,4.39313
3.404,1.15534,3.72341
3.404,1.16839,4.31647
3.404,1.18143,6.28126
3.404,1.19447,6.71965
3.404,1.20752,6.52072
3.404,1.22056,7.50832
3.404,1.2336,5.63349
3.404,1.24665,3.64154
3.404,1.25969,1.32469
3.404,1.27273,1.15454
3.404,1.28578,0.242081
3.404,1.29882,0.0745602
3.404,1.31186,-0.94139
3.404,1.32491,-2.18704
3.404,1.33795,-2.10062
3.404,1.35099,-1.01258
3.404,1.36404,-2.81082
3.404,1.37708,-3.81625
3.404,1.39013,-5.80342
3.404,1.40317,-5.89294
3.404,1.41621,-5.13
3.404,1.42926,-7.68274
3.404,1.4423,-10.0667
3.404,1.45534,-7.6083
3.404,1.46839,-4.90872
3.404,1.48143,-7.57029
3.404,1.49447,-5.28154
3.404,1.50752,-5.54026
3.404,1.52056,-4.30469
3.404,1.5336,-5.01174
3.404,1.54665,-4.5859
3.404,1.55969,-5.21646
3.404,1.57273,-4.34675
3.404,1.58578,-5.00559
3.404,1.59882,-5.56551
3.404,1.61186,-5.62521
3.404,1.62491,-5.6148
3.404,1.63795,-5.9438
3.404,1.65099,-6.39776
3.404,1.66404,-7.19456
3.404,1.67708,-7.08632
3.404,1.69013,-6.92715
3.404,1.70317,-5.72022
3.404,1.71621,-6.16154
3.404,1.72926,-6.72402
3.404,1.7423,-4.75235
3.404,1.75534,-5.61345
3.404,1.76839,-5.49015
3.404,1.78143,-5.08755
3.404,1.79447,-5.56347
3.404,1.80752,-4.83946
3.404,1.82056,-4.36381
3.404,1.8336,-5.57438
3.404,1.84665,-4.69275
3.404,1.85969,-4.92633
3.404,1.87273,-4.84231
3.404,1.88578,-4.42608
3.404,1.89882,-4.22456
3.404,1.91186,-4.54743
3.404,1.92491,-3.44707
3.404,1.93795,-3.02084
3.404,1.95099,-3.01991
3.404,1.96404,-2.86219
3.404,1.97708,-2.57584
3.404,1.99013,-2.3152
3.404,2.00317,-1.98906
3.404,2.01621,-1.73577
3.404,2.02926,-2.37827
3.404,2.0423,-1.76335
3.404,2.05534,-2.8787
3.404,2.06839,-1.50119
3.404,2.08143,-1.64859
3.404,2.09447,-1.56352
3.404,2.10752,-2.5173
3.404,2.12056,0.232031
3.404,2.1336,0.0767765
3.404,2.14665,1.76516
3.404,2.15969,5.30402
3.404,2.17273,9.22947
3.404,2.18578,9.1616
3.404,2.19882,7.07036
3.404,2.21186,13.0002
3.404,2.22491,6.40494
3.404,2.23795,3.55854
3.404,2.25099,3.1118
3.404,2.26404,0.611289
3.404,2.27708,-0.0937019
3.404,2.29013,-1.35052
3.404,2.30317,-1.15507
3.404,2.31621,-1.43909
3.404,2.32926,-2.25758
3.404,2.3423,-3.15646
3.404,2.35534,-3.04504
3.404,2.36839,-4.74934
3.41704,1.12926,2.27142
3.41704,1.1423,2.01984
3.41704,1.15534,1.29144
3.41704,1.16839,2.25663
3.41704,1.18143,4.94453
3.41704,1.19447,4.29981
3.41704,1.20752,4.56778
3.41704,1.22056,4.94086
3.41704,1.2336,3.12192
3.41704,1.24665,-0.312048
3.41704,1.25969,-0.783967
3.41704,1.27273,-0.755176
3.41704,1.28578,-1.59105
3.41704,1.29882,-1.20853
3.41704,1.31186,-3.72116
3.41704,1.32491,-4.78885
3.41704,1.33795,-5.50287
3.41704,1.35099,-2.91845
3.41704,1.36404,-10.4359
3.41704,1.37708,-6.30536
3.41704,1.39013,-12.8244
3.41704,1.40317,-9.12596
3.41704,1.41621,-10.797
3.41704,1.42926,-11.1174
3.41704,1.4423,-9.5855
3.41704,1.45534,-11.2357
3.41704,1.46839,-8.03233
3.41704,1.48143,-6.97829
3.41704,1.49447,-5.9103
3.41704,1.50752,-4.92794
3.41704,1.52056,-2.77603
3.41704,1.5336,-4.20475
3.41704,1.54665,-2.98367
3.41704,1.55969,-3.63081
3.41704,1.57273,-3.58025
3.41704,1.58578,-3.73694
3.41704,1.59882,-2.3616
3.41704,1.61186,-4.44611
3.41704,1.62491,-4.6295
3.41704,1.63795,-3.92662
3.41704,1.65099,-5.36446
3.41704,1.66404,-6.63446
3.41704,1.67708,-7.10125
3.41704,1.69013,-6.34767
3.41704,1.70317,-7.9582
3.41704,1.71621,-7.1422
3.41704,1.72926,-7.90135
3.41704,1.7423,-8.2192
3.41704,1.75534,-6.89865
3.41704,1.76839,-7.33127
3.41704,1.78143,-7.72064
3.41704,1.79447,-7.70569
3.41704,1.80752,-5.99213
3.41704,1.82056,-6.72194
3.41704,1.8336,-6.89644
3.41704,1.84665,-6.36286
3.41704,1.85969,-6.97316
3.41704,1.87273,-6.13709
3.41704,1.88578,-5.72396
3.41704,1.89882,-5.55331
3.41704,1.91186,-5.32267
3.41704,1.92491,-4.17825
3.41704,1.93795,-4.14508
3.41704,1.95099,-4.18022
3.41704,1.96404,-3.57796
3.41704,1.97708,-2.91963
3.41704,1.99013,-2.45475
3.41704,2.00317,-1.83879
3.41704,2.01621,-1.88646
3.41704,2.02926,-2.08197
3.41704,2.0423,-1.0288
3.41704,2.05534,-1.70315
3.41704,2.06839,-1.05308
3.41704,2.08143,-0.707104
3.41704,2.09447,-0.410333
3.41704,2.10752,-0.980562
3.41704,2.12056,0.699874
3.41704,2.1336,0.885695
3.41704,2.14665,4.18735
3.41704,2.15969,7.31319
3.41704,2.17273,7.02034
3.41704,2.18578,12.5907
3.41704,2.19882,9.09229
3.41704,2.21186,4.30852
3.41704,2.22491,3.40988
3.41704,2.23795,1.23816
3.41704,2.25099,0.307839
3.41704,2.26404,-0.822332
3.41704,2.27708,-1.00713
3.41704,2.29013,-1.86267
3.41704,2.30317,-2.74898
3.41704,2.31621,-2.39754
3.41704,2.32926,-3.58419
3.41704,2.3423,-4.19859
3.41704,2.35534,-4.12793
3.41704,2.36839,-5.64547
3.43008,1.12926,0.986714
3.43008,1.1423,1.61487
3.43008,1.15534,-0.268165
3.43008,1.16839,1.71299
3.43008,1.18143,3.07582
3.43008,1.19447,2.54784
3.43008,1.20752,2.88554
3.43008,1.22056,5.20367
3.43008,1.2336,1.63818
3.43008,1.24665,1.63818
3.43008,1.25969,-3.5118
3.43008,1.27273,-3.25358
3.43008,1.28578,-1.71407
3.43008,1.29882,-1.61117
3.43008,1.31186,-8.10004
3.43008,1.32491,-10.8398
3.43008,1.33795,-10.8398
3.43008,1.35099,-5.48475
3.43008,1.36404,-13.3295
3.43008,1.37708,-11.5592
3.43008,1.39013,-5.74196
3.43008,1.40317,-10.395
3.43008,1.41621,-6.30428
3.43008,1.42926,-15.9106
3.43008,1.4423,-7.34322
3.43008,1.45534,-7.79089
3.43008,1.46839,-4.96727
3.43008,1.48143,-11.0676
3.43008,1.49447,-5.63404
3.43008,1.50752,-2.53939
3.43008,1.52056,-4.25809
3.43008,1.5336,-2.8036
3.43008,1.54665,-1.68456
3.43008,1.55969,-5.72831
3.43008,1.57273,-2.88781
3.43008,1.58578,-3.69539
3.43008,1.59882,-2.71762
3.43008,1.61186,-5.11904
3.43008,1.62491,-4.72215
3.43008,1.63795,-5.31919
3.43008,1.65099,-6.72458
3.43008,1.66404,-7.09702
3.43008,1.67708,-7.74383
3.43008,1.69013,-9.6491
3.43008,1.70317,-9.58919
3.43008,1.71621,-9.25292
3.43008,1.72926,-9.84839
3.43008,1.7423,-10.9922
3.43008,1.75534,-9.21214
3.43008,1.76839,-10.4058
3.43008,1.78143,-10.1173
3.43008,1.79447,-8.78895
3.43008,1.80752,-7.3848
3.43008,1.82056,-6.27283
3.43008,1.8336,-7.38373
3.43008,1.84665,-5.76272
3.43008,1.85969,-4.75551
3.43008,1.87273,-5.71437
3.43008,1.88578,-4.48126
3.43008,1.89882,-5.87584
3.43008,1.91186,-5.46955
3.43008,1.92491,-4.00393
3.43008,1.93795,-4.27219
3.43008,1.95099,-4.04928
3.43008,1.96404,-4.04928
3.43008,1.97708,-3.01081
3.43008,1.99013,-2.38764
3.43008,2.00317,-2.21594
3.43008,2.01621,-2.21594
3.43008,2.02926,-2.16667
3.43008,2.0423,-0.77139
3.43008,2.05534,-1.62178
3.43008,2.06839,0.323201
3.43008,2.08143,-0.109068
3.43008,2.09447,-0.461338
3.43008,2.10752,-0.095153
3.43008,2.12056,2.63388
3.43008,2.1336,2.63388
3.43008,2.14665,7.14022
3.43008,2.15969,4.22288
3.43008,2.17273,10.199
3.43008,2.18578,17.9266
3.43008,2.19882,19.018
3.43008,2.21186,4.2469
3.43008,2.22491,1.49341
3.43008,2.23795,1.49341
3.43008,2.25099,-2.98262
3.43008,2.26404,-2.72701
3.43008,2.27708,-2.24064
3.43008,2.29013,-4.3665
3.43008,2.30317,-4.3665
3.43008,2.31621,-2.65287
3.43008,2.32926,-4.98238
3.43008,2.3423,-4.16433
3.43008,2.35534,-3.79211
3.43008,2.36839,-7.52143
3.44313,1.12926,-0.285884
3.44313,1.1423,0.229584
3.44313,1.15534,-0.405098
3.44313,1.16839,-0.0664952
3.44313,1.18143,1.32173
3.44313,1.19447,1.26063
3.44313,1.20752,0.681352
3.44313,1.22056,1.01164
3.44313,1.2336,-1.07424
3.44313,1.24665,-3.19493
3.44313,1.25969,-4.72352
3.44313,1.27273,-6.85473
3.44313,1.28578,-7.3931
3.44313,1.29882,-7.73901
3.44313,1.31186,-10.1105
3.44313,1.32491,-10.0651
3.44313,1.33795,-12.698
3.44313,1.35099,-12.4729
3.44313,1.36404,-9.51328
3.44313,1.37708,-12.3549
3.44313,1.39013,-10.7216
3.44313,1.40317,-11.6241
3.44313,1.41621,-11.4158
3.44313,1.42926,-9.58513
3.44313,1.4423,-6.14974
3.44313,1.45534,-5.18831
3.44313,1.46839,-5.11647
3.44313,1.48143,-5.2615
3.44313,1.49447,-4.54948
3.44313,1.50752,-3.69157
3.44313,1.52056,-3.29009
3.44313,1.5336,-3.72725
3.44313,1.54665,-2.69728
3.44313,1.55969,-4.01875
3.44313,1.57273,-2.79021
3.44313,1.58578,-4.47745
3.44313,1.59882,-3.35875
3.44313,1.61186,-5.43313
3.44313,1.62491,-4.61309
3.44313,1.63795,-5.60529
3.44313,1.65099,-6.59149
3.44313,1.66404,-7.00586
3.44313,1.67708,-7.31774
3.44313,1.69013,-9.90813
3.44313,1.70317,-9.52241
3.44313,1.71621,-12.8813
3.44313,1.72926,-12.1652
3.44313,1.7423,-12.2216
3.44313,1.75534,-10.878
3.44313,1.76839,-10.6488
3.44313,1.78143,-10.2474
3.44313,1.79447,-9.68642
3.44313,1.80752,-7.86549
3.44313,1.82056,-7.32259
3.44313,1.8336,-7.42203
3.44313,1.84665,-7.17624
3.44313,1.85969,-7.17079
3.44313,1.87273,-6.74892
3.44313,1.88578,-6.20646
3.44313,1.89882,-5.84844
3.44313,1.91186,-5.97858
3.44313,1.92491,-4.53657
3.44313,1.93795,-5.00758
3.44313,1.95099,-4.06637
3.44313,1.96404,-4.08415
3.44313,1.97708,-3.20023
3.44313,1.99013,-2.23483
3.44313,2.00317,-1.95644
3.44313,2.01621,-1.84848
3.44313,2.02926,-1.67886
3.44313,2.0423,-0.798923
3.44313,2.05534,-0.517178
3.44313,2.06839,0.316454
3.44313,2.08143,0.813797
3.44313,2.09447,0.556899
3.44313,2.10752,1.96184
3.44313,2.12056,3.81935
3.44313,2.1336,4.44413
3.44313,2.14665,6.80375
3.44313,2.15969,5.80611
3.44313,2.17273,4.43022
3.44313,2.18578,4.64851
3.44313,2.19882,0.944908
3.44313,2.21186,-1.32626
3.44313,2.22491,-2.10466
3.44313,2.23795,-2.83354
3.44313,2.25099,-3.80276
3.44313,2.26404,-4.88173
3.44313,2.27708,-4.40038
3.44313,2.29013,-5.24242
3.44313,2.30317,-5.62443
3.44313,2.31621,-5.25865
3.44313,2.32926,-6.42724
3.44313,2.3423,-7.01983
3.44313,2.35534,-6.3467
3.44313,2.36839,-8.61775
3.45617,1.12926,-0.847398
3.45617,1.1423,-0.157961
3.45617,1.15534,-0.512539
3.45617,1.16839,-0.342886
3.45617,1.18143,0.504586
3.45617,1.19447,0.858542
3.45617,1.20752,-0.151707
3.45617,1.22056,-0.42643
3.45617,1.2336,-2.91401
3.45617,1.24665,-5.24041
3.45617,1.25969,-5.83747
3.45617,1.27273,-4.70138
3.45617,1.28578,-8.9388
3.45617,1.29882,-9.17124
3.45617,1.31186,-9.10348
3.45617,1.32491,-9.20325
3.45617,1.33795,-10.7594
3.45617,1.35099,-12.3935
3.45617,1.36404,-9.32137
3.45617,1.37708,-10.653
3.45617,1.39013,-8.57834
3.45617,1.40317,-7.58425
3.45617,1.41621,-7.35851
3.45617,1.42926,-6.10531
3.45617,1.4423,-4.49496
3.45617,1.45534,-3.82421
3.45617,1.46839,-3.31785
3.45617,1.48143,-3.17753
3.45617,1.49447,-2.78555
3.45617,1.50752,-2.78954
3.45617,1.52056,-2.21919
3.45617,1.5336,-2.09322
3.45617,1.54665,-1.372
3.45617,1.55969,-2.26267
3.45617,1.57273,-1.71972
3.45617,1.58578,-2.69771
3.45617,1.59882,-3.38654
3.45617,1.61186,-3.10366
3.45617,1.62491,-4.33383
3.45617,1.63795,-4.45484
3.45617,1.65099,-4.40634
3.45617,1.66404,-5.87012
3.45617,1.67708,-5.98035
3.45617,1.69013,-7.7869
3.45617,1.70317,-9.58711
3.45617,1.71621,-9.80166
3.45617,1.72926,-10.4707
3.45617,1.7423,-13.9162
3.45617,1.75534,-13.0743
3.45617,1.76839,-12.6696
3.45617,1.78143,-12.2906
3.45617,1.79447,-9.9029
3.45617,1.80752,-8.68409
3.45617,1.82056,-8.3797
3.45617,1.8336,-8.87363
3.45617,1.84665,-7.71255
3.45617,1.85969,-6.47577
3.45617,1.87273,-6.26489
3.45617,1.88578,-5.57713
3.45617,1.89882,-5.3112
3.45617,1.91186,-5.54243
3.45617,1.92491,-4.97259
3.45617,1.93795,-3.67699
3.45617,1.95099,-3.69805
3.45617,1.96404,-2.7276
3.45617,1.97708,-1.67579
3.45617,1.99013,-1.60445
3.45617,2.00317,-0.725533
3.45617,2.01621,-0.890982
3.45617,2.02926,-0.314722
3.45617,2.0423,-0.0176751
3.45617,2.05534,1.31562
3.45617,2.06839,2.41729
3.45617,2.08143,2.53869
3.45617,2.09447,2.33697
3.45617,2.10752,4.79057
3.45617,2.12056,4.934
3.45617,2.1336,6.19203
3.45617,2.14665,6.04017
3.45617,2.15969,1.29578
3.45617,2.17273,1.48197
3.45617,2.18578,0.620574
3.45617,2.19882,-5.41606
3.45617,2.21186,-3.53736
3.45617,2.22491,-4.70635
3.45617,2.23795,-6.65175
3.45617,2.25099,-6.78884
3.45617,2.26404,-5.74548
3.45617,2.27708,-5.80233
3.45617,2.29013,-6.93358
3.45617,2.30317,-7.56542
3.45617,2.31621,-6.31579
3.45617,2.32926,-8.13867
3.45617,2.3423,-8.70685
3.45617,2.35534,-7.74667
3.45617,2.36839,-9.82215
3.46922,1.12926,0.0566906
3.46922,1.1423,1.15202
3.46922,1.15534,0.890953
3.46922,1.16839,0.682472
3.46922,1.18143,1.0565
3.46922,1.19447,1.31935
3.46922,1.20752,0.0959416
3.46922,1.22056,-0.582287
3.46922,1.2336,-1.92398
3.46922,1.24665,-4.02966
3.46922,1.25969,-4.43377
3.46922,1.27273,-6.79745
3.46922,1.28578,-7.44341
3.46922,1.29882,-7.62101
3.46922,1.31186,-7.12376
3.46922,1.32491,-5.23774
3.46922,1.33795,-8.3648
3.46922,1.35099,-7.37876
3.46922,1.36404,-4.96764
3.46922,1.37708,-5.0731
3.46922,1.39013,-5.40115
3.46922,1.40317,-4.62582
3.46922,1.41621,-6.08844
3.46922,1.42926,-4.8768
3.46922,1.4423,-1.94375
3.46922,1.45534,-2.24456
3.46922,1.46839,-0.493835
3.46922,1.48143,-2.6321
3.46922,1.49447,-1.14963
3.46922,1.50752,-2.68726
3.46922,1.52056,-1.0039
3.46922,1.5336,-1.71727
3.46922,1.54665,-0.544502
3.46922,1.55969,-2.44976
3.46922,1.57273,-1.38938
3.46922,1.58578,-2.88381
3.46922,1.59882,-3.56183
3.46922,1.61186,-3.85873
3.46922,1.62491,-4.28543
3.46922,1.63795,-4.4185
3.46922,1.65099,-5.51473
3.46922,1.66404,-6.73583
3.46922,1.67708,-6.75485
3.46922,1.69013,-9.39827
3.46922,1.70317,-10.6091
3.46922,1.71621,-10.3401
3.46922,1.72926,-11.9046
3.46922,1.7423,-13.9219
3.46922,1.75534,-13.469
3.46922,1.76839,-12.7658
3.46922,1.78143,-12.2663
3.46922,1.79447,-11.1645
3.46922,1.80752,-9.48916
3.46922,1.82056,-8.15024
3.46922,1.8336,-7.36524
3.46922,1.84665,-7.863
3.46922,1.85969,-6.46826
3.46922,1.87273,-6.3364
3.46922,1.88578,-5.14654
3.46922,1.89882,-6.38103
3.46922,1.91186,-5.73506
3.46922,1.92491,-4.34719
3.46922,1.93795,-4.27012
3.46922,1.95099,-3.11959
3.46922,1.96404,-2.38353
3.46922,1.97708,-3.32393
3.46922,1.99013,-0.625567
3.46922,2.00317,-0.111944
3.46922,2.01621,0.0983991
3.46922,2.02926,0.790074
3.46922,2.0423,1.39164
3.46922,2.05534,1.7103
3.46922,2.06839,3.63383
3.46922,2.08143,4.04283
3.46922,2.09447,4.25684
3.46922,2.10752,5.61635
3.46922,2.12056,6.26587
3.46922,2.1336,6.72281
3.46922,2.14665,2.97076
3.46922,2.15969,-2.31111
3.46922,2.17273,-2.05799
3.46922,2.18578,-3.7041
3.46922,2.19882,-5.2562
3.46922,2.21186,-6.00312
3.46922,2.22491,-6.10471
3.46922,2.23795,-6.669
3.46922,2.25099,-10.3122
3.46922,2.26404,-7.30855
3.46922,2.27708,-7.32145
3.46922,2.29013,-8.5722
3.46922,2.30317,-8.28241
3.46922,2.31621,-6.45539
3.46922,2.32926,-9.19231
3.46922,2.3423,-9.62124
3.46922,2.35534,-8.85991
3.46922,2.36839,-10.1982
3.48226,1.12926,0.937284
3.48226,1.1423,2.25702
3.48226,1.15534,2.90994
3.48226,1.16839,2.70257
3.48226,1.18143,1.85923
3.48226,1.19447,3.16132
3.48226,1.20752,1.92188
3.48226,1.22056,1.23614
3.48226,1.2336,-0.230295
3.48226,1.24665,-0.968515
3.48226,1.25969,-2.06564
3.48226,1.27273,-3.2524
3.48226,1.28578,-3.30017
3.48226,1.29882,-5.05262
3.48226,1.31186,-3.8728
3.48226,1.32491,-5.01189
3.48226,1.33795,-4.97496
3.48226,1.35099,-4.41693
3.48226,1.36404,-1.94317
3.48226,1.37708,-4.01627
3.48226,1.39013,-3.32955
3.48226,1.40317,-2.92048
3.48226,1.41621,-3.18672
3.48226,1.42926,-2.77792
3.48226,1.4423,-1.19408
3.48226,1.45534,-1.5465
3.48226,1.46839,-1.29449
3.48226,1.48143,-1.34782
3.48226,1.49447,-0.637803
3.48226,1.50752,-1.2843
3.48226,1.52056,-1.63806
3.48226,1.5336,-0.887486
3.48226,1.54665,-0.269103
3.48226,1.55969,-1.08185
3.48226,1.57273,-1.08704
3.48226,1.58578,-2.55938
3.48226,1.59882,-3.17461
3.48226,1.61186,-3.58488
3.48226,1.62491,-3.50991
3.48226,1.63795,-4.60439
3.48226,1.65099,-4.48962
3.48226,1.66404,-5.77712
3.48226,1.67708,-6.19339
3.48226,1.69013,-8.11741
3.48226,1.70317,-8.64473
3.48226,1.71621,-9.79408
3.48226,1.72926,-11.196
3.48226,1.7423,-11.9151
3.48226,1.75534,-13.049
3.48226,1.76839,-11.8077
3.48226,1.78143,-11.8334
3.48226,1.79447,-9.83808
3.48226,1.80752,-8.97057
3.48226,1.82056,-7.66938
3.48226,1.8336,-7.64346
3.48226,1.84665,-7.5435
3.48226,1.85969,-6.29316
3.48226,1.87273,-6.07929
3.48226,1.88578,-5.76199
3.48226,1.89882,-5.57254
3.48226,1.91186,-4.84227
3.48226,1.92491,-4.30055
3.48226,1.93795,-4.69664
3.48226,1.95099,-3.33435
3.48226,1.96404,-2.24732
3.48226,1.97708,-2.06512
3.48226,1.99013,-0.680677
3.48226,2.00317,0.428346
3.48226,2.01621,0.599772
3.48226,2.02926,2.10582
3.48226,2.0423,2.41367
3.48226,2.05534,3.745
3.48226,2.06839,4.61948
3.48226,2.08143,4.37913
3.48226,2.09447,4.66621
3.48226,2.10752,5.40078
3.48226,2.12056,3.88703
3.48226,2.1336,2.27463
3.48226,2.14665,0.238107
3.48226,2.15969,-3.67966
3.48226,2.17273,-4.86588
3.48226,2.18578,-5.38917
3.48226,2.19882,-6.76534
3.48226,2.21186,-9.32277
3.48226,2.22491,-9.35209
3.48226,2.23795,-9.43864
3.48226,2.25099,-11.2489
3.48226,2.26404,-10.4899
3.48226,2.27708,-8.3899
3.48226,2.29013,-10.2855
3.48226,2.30317,-10.1968
3.48226,2.31621,-9.14666
3.48226,2.32926,-10.0971
3.48226,2.3423,-10.9556
3.48226,2.35534,-10.4499
3.48226,2.36839,-12.4897
3.4953,1.12926,2.83159
3.4953,1.1423,4.17458
3.4953,1.15534,4.08302
3.4953,1.16839,4.86432
3.4953,1.18143,4.33663
3.4953,1.19447,4.69602
3.4953,1.20752,4.49348
3.4953,1.22056,4.00141
3.4953,1.2336,3.53236
3.4953,1.24665,1.4135
3.4953,1.25969,0.875111
3.4953,1.27273,-0.858404
3.4953,1.28578,-0.983846
3.4953,1.29882,-1.96319
3.4953,1.31186,-1.63106
3.4953,1.32491,-0.768422
3.4953,1.33795,-1.85903
3.4953,1.35099,-2.12992
3.4953,1.36404,-0.299379
3.4953,1.37708,-1.437
3.4953,1.39013,-0.866806
3.4953,1.40317,-0.0968356
3.4953,1.41621,-1.05258
3.4953,1.42926,-0.509261
3.4953,1.4423,0.493535
3.4953,1.45534,0.0263514
3.4953,1.46839,1.00334
3.4953,1.48143,0.303458
3.4953,1.49447,0.87196
3.4953,1.50752,0.176095
3.4953,1.52056,-0.16536
3.4953,1.5336,0.190599
3.4953,1.54665,0.624
3.4953,1.55969,-0.691425
3.4953,1.57273,-0.198743
3.4953,1.58578,-1.90516
3.4953,1.59882,-2.39619
3.4953,1.61186,-2.54775
3.4953,1.62491,-3.27772
3.4953,1.63795,-3.57187
3.4953,1.65099,-4.98418
3.4953,1.66404,-3.22758
3.4953,1.67708,-3.53541
3.4953,1.69013,-8.13989
3.4953,1.70317,-9.29702
3.4953,1.71621,-9.6427
3.4953,1.72926,-10.1225
3.4953,1.7423,-12.0446
3.4953,1.75534,-9.51196
3.4953,1.76839,-12.1888
3.4953,1.78143,-10.281
3.4953,1.79447,-11.0801
3.4953,1.80752,-8.9248
3.4953,1.82056,-8.62413
3.4953,1.8336,-8.7996
3.4953,1.84665,-6.59229
3.4953,1.85969,-6.35021
3.4953,1.87273,-5.38958
3.4953,1.88578,-5.3996
3.4953,1.89882,-4.77966
3.4953,1.91186,-4.46334
3.4953,1.92491,-3.93203
3.4953,1.93795,-3.29138
3.4953,1.95099,-1.84824
3.4953,1.96404,-2.26443
3.4953,1.97708,-1.50585
3.4953,1.99013,1.00372
3.4953,2.00317,1.58657
3.4953,2.01621,2.07751
3.4953,2.02926,3.6324
3.4953,2.0423,2.72386
3.4953,2.05534,6.43857
3.4953,2.06839,5.24897
3.4953,2.08143,2.98133
3.4953,2.09447,2.97933
3.4953,2.10752,3.18151
3.4953,2.12056,-0.304145
3.4953,2.1336,-4.00957
3.4953,2.14665,-4.11914
3.4953,2.15969,-7.91462
3.4953,2.17273,-9.53051
3.4953,2.18578,-8.8817
3.4953,2.19882,-13.8445
3.4953,2.21186,-11.9556
3.4953,2.22491,-12.5597
3.4953,2.23795,-17.0074
3.4953,2.25099,-15.7529
3.4953,2.26404,-12.2706
3.4953,2.27708,-12.7847
3.4953,2.29013,-12.7755
3.4953,2.30317,-14.5364
3.4953,2.31621,-10.1144
3.4953,2.32926,-12.6589
3.4953,2.3423,-12.6017
3.4953,2.35534,-11.9937
3.4953,2.36839,-15.9125
3.50835,1.12926,5.58278
3.50835,1.1423,6.90465
3.50835,1.15534,6.61884
3.50835,1.16839,6.5492
3.50835,1.18143,5.88469
3.50835,1.19447,7.98826
3.50835,1.20752,7.00629
3.50835,1.22056,4.87328
3.50835,1.2336,6.48098
3.50835,1.24665,3.72982
3.50835,1.25969,2.99733
3.50835,1.27273,0.966059
3.50835,1.28578,0.498392
3.50835,1.29882,0.192055
3.50835,1.31186,0.320957
3.50835,1.32491,-0.116136
3.50835,1.33795,0.076249
3.50835,1.35099,-1.47217
3.50835,1.36404,1.25338
3.50835,1.37708,0.716257
3.50835,1.39013,1.24306
3.50835,1.40317,0.934337
3.50835,1.41621,0.883492
3.50835,1.42926,0.242494
3.50835,1.4423,2.3102
3.50835,1.45534,1.34585
3.50835,1.46839,1.3554
3.50835,1.48143,1.14969
3.50835,1.49447,1.97064
3.50835,1.50752,1.55049
3.50835,1.52056,0.434339
3.50835,1.5336,1.46431
3.50835,1.54665,1.81146
3.50835,1.55969,0.564897
3.50835,1.57273,0.128967
3.50835,1.58578,-1.18526
3.50835,1.59882,-1.86934
3.50835,1.61186,-2.06999
3.50835,1.62491,-2.77236
3.50835,1.63795,-3.24047
3.50835,1.65099,-4.96305
3.50835,1.66404,-5.53712
3.50835,1.67708,-5.31176
3.50835,1.69013,-8.31546
3.50835,1.70317,-10.6559
3.50835,1.71621,-9.82267
3.50835,1.72926,-11.3967
3.50835,1.7423,-12.9469
3.50835,1.75534,-12.899
3.50835,1.76839,-12.7215
3.50835,1.78143,-11.0994
3.50835,1.79447,-10.3779
3.50835,1.80752,-8.69021
3.50835,1.82056,-7.57326
3.50835,1.8336,-7.48577
3.50835,1.84665,-6.17307
3.50835,1.85969,-5.66797
3.50835,1.87273,-5.22282
3.50835,1.88578,-3.1456
3.50835,1.89882,-5.26252
3.50835,1.91186,-3.68732
3.50835,1.92491,-2.5755
3.50835,1.93795,-2.30349
3.50835,1.95099,-0.59124
3.50835,1.96404,-0.59124
3.50835,1.97708,2.00676
3.50835,1.99013,1.96783
3.50835,2.00317,18.2468
3.50835,2.01621,18.3588
3.50835,2.02926,5.78936
3.50835,2.0423,6.53942
3.50835,2.05534,6.52173
3.50835,2.06839,1.05394
3.50835,2.08143,-2.25692
3.50835,2.09447,2.73319
3.50835,2.10752,2.57576
3.50835,2.12056,-2.52301
3.50835,2.1336,-2.52301
3.50835,2.14665,-3.30421
3.50835,2.15969,-10.4879
3.50835,2.17273,-9.37802
3.50835,2.18578,-7.91327
3.50835,2.19882,-10.458
3.50835,2.21186,-9.55528
3.50835,2.22491,-12.8295
3.50835,2.23795,-13.1852
3.50835,2.25099,-13.9229
3.50835,2.26404,-14.9645
3.50835,2.27708,-11.4158
3.50835,2.29013,-13.364
3.50835,2.30317,-12.8771
3.50835,2.31621,-10.2622
3.50835,2.32926,-13.0255
3.50835,2.3423,-13.9585
3.50835,2.35534,-11.1197
3.50835,2.36839,-14.9032
3.52139,1.12926,6.94819
3.52139,1.1423,8.06176
3.52139,1.15534,9.53607
3.52139,1.16839,8.83373
3.52139,1.18143,8.50662
3.52139,1.19447,9.66093
3.52139,1.20752,8.99512
3.52139,1.22056,8.79591
3.52139,1.2336,7.11349
3.52139,1.24665,6.17508
3.52139,1.25969,4.87295
3.52139,1.27273,4.45211
3.52139,1.28578,2.54021
3.52139,1.29882,2.57998
3.52139,1.31186,2.3103
3.52139,1.32491,1.84157
3.52139,1.33795,1.65431
3.52139,1.35099,1.05972
3.52139,1.36404,2.34995
3.52139,1.37708,2.01514
3.52139,1.39013,1.76425
3.52139,1.40317,3.4512
3.52139,1.41621,0.736963
3.52139,1.42926,2.64338
3.52139,1.4423,3.44787
3.52139,1.45534,2.7817
3.52139,1.46839,3.06084
3.52139,1.48143,3.07396
3.52139,1.49447,3.65321
3.52139,1.50752,2.40684
3.52139,1.52056,1.81938
3.52139,1.5336,2.29523
3.52139,1.54665,2.43379
3.52139,1.55969,0.827245
3.52139,1.57273,0.866242
3.52139,1.58578,-0.812532
3.52139,1.59882,-1.73821
3.52139,1.61186,-1.87702
3.52139,1.62491,-2.30171
3.52139,1.63795,-3.68455
3.52139,1.65099,-4.84715
3.52139,1.66404,-5.89096
3.52139,1.67708,-6.80934
3.52139,1.69013,-8.53266
3.52139,1.70317,-9.56801
3.52139,1.71621,-10.2023
3.52139,1.72926,-10.1752
3.52139,1.7423,-13.3643
3.52139,1.75534,-13.6366
3.52139,1.76839,-11.7581
3.52139,1.78143,-11.227
3.52139,1.79447,-10.1064
3.52139,1.80752,-8.01127
3.52139,1.82056,-7.69632
3.52139,1.8336,-6.28159
3.52139,1.84665,-5.32524
3.52139,1.85969,-5.13425
3.52139,1.87273,-3.55154
3.52139,1.88578,-3.43951
3.52139,1.89882,-2.03485
3.52139,1.91186,-1.52454
3.52139,1.92491,-1.07624
3.52139,1.93795,0.119396
3.52139,1.95099,1.86373
3.52139,1.96404,3.66088
3.52139,1.97708,5.90396
3.52139,1.99013,5.52348
3.52139,2.00317,6.52357
3.52139,2.01621,7.15104
3.52139,2.02926,5.64306
3.52139,2.0423,2.81136
3.52139,2.05534,3.49102
3.52139,2.06839,-2.10103
3.52139,2.08143,-3.32165
3.52139,2.09447,-2.80325
3.52139,2.10752,-4.01362
3.52139,2.12056,-6.46356
3.52139,2.1336,-6.93319
3.52139,2.14665,-6.42856
3.52139,2.15969,-10.0457
3.52139,2.17273,-10.9436
3.52139,2.18578,-9.87546
3.52139,2.19882,-10.9346
3.52139,2.21186,-11.6858
3.52139,2.22491,-12.8721
3.52139,2.23795,-12.5572
3.52139,2.25099,-14.097
3.52139,2.26404,-12.6797
3.52139,2.27708,-15.3952
3.52139,2.29013,-15.3975
3.52139,2.30317,-16.7474
3.52139,2.31621,-13.5496
3.52139,2.32926,-16.9327
3.52139,2.3423,-16.3129
3.52139,2.35534,-13.356
3.52139,2.36839,-17.0159
3.53443,1.12926,8.73063
3.53443,1.1423,13.7755
3.53443,1.15534,11.5384
3.53443,1.16839,11.1788
3.53443,1.18143,11.0048
3.53443,1.19447,13.7128
3.53443,1.20752,11.8318
3.53443,1.22056,13.0559
3.53443,1.2336,13.1735
3.53443,1.24665,13.1735
3.53443,1.25969,8.94649
3.53443,1.27273,6.69901
3.53443,1.28578,6.69901
3.53443,1.29882,4.98928
3.53443,1.31186,4.44282
3.53443,1.32491,4.43228
3.53443,1.33795,4.45177
3.53443,1.35099,4.02381
3.53443,1.36404,4.98748
3.53443,1.37708,4.56366
3.53443,1.39013,4.32198
3.53443,1.40317,5.46615
3.53443,1.41621,3.19729
3.53443,1.42926,3.89571
3.53443,1.4423,6.53222
3.53443,1.45534,4.23973
3.53443,1.46839,3.96574
3.53443,1.48143,3.96574
3.53443,1.49447,5.95645
3.53443,1.50752,3.86087
3.53443,1.52056,2.46003
3.53443,1.5336,4.5761
3.53443,1.54665,3.86831
3.53443,1.55969,2.4766
3.53443,1.57273,1.79106
3.53443,1.58578,-0.0704917
3.53443,1.59882,-0.0704917
3.53443,1.61186,-0.587371
3.53443,1.62491,-3.22073
3.53443,1.63795,-3.2815
3.53443,1.65099,-4.18927
3.53443,1.66404,-5.50239
3.53443,1.67708,-4.30076
3.53443,1.69013,-7.36959
3.53443,1.70317,-9.16867
3.53443,1.71621,-8.68683
3.53443,1.72926,-9.11645
3.53443,1.7423,-11.5126
3.53443,1.75534,-10.0786
3.53443,1.76839,-10.3855
3.53443,1.78143,-9.09848
3.53443,1.79447,-8.84345
3.53443,1.80752,-7.55459
3.53443,1.82056,-6.36812
3.53443,1.8336,-6.13376
3.53443,1.84665,-4.15656
3.53443,1.85969,-3.20683
3.53443,1.87273,-2.66191
3.53443,1.88578,-1.28798
3.53443,1.89882,0.0785915
3.53443,1.91186,1.53098
3.53443,1.92491,1.70332
3.53443,1.93795,-3.44842
3.53443,1.95099,5.54544
3.53443,1.96404,5.54544
3.53443,1.97708,6.92537
3.53443,1.99013,9.89293
3.53443,2.00317,9.78115
3.53443,2.01621,9.42337
3.53443,2.02926,6.06582
3.53443,2.0423,3.39592
3.53443,2.05534,0.16179
3.53443,2.06839,-7.86646
3.53443,2.08143,-14.529
3.53443,2.09447,-14.4433
3.53443,2.10752,-3.82901
3.53443,2.12056,-8.41435
3.53443,2.1336,-8.41435
3.53443,2.14665,-6.96122
3.53443,2.15969,-11.3482
3.53443,2.17273,-10.0408
3.53443,2.18578,-9.52605
3.53443,2.19882,-9.52605
3.53443,2.21186,-10.6508
3.53443,2.22491,-10.012
3.53443,2.23795,-10.012
3.53443,2.25099,-8.4011
3.53443,2.26404,-9.58732
3.53443,2.27708,-14.8295
3.53443,2.29013,-9.78219
3.53443,2.30317,-9.78219
3.53443,2.31621,-15.245
3.53443,2.32926,-17.6255
3.53443,2.3423,-17.6255
3.53443,2.35534,-12.329
3.53443,2.36839,-17.0447
3.54748,1.12926,9.36061
3.54748,1.1423,12.2694
3.54748,1.15534,12.6516
3.54748,1.16839,12.7606
3.54748,1.18143,13.9539
3.54748,1.19447,16.5923
3.54748,1.20752,18.1629
3.54748,1.22056,19.6553
3.54748,1.2336,17.2064
3.54748,1.24665,16.4594
3.54748,1.25969,13.2889
3.54748,1.27273,11.1963
3.54748,1.28578,9.29431
3.54748,1.29882,7.25916
3.54748,1.31186,6.50253
3.54748,1.32491,5.4066
3.54748,1.33795,5.62053
3.54748,1.35099,4.87502
3.54748,1.36404,5.58064
3.54748,1.37708,5.22222
3.54748,1.39013,5.29861
3.54748,1.40317,5.65275
3.54748,1.41621,5.36175
3.54748,1.42926,6.07098
3.54748,1.4423,6.5046
3.54748,1.45534,6.64162
3.54748,1.46839,6.43201
3.54748,1.48143,6.48334
3.54748,1.49447,6.34285
3.54748,1.50752,5.22925
3.54748,1.52056,4.44097
3.54748,1.5336,4.2595
3.54748,1.54665,3.87097
3.54748,1.55969,2.70757
3.54748,1.57273,1.87907
3.54748,1.58578,0.81764
3.54748,1.59882,-0.163977
3.54748,1.61186,-0.623541
3.54748,1.62491,-1.78401
3.54748,1.63795,-2.79453
3.54748,1.65099,-3.92815
3.54748,1.66404,-4.87907
3.54748,1.67708,-5.68006
3.54748,1.69013,-6.09533
3.54748,1.70317,-7.0176
3.54748,1.71621,-7.51498
3.54748,1.72926,-8.01721
3.54748,1.7423,-8.20486
3.54748,1.75534,-8.37336
3.54748,1.76839,-8.96969
3.54748,1.78143,-8.20576
3.54748,1.79447,-7.60174
3.54748,1.80752,-6.92902
3.54748,1.82056,-6.21205
3.54748,1.8336,-5.08289
3.54748,1.84665,-4.00352
3.54748,1.85969,-3.01737
3.54748,1.87273,-1.82566
3.54748,1.88578,0.410049
3.54748,1.89882,-0.121288
3.54748,1.91186,2.99295
3.54748,1.92491,4.09974
3.54748,1.93795,8.00972
3.54748,1.95099,8.86545
3.54748,1.96404,15.2691
3.54748,1.97708,8.16289
3.54748,1.99013,6.0241
3.54748,2.00317,2.09288
3.54748,2.01621,-0.597817
3.54748,2.02926,-1.48136
3.54748,2.0423,-4.68976
3.54748,2.05534,-8.27348
3.54748,2.06839,-10.3547
3.54748,2.08143,-13.8802
3.54748,2.09447,-18.1146
3.54748,2.10752,-12.5345
3.54748,2.12056,-12.0231
3.54748,2.1336,-11.2379
3.54748,2.14665,-9.82955
3.54748,2.15969,-9.21847
3.54748,2.17273,-8.65498
3.54748,2.18578,-8.2756
3.54748,2.19882,-8.48255
3.54748,2.21186,-8.36661
3.54748,2.22491,-7.68459
3.54748,2.23795,-8.36674
3.54748,2.25099,-7.89853
3.54748,2.26404,-8.54529
3.54748,2.27708,-11.4553
3.54748,2.29013,-11.738
3.54748,2.30317,-12.8848
3.54748,2.31621,-14.1753
3.54748,2.32926,-16.4709
3.54748,2.3423,-15.2622
3.54748,2.35534,-17.5581
3.54748,2.36839,-17.3087
3.56052,1.12926,11.0191
3.56052,1.1423,15.8032
3.56052,1.15534,15.3938
3.56052,1.16839,14.8859
3.56052,1.18143,15.1958
3.56052,1.19447,18.8867
3.56052,1.20752,17.5237
3.56052,1.22056,21.1365
3.56052,1.2336,18.6166
3.56052,1.24665,18.7225
3.56052,1.25969,10.9482
3.56052,1.27273,11.1078
3.56052,1.28578,13.4793
3.56052,1.29882,13.5768
3.56052,1.31186,7.86416
3.56052,1.32491,6.64612
3.56052,1.33795,6.97421
3.56052,1.35099,6.4392
3.56052,1.36404,8.74636
3.56052,1.37708,9.13362
3.56052,1.39013,8.48095
3.56052,1.40317,9.01479
3.56052,1.41621,8.63423
3.56052,1.42926,5.64071
3.56052,1.4423,10.9859
3.56052,1.45534,8.8308
3.56052,1.46839,8.16708
3.56052,1.48143,7.51901
3.56052,1.49447,9.261
3.56052,1.50752,7.1885
3.56052,1.52056,6.65337
3.56052,1.5336,6.77642
3.56052,1.54665,5.85758
3.56052,1.55969,4.10043
3.56052,1.57273,2.59966
3.56052,1.58578,0.332605
3.56052,1.59882,-0.138083
3.56052,1.61186,-1.21881
3.56052,1.62491,-2.38805
3.56052,1.63795,-3.42147
3.56052,1.65099,-4.38281
3.56052,1.66404,-5.24128
3.56052,1.67708,-6.30706
3.56052,1.69013,-7.3171
3.56052,1.70317,-6.82192
3.56052,1.71621,-7.54354
3.56052,1.72926,-8.7775
3.56052,1.7423,-8.81709
3.56052,1.75534,-9.3734
3.56052,1.76839,-8.786
3.56052,1.78143,-8.04967
3.56052,1.79447,-7.34467
3.56052,1.80752,-6.18015
3.56052,1.82056,-3.67023
3.56052,1.8336,-3.80004
3.56052,1.84665,-2.0515
3.56052,1.85969,-0.779212
3.56052,1.87273,0.470697
3.56052,1.88578,2.00208
3.56052,1.89882,4.2265
3.56052,1.91186,6.00098
3.56052,1.92491,3.1543
3.56052,1.93795,4.62279
3.56052,1.95099,7.51787
3.56052,1.96404,7.32935
3.56052,1.97708,4.94852
3.56052,1.99013,1.99735
3.56052,2.00317,-2.72592
3.56052,2.01621,-3.44415
3.56052,2.02926,-3.44232
3.56052,2.0423,-6.47083
3.56052,2.05534,-9.73967
3.56052,2.06839,-13.3848
3.56052,2.08143,-16.3576
3.56052,2.09447,-11.7189
3.56052,2.10752,-10.6287
3.56052,2.12056,-10.9033
3.56052,2.1336,-9.20563
3.56052,2.14665,-7.68645
3.56052,2.15969,-7.80064
3.56052,2.17273,-6.5965
3.56052,2.18578,-6.23396
3.56052,2.19882,-6.1915
3.56052,2.21186,-5.64881
3.56052,2.22491,-5.09609
3.56052,2.23795,-5.75605
3.56052,2.25099,-5.48335
3.56052,2.26404,-6.10083
3.56052,2.27708,-7.41009
3.56052,2.29013,-7.02982
3.56052,2.30317,-9.22701
3.56052,2.31621,-10.6928
3.56052,2.32926,-11.2531
3.56052,2.3423,-11.812
3.56052,2.35534,-12.4988
3.56052,2.36839,-12.4229
3.57356,1.12926,12.5663
3.57356,1.1423,15.8047
3.57356,1.15534,17.3182
3.57356,1.16839,17.6318
3.57356,1.18143,17.4311
3.57356,1.19447,22.0975
3.57356,1.20752,22.2735
3.57356,1.22056,23.2541
3.57356,1.2336,19.6666
3.57356,1.24665,19.9729
3.57356,1.25969,14.9718
3.57356,1.27273,13.2776
3.57356,1.28578,13.1476
3.57356,1.29882,9.86533
3.57356,1.31186,10.3397
3.57356,1.32491,8.8251
3.57356,1.33795,6.61154
3.57356,1.35099,9.55092
3.57356,1.36404,11.3494
3.57356,1.37708,8.99281
3.57356,1.39013,10.0265
3.57356,1.40317,11.1209
3.57356,1.41621,10.2161
3.57356,1.42926,9.17233
3.57356,1.4423,16.3016
3.57356,1.45534,12.0941
3.57356,1.46839,10.8619
3.57356,1.48143,10.8619
3.57356,1.49447,12.5408
3.57356,1.50752,12.3863
3.57356,1.52056,6.87657
3.57356,1.5336,7.93616
3.57356,1.54665,7.03068
3.57356,1.55969,5.28658
3.57356,1.57273,3.59483
3.57356,1.58578,0.817075
3.57356,1.59882,-0.419207
3.57356,1.61186,-0.145366
3.57356,1.62491,-2.72042
3.57356,1.63795,-3.1091
3.57356,1.65099,-4.15542
3.57356,1.66404,-4.58513
3.57356,1.67708,-5.43142
3.57356,1.69013,-6.5863
3.57356,1.70317,-6.86735
3.57356,1.71621,-6.56539
3.57356,1.72926,-6.72258
3.57356,1.7423,-9.78756
3.57356,1.75534,-7.55121
3.57356,1.76839,-7.09468
3.57356,1.78143,-6.32124
3.57356,1.79447,-6.2707
3.57356,1.80752,-6.11714
3.57356,1.82056,-4.07261
3.57356,1.8336,-1.74613
3.57356,1.84665,-1.57097
3.57356,1.85969,-0.125869
3.57356,1.87273,1.45378
3.57356,1.88578,3.14832
3.57356,1.89882,7.87473
3.57356,1.91186,6.06345
3.57356,1.92491,8.78687
3.57356,1.93795,8.52028
3.57356,1.95099,3.40821
3.57356,1.96404,1.585
3.57356,1.97708,1.23311
3.57356,1.99013,-0.306833
3.57356,2.00317,-3.00461
3.57356,2.01621,-4.05609
3.57356,2.02926,-6.04889
3.57356,2.0423,-6.55392
3.57356,2.05534,-11.3648
3.57356,2.06839,-14.1033
3.57356,2.08143,-16.6581
3.57356,2.09447,-13.8996
3.57356,2.10752,-11.1256
3.57356,2.12056,-11.1529
3.57356,2.1336,-9.49216
3.57356,2.14665,-6.82736
3.57356,2.15969,-7.34594
3.57356,2.17273,-4.84337
3.57356,2.18578,-4.52823
3.57356,2.19882,-4.25892
3.57356,2.21186,-3.637
3.57356,2.22491,-2.46788
3.57356,2.23795,-2.81247
3.57356,2.25099,-4.49366
3.57356,2.26404,-2.99742
3.57356,2.27708,-5.18258
3.57356,2.29013,-4.20013
3.57356,2.30317,-5.22211
3.57356,2.31621,-8.85408
3.57356,2.32926,-9.30595
3.57356,2.3423,-9.72381
3.57356,2.35534,-10.6335
3.57356,2.36839,-10.8009
3.58661,1.12926,14.032
3.58661,1.1423,17.556
3.58661,1.15534,17.347
3.58661,1.16839,18.9725
3.58661,1.18143,18.1506
3.58661,1.19447,18.7996
3.58661,1.20752,16.6511
3.58661,1.22056,19.2738
3.58661,1.2336,15.7201
3.58661,1.24665,15.7371
3.58661,1.25969,14.9731
3.58661,1.27273,12.0578
3.58661,1.28578,13.3155
3.58661,1.29882,12.1474
3.58661,1.31186,11.5617
3.58661,1.32491,10.9108
3.58661,1.33795,11.8961
3.58661,1.35099,10.5976
3.58661,1.36404,12.8275
3.58661,1.37708,11.6671
3.58661,1.39013,12.7701
3.58661,1.40317,13.5366
3.58661,1.41621,15.247
3.58661,1.42926,13.9713
3.58661,1.4423,18.2831
3.58661,1.45534,14.9091
3.58661,1.46839,14.4918
3.58661,1.48143,12.924
3.58661,1.49447,12.3754
3.58661,1.50752,9.59245
3.58661,1.52056,7.10309
3.58661,1.5336,6.37071
3.58661,1.54665,5.0388
3.58661,1.55969,3.89565
3.58661,1.57273,3.16901
3.58661,1.58578,0.639334
3.58661,1.59882,-0.877792
3.58661,1.61186,-1.63338
3.58661,1.62491,-1.78421
3.58661,1.63795,-3.43341
3.58661,1.65099,-4.08033
3.58661,1.66404,-4.22585
3.58661,1.67708,-4.80461
3.58661,1.69013,-5.5325
3.58661,1.70317,-6.2926
3.58661,1.71621,-5.25909
3.58661,1.72926,-5.59005
3.58661,1.7423,-6.08716
3.58661,1.75534,-6.05103
3.58661,1.76839,-6.01437
3.58661,1.78143,-4.53644
3.58661,1.79447,-4.84264
3.58661,1.80752,-3.06842
3.58661,1.82056,-2.10624
3.58661,1.8336,-0.227237
3.58661,1.84665,1.98214
3.58661,1.85969,2.00735
3.58661,1.87273,5.09776
3.58661,1.88578,5.92881
3.58661,1.89882,6.57245
3.58661,1.91186,5.55006
3.58661,1.92491,4.9004
3.58661,1.93795,1.20212
3.58661,1.95099,1.35319
3.58661,1.96404,-0.372196
3.58661,1.97708,-1.14397
3.58661,1.99013,-2.3738
3.58661,2.00317,-4.60277
3.58661,2.01621,-6.07813
3.58661,2.02926,-7.26761
3.58661,2.0423,-9.68098
3.58661,2.05534,-13.1734
3.58661,2.06839,-16.317
3.58661,2.08143,-16.3709
3.58661,2.09447,-13.8696
3.58661,2.10752,-10.0076
3.58661,2.12056,-9.49462
3.58661,2.1336,-6.64081
3.58661,2.14665,-5.21109
3.58661,2.15969,-4.41141
3.58661,2.17273,-2.91747
3.58661,2.18578,-1.8497
3.58661,2.19882,-1.52343
3.58661,2.21186,-0.84404
3.58661,2.22491,-0.619045
3.58661,2.23795,-0.912544
3.58661,2.25099,-1.30736
3.58661,2.26404,-2.30949
3.58661,2.27708,-3.2719
3.58661,2.29013,-4.14087
3.58661,2.30317,-6.20995
3.58661,2.31621,-7.31557
3.58661,2.32926,-8.4841
3.58661,2.3423,-9.9702
3.58661,2.35534,-11.3403
3.58661,2.36839,-12.1411
3.59965,1.12926,15.2627
3.59965,1.1423,19.1246
3.59965,1.15534,18.4935
3.59965,1.16839,20.7829
3.59965,1.18143,17.8671
3.59965,1.19447,16.3788
3.59965,1.20752,13.4975
3.59965,1.22056,13.3839
3.59965,1.2336,11.9362
3.59965,1.24665,11.5288
3.59965,1.25969,10.5828
3.59965,1.27273,9.95969
3.59965,1.28578,10.0336
3.59965,1.29882,10.4134
3.59965,1.31186,10.5677
3.59965,1.32491,10.4146
3.59965,1.33795,9.53691
3.59965,1.35099,10.1974
3.59965,1.36404,13.1779
3.59965,1.37708,11.8309
3.59965,1.39013,15.2906
3.59965,1.40317,14.7362
3.59965,1.41621,17.8761
3.59965,1.42926,13.5997
3.59965,1.4423,23.5459
3.59965,1.45534,19.2805
3.59965,1.46839,16.2545
3.59965,1.48143,18.9266
3.59965,1.49447,14.5221
3.59965,1.50752,12.2334
3.59965,1.52056,8.30945
3.59965,1.5336,8.58766
3.59965,1.54665,6.01106
3.59965,1.55969,5.13265
3.59965,1.57273,3.53594
3.59965,1.58578,0.53905
3.59965,1.59882,0.222867
3.59965,1.61186,1.04511
3.59965,1.62491,-1.82401
3.59965,1.63795,-2.78479
3.59965,1.65099,-3.00338
3.59965,1.66404,-2.7308
3.59965,1.67708,-3.17814
3.59965,1.69013,-4.17623
3.59965,1.70317,-2.59665
3.59965,1.71621,-4.06922
3.59965,1.72926,-4.66614
3.59965,1.7423,-3.92643
3.59965,1.75534,-4.79705
3.59965,1.76839,-3.33368
3.59965,1.78143,-3.53477
3.59965,1.79447,-1.59825
3.59965,1.80752,-2.27514
3.59965,1.82056,1.1482
3.59965,1.8336,1.43424
3.59965,1.84665,3.61486
3.59965,1.85969,3.01126
3.59965,1.87273,6.03106
3.59965,1.88578,5.87098
3.59965,1.89882,5.0417
3.59965,1.91186,3.963
3.59965,1.92491,4.92716
3.59965,1.93795,1.21458
3.59965,1.95099,0.241998
3.59965,1.96404,-2.33172
3.59965,1.97708,-2.30653
3.59965,1.99013,-3.32032
3.59965,2.00317,-4.75545
3.59965,2.01621,-6.80425
3.59965,2.02926,-7.73422
3.59965,2.0423,-9.61594
3.59965,2.05534,-11.4321
3.59965,2.06839,-16.5646
3.59965,2.08143,-17.9387
3.59965,2.09447,-14.4427
3.59965,2.10752,-11.3651
3.59965,2.12056,-8.85185
3.59965,2.1336,-6.54872
3.59965,2.14665,-4.72874
3.59965,2.15969,-3.92005
3.59965,2.17273,-1.44883
3.59965,2.18578,-1.55226
3.59965,2.19882,0.000516009
3.59965,2.21186,-0.0474396
3.59965,2.22491,0.699067
3.59965,2.23795,0.505049
3.59965,2.25099,-0.165691
3.59965,2.26404,-0.669092
3.59965,2.27708,-2.51774
3.59965,2.29013,-4.05138
3.59965,2.30317,-4.55883
3.59965,2.31621,-7.19775
3.59965,2.32926,-7.9664
3.59965,2.3423,-10.166
3.59965,2.35534,-11.6182
3.59965,2.36839,-12.2739
3.61269,1.12926,16.5548
3.61269,1.1423,20.7046
3.61269,1.15534,17.7989
3.61269,1.16839,19.2585
3.61269,1.18143,16.511
3.61269,1.19447,15.1089
3.61269,1.20752,13.4703
3.61269,1.22056,12.2438
3.61269,1.2336,11.3536
3.61269,1.24665,10.7343
3.61269,1.25969,10.4098
3.61269,1.27273,9.94974
3.61269,1.28578,9.66576
3.61269,1.29882,9.67112
3.61269,1.31186,9.15272
3.61269,1.32491,10.4757
3.61269,1.33795,10.7675
3.61269,1.35099,11.9804
3.61269,1.36404,11.7837
3.61269,1.37708,12.8883
3.61269,1.39013,14.5472
3.61269,1.40317,16.4655
3.61269,1.41621,16.6799
3.61269,1.42926,17.6008
3.61269,1.4423,13.8554
3.61269,1.45534,16.6721
3.61269,1.46839,15.5543
3.61269,1.48143,15.0654
3.61269,1.49447,13.4584
3.61269,1.50752,11.5175
3.61269,1.52056,8.52468
3.61269,1.5336,7.16491
3.61269,1.54665,5.72546
3.61269,1.55969,3.09787
3.61269,1.57273,1.82527
3.61269,1.58578,0.871721
3.61269,1.59882,0.204432
3.61269,1.61186,0.132079
3.61269,1.62491,-1.55171
3.61269,1.63795,-2.10189
3.61269,1.65099,-2.40291
3.61269,1.66404,-1.55642
3.61269,1.67708,-2.39316
3.61269,1.69013,-2.68905
3.61269,1.70317,-2.50461
3.61269,1.71621,-2.54072
3.61269,1.72926,-2.57529
3.61269,1.7423,-4.06619
3.61269,1.75534,-3.68951
3.61269,1.76839,-2.77473
3.61269,1.78143,-2.73797
3.61269,1.79447,-1.26893
3.61269,1.80752,-1.0647
3.61269,1.82056,0.014043
3.61269,1.8336,0.973812
3.61269,1.84665,3.04987
3.61269,1.85969,2.74693
3.61269,1.87273,3.51623
3.61269,1.88578,3.76556
3.61269,1.89882,4.13695
3.61269,1.91186,2.46783
3.61269,1.92491,2.06992
3.61269,1.93795,0.436346
3.61269,1.95099,-0.715353
3.61269,1.96404,-1.66395
3.61269,1.97708,-3.08799
3.61269,1.99013,-3.79177
3.61269,2.00317,-5.08558
3.61269,2.01621,-5.5206
3.61269,2.02926,-7.00669
3.61269,2.0423,-9.21641
3.61269,2.05534,-10.3601
3.61269,2.06839,-14.4096
3.61269,2.08143,-17.6052
3.61269,2.09447,-16.5308
3.61269,2.10752,-11.8802
3.61269,2.12056,-9.37206
3.61269,2.1336,-6.66551
3.61269,2.14665,-4.2118
3.61269,2.15969,-2.84168
3.61269,2.17273,-1.24906
3.61269,2.18578,-0.254465
3.61269,2.19882,0.635655
3.61269,2.21186,1.38416
3.61269,2.22491,1.3656
3.61269,2.23795,1.2911
3.61269,2.25099,0.128645
3.61269,2.26404,-0.409884
3.61269,2.27708,-2.03995
3.61269,2.29013,-3.42552
3.61269,2.30317,-5.49171
3.61269,2.31621,-7.04301
3.61269,2.32926,-8.47874
3.61269,2.3423,-9.26293
3.61269,2.35534,-11.1693
3.61269,2.36839,-11.797
3.62574,1.12926,17.8499
3.62574,1.1423,22.8607
3.62574,1.15534,19.1427
3.62574,1.16839,19.7102
3.62574,1.18143,16.1595
3.62574,1.19447,13.7167
3.62574,1.20752,11.9724
3.62574,1.22056,11.4289
3.62574,1.2336,9.72358
3.62574,1.24665,8.8563
3.62574,1.25969,8.38808
3.62574,1.27273,8.94206
3.62574,1.28578,8.42276
3.62574,1.29882,9.09182
3.62574,1.31186,8.81863
3.62574,1.32491,9.13065
3.62574,1.33795,10.4054
3.62574,1.35099,10.9399
3.62574,1.36404,11.5111
3.62574,1.37708,11.0088
3.62574,1.39013,12.1454
3.62574,1.40317,12.4621
3.62574,1.41621,11.9578
3.62574,1.42926,14.3315
3.62574,1.4423,10.8678
3.62574,1.45534,12.859
3.62574,1.46839,11.4092
3.62574,1.48143,9.89515
3.62574,1.49447,9.20236
3.62574,1.50752,9.49366
3.62574,1.52056,7.10325
3.62574,1.5336,6.58549
3.62574,1.54665,5.03993
3.62574,1.55969,4.5066
3.62574,1.57273,2.70614
3.62574,1.58578,-0.397475
3.62574,1.59882,0.0276469
3.62574,1.61186,0.125829
3.62574,1.62491,-0.535075
3.62574,1.63795,-1.34869
3.62574,1.65099,-0.822171
3.62574,1.66404,0.738187
3.62574,1.67708,-0.527195
3.62574,1.69013,-0.800565
3.62574,1.70317,-0.415788
3.62574,1.71621,-0.820679
3.62574,1.72926,-0.0385386
3.62574,1.7423,0.258766
3.62574,1.75534,-1.11952
3.62574,1.76839,0.475239
3.62574,1.78143,0.527489
3.62574,1.79447,0.600933
3.62574,1.80752,0.274048
3.62574,1.82056,1.95416
3.62574,1.8336,2.19295
3.62574,1.84665,3.443
3.62574,1.85969,3.82423
3.62574,1.87273,4.35569
3.62574,1.88578,2.73239
3.62574,1.89882,1.85032
3.62574,1.91186,0.858313
3.62574,1.92491,1.23742
3.62574,1.93795,-0.332223
3.62574,1.95099,-1.56872
3.62574,1.96404,-2.41072
3.62574,1.97708,-2.8701
3.62574,1.99013,-4.00103
3.62574,2.00317,-5.20608
3.62574,2.01621,-5.60421
3.62574,2.02926,-6.65546
3.62574,2.0423,-8.92188
3.62574,2.05534,-9.93912
3.62574,2.06839,-11.7963
3.62574,2.08143,-15.2861
3.62574,2.09447,-13.3653
3.62574,2.10752,-10.7381
3.62574,2.12056,-10.3086
3.62574,2.1336,-6.77775
3.62574,2.14665,-3.79996
3.62574,2.15969,-3.24912
3.62574,2.17273,-0.50847
3.62574,2.18578,-0.253844
3.62574,2.19882,0.811319
3.62574,2.21186,1.29758
3.62574,2.22491,2.10674
3.62574,2.23795,0.734504
3.62574,2.25099,0.433534
3.62574,2.26404,-1.03134
3.62574,2.27708,-1.52074
3.62574,2.29013,-4.55698
3.62574,2.30317,-5.48899
3.62574,2.31621,-7.08941
3.62574,2.32926,-8.24315
3.62574,2.3423,-9.48551
3.62574,2.35534,-9.63207
3.62574,2.36839,-9.14762
3.63878,1.12926,19.6288
3.63878,1.1423,17.8411
3.63878,1.15534,18.0882
3.63878,1.16839,16.4318
3.63878,1.18143,14.0364
3.63878,1.19447,12.7672
3.63878,1.20752,10.0724
3.63878,1.22056,9.70805
3.63878,1.2336,8.18587
3.63878,1.24665,8.50784
3.63878,1.25969,7.03769
3.63878,1.27273,6.80906
3.63878,1.28578,6.66563
3.63878,1.29882,7.15638
3.63878,1.31186,6.86349
3.63878,1.32491,7.53406
3.63878,1.33795,8.20468
3.63878,1.35099,9.3103
3.63878,1.36404,8.43218
3.63878,1.37708,9.44757
3.63878,1.39013,9.86777
3.63878,1.40317,10.255
3.63878,1.41621,9.16196
3.63878,1.42926,9.27007
3.63878,1.4423,8.80158
3.63878,1.45534,9.84598
3.63878,1.46839,9.47168
3.63878,1.48143,7.53034
3.63878,1.49447,8.13545
3.63878,1.50752,7.02124
3.63878,1.52056,5.45844
3.63878,1.5336,5.69403
3.63878,1.54665,3.34587
3.63878,1.55969,3.72974
3.63878,1.57273,2.30358
3.63878,1.58578,0.403979
3.63878,1.59882,0.198449
3.63878,1.61186,1.60193
3.63878,1.62491,0.336301
3.63878,1.63795,0.290418
3.63878,1.65099,0.675027
3.63878,1.66404,1.6907
3.63878,1.67708,2.21932
3.63878,1.69013,0.319927
3.63878,1.70317,2.00367
3.63878,1.71621,1.04863
3.63878,1.72926,0.654443
3.63878,1.7423,0.676138
3.63878,1.75534,0.751424
3.63878,1.76839,1.64195
3.63878,1.78143,1.51067
3.63878,1.79447,2.0617
3.63878,1.80752,2.34635
3.63878,1.82056,2.94328
3.63878,1.8336,2.41362
3.63878,1.84665,2.77408
3.63878,1.85969,2.18373
3.63878,1.87273,1.06891
3.63878,1.88578,-1.27106
3.63878,1.89882,-0.0615619
3.63878,1.91186,0.096332
3.63878,1.92491,-0.919106
3.63878,1.93795,-2.26234
3.63878,1.95099,-2.28502
3.63878,1.96404,-3.65188
3.63878,1.97708,-3.54177
3.63878,1.99013,-4.0375
3.63878,2.00317,-4.96501
3.63878,2.01621,-5.8183
3.63878,2.02926,-6.76856
3.63878,2.0423,-8.64003
3.63878,2.05534,-9.38744
3.63878,2.06839,-12.2318
3.63878,2.08143,-13.547
3.63878,2.09447,-11.8182
3.63878,2.10752,-8.76226
3.63878,2.12056,-7.21333
3.63878,2.1336,-4.22598
3.63878,2.14665,-2.50567
3.63878,2.15969,-1.84247
3.63878,2.17273,0.10131
3.63878,2.18578,0.439317
3.63878,2.19882,1.49471
3.63878,2.21186,0.801062
3.63878,2.22491,0.581936
3.63878,2.23795,-0.605183
3.63878,2.25099,-1.80979
3.63878,2.26404,-2.98762
3.63878,2.27708,-4.1687
3.63878,2.29013,-5.85816
3.63878,2.30317,-7.40906
3.63878,2.31621,-8.33083
3.63878,2.32926,-7.88602
3.63878,2.3423,-8.18528
3.63878,2.35534,-7.11938
3.63878,2.36839,-6.19096
3.65182,1.12926,21.8358
3.65182,1.1423,24.1929
3.65182,1.15534,19.7361
3.65182,1.16839,17.9783
3.65182,1.18143,14.5172
3.65182,1.19447,11.1189
3.65182,1.20752,9.82867
3.65182,1.22056,8.96265
3.65182,1.2336,7.03284
3.65182,1.24665,7.43447
3.65182,1.25969,6.03384
3.65182,1.27273,5.7957
3.65182,1.28578,4.88346
3.65182,1.29882,5.18761
3.65182,1.31186,4.97915
3.65182,1.32491,5.81283
3.65182,1.33795,5.66741
3.65182,1.35099,6.46707
3.65182,1.36404,6.26405
3.65182,1.37708,6.59015
3.65182,1.39013,6.76732
3.65182,1.40317,7.21464
3.65182,1.41621,6.51712
3.65182,1.42926,8.3861
3.65182,1.4423,5.88727
3.65182,1.45534,6.90116
3.65182,1.46839,5.81325
3.65182,1.48143,5.43003
3.65182,1.49447,4.74299
3.65182,1.50752,5.88612
3.65182,1.52056,4.34181
3.65182,1.5336,4.21169
3.65182,1.54665,2.02161
3.65182,1.55969,3.03995
3.65182,1.57273,1.57079
3.65182,1.58578,-0.359192
3.65182,1.59882,-0.223959
3.65182,1.61186,1.04068
3.65182,1.62491,1.45553
3.65182,1.63795,2.25823
3.65182,1.65099,2.55926
3.65182,1.66404,5.25539
3.65182,1.67708,3.39632
3.65182,1.69013,2.98216
3.65182,1.70317,2.29811
3.65182,1.71621,2.92172
3.65182,1.72926,2.8156
3.65182,1.7423,1.06131
3.65182,1.75534,1.28079
3.65182,1.76839,1.47142
3.65182,1.78143,2.15913
3.65182,1.79447,1.8979
3.65182,1.80752,2.93883
3.65182,1.82056,2.77858
3.65182,1.8336,1.96544
3.65182,1.84665,1.80572
3.65182,1.85969,2.65287
3.65182,1.87273,2.32582
3.65182,1.88578,0.713401
3.65182,1.89882,0.130139
3.65182,1.91186,0.0637802
3.65182,1.92491,-0.503754
3.65182,1.93795,-1.27786
3.65182,1.95099,-1.87325
3.65182,1.96404,-2.50618
3.65182,1.97708,-2.78854
3.65182,1.99013,-3.52223
3.65182,2.00317,-4.22386
3.65182,2.01621,-4.42267
3.65182,2.02926,-5.63042
3.65182,2.0423,-6.54391
3.65182,2.05534,-7.35941
3.65182,2.06839,-9.67704
3.65182,2.08143,-10.3327
3.65182,2.09447,-10.7737
3.65182,2.10752,-9.47963
3.65182,2.12056,-8.28023
3.65182,2.1336,-5.4485
3.65182,2.14665,-3.7761
3.65182,2.15969,-2.44417
3.65182,2.17273,-1.33164
3.65182,2.18578,-1.00781
3.65182,2.19882,0.524267
3.65182,2.21186,0.00723607
3.65182,2.22491,-0.696692
3.65182,2.23795,-1.21873
3.65182,2.25099,-2.67455
3.65182,2.26404,-3.32662
3.65182,2.27708,-4.73832
3.65182,2.29013,-6.51752
3.65182,2.30317,-6.90612
3.65182,2.31621,-7.57041
3.65182,2.32926,-6.48624
3.65182,2.3423,-6.23457
3.65182,2.35534,-5.3785
3.65182,2.36839,-3.72245
3.66487,1.12926,23.7542
3.66487,1.1423,25.7415
3.66487,1.15534,20.9365
3.66487,1.16839,16.7347
3.66487,1.18143,13.527
3.66487,1.19447,11.5547
3.66487,1.20752,9.51417
3.66487,1.22056,9.59276
3.66487,1.2336,6.60977
3.66487,1.24665,6.41172
3.66487,1.25969,4.74644
3.66487,1.27273,4.30771
3.66487,1.28578,3.88589
3.66487,1.29882,4.15239
3.66487,1.31186,4.84203
3.66487,1.32491,3.24207
3.66487,1.33795,4.98523
3.66487,1.35099,5.04061
3.66487,1.36404,5.13972
3.66487,1.37708,5.01866
3.66487,1.39013,4.97206
3.66487,1.40317,5.03802
3.66487,1.41621,5.41281
3.66487,1.42926,6.41292
3.66487,1.4423,3.92981
3.66487,1.45534,5.09872
3.66487,1.46839,4.29217
3.66487,1.48143,3.4297
3.66487,1.49447,4.58859
3.66487,1.50752,3.08092
3.66487,1.52056,2.23292
3.66487,1.5336,3.32075
3.66487,1.54665,-0.440601
3.66487,1.55969,1.13429
3.66487,1.57273,0.819664
3.66487,1.58578,-1.08023
3.66487,1.59882,1.36788
3.66487,1.61186,2.96521
3.66487,1.62491,3.60383
3.66487,1.63795,5.33713
3.66487,1.65099,6.35126
3.66487,1.66404,8.34177
3.66487,1.67708,7.6988
3.66487,1.69013,6.58996
3.66487,1.70317,5.29987
3.66487,1.71621,3.96403
3.66487,1.72926,3.81468
3.66487,1.7423,2.48262
3.66487,1.75534,2.79705
3.66487,1.76839,2.17971
3.66487,1.78143,1.81905
3.66487,1.79447,1.80035
3.66487,1.80752,2.50951
3.66487,1.82056,2.87379
3.66487,1.8336,0.687275
3.66487,1.84665,1.07226
3.66487,1.85969,1.08257
3.66487,1.87273,0.958196
3.66487,1.88578,-0.349918
3.66487,1.89882,0.492958
3.66487,1.91186,-0.367828
3.66487,1.92491,-0.681473
3.66487,1.93795,-1.73807
3.66487,1.95099,-1.43217
3.66487,1.96404,-2.32133
3.66487,1.97708,-2.22773
3.66487,1.99013,-2.92152
3.66487,2.00317,-3.44301
3.66487,2.01621,-3.65395
3.66487,2.02926,-4.66267
3.66487,2.0423,-5.76983
3.66487,2.05534,-5.88953
3.66487,2.06839,-7.78965
3.66487,2.08143,-8.18155
3.66487,2.09447,-8.33884
3.66487,2.10752,-7.34952
3.66487,2.12056,-6.82663
3.66487,2.1336,-4.54601
3.66487,2.14665,-3.16903
3.66487,2.15969,-2.79827
3.66487,2.17273,-1.98765
3.66487,2.18578,-1.9445
3.66487,2.19882,-1.15363
3.66487,2.21186,-1.36409
3.66487,2.22491,-2.95663
3.66487,2.23795,-3.2365
3.66487,2.25099,-4.67852
3.66487,2.26404,-5.43507
3.66487,2.27708,-6.19965
3.66487,2.29013,-7.03427
3.66487,2.30317,-7.67096
3.66487,2.31621,-7.08319
3.66487,2.32926,-5.01932
3.66487,2.3423,-4.25976
3.66487,2.35534,-2.90781
3.66487,2.36839,-1.75058
3.67791,1.12926,21.3042
3.67791,1.1423,17.1584
3.67791,1.15534,21.9773
3.67791,1.16839,16.4156
3.67791,1.18143,13.473
3.67791,1.19447,9.52259
3.67791,1.20752,8.41672
3.67791,1.22056,8.20431
3.67791,1.2336,5.88668
3.67791,1.24665,5.32069
3.67791,1.25969,4.37633
3.67791,1.27273,4.16162
3.67791,1.28578,3.35156
3.67791,1.29882,2.3452
3.67791,1.31186,2.64747
3.67791,1.32491,3.91197
3.67791,1.33795,3.22874
3.67791,1.35099,3.82121
3.67791,1.36404,3.05631
3.67791,1.37708,3.73214
3.67791,1.39013,3.04609
3.67791,1.40317,4.09368
3.67791,1.41621,4.10123
3.67791,1.42926,3.36624
3.67791,1.4423,2.8931
3.67791,1.45534,4.05563
3.67791,1.46839,2.52717
3.67791,1.48143,2.31865
3.67791,1.49447,2.22556
3.67791,1.50752,1.9351
3.67791,1.52056,0.168955
3.67791,1.5336,-0.20596
3.67791,1.54665,-0.590354
3.67791,1.55969,-1.00092
3.67791,1.57273,-1.66296
3.67791,1.58578,-1.61212
3.67791,1.59882,0.419412
3.67791,1.61186,2.03911
3.67791,1.62491,5.00394
3.67791,1.63795,5.94549
3.67791,1.65099,8.82528
3.67791,1.66404,11.5892
3.67791,1.67708,7.94115
3.67791,1.69013,7.87547
3.67791,1.70317,5.60407
3.67791,1.71621,4.87715
3.67791,1.72926,4.09761
3.67791,1.7423,2.64705
3.67791,1.75534,1.7064
3.67791,1.76839,1.46561
3.67791,1.78143,0.729009
3.67791,1.79447,1.08237
3.67791,1.80752,2.31691
3.67791,1.82056,2.83964
3.67791,1.8336,0.128629
3.67791,1.84665,-0.281722
3.67791,1.85969,0.571547
3.67791,1.87273,0.304614
3.67791,1.88578,-0.576965
3.67791,1.89882,-0.374958
3.67791,1.91186,-0.836075
3.67791,1.92491,-0.684292
3.67791,1.93795,-1.31789
3.67791,1.95099,-1.45416
3.67791,1.96404,-1.69466
3.67791,1.97708,-1.48098
3.67791,1.99013,-1.9484
3.67791,2.00317,-2.50933
3.67791,2.01621,-2.6848
3.67791,2.02926,-3.4163
3.67791,2.0423,-4.34901
3.67791,2.05534,-4.69843
3.67791,2.06839,-5.42994
3.67791,2.08143,-6.45076
3.67791,2.09447,-6.50812
3.67791,2.10752,-5.71367
3.67791,2.12056,-5.78974
3.67791,2.1336,-4.0188
3.67791,2.14665,-3.32752
3.67791,2.15969,-2.80426
3.67791,2.17273,-2.71784
3.67791,2.18578,-2.6355
3.67791,2.19882,-2.46945
3.67791,2.21186,-2.92029
3.67791,2.22491,-4.5572
3.67791,2.23795,-4.81854
3.67791,2.25099,-5.80084
3.67791,2.26404,-6.6726
3.67791,2.27708,-6.50886
3.67791,2.29013,-6.38051
3.67791,2.30317,-6.49623
3.67791,2.31621,-4.83603
3.67791,2.32926,-2.91973
3.67791,2.3423,-2.68427
3.67791,2.35534,-0.478841
3.67791,2.36839,-0.0137284
3.69095,1.12926,16.5872
3.69095,1.1423,17.7256
3.69095,1.15534,20.4565
3.69095,1.16839,15.2356
3.69095,1.18143,12.9032
3.69095,1.19447,9.91586
3.69095,1.20752,8.12587
3.69095,1.22056,6.39323
3.69095,1.2336,5.31697
3.69095,1.24665,4.29346
3.69095,1.25969,3.55245
3.69095,1.27273,2.01544
3.69095,1.28578,0.677021
3.69095,1.29882,1.03485
3.69095,1.31186,1.06251
3.69095,1.32491,1.60449
3.69095,1.33795,1.3289
3.69095,1.35099,1.6527
3.69095,1.36404,1.76303
3.69095,1.37708,2.25752
3.69095,1.39013,2.38082
3.69095,1.40317,2.99007
3.69095,1.41621,2.40867
3.69095,1.42926,2.82147
3.69095,1.4423,2.14374
3.69095,1.45534,2.60852
3.69095,1.46839,1.91755
3.69095,1.48143,1.51594
3.69095,1.49447,0.982891
3.69095,1.50752,0.580626
3.69095,1.52056,-0.450523
3.69095,1.5336,-0.100243
3.69095,1.54665,-2.01934
3.69095,1.55969,-0.62187
3.69095,1.57273,-2.53133
3.69095,1.58578,-2.91023
3.69095,1.59882,0.0808465
3.69095,1.61186,0.883048
3.69095,1.62491,3.97887
3.69095,1.63795,9.14121
3.69095,1.65099,12.0631
3.69095,1.66404,7.93055
3.69095,1.67708,7.24598
3.69095,1.69013,4.45439
3.69095,1.70317,3.26674
3.69095,1.71621,2.45281
3.69095,1.72926,2.05291
3.69095,1.7423,-0.242673
3.69095,1.75534,-0.255384
3.69095,1.76839,-0.340761
3.69095,1.78143,-0.553761
3.69095,1.79447,-0.347105
3.69095,1.80752,-0.0985905
3.69095,1.82056,-0.111946
3.69095,1.8336,-0.847272
3.69095,1.84665,-0.699131
3.69095,1.85969,-0.147717
3.69095,1.87273,-0.699789
3.69095,1.88578,-0.959215
3.69095,1.89882,-0.461169
3.69095,1.91186,-0.801114
3.69095,1.92491,-0.0851626
3.69095,1.93795,-0.813826
3.69095,1.95099,-0.438004
3.69095,1.96404,-0.822698
3.69095,1.97708,-0.831257
3.69095,1.99013,-1.29645
3.69095,2.00317,-1.43781
3.69095,2.01621,-1.53964
3.69095,2.02926,-2.25471
3.69095,2.0423,-3.63848
3.69095,2.05534,-2.83049
3.69095,2.06839,-4.6296
3.69095,2.08143,-4.72386
3.69095,2.09447,-5.24662
3.69095,2.10752,-4.9271
3.69095,2.12056,-4.80998
3.69095,2.1336,-3.96927
3.69095,2.14665,-3.742
3.69095,2.15969,-3.27746
3.69095,2.17273,-4.24522
3.69095,2.18578,-4.05489
3.69095,2.19882,-4.61017
3.69095,2.21186,-4.85323
3.69095,2.22491,-6.11036
3.69095,2.23795,-7.04972
3.69095,2.25099,-6.64621
3.69095,2.26404,-6.88877
3.69095,2.27708,-6.18917
3.69095,2.29013,-4.8248
3.69095,2.30317,-4.95117
3.69095,2.31621,-3.15526
3.69095,2.32926,-1.22633
3.69095,2.3423,-0.644827
3.69095,2.35534,0.746411
3.69095,2.36839,1.25665
3.704,1.12926,12.6327
3.704,1.1423,12.6168
3.704,1.15534,18.682
3.704,1.16839,20.548
3.704,1.18143,14.585
3.704,1.19447,11.3118
3.704,1.20752,9.58549
3.704,1.22056,7.64092
3.704,1.2336,5.44058
3.704,1.24665,4.50961
3.704,1.25969,3.22951
3.704,1.27273,3.01347
3.704,1.28578,1.68508
3.704,1.29882,1.44434
3.704,1.31186,1.42077
3.704,1.32491,1.32568
3.704,1.33795,-0.0503088
3.704,1.35099,0.953059
3.704,1.36404,0.853438
3.704,1.37708,1.31639
3.704,1.39013,1.62053
3.704,1.40317,1.58691
3.704,1.41621,1.11731
3.704,1.42926,2.69901
3.704,1.4423,1.20177
3.704,1.45534,1.50228
3.704,1.46839,-0.245507
3.704,1.48143,0.196307
3.704,1.49447,0.016926
3.704,1.50752,-1.20338
3.704,1.52056,-1.50008
3.704,1.5336,-2.50364
3.704,1.54665,-4.23835
3.704,1.55969,-4.09634
3.704,1.57273,-5.95378
3.704,1.58578,-4.1221
3.704,1.59882,-5.09571
3.704,1.61186,-1.42604
3.704,1.62491,1.34807
3.704,1.63795,5.5623
3.704,1.65099,8.32942
3.704,1.66404,5.12149
3.704,1.67708,4.29458
3.704,1.69013,4.19229
3.704,1.70317,2.05386
3.704,1.71621,0.694819
3.704,1.72926,1.00482
3.704,1.7423,0.329637
3.704,1.75534,0.505734
3.704,1.76839,-0.795216
3.704,1.78143,-0.328593
3.704,1.79447,-0.588594
3.704,1.80752,0.890597
3.704,1.82056,0.501631
3.704,1.8336,-0.420962
3.704,1.84665,-0.293131
3.704,1.85969,-0.159016
3.704,1.87273,0.0161916
3.704,1.88578,-0.0781731
3.704,1.89882,0.595611
3.704,1.91186,-0.167535
3.704,1.92491,0.358489
3.704,1.93795,-0.412207
3.704,1.95099,0.0242692
3.704,1.96404,-0.33189
3.704,1.97708,-0.162433
3.704,1.99013,-0.50751
3.704,2.00317,-0.901611
3.704,2.01621,-1.0805
3.704,2.02926,-1.40589
3.704,2.0423,-2.16574
3.704,2.05534,-2.24962
3.704,2.06839,-3.19549
3.704,2.08143,-4.02064
3.704,2.09447,-4.17136
3.704,2.10752,-4.15561
3.704,2.12056,-4.64626
3.704,2.1336,-4.00684
3.704,2.14665,-4.20155
3.704,2.15969,-3.76069
3.704,2.17273,-4.66061
3.704,2.18578,-4.78085
3.704,2.19882,-4.82849
3.704,2.21186,-5.67509
3.704,2.22491,-7.23256
3.704,2.23795,-7.00274
3.704,2.25099,-6.96064
3.704,2.26404,-6.07375
3.704,2.27708,-5.18205
3.704,2.29013,-3.77513
3.704,2.30317,-2.94154
3.704,2.31621,-3.00599
3.704,2.32926,-0.168737
3.704,2.3423,0.311401
3.704,2.35534,1.88316
3.704,2.36839,2.4915
3.71704,1.12926,9.89174
3.71704,1.1423,10.6266
3.71704,1.15534,14.7009
3.71704,1.16839,18.0813
3.71704,1.18143,12.5133
3.71704,1.19447,10.3686
3.71704,1.20752,8.12552
3.71704,1.22056,6.06111
3.71704,1.2336,4.70922
3.71704,1.24665,4.00909
3.71704,1.25969,1.73818
3.71704,1.27273,0.763882
3.71704,1.28578,-1.08464
3.71704,1.29882,-0.123444
3.71704,1.31186,-0.0788319
3.71704,1.32491,0.526158
3.71704,1.33795,-0.462663
3.71704,1.35099,-1.00952
3.71704,1.36404,-0.125474
3.71704,1.37708,1.08024
3.71704,1.39013,-0.0205754
3.71704,1.40317,-0.0912115
3.71704,1.41621,0.247119
3.71704,1.42926,1.14207
3.71704,1.4423,0.609388
3.71704,1.45534,0.604851
3.71704,1.46839,0.326402
3.71704,1.48143,0.045169
3.71704,1.49447,-1.10414
3.71704,1.50752,-1.11903
3.71704,1.52056,-2.54196
3.71704,1.5336,-3.51749
3.71704,1.54665,-4.54138
3.71704,1.55969,-4.19274
3.71704,1.57273,-7.55914
3.71704,1.58578,-5.40395
3.71704,1.59882,-2.25658
3.71704,1.61186,-5.86956
3.71704,1.62491,-3.74653
3.71704,1.63795,1.0152
3.71704,1.65099,1.33605
3.71704,1.66404,-0.118182
3.71704,1.67708,0.688331
3.71704,1.69013,-0.298089
3.71704,1.70317,0.208709
3.71704,1.71621,-0.590406
3.71704,1.72926,-1.1629
3.71704,1.7423,-2.2065
3.71704,1.75534,-1.69356
3.71704,1.76839,-2.31437
3.71704,1.78143,-2.38892
3.71704,1.79447,-2.39033
3.71704,1.80752,-1.40957
3.71704,1.82056,-1.41387
3.71704,1.8336,-1.80825
3.71704,1.84665,-1.47794
3.71704,1.85969,-0.393718
3.71704,1.87273,-0.427674
3.71704,1.88578,-1.23346
3.71704,1.89882,-0.576636
3.71704,1.91186,-0.282984
3.71704,1.92491,0.245989
3.71704,1.93795,-0.0342062
3.71704,1.95099,0.228761
3.71704,1.96404,0.579465
3.71704,1.97708,-0.136841
3.71704,1.99013,-0.0190003
3.71704,2.00317,-0.468082
3.71704,2.01621,-0.0450435
3.71704,2.02926,-0.516193
3.71704,2.0423,-1.33914
3.71704,2.05534,-1.06082
3.71704,2.06839,-2.57613
3.71704,2.08143,-2.51193
3.71704,2.09447,-3.25412
3.71704,2.10752,-3.46406
3.71704,2.12056,-3.97594
3.71704,2.1336,-3.82618
3.71704,2.14665,-4.48129
3.71704,2.15969,-4.86153
3.71704,2.17273,-5.57836
3.71704,2.18578,-6.01538
3.71704,2.19882,-6.4381
3.71704,2.21186,-7.4098
3.71704,2.22491,-8.11772
3.71704,2.23795,-8.26656
3.71704,2.25099,-6.1605
3.71704,2.26404,-6.22829
3.71704,2.27708,-4.32361
3.71704,2.29013,-2.83573
3.71704,2.30317,-2.54531
3.71704,2.31621,-0.736739
3.71704,2.32926,0.975276
3.71704,2.3423,1.8299
3.71704,2.35534,3.12281
3.71704,2.36839,3.1795
3.73008,1.12926,8.68064
3.73008,1.1423,7.99032
3.73008,1.15534,12.046
3.73008,1.16839,13.3501
3.73008,1.18143,14.4583
3.73008,1.19447,11.8807
3.73008,1.20752,10.8084
3.73008,1.22056,8.9696
3.73008,1.2336,5.86353
3.73008,1.24665,4.89233
3.73008,1.25969,2.64577
3.73008,1.27273,1.70916
3.73008,1.28578,0.637924
3.73008,1.29882,-0.379622
3.73008,1.31186,-0.813516
3.73008,1.32491,-0.133097
3.73008,1.33795,-2.22825
3.73008,1.35099,-1.36823
3.73008,1.36404,-0.385869
3.73008,1.37708,-0.866964
3.73008,1.39013,-1.87486
3.73008,1.40317,-0.892327
3.73008,1.41621,-0.858955
3.73008,1.42926,-1.1106
3.73008,1.4423,-0.461853
3.73008,1.45534,-0.866014
3.73008,1.46839,-1.15946
3.73008,1.48143,-2.00076
3.73008,1.49447,-2.00564
3.73008,1.50752,-2.83518
3.73008,1.52056,-3.99771
3.73008,1.5336,-4.53161
3.73008,1.54665,-5.98417
3.73008,1.55969,-6.08604
3.73008,1.57273,-8.84301
3.73008,1.58578,-10.0324
3.73008,1.59882,-9.43525
3.73008,1.61186,-9.10708
3.73008,1.62491,-5.66111
3.73008,1.63795,-1.97043
3.73008,1.65099,-2.45697
3.73008,1.66404,-1.82634
3.73008,1.67708,-2.3934
3.73008,1.69013,-1.98586
3.73008,1.70317,-1.32887
3.73008,1.71621,-2.42165
3.73008,1.72926,-2.60296
3.73008,1.7423,-1.77444
3.73008,1.75534,-1.79255
3.73008,1.76839,-2.64101
3.73008,1.78143,-2.45961
3.73008,1.79447,-2.08987
3.73008,1.80752,-1.72729
3.73008,1.82056,-1.20294
3.73008,1.8336,-2.10859
3.73008,1.84665,-1.41518
3.73008,1.85969,-1.02009
3.73008,1.87273,-1.00106
3.73008,1.88578,-1.0613
3.73008,1.89882,-0.696022
3.73008,1.91186,-0.545422
3.73008,1.92491,0.304994
3.73008,1.93795,-0.15317
3.73008,1.95099,0.312884
3.73008,1.96404,0.0327631
3.73008,1.97708,0.152267
3.73008,1.99013,0.16952
3.73008,2.00317,-0.111766
3.73008,2.01621,0.137273
3.73008,2.02926,-0.495135
3.73008,2.0423,-1.04523
3.73008,2.05534,-0.786134
3.73008,2.06839,-1.90058
3.73008,2.08143,-2.14291
3.73008,2.09447,-2.19233
3.73008,2.10752,-2.95246
3.73008,2.12056,-3.48903
3.73008,2.1336,-3.56336
3.73008,2.14665,-4.32546
3.73008,2.15969,-4.43745
3.73008,2.17273,-5.50271
3.73008,2.18578,-5.88929
3.73008,2.19882,-6.5873
3.73008,2.21186,-7.28746
3.73008,2.22491,-7.24228
3.73008,2.23795,-7.05685
3.73008,2.25099,-5.68644
3.73008,2.26404,-5.01009
3.73008,2.27708,-4.22042
3.73008,2.29013,-3.02334
3.73008,2.30317,-1.77438
3.73008,2.31621,-0.703404
3.73008,2.32926,0.784968
3.73008,2.3423,1.36959
3.73008,2.35534,2.49208
3.73008,2.36839,3.47182
3.74313,1.12926,7.19238
3.74313,1.1423,6.61174
3.74313,1.15534,9.18063
3.74313,1.16839,11.5046
3.74313,1.18143,12.283
3.74313,1.19447,11.769
3.74313,1.20752,10.4334
3.74313,1.22056,8.06236
3.74313,1.2336,7.12848
3.74313,1.24665,4.67513
3.74313,1.25969,4.27501
3.74313,1.27273,2.81739
3.74313,1.28578,1.71564
3.74313,1.29882,0.652264
3.74313,1.31186,0.1225
3.74313,1.32491,0.0288904
3.74313,1.33795,-1.03432
3.74313,1.35099,-0.918884
3.74313,1.36404,-1.44976
3.74313,1.37708,0.109419
3.74313,1.39013,-0.408785
3.74313,1.40317,-0.716157
3.74313,1.41621,-0.170387
3.74313,1.42926,-0.640256
3.74313,1.4423,-0.332821
3.74313,1.45534,-1.09682
3.74313,1.46839,-1.50309
3.74313,1.48143,-1.78705
3.74313,1.49447,-3.58579
3.74313,1.50752,-3.31815
3.74313,1.52056,-4.55662
3.74313,1.5336,-5.50209
3.74313,1.54665,-6.71359
3.74313,1.55969,-7.85252
3.74313,1.57273,-9.96213
3.74313,1.58578,-10.7796
3.74313,1.59882,-13.2429
3.74313,1.61186,-11.9421
3.74313,1.62491,-10.2579
3.74313,1.63795,-7.43464
3.74313,1.65099,-7.18635
3.74313,1.66404,-5.62646
3.74313,1.67708,-4.70959
3.74313,1.69013,-4.69787
3.74313,1.70317,-4.52167
3.74313,1.71621,-5.22451
3.74313,1.72926,-4.13811
3.74313,1.7423,-5.17263
3.74313,1.75534,-3.8549
3.74313,1.76839,-4.26765
3.74313,1.78143,-3.99624
3.74313,1.79447,-3.40935
3.74313,1.80752,-2.97764
3.74313,1.82056,-2.97952
3.74313,1.8336,-2.54003
3.74313,1.84665,-2.09915
3.74313,1.85969,-2.09972
3.74313,1.87273,-1.4073
3.74313,1.88578,-1.45069
3.74313,1.89882,-1.03228
3.74313,1.91186,-0.184117
3.74313,1.92491,0.0249731
3.74313,1.93795,-0.021809
3.74313,1.95099,0.183663
3.74313,1.96404,0.378832
3.74313,1.97708,0.561122
3.74313,1.99013,0.498945
3.74313,2.00317,0.524138
3.74313,2.01621,0.440594
3.74313,2.02926,0.497113
3.74313,2.0423,-0.274559
3.74313,2.05534,-0.109895
3.74313,2.06839,-1.08643
3.74313,2.08143,-1.17582
3.74313,2.09447,-1.85421
3.74313,2.10752,-2.40778
3.74313,2.12056,-3.59686
3.74313,2.1336,-4.06447
3.74313,2.14665,-4.88017
3.74313,2.15969,-5.08352
3.74313,2.17273,-6.35205
3.74313,2.18578,-6.71222
3.74313,2.19882,-7.38605
3.74313,2.21186,-8.45427
3.74313,2.22491,-7.87347
3.74313,2.23795,-7.39015
3.74313,2.25099,-4.81027
3.74313,2.26404,-4.5053
3.74313,2.27708,-3.49282
3.74313,2.29013,-2.02319
3.74313,2.30317,-1.44658
3.74313,2.31621,-0.157986
3.74313,2.32926,1.21508
3.74313,2.3423,2.08139
3.74313,2.35534,3.2764
3.74313,2.36839,3.94747
3.75617,1.12926,6.48696
3.75617,1.1423,6.02812
3.75617,1.15534,7.72038
3.75617,1.16839,9.94862
3.75617,1.18143,11.4417
3.75617,1.19447,11.0535
3.75617,1.20752,11.5742
3.75617,1.22056,9.05283
3.75617,1.2336,8.03573
3.75617,1.24665,6.28249
3.75617,1.25969,4.9475
3.75617,1.27273,3.36509
3.75617,1.28578,2.69932
3.75617,1.29882,0.548721
3.75617,1.31186,1.20773
3.75617,1.32491,1.36744
3.75617,1.33795,-0.874697
3.75617,1.35099,-0.986835
3.75617,1.36404,0.811666
3.75617,1.37708,-0.0385892
3.75617,1.39013,0.476315
3.75617,1.40317,0.705037
3.75617,1.41621,-0.825039
3.75617,1.42926,-0.480126
3.75617,1.4423,-0.59886
3.75617,1.45534,-0.885652
3.75617,1.46839,-2.2226
3.75617,1.48143,-2.38375
3.75617,1.49447,-4.18337
3.75617,1.50752,-3.56134
3.75617,1.52056,-5.27125
3.75617,1.5336,-6.14906
3.75617,1.54665,-8.35006
3.75617,1.55969,-8.32566
3.75617,1.57273,-10.0607
3.75617,1.58578,-12.6502
3.75617,1.59882,-12.3651
3.75617,1.61186,-12.4809
3.75617,1.62491,-12.1412
3.75617,1.63795,-9.15744
3.75617,1.65099,-8.59528
3.75617,1.66404,-7.30719
3.75617,1.67708,-7.9317
3.75617,1.69013,-6.1543
3.75617,1.70317,-6.08658
3.75617,1.71621,-6.33783
3.75617,1.72926,-6.09964
3.75617,1.7423,-4.87781
3.75617,1.75534,-4.30982
3.75617,1.76839,-4.4838
3.75617,1.78143,-4.46765
3.75617,1.79447,-3.83381
3.75617,1.80752,-3.06918
3.75617,1.82056,-3.12673
3.75617,1.8336,-2.82133
3.75617,1.84665,-2.54716
3.75617,1.85969,-2.17404
3.75617,1.87273,-1.57307
3.75617,1.88578,-1.40163
3.75617,1.89882,-0.962029
3.75617,1.91186,-0.493456
3.75617,1.92491,0.0868159
3.75617,1.93795,0.420234
3.75617,1.95099,0.870654
3.75617,1.96404,1.04115
3.75617,1.97708,0.684678
3.75617,1.99013,0.886865
3.75617,2.00317,0.97355
3.75617,2.01621,1.38628
3.75617,2.02926,0.902687
3.75617,2.0423,0.603288
3.75617,2.05534,0.24867
3.75617,2.06839,-0.609055
3.75617,2.08143,-1.24895
3.75617,2.09447,-1.63444
3.75617,2.10752,-2.3658
3.75617,2.12056,-3.50055
3.75617,2.1336,-4.06041
3.75617,2.14665,-5.32061
3.75617,2.15969,-4.84271
3.75617,2.17273,-6.37034
3.75617,2.18578,-6.26928
3.75617,2.19882,-6.78821
3.75617,2.21186,-7.50597
3.75617,2.22491,-6.56946
3.75617,2.23795,-5.85518
3.75617,2.25099,-4.32734
3.75617,2.26404,-3.33762
3.75617,2.27708,-2.21014
3.75617,2.29013,-0.943803
3.75617,2.30317,0.176806
3.75617,2.31621,1.01609
3.75617,2.32926,2.17343
3.75617,2.3423,3.03962
3.75617,2.35534,3.95938
3.75617,2.36839,4.41688
3.76922,1.12926,5.76497
3.76922,1.1423,4.56137
3.76922,1.15534,6.44672
3.76922,1.16839,7.52533
3.76922,1.18143,9.1461
3.76922,1.19447,9.01079
3.76922,1.20752,11.8852
3.76922,1.22056,10.6163
3.76922,1.2336,10.2715
3.76922,1.24665,9.11395
3.76922,1.25969,6.2846
3.76922,1.27273,5.82617
3.76922,1.28578,4.97659
3.76922,1.29882,4.0354
3.76922,1.31186,5.06642
3.76922,1.32491,2.82146
3.76922,1.33795,0.672018
3.76922,1.35099,1.30331
3.76922,1.36404,5.34237
3.76922,1.37708,3.16161
3.76922,1.39013,1.79978
3.76922,1.40317,1.63563
3.76922,1.41621,-1.85682
3.76922,1.42926,-0.269318
3.76922,1.4423,-1.77979
3.76922,1.45534,-3.88963
3.76922,1.46839,-4.30707
3.76922,1.48143,-4.17634
3.76922,1.49447,-5.95697
3.76922,1.50752,-5.88785
3.76922,1.52056,-7.10617
3.76922,1.5336,-8.98036
3.76922,1.54665,-8.74583
3.76922,1.55969,-9.54415
3.76922,1.57273,-10.8
3.76922,1.58578,-15.3743
3.76922,1.59882,-12.9056
3.76922,1.61186,-15.1099
3.76922,1.62491,-13.1429
3.76922,1.63795,-13.8984
3.76922,1.65099,-12.707
3.76922,1.66404,-11.888
3.76922,1.67708,-8.34048
3.76922,1.69013,-8.12563
3.76922,1.70317,-6.82755
3.76922,1.71621,-7.81218
3.76922,1.72926,-6.43533
3.76922,1.7423,-5.9216
3.76922,1.75534,-4.18954
3.76922,1.76839,-5.5552
3.76922,1.78143,-5.01225
3.76922,1.79447,-4.17388
3.76922,1.80752,-2.896
3.76922,1.82056,-3.38824
3.76922,1.8336,-2.64449
3.76922,1.84665,-2.48923
3.76922,1.85969,-0.431852
3.76922,1.87273,-1.61826
3.76922,1.88578,-0.47606
3.76922,1.89882,-0.599731
3.76922,1.91186,-0.890216
3.76922,1.92491,-0.249271
3.76922,1.93795,0.80129
3.76922,1.95099,0.258657
3.76922,1.96404,0.190889
3.76922,1.97708,0.836607
3.76922,1.99013,0.471867
3.76922,2.00317,0.104616
3.76922,2.01621,-0.536036
3.76922,2.02926,0.919332
3.76922,2.0423,-0.0879728
3.76922,2.05534,-0.0627443
3.76922,2.06839,-1.25653
3.76922,2.08143,-1.94053
3.76922,2.09447,-3.17313
3.76922,2.10752,-4.03275
3.76922,2.12056,-4.33447
3.76922,2.1336,-5.66
3.76922,2.14665,-6.6679
3.76922,2.15969,-6.26457
3.76922,2.17273,-7.16192
3.76922,2.18578,-7.29921
3.76922,2.19882,-8.42308
3.76922,2.21186,-8.6085
3.76922,2.22491,-7.14818
3.76922,2.23795,-6.57647
3.76922,2.25099,-4.0629
3.76922,2.26404,-3.45171
3.76922,2.27708,-2.10966
3.76922,2.29013,-1.1908
3.76922,2.30317,0.0850837
3.76922,2.31621,0.878198
3.76922,2.32926,2.15319
3.76922,2.3423,2.87669
3.76922,2.35534,4.46692
3.76922,2.36839,4.68402
3.78226,1.12926,5.5057
3.78226,1.1423,3.92069
3.78226,1.15534,4.88784
3.78226,1.16839,5.65561
3.78226,1.18143,6.21422
3.78226,1.19447,7.55426
3.78226,1.20752,7.9746
3.78226,1.22056,7.18417
3.78226,1.2336,8.63196
3.78226,1.24665,9.30427
3.78226,1.25969,8.59853
3.78226,1.27273,8.17338
3.78226,1.28578,7.91082
3.78226,1.29882,8.03717
3.78226,1.31186,8.36032
3.78226,1.32491,7.00201
3.78226,1.33795,6.71758
3.78226,1.35099,7.2446
3.78226,1.36404,10.7616
3.78226,1.37708,4.19968
3.78226,1.39013,4.97951
3.78226,1.40317,3.73593
3.78226,1.41621,1.34039
3.78226,1.42926,-0.114939
3.78226,1.4423,-2.0973
3.78226,1.45534,-4.74577
3.78226,1.46839,-4.11253
3.78226,1.48143,-6.0939
3.78226,1.49447,-6.86033
3.78226,1.50752,-7.25783
3.78226,1.52056,-7.88285
3.78226,1.5336,-8.68424
3.78226,1.54665,-8.85145
3.78226,1.55969,-10.6432
3.78226,1.57273,-10.0053
3.78226,1.58578,-12.1838
3.78226,1.59882,-14.5882
3.78226,1.61186,-14.9351
3.78226,1.62491,-15.0021
3.78226,1.63795,-17.3606
3.78226,1.65099,-16.3551
3.78226,1.66404,-15.9744
3.78226,1.67708,-12.6636
3.78226,1.69013,-12.5376
3.78226,1.70317,-10.9682
3.78226,1.71621,-10.68
3.78226,1.72926,-9.2044
3.78226,1.7423,-9.29775
3.78226,1.75534,-7.63316
3.78226,1.76839,-6.08703
3.78226,1.78143,-6.33148
3.78226,1.79447,-4.67337
3.78226,1.80752,-4.10052
3.78226,1.82056,-4.33445
3.78226,1.8336,-3.01597
3.78226,1.84665,-2.52502
3.78226,1.85969,-2.56571
3.78226,1.87273,-1.64892
3.78226,1.88578,-1.24255
3.78226,1.89882,-1.03732
3.78226,1.91186,-0.716538
3.78226,1.92491,-0.00772106
3.78226,1.93795,-0.0131731
3.78226,1.95099,0.506078
3.78226,1.96404,0.205995
3.78226,1.97708,0.442371
3.78226,1.99013,0.386643
3.78226,2.00317,0.55874
3.78226,2.01621,0.672741
3.78226,2.02926,0.439428
3.78226,2.0423,0.322755
3.78226,2.05534,0.154292
3.78226,2.06839,-0.888366
3.78226,2.08143,-1.37067
3.78226,2.09447,-2.11335
3.78226,2.10752,-3.40541
3.78226,2.12056,-4.42842
3.78226,2.1336,-5.0687
3.78226,2.14665,-5.96137
3.78226,2.15969,-6.72567
3.78226,2.17273,-7.34236
3.78226,2.18578,-7.50577
3.78226,2.19882,-8.7148
3.78226,2.21186,-8.40245
3.78226,2.22491,-7.45029
3.78226,2.23795,-6.93894
3.78226,2.25099,-4.83493
3.78226,2.26404,-4.10718
3.78226,2.27708,-2.61018
3.78226,2.29013,-2.03364
3.78226,2.30317,-0.59252
3.78226,2.31621,0.615566
3.78226,2.32926,1.55906
3.78226,2.3423,2.61062
3.78226,2.35534,3.7938
3.78226,2.36839,4.56273
3.7953,1.12926,4.95379
3.7953,1.1423,3.93623
3.7953,1.15534,4.7816
3.7953,1.16839,5.40697
3.7953,1.18143,5.88551
3.7953,1.19447,6.54378
3.7953,1.20752,7.98576
3.7953,1.22056,9.29685
3.7953,1.2336,9.32524
3.7953,1.24665,10.5246
3.7953,1.25969,9.89302
3.7953,1.27273,9.87741
3.7953,1.28578,10.2066
3.7953,1.29882,10.6941
3.7953,1.31186,11.5563
3.7953,1.32491,9.75653
3.7953,1.33795,18.6114
3.7953,1.35099,8.2138
3.7953,1.36404,3.55447
3.7953,1.37708,2.39553
3.7953,1.39013,0.771103
3.7953,1.40317,-3.07346
3.7953,1.41621,-2.58656
3.7953,1.42926,-5.05332
3.7953,1.4423,-4.76612
3.7953,1.45534,-5.89136
3.7953,1.46839,-6.77082
3.7953,1.48143,-7.70055
3.7953,1.49447,-7.59746
3.7953,1.50752,-7.48743
3.7953,1.52056,-8.37992
3.7953,1.5336,-8.69112
3.7953,1.54665,-8.99149
3.7953,1.55969,-10.0649
3.7953,1.57273,-8.88543
3.7953,1.58578,-11.2924
3.7953,1.59882,-11.8071
3.7953,1.61186,-12.4265
3.7953,1.62491,-12.3841
3.7953,1.63795,-15.0277
3.7953,1.65099,-13.5175
3.7953,1.66404,-13.8492
3.7953,1.67708,-12.2112
3.7953,1.69013,-12.4901
3.7953,1.70317,-10.4597
3.7953,1.71621,-8.67886
3.7953,1.72926,-9.04611
3.7953,1.7423,-7.57211
3.7953,1.75534,-7.43007
3.7953,1.76839,-6.08999
3.7953,1.78143,-5.63409
3.7953,1.79447,-4.31502
3.7953,1.80752,-3.71133
3.7953,1.82056,-4.05682
3.7953,1.8336,-2.71075
3.7953,1.84665,-2.37785
3.7953,1.85969,-2.13999
3.7953,1.87273,-1.54984
3.7953,1.88578,-1.36011
3.7953,1.89882,-0.834215
3.7953,1.91186,-0.459565
3.7953,1.92491,-0.0722392
3.7953,1.93795,0.100227
3.7953,1.95099,0.273164
3.7953,1.96404,0.743088
3.7953,1.97708,0.685846
3.7953,1.99013,0.80968
3.7953,2.00317,0.777114
3.7953,2.01621,1.83165
3.7953,2.02926,0.752672
3.7953,2.0423,0.895707
3.7953,2.05534,0.199352
3.7953,2.06839,-0.578989
3.7953,2.08143,-1.97816
3.7953,2.09447,-3.03471
3.7953,2.10752,-3.52362
3.7953,2.12056,-4.95035
3.7953,2.1336,-6.24341
3.7953,2.14665,-6.82883
3.7953,2.15969,-7.38086
3.7953,2.17273,-8.20314
3.7953,2.18578,-7.41209
3.7953,2.19882,-8.57622
3.7953,2.21186,-8.32232
3.7953,2.22491,-7.08941
3.7953,2.23795,-5.75224
3.7953,2.25099,-4.08324
3.7953,2.26404,-3.38752
3.7953,2.27708,-1.5712
3.7953,2.29013,-0.046954
3.7953,2.30317,0.744743
3.7953,2.31621,1.64926
3.7953,2.32926,2.42529
3.7953,2.3423,4.0085
3.7953,2.35534,4.86742
3.7953,2.36839,5.00744
3.80835,1.12926,4.59686
3.80835,1.1423,3.86086
3.80835,1.15534,4.19383
3.80835,1.16839,5.51874
3.80835,1.18143,5.32948
3.80835,1.19447,6.34266
3.80835,1.20752,6.2071
3.80835,1.22056,8.39397
3.80835,1.2336,7.96411
3.80835,1.24665,8.19041
3.80835,1.25969,10.6672
3.80835,1.27273,9.87199
3.80835,1.28578,9.46166
3.80835,1.29882,9.48159
3.80835,1.31186,10.6479
3.80835,1.32491,10.9759
3.80835,1.33795,8.5188
3.80835,1.35099,7.42217
3.80835,1.36404,5.49023
3.80835,1.37708,0.668237
3.80835,1.39013,-3.38698
3.80835,1.40317,-2.20467
3.80835,1.41621,-3.69665
3.80835,1.42926,-6.2245
3.80835,1.4423,-6.86956
3.80835,1.45534,-6.88808
3.80835,1.46839,-6.82179
3.80835,1.48143,-7.32759
3.80835,1.49447,-7.80075
3.80835,1.50752,-7.4045
3.80835,1.52056,-8.12222
3.80835,1.5336,-8.15621
3.80835,1.54665,-8.25284
3.80835,1.55969,-9.19821
3.80835,1.57273,-8.10586
3.80835,1.58578,-10.2021
3.80835,1.59882,-12.056
3.80835,1.61186,-11.1886
3.80835,1.62491,-11.1586
3.80835,1.63795,-13.3353
3.80835,1.65099,-11.9574
3.80835,1.66404,-12.5362
3.80835,1.67708,-10.5897
3.80835,1.69013,-11.9287
3.80835,1.70317,-9.3236
3.80835,1.71621,-7.29761
3.80835,1.72926,-8.26691
3.80835,1.7423,-5.43848
3.80835,1.75534,-5.74598
3.80835,1.76839,-4.77246
3.80835,1.78143,-4.77988
3.80835,1.79447,-4.09421
3.80835,1.80752,-3.13991
3.80835,1.82056,-1.73402
3.80835,1.8336,-2.11249
3.80835,1.84665,-1.56849
3.80835,1.85969,-1.30877
3.80835,1.87273,-1.35633
3.80835,1.88578,-0.717482
3.80835,1.89882,-0.50693
3.80835,1.91186,-0.184493
3.80835,1.92491,-0.0791123
3.80835,1.93795,0.728023
3.80835,1.95099,0.837186
3.80835,1.96404,1.27124
3.80835,1.97708,0.63178
3.80835,1.99013,0.773499
3.80835,2.00317,1.11066
3.80835,2.01621,1.11244
3.80835,2.02926,0.748723
3.80835,2.0423,0.679862
3.80835,2.05534,-0.115697
3.80835,2.06839,-1.28998
3.80835,2.08143,-2.00377
3.80835,2.09447,-3.12041
3.80835,2.10752,-4.49493
3.80835,2.12056,-5.69676
3.80835,2.1336,-5.94693
3.80835,2.14665,-7.31904
3.80835,2.15969,-7.3192
3.80835,2.17273,-8.33702
3.80835,2.18578,-8.16638
3.80835,2.19882,-8.04279
3.80835,2.21186,-7.3547
3.80835,2.22491,-6.26754
3.80835,2.23795,-5.35638
3.80835,2.25099,-3.38591
3.80835,2.26404,-3.00962
3.80835,2.27708,-1.11214
3.80835,2.29013,0.683977
3.80835,2.30317,1.27432
3.80835,2.31621,2.26224
3.80835,2.32926,2.91117
3.80835,2.3423,4.49218
3.80835,2.35534,5.19645
3.80835,2.36839,5.46902
3.82139,1.12926,4.60894
3.82139,1.1423,4.06542
3.82139,1.15534,4.09848
3.82139,1.16839,5.08705
3.82139,1.18143,5.69368
3.82139,1.19447,5.242
3.82139,1.20752,6.62739
3.82139,1.22056,6.61215
3.82139,1.2336,7.23513
3.82139,1.24665,9.1206
3.82139,1.25969,8.0852
3.82139,1.27273,9.62767
3.82139,1.28578,7.81177
3.82139,1.29882,10.6844
3.82139,1.31186,8.72092
3.82139,1.32491,9.76432
3.82139,1.33795,9.07199
3.82139,1.35099,7.90763
3.82139,1.36404,2.91336
3.82139,1.37708,0.383331
3.82139,1.39013,-1.16621
3.82139,1.40317,-3.67785
3.82139,1.41621,-5.49157
3.82139,1.42926,-5.71177
3.82139,1.4423,-7.87463
3.82139,1.45534,-7.81626
3.82139,1.46839,-8.50081
3.82139,1.48143,-7.98846
3.82139,1.49447,-8.09016
3.82139,1.50752,-7.99612
3.82139,1.52056,-7.95273
3.82139,1.5336,-8.20439
3.82139,1.54665,-7.54581
3.82139,1.55969,-8.40533
3.82139,1.57273,-8.08816
3.82139,1.58578,-8.51239
3.82139,1.59882,-9.60116
3.82139,1.61186,-9.2422
3.82139,1.62491,-9.79519
3.82139,1.63795,-9.55513
3.82139,1.65099,-10.5264
3.82139,1.66404,-9.8131
3.82139,1.67708,-9.56828
3.82139,1.69013,-10.6145
3.82139,1.70317,-9.22093
3.82139,1.71621,-9.52681
3.82139,1.72926,-7.97393
3.82139,1.7423,-7.4165
3.82139,1.75534,-5.70163
3.82139,1.76839,-5.39521
3.82139,1.78143,-4.36767
3.82139,1.79447,-3.87719
3.82139,1.80752,-3.33888
3.82139,1.82056,-2.64238
3.82139,1.8336,-2.12325
3.82139,1.84665,-1.6121
3.82139,1.85969,-1.80609
3.82139,1.87273,-1.44091
3.82139,1.88578,-1.01494
3.82139,1.89882,-0.804184
3.82139,1.91186,-0.571615
3.82139,1.92491,-0.212925
3.82139,1.93795,-0.0605376
3.82139,1.95099,0.239118
3.82139,1.96404,0.234811
3.82139,1.97708,0.268112
3.82139,1.99013,0.552012
3.82139,2.00317,0.420292
3.82139,2.01621,0.980635
3.82139,2.02926,0.336493
3.82139,2.0423,0.217171
3.82139,2.05534,-0.739916
3.82139,2.06839,-1.14223
3.82139,2.08143,-2.24226
3.82139,2.09447,-3.50376
3.82139,2.10752,-4.18739
3.82139,2.12056,-5.67995
3.82139,2.1336,-6.41901
3.82139,2.14665,-7.50852
3.82139,2.15969,-8.0386
3.82139,2.17273,-8.68227
3.82139,2.18578,-8.60087
3.82139,2.19882,-8.7932
3.82139,2.21186,-7.96335
3.82139,2.22491,-7.14423
3.82139,2.23795,-6.23549
3.82139,2.25099,-4.82786
3.82139,2.26404,-3.61265
3.82139,2.27708,-2.03747
3.82139,2.29013,-0.917171
3.82139,2.30317,0.362043
3.82139,2.31621,1.69041
3.82139,2.32926,2.55309
3.82139,2.3423,3.65363
3.82139,2.35534,4.46449
3.82139,2.36839,5.16002
3.83443,1.12926,4.75621
3.83443,1.1423,3.90349
3.83443,1.15534,4.34731
3.83443,1.16839,5.66104
3.83443,1.18143,5.92361
3.83443,1.19447,6.93654
3.83443,1.20752,5.51114
3.83443,1.22056,7.28694
3.83443,1.2336,7.98918
3.83443,1.24665,7.0003
3.83443,1.25969,7.99883
3.83443,1.27273,8.64005
3.83443,1.28578,8.1467
3.83443,1.29882,7.85622
3.83443,1.31186,6.15598
3.83443,1.32491,3.98464
3.83443,1.33795,3.88239
3.83443,1.35099,0.849495
3.83443,1.36404,-1.79805
3.83443,1.37708,-4.12479
3.83443,1.39013,-5.76133
3.83443,1.40317,-9.4395
3.83443,1.41621,-9.22482
3.83443,1.42926,-11.3296
3.83443,1.4423,-9.31962
3.83443,1.45534,-12.1187
3.83443,1.46839,-9.21747
3.83443,1.48143,-9.17953
3.83443,1.49447,-9.32117
3.83443,1.50752,-8.08657
3.83443,1.52056,-8.38709
3.83443,1.5336,-8.2559
3.83443,1.54665,-7.80802
3.83443,1.55969,-7.82706
3.83443,1.57273,-7.26392
3.83443,1.58578,-8.14576
3.83443,1.59882,-9.69185
3.83443,1.61186,-8.56921
3.83443,1.62491,-8.96095
3.83443,1.63795,-10.6203
3.83443,1.65099,-9.10837
3.83443,1.66404,-10.0337
3.83443,1.67708,-8.09904
3.83443,1.69013,-10.9789
3.83443,1.70317,-9.78078
3.83443,1.71621,-7.23515
3.83443,1.72926,-8.42778
3.83443,1.7423,-6.19704
3.83443,1.75534,-7.49619
3.83443,1.76839,-4.59057
3.83443,1.78143,-3.84959
3.83443,1.79447,-3.95852
3.83443,1.80752,-1.97216
3.83443,1.82056,-2.96956
3.83443,1.8336,-1.6196
3.83443,1.84665,-1.11572
3.83443,1.85969,-1.89736
3.83443,1.87273,-0.988266
3.83443,1.88578,-0.83107
3.83443,1.89882,-0.505208
3.83443,1.91186,-0.40176
3.83443,1.92491,-0.152861
3.83443,1.93795,0.00869312
3.83443,1.95099,0.232168
3.83443,1.96404,0.386628
3.83443,1.97708,0.319745
3.83443,1.99013,0.338184
3.83443,2.00317,0.335642
3.83443,2.01621,0.30636
3.83443,2.02926,0.252077
3.83443,2.0423,-0.359363
3.83443,2.05534,-1.01356
3.83443,2.06839,-1.38494
3.83443,2.08143,-2.75049
3.83443,2.09447,-3.32542
3.83443,2.10752,-4.50546
3.83443,2.12056,-5.94783
3.83443,2.1336,-6.9991
3.83443,2.14665,-7.66131
3.83443,2.15969,-8.69528
3.83443,2.17273,-9.01531
3.83443,2.18578,-8.85196
3.83443,2.19882,-9.06973
3.83443,2.21186,-9.12598
3.83443,2.22491,-7.99806
3.83443,2.23795,-6.71713
3.83443,2.25099,-5.61341
3.83443,2.26404,-4.6278
3.83443,2.27708,-2.81357
3.83443,2.29013,-1.78545
3.83443,2.30317,0.0709918
3.83443,2.31621,1.57293
3.83443,2.32926,2.97742
3.83443,2.3423,3.91447
3.83443,2.35534,5.10405
3.83443,2.36839,5.49628
3.84748,1.12926,4.55731
3.84748,1.1423,4.52463
3.84748,1.15534,4.6559
3.84748,1.16839,5.00772
3.84748,1.18143,5.4042
3.84748,1.19447,5.83603
3.84748,1.20752,6.47201
3.84748,1.22056,6.68096
3.84748,1.2336,7.0112
3.84748,1.24665,7.76328
3.84748,1.25969,8.75078
3.84748,1.27273,8.74978
3.84748,1.28578,7.80359
3.84748,1.29882,7.31801
3.84748,1.31186,4.48561
3.84748,1.32491,3.61039
3.84748,1.33795,0.81316
3.84748,1.35099,-1.89444
3.84748,1.36404,-6.23088
3.84748,1.37708,-5.51917
3.84748,1.39013,-10.4827
3.84748,1.40317,-12.8546
3.84748,1.41621,-11.4866
3.84748,1.42926,-12.8926
3.84748,1.4423,-10.395
3.84748,1.45534,-11.558
3.84748,1.46839,-9.82333
3.84748,1.48143,-8.66739
3.84748,1.49447,-8.02679
3.84748,1.50752,-7.67914
3.84748,1.52056,-7.4833
3.84748,1.5336,-7.08767
3.84748,1.54665,-6.13695
3.84748,1.55969,-7.15653
3.84748,1.57273,-6.72555
3.84748,1.58578,-7.26896
3.84748,1.59882,-8.52286
3.84748,1.61186,-7.55722
3.84748,1.62491,-6.96908
3.84748,1.63795,-8.33448
3.84748,1.65099,-8.42029
3.84748,1.66404,-8.53316
3.84748,1.67708,-6.99709
3.84748,1.69013,-8.78308
3.84748,1.70317,-8.07273
3.84748,1.71621,-6.37701
3.84748,1.72926,-6.82434
3.84748,1.7423,-5.6043
3.84748,1.75534,-4.71816
3.84748,1.76839,-3.25692
3.84748,1.78143,-2.9487
3.84748,1.79447,-2.3573
3.84748,1.80752,-2.0592
3.84748,1.82056,-1.55627
3.84748,1.8336,-1.05712
3.84748,1.84665,-0.567838
3.84748,1.85969,-0.700505
3.84748,1.87273,-0.392215
3.84748,1.88578,-0.323329
3.84748,1.89882,-0.530438
3.84748,1.91186,-0.169904
3.84748,1.92491,-0.00126496
3.84748,1.93795,0.766997
3.84748,1.95099,0.65868
3.84748,1.96404,0.592508
3.84748,1.97708,0.306641
3.84748,1.99013,0.562501
3.84748,2.00317,0.726909
3.84748,2.01621,0.47008
3.84748,2.02926,0.30617
3.84748,2.0423,-0.419083
3.84748,2.05534,-1.40818
3.84748,2.06839,-1.94266
3.84748,2.08143,-3.05327
3.84748,2.09447,-4.09442
3.84748,2.10752,-5.04141
3.84748,2.12056,-6.69925
3.84748,2.1336,-7.90289
3.84748,2.14665,-8.58705
3.84748,2.15969,-8.86449
3.84748,2.17273,-9.70655
3.84748,2.18578,-9.13107
3.84748,2.19882,-9.71851
3.84748,2.21186,-8.61374
3.84748,2.22491,-7.74896
3.84748,2.23795,-7.08471
3.84748,2.25099,-5.11548
3.84748,2.26404,-4.23667
3.84748,2.27708,-1.74767
3.84748,2.29013,-0.848631
3.84748,2.30317,0.633136
3.84748,2.31621,2.13519
3.84748,2.32926,3.07849
3.84748,2.3423,4.6865
3.84748,2.35534,5.3661
3.84748,2.36839,5.87164
3.86052,1.12926,5.03459
3.86052,1.1423,4.53186
3.86052,1.15534,5.05238
3.86052,1.16839,5.79133
3.86052,1.18143,5.53048
3.86052,1.19447,6.29147
3.86052,1.20752,6.13208
3.86052,1.22056,6.52688
3.86052,1.2336,7.41961
3.86052,1.24665,7.16132
3.86052,1.25969,7.56938
3.86052,1.27273,8.6142
3.86052,1.28578,5.94551
3.86052,1.29882,5.54825
3.86052,1.31186,2.95567
3.86052,1.32491,1.18831
3.86052,1.33795,-1.54297
3.86052,1.35099,-4.58791
3.86052,1.36404,-6.59674
3.86052,1.37708,-9.18331
3.86052,1.39013,-10.184
3.86052,1.40317,-11.8591
3.86052,1.41621,-13.2461
3.86052,1.42926,-12.4698
3.86052,1.4423,-10.8994
3.86052,1.45534,-11.6574
3.86052,1.46839,-9.74829
3.86052,1.48143,-9.90986
3.86052,1.49447,-7.92454
3.86052,1.50752,-7.9919
3.86052,1.52056,-7.81055
3.86052,1.5336,-6.59865
3.86052,1.54665,-6.70778
3.86052,1.55969,-6.68533
3.86052,1.57273,-6.05714
3.86052,1.58578,-6.42112
3.86052,1.59882,-6.74635
3.86052,1.61186,-6.30365
3.86052,1.62491,-6.31493
3.86052,1.63795,-6.94382
3.86052,1.65099,-6.86594
3.86052,1.66404,-6.25733
3.86052,1.67708,-5.81056
3.86052,1.69013,-6.20601
3.86052,1.70317,-5.85561
3.86052,1.71621,-4.71451
3.86052,1.72926,-4.54608
3.86052,1.7423,-3.75803
3.86052,1.75534,-2.0152
3.86052,1.76839,-1.84959
3.86052,1.78143,-1.02253
3.86052,1.79447,-1.17276
3.86052,1.80752,-1.2483
3.86052,1.82056,-1.31656
3.86052,1.8336,-0.964775
3.86052,1.84665,-0.216747
3.86052,1.85969,-0.569239
3.86052,1.87273,-0.257008
3.86052,1.88578,-0.324195
3.86052,1.89882,-0.386107
3.86052,1.91186,-0.676755
3.86052,1.92491,-0.159614
3.86052,1.93795,0.157236
3.86052,1.95099,0.319618
3.86052,1.96404,0.391461
3.86052,1.97708,0.195823
3.86052,1.99013,0.158412
3.86052,2.00317,0.43667
3.86052,2.01621,0.103211
3.86052,2.02926,-0.449055
3.86052,2.0423,-0.633361
3.86052,2.05534,-1.36046
3.86052,2.06839,-1.68532
3.86052,2.08143,-3.47097
3.86052,2.09447,-4.10111
3.86052,2.10752,-5.54949
3.86052,2.12056,-7.16111
3.86052,2.1336,-7.81832
3.86052,2.14665,-9.20835
3.86052,2.15969,-9.2162
3.86052,2.17273,-9.8957
3.86052,2.18578,-10.1618
3.86052,2.19882,-10.0628
3.86052,2.21186,-9.34265
3.86052,2.22491,-8.52949
3.86052,2.23795,-7.33333
3.86052,2.25099,-6.1514
3.86052,2.26404,-5.39557
3.86052,2.27708,-3.41433
3.86052,2.29013,-2.25918
3.86052,2.30317,-0.418603
3.86052,2.31621,1.03792
3.86052,2.32926,2.43399
3.86052,2.3423,2.8594
3.86052,2.35534,4.76976
3.86052,2.36839,5.58476
3.87356,1.12926,5.44127
3.87356,1.1423,4.87471
3.87356,1.15534,6.20084
3.87356,1.16839,6.95031
3.87356,1.18143,7.42843
3.87356,1.19447,8.08556
3.87356,1.20752,7.4547
3.87356,1.22056,8.87163
3.87356,1.2336,9.25512
3.87356,1.24665,10.294
3.87356,1.25969,9.67603
3.87356,1.27273,10.778
3.87356,1.28578,8.82871
3.87356,1.29882,6.50977
3.87356,1.31186,1.62113
3.87356,1.32491,0.639253
3.87356,1.33795,-2.24869
3.87356,1.35099,-4.80233
3.87356,1.36404,-7.69914
3.87356,1.37708,-14.0071
3.87356,1.39013,-15.6818
3.87356,1.40317,-15.949
3.87356,1.41621,-13.4649
3.87356,1.42926,-15.2328
3.87356,1.4423,-11.079
3.87356,1.45534,-11.8347
3.87356,1.46839,-9.2908
3.87356,1.48143,-8.27771
3.87356,1.49447,-7.39969
3.87356,1.50752,-7.13874
3.87356,1.52056,-6.92356
3.87356,1.5336,-5.62997
3.87356,1.54665,-4.73169
3.87356,1.55969,-6.19825
3.87356,1.57273,-5.25188
3.87356,1.58578,-5.37953
3.87356,1.59882,-6.14846
3.87356,1.61186,-5.05432
3.87356,1.62491,-6.02067
3.87356,1.63795,-5.95728
3.87356,1.65099,-6.0513
3.87356,1.66404,-5.13181
3.87356,1.67708,-4.58486
3.87356,1.69013,-4.9592
3.87356,1.70317,-4.80175
3.87356,1.71621,-3.65386
3.87356,1.72926,-2.42276
3.87356,1.7423,0.0850978
3.87356,1.75534,-3.36521
3.87356,1.76839,0.52359
3.87356,1.78143,1.05966
3.87356,1.79447,-0.506464
3.87356,1.80752,0.431061
3.87356,1.82056,0.78652
3.87356,1.8336,0.627449
3.87356,1.84665,0.771679
3.87356,1.85969,-0.597011
3.87356,1.87273,-0.106057
3.87356,1.88578,-0.0412081
3.87356,1.89882,0.0752088
3.87356,1.91186,0.155446
3.87356,1.92491,0.310935
3.87356,1.93795,0.845241
3.87356,1.95099,0.639614
3.87356,1.96404,0.567247
3.87356,1.97708,0.277407
3.87356,1.99013,0.512171
3.87356,2.00317,0.483809
3.87356,2.01621,-0.231998
3.87356,2.02926,0.238478
3.87356,2.0423,-0.354439
3.87356,2.05534,-0.926386
3.87356,2.06839,-1.67264
3.87356,2.08143,-3.24383
3.87356,2.09447,-3.87438
3.87356,2.10752,-5.12246
3.87356,2.12056,-7.0918
3.87356,2.1336,-7.55688
3.87356,2.14665,-8.84337
3.87356,2.15969,-9.55756
3.87356,2.17273,-9.99506
3.87356,2.18578,-9.89973
3.87356,2.19882,-9.75664
3.87356,2.21186,-9.55998
3.87356,2.22491,-8.41431
3.87356,2.23795,-7.35475
3.87356,2.25099,-6.4114
3.87356,2.26404,-5.57529
3.87356,2.27708,-3.1062
3.87356,2.29013,-2.66568
3.87356,2.30317,0.143975
3.87356,2.31621,1.53707
3.87356,2.32926,2.44496
3.87356,2.3423,3.61201
3.87356,2.35534,5.2616
3.87356,2.36839,6.04592
3.88661,1.12926,5.86452
3.88661,1.1423,5.23916
3.88661,1.15534,6.25783
3.88661,1.16839,6.68133
3.88661,1.18143,7.18717
3.88661,1.19447,7.69092
3.88661,1.20752,7.48139
3.88661,1.22056,8.61037
3.88661,1.2336,9.58668
3.88661,1.24665,10.1387
3.88661,1.25969,8.91337
3.88661,1.27273,10.915
3.88661,1.28578,7.07015
3.88661,1.29882,4.40578
3.88661,1.31186,1.59255
3.88661,1.32491,-1.26727
3.88661,1.33795,-6.88825
3.88661,1.35099,-9.68469
3.88661,1.36404,-13.2161
3.88661,1.37708,-13.1819
3.88661,1.39013,-12.96
3.88661,1.40317,-15.0457
3.88661,1.41621,-13.592
3.88661,1.42926,-12.3255
3.88661,1.4423,-10.2049
3.88661,1.45534,-10.4975
3.88661,1.46839,-8.38154
3.88661,1.48143,-8.46247
3.88661,1.49447,-6.9391
3.88661,1.50752,-6.68177
3.88661,1.52056,-6.55602
3.88661,1.5336,-5.35595
3.88661,1.54665,-5.10514
3.88661,1.55969,-5.10469
3.88661,1.57273,-4.76856
3.88661,1.58578,-4.6911
3.88661,1.59882,-4.79054
3.88661,1.61186,-4.75067
3.88661,1.62491,-4.81403
3.88661,1.63795,-5.25325
3.88661,1.65099,-5.08087
3.88661,1.66404,-4.28236
3.88661,1.67708,-3.44405
3.88661,1.69013,-4.45818
3.88661,1.70317,-3.07133
3.88661,1.71621,-1.59896
3.88661,1.72926,-1.60512
3.88661,1.7423,-0.270946
3.88661,1.75534,0.729991
3.88661,1.76839,1.05762
3.88661,1.78143,1.00974
3.88661,1.79447,0.215679
3.88661,1.80752,1.29173
3.88661,1.82056,1.11428
3.88661,1.8336,1.21758
3.88661,1.84665,1.41952
3.88661,1.85969,0.809122
3.88661,1.87273,0.879397
3.88661,1.88578,0.545655
3.88661,1.89882,0.723011
3.88661,1.91186,0.385838
3.88661,1.92491,0.697986
3.88661,1.93795,0.986662
3.88661,1.95099,1.04517
3.88661,1.96404,1.24704
3.88661,1.97708,0.582614
3.88661,1.99013,0.550937
3.88661,2.00317,0.827196
3.88661,2.01621,0.451108
3.88661,2.02926,-0.245327
3.88661,2.0423,-0.948252
3.88661,2.05534,-1.48956
3.88661,2.06839,-2.53773
3.88661,2.08143,-3.99393
3.88661,2.09447,-4.8267
3.88661,2.10752,-6.17525
3.88661,2.12056,-8.4507
3.88661,2.1336,-8.3646
3.88661,2.14665,-9.55667
3.88661,2.15969,-9.50352
3.88661,2.17273,-10.1823
3.88661,2.18578,-10.1349
3.88661,2.19882,-9.02908
3.88661,2.21186,-8.94611
3.88661,2.22491,-7.75132
3.88661,2.23795,-6.65657
3.88661,2.25099,-5.5294
3.88661,2.26404,-4.55496
3.88661,2.27708,-2.5907
3.88661,2.29013,-1.10297
3.88661,2.30317,0.0794995
3.88661,2.31621,1.50472
3.88661,2.32926,3.17501
3.88661,2.3423,4.56003
3.88661,2.35534,6.17462
3.88661,2.36839,6.16653
3.89965,1.12926,6.2032
3.89965,1.1423,5.42921
3.89965,1.15534,6.58151
3.89965,1.16839,7.71678
3.89965,1.18143,7.39941
3.89965,1.19447,8.53612
3.89965,1.20752,8.56919
3.89965,1.22056,9.61932
3.89965,1.2336,9.52113
3.89965,1.24665,10.6597
3.89965,1.25969,11.3558
3.89965,1.27273,13.0591
3.89965,1.28578,10.7436
3.89965,1.29882,7.85015
3.89965,1.31186,4.12172
3.89965,1.32491,0.679046
3.89965,1.33795,-4.80778
3.89965,1.35099,-8.31901
3.89965,1.36404,-11.8249
3.89965,1.37708,-14.4699
3.89965,1.39013,-16.7827
3.89965,1.40317,-14.4616
3.89965,1.41621,-13.6068
3.89965,1.42926,-12.4046
3.89965,1.4423,-10.4298
3.89965,1.45534,-9.74707
3.89965,1.46839,-7.99729
3.89965,1.48143,-7.99808
3.89965,1.49447,-6.89514
3.89965,1.50752,-6.39576
3.89965,1.52056,-5.81811
3.89965,1.5336,-4.97111
3.89965,1.54665,-4.51324
3.89965,1.55969,-4.5704
3.89965,1.57273,-3.92751
3.89965,1.58578,-3.49786
3.89965,1.59882,-4.12441
3.89965,1.61186,-3.55075
3.89965,1.62491,-4.22105
3.89965,1.63795,-4.45413
3.89965,1.65099,-4.07683
3.89965,1.66404,-3.50496
3.89965,1.67708,-3.22414
3.89965,1.69013,-3.05701
3.89965,1.70317,-1.63655
3.89965,1.71621,-0.801602
3.89965,1.72926,-0.240231
3.89965,1.7423,0.155118
3.89965,1.75534,1.96229
3.89965,1.76839,2.43354
3.89965,1.78143,2.60772
3.89965,1.79447,2.39704
3.89965,1.80752,1.99755
3.89965,1.82056,2.34687
3.89965,1.8336,2.22616
3.89965,1.84665,2.04786
3.89965,1.85969,1.22836
3.89965,1.87273,1.20394
3.89965,1.88578,0.866046
3.89965,1.89882,0.742017
3.89965,1.91186,0.536537
3.89965,1.92491,0.706784
3.89965,1.93795,0.964763
3.89965,1.95099,0.603993
3.89965,1.96404,0.672089
3.89965,1.97708,0.510606
3.89965,1.99013,0.192611
3.89965,2.00317,0.141906
3.89965,2.01621,-0.288399
3.89965,2.02926,-0.694274
3.89965,2.0423,-1.04968
3.89965,2.05534,-1.93427
3.89965,2.06839,-2.31084
3.89965,2.08143,-4.30479
3.89965,2.09447,-5.3676
3.89965,2.10752,-6.14281
3.89965,2.12056,-8.65567
3.89965,2.1336,-8.72799
3.89965,2.14665,-9.70655
3.89965,2.15969,-10.107
3.89965,2.17273,-10.5734
3.89965,2.18578,-10.5082
3.89965,2.19882,-9.74027
3.89965,2.21186,-8.96914
3.89965,2.22491,-8.15456
3.89965,2.23795,-7.0978
3.89965,2.25099,-6.2111
3.89965,2.26404,-5.23175
3.89965,2.27708,-3.34902
3.89965,2.29013,-2.08748
3.89965,2.30317,-0.822594
3.89965,2.31621,-0.0173877
3.89965,2.32926,2.09835
3.89965,2.3423,3.49735
3.89965,2.35534,4.85879
3.89965,2.36839,5.35252
3.91269,1.12926,6.61705
3.91269,1.1423,6.08445
3.91269,1.15534,7.45461
3.91269,1.16839,7.91725
3.91269,1.18143,8.36016
3.91269,1.19447,9.55344
3.91269,1.20752,9.13522
3.91269,1.22056,9.85782
3.91269,1.2336,10.8871
3.91269,1.24665,10.7338
3.91269,1.25969,11.1463
3.91269,1.27273,13.3536
3.91269,1.28578,12.3872
3.91269,1.29882,12.0412
3.91269,1.31186,7.18953
3.91269,1.32491,3.16526
3.91269,1.33795,-1.98332
3.91269,1.35099,-7.8942
3.91269,1.36404,-9.83079
3.91269,1.37708,-12.706
3.91269,1.39013,-14.5701
3.91269,1.40317,-13.99
3.91269,1.41621,-14.2358
3.91269,1.42926,-12.2995
3.91269,1.4423,-9.55265
3.91269,1.45534,-9.68763
3.91269,1.46839,-7.21372
3.91269,1.48143,-8.44881
3.91269,1.49447,-5.18406
3.91269,1.50752,-6.13794
3.91269,1.52056,-5.3041
3.91269,1.5336,-4.06617
3.91269,1.54665,-3.01163
3.91269,1.55969,-4.36887
3.91269,1.57273,-3.32779
3.91269,1.58578,-3.23994
3.91269,1.59882,-4.93366
3.91269,1.61186,-1.97282
3.91269,1.62491,-3.13853
3.91269,1.63795,-3.30834
3.91269,1.65099,-2.9957
3.91269,1.66404,-3.00018
3.91269,1.67708,-1.8142
3.91269,1.69013,-2.34866
3.91269,1.70317,-1.01809
3.91269,1.71621,0.882603
3.91269,1.72926,1.75648
3.91269,1.7423,3.55247
3.91269,1.75534,2.96619
3.91269,1.76839,4.20138
3.91269,1.78143,4.06078
3.91269,1.79447,3.39256
3.91269,1.80752,3.0704
3.91269,1.82056,3.35709
3.91269,1.8336,3.47585
3.91269,1.84665,2.89492
3.91269,1.85969,1.67205
3.91269,1.87273,2.82424
3.91269,1.88578,1.49528
3.91269,1.89882,1.50372
3.91269,1.91186,1.01686
3.91269,1.92491,1.06472
3.91269,1.93795,0.870938
3.91269,1.95099,1.10889
3.91269,1.96404,0.728368
3.91269,1.97708,0.539994
3.91269,1.99013,0.403387
3.91269,2.00317,0.0683522
3.91269,2.01621,-0.632957
3.91269,2.02926,-1.1765
3.91269,2.0423,-1.70971
3.91269,2.05534,-2.75638
3.91269,2.06839,-3.61984
3.91269,2.08143,-5.29082
3.91269,2.09447,-5.55725
3.91269,2.10752,-6.61851
3.91269,2.12056,-7.99849
3.91269,2.1336,-8.70468
3.91269,2.14665,-9.13859
3.91269,2.15969,-9.63827
3.91269,2.17273,-9.70471
3.91269,2.18578,-9.92265
3.91269,2.19882,-9.06568
3.91269,2.21186,-8.84973
3.91269,2.22491,-7.72552
3.91269,2.23795,-7.07914
3.91269,2.25099,-6.10996
3.91269,2.26404,-5.28111
3.91269,2.27708,-3.62394
3.91269,2.29013,-1.79239
3.91269,2.30317,-1.05631
3.91269,2.31621,0.477238
3.91269,2.32926,1.66998
3.91269,2.3423,2.18554
3.91269,2.35534,4.14949
3.91269,2.36839,5.33271
3.92574,1.12926,7.07014
3.92574,1.1423,6.80125
3.92574,1.15534,7.38659
3.92574,1.16839,7.67697
3.92574,1.18143,8.35798
3.92574,1.19447,9.24139
3.92574,1.20752,9.00516
3.92574,1.22056,10.1713
3.92574,1.2336,10.5536
3.92574,1.24665,11.6727
3.92574,1.25969,11.4403
3.92574,1.27273,13.2339
3.92574,1.28578,16.2284
3.92574,1.29882,11.5652
3.92574,1.31186,7.42004
3.92574,1.32491,3.93103
3.92574,1.33795,-3.23967
3.92574,1.35099,-5.7156
3.92574,1.36404,-8.23363
3.92574,1.37708,-10.2042
3.92574,1.39013,-10.2322
3.92574,1.40317,-11.6983
3.92574,1.41621,-9.73752
3.92574,1.42926,-7.11388
3.92574,1.4423,-6.16644
3.92574,1.45534,-5.18146
3.92574,1.46839,-4.77689
3.92574,1.48143,-3.79653
3.92574,1.49447,-3.05191
3.92574,1.50752,-3.13003
3.92574,1.52056,-2.68807
3.92574,1.5336,-1.40581
3.92574,1.54665,-1.74022
3.92574,1.55969,-1.90729
3.92574,1.57273,-1.74245
3.92574,1.58578,-1.37371
3.92574,1.59882,-1.2379
3.92574,1.61186,-0.743712
3.92574,1.62491,-1.41979
3.92574,1.63795,-1.79729
3.92574,1.65099,-1.68014
3.92574,1.66404,-0.884146
3.92574,1.67708,0.162989
3.92574,1.69013,-0.259591
3.92574,1.70317,2.13987
3.92574,1.71621,3.03783
3.92574,1.72926,2.91364
3.92574,1.7423,4.79778
3.92574,1.75534,5.22401
3.92574,1.76839,5.53171
3.92574,1.78143,5.50372
3.92574,1.79447,4.73776
3.92574,1.80752,4.20865
3.92574,1.82056,4.33228
3.92574,1.8336,4.03072
3.92574,1.84665,4.15759
3.92574,1.85969,2.72973
3.92574,1.87273,2.87153
3.92574,1.88578,2.44678
3.92574,1.89882,2.30516
3.92574,1.91186,1.85024
3.92574,1.92491,1.47787
3.92574,1.93795,1.99074
3.92574,1.95099,1.66503
3.92574,1.96404,1.7441
3.92574,1.97708,1.29661
3.92574,1.99013,0.642833
3.92574,2.00317,1.02701
3.92574,2.01621,0.242398
3.92574,2.02926,-0.635823
3.92574,2.0423,-1.17857
3.92574,2.05534,-2.87037
3.92574,2.06839,-3.04187
3.92574,2.08143,-5.58408
3.92574,2.09447,-5.65417
3.92574,2.10752,-7.33394
3.92574,2.12056,-9.14338
3.92574,2.1336,-9.40086
3.92574,2.14665,-9.92805
3.92574,2.15969,-9.12155
3.92574,2.17273,-9.65281
3.92574,2.18578,-9.10603
3.92574,2.19882,-8.4752
3.92574,2.21186,-7.49184
3.92574,2.22491,-6.52161
3.92574,2.23795,-5.2615
3.92574,2.25099,-4.39887
3.92574,2.26404,-3.50453
3.92574,2.27708,-2.04968
3.92574,2.29013,-0.533692
3.92574,2.30317,0.245435
3.92574,2.31621,1.6826
3.92574,2.32926,2.65219
3.92574,2.3423,4.64256
3.92574,2.35534,5.573
3.92574,2.36839,5.92521
3.93878,1.12926,6.77227
3.93878,1.1423,6.71293
3.93878,1.15534,7.62668
3.93878,1.16839,7.68193
3.93878,1.18143,7.6783
3.93878,1.19447,9.24805
3.93878,1.20752,7.39552
3.93878,1.22056,10.2132
3.93878,1.2336,8.04268
3.93878,1.24665,9.08849
3.93878,1.25969,8.35176
3.93878,1.27273,9.93826
3.93878,1.28578,8.36643
3.93878,1.29882,9.96496
3.93878,1.31186,10.5794
3.93878,1.32491,8.68464
3.93878,1.33795,5.97999
3.93878,1.35099,-0.483307
3.93878,1.36404,0.342679
3.93878,1.37708,-7.7076
3.93878,1.39013,-1.93537
3.93878,1.40317,-0.378447
3.93878,1.41621,-5.6633
3.93878,1.42926,-5.07723
3.93878,1.4423,-3.44575
3.93878,1.45534,-5.38295
3.93878,1.46839,-2.24283
3.93878,1.48143,-2.24283
3.93878,1.49447,-1.61601
3.93878,1.50752,-3.22813
3.93878,1.52056,-2.21017
3.93878,1.5336,0.960737
3.93878,1.54665,-0.430774
3.93878,1.55969,-2.7608
3.93878,1.57273,-0.0256636
3.93878,1.58578,-0.661757
3.93878,1.59882,-1.59624
3.93878,1.61186,1.44174
3.93878,1.62491,0.81637
3.93878,1.63795,-1.51577
3.93878,1.65099,-0.826154
3.93878,1.66404,3.61927
3.93878,1.67708,2.86518
3.93878,1.69013,1.87857
3.93878,1.70317,2.37941
3.93878,1.71621,4.82711
3.93878,1.72926,5.66953
3.93878,1.7423,5.95045
3.93878,1.75534,7.50473
3.93878,1.76839,9.48096
3.93878,1.78143,7.4754
3.93878,1.79447,6.32614
3.93878,1.80752,6.27776
3.93878,1.82056,6.46192
3.93878,1.8336,6.77066
3.93878,1.84665,5.74193
3.93878,1.85969,3.64524
3.93878,1.87273,4.80947
3.93878,1.88578,2.92121
3.93878,1.89882,3.0855
3.93878,1.91186,2.29683
3.93878,1.92491,1.73003
3.93878,1.93795,0.953646
3.93878,1.95099,1.61529
3.93878,1.96404,1.17367
3.93878,1.97708,0.44454
3.93878,1.99013,0.100195
3.93878,2.00317,0.0191745
3.93878,2.01621,-0.738007
3.93878,2.02926,-1.05805
3.93878,2.0423,-2.04681
3.93878,2.05534,-2.92101
3.93878,2.06839,-3.66241
3.93878,2.08143,-4.86716
3.93878,2.09447,-6.04694
3.93878,2.10752,-6.92845
3.93878,2.12056,-8.53073
3.93878,2.1336,-8.99417
3.93878,2.14665,-9.15618
3.93878,2.15969,-8.94291
3.93878,2.17273,-9.27615
3.93878,2.18578,-9.28204
3.93878,2.19882,-8.49461
3.93878,2.21186,-8.2042
3.93878,2.22491,-6.75807
3.93878,2.23795,-6.05101
3.93878,2.25099,-4.97986
3.93878,2.26404,-3.74044
3.93878,2.27708,-2.63624
3.93878,2.29013,-2.34454
3.93878,2.30317,-0.50309
3.93878,2.31621,0.973237
3.93878,2.32926,2.47858
3.93878,2.3423,4.48908
3.93878,2.35534,4.78673
3.93878,2.36839,5.88611
3.95182,1.12926,7.28818
3.95182,1.1423,6.63959
3.95182,1.15534,6.88419
3.95182,1.16839,7.43707
3.95182,1.18143,7.40908
3.95182,1.19447,7.65563
3.95182,1.20752,7.3631
3.95182,1.22056,8.01704
3.95182,1.2336,8.16696
3.95182,1.24665,8.64796
3.95182,1.25969,9.13812
3.95182,1.27273,10.06
3.95182,1.28578,10.8551
3.95182,1.29882,11.6497
3.95182,1.31186,12.9122
3.95182,1.32491,13.9298
3.95182,1.33795,11.9059
3.95182,1.35099,6.99501
3.95182,1.36404,4.23638
3.95182,1.37708,0.702644
3.95182,1.39013,-0.583775
3.95182,1.40317,-1.7314
3.95182,1.41621,-2.79466
3.95182,1.42926,-2.85846
3.95182,1.4423,-3.12768
3.95182,1.45534,-2.29387
3.95182,1.46839,-2.05153
3.95182,1.48143,-1.41153
3.95182,1.49447,-0.821684
3.95182,1.50752,-0.670355
3.95182,1.52056,-0.261242
3.95182,1.5336,0.636236
3.95182,1.54665,0.792442
3.95182,1.55969,0.366531
3.95182,1.57273,1.05009
3.95182,1.58578,1.7529
3.95182,1.59882,0.83861
3.95182,1.61186,1.81914
3.95182,1.62491,1.69945
3.95182,1.63795,1.10666
3.95182,1.65099,1.15631
3.95182,1.66404,2.08658
3.95182,1.67708,2.67881
3.95182,1.69013,3.63155
3.95182,1.70317,4.72117
3.95182,1.71621,6.50541
3.95182,1.72926,7.50872
3.95182,1.7423,9.08728
3.95182,1.75534,9.64779
3.95182,1.76839,10.9454
3.95182,1.78143,10.1113
3.95182,1.79447,9.81958
3.95182,1.80752,9.54417
3.95182,1.82056,8.63938
3.95182,1.8336,8.19186
3.95182,1.84665,7.25816
3.95182,1.85969,6.13643
3.95182,1.87273,5.43956
3.95182,1.88578,4.64645
3.95182,1.89882,4.08909
3.95182,1.91186,3.41811
3.95182,1.92491,2.79971
3.95182,1.93795,2.38997
3.95182,1.95099,1.85251
3.95182,1.96404,1.44171
3.95182,1.97708,0.757521
3.95182,1.99013,0.307795
3.95182,2.00317,-0.258972
3.95182,2.01621,-1.12706
3.95182,2.02926,-1.84594
3.95182,2.0423,-2.61718
3.95182,2.05534,-3.4531
3.95182,2.06839,-4.32404
3.95182,2.08143,-5.82986
3.95182,2.09447,-6.2433
3.95182,2.10752,-7.29498
3.95182,2.12056,-8.44738
3.95182,2.1336,-8.72528
3.95182,2.14665,-8.54238
3.95182,2.15969,-8.76335
3.95182,2.17273,-8.59532
3.95182,2.18578,-8.37994
3.95182,2.19882,-7.71364
3.95182,2.21186,-7.15456
3.95182,2.22491,-6.2817
3.95182,2.23795,-5.43
3.95182,2.25099,-4.6621
3.95182,2.26404,-3.56977
3.95182,2.27708,-2.05227
3.95182,2.29013,-0.832584
3.95182,2.30317,0.239992
3.95182,2.31621,1.40999
3.95182,2.32926,3.09217
3.95182,2.3423,3.63172
3.95182,2.35534,5.32125
3.95182,2.36839,6.16577
3.96487,1.12926,7.26974
3.96487,1.1423,7.58215
3.96487,1.15534,7.42961
3.96487,1.16839,7.9096
3.96487,1.18143,8.12641
3.96487,1.19447,8.29117
3.96487,1.20752,8.31785
3.96487,1.22056,8.8407
3.96487,1.2336,9.02296
3.96487,1.24665,9.48345
3.96487,1.25969,9.91628
3.96487,1.27273,11.0206
3.96487,1.28578,11.3248
3.96487,1.29882,12.1812
3.96487,1.31186,13.5593
3.96487,1.32491,14.8309
3.96487,1.33795,12.4752
3.96487,1.35099,8.18358
3.96487,1.36404,5.08714
3.96487,1.37708,2.60022
3.96487,1.39013,0.963635
3.96487,1.40317,0.0960131
3.96487,1.41621,-0.899964
3.96487,1.42926,-1.0241
3.96487,1.4423,-1.10416
3.96487,1.45534,-1.05935
3.96487,1.46839,-0.773387
3.96487,1.48143,-0.191488
3.96487,1.49447,0.136619
3.96487,1.50752,0.436625
3.96487,1.52056,0.764591
3.96487,1.5336,0.999584
3.96487,1.54665,1.22225
3.96487,1.55969,0.880341
3.96487,1.57273,0.986472
3.96487,1.58578,1.30071
3.96487,1.59882,0.127083
3.96487,1.61186,0.7587
3.96487,1.62491,0.6674
3.96487,1.63795,-0.107616
3.96487,1.65099,0.35843
3.96487,1.66404,1.22939
3.96487,1.67708,1.49832
3.96487,1.69013,3.59345
3.96487,1.70317,5.03652
3.96487,1.71621,6.50074
3.96487,1.72926,7.9845
3.96487,1.7423,9.59161
3.96487,1.75534,10.2578
3.96487,1.76839,11.2948
3.96487,1.78143,10.395
3.96487,1.79447,9.74142
3.96487,1.80752,9.33618
3.96487,1.82056,8.31079
3.96487,1.8336,7.60498
3.96487,1.84665,6.43816
3.96487,1.85969,5.22982
3.96487,1.87273,4.35422
3.96487,1.88578,3.41464
3.96487,1.89882,2.81129
3.96487,1.91186,1.9874
3.96487,1.92491,1.43504
3.96487,1.93795,0.995626
3.96487,1.95099,0.515606
3.96487,1.96404,0.0910743
3.96487,1.97708,-0.448263
3.96487,1.99013,-0.877481
3.96487,2.00317,-1.37131
3.96487,2.01621,-1.96588
3.96487,2.02926,-2.79208
3.96487,2.0423,-3.41878
3.96487,2.05534,-4.29851
3.96487,2.06839,-5.02319
3.96487,2.08143,-5.96114
3.96487,2.09447,-7.06501
3.96487,2.10752,-7.89096
3.96487,2.12056,-8.05632
3.96487,2.1336,-8.72528
3.96487,2.14665,-8.54238
3.96487,2.15969,-8.76335
3.96487,2.17273,-8.59532
3.96487,2.18578,-8.37994
3.96487,2.19882,-7.71364
3.96487,2.21186,-7.15456
3.96487,2.22491,-6.2817
3.96487,2.23795,-5.43
3.96487,2.25099,-4.6621
3.96487,2.26404,-3.56977
3.96487,2.27708,-2.05227
3.96487,2.29013,-0.832584
3.96487,2.30317,0.239992
3.96487,2.31621,1.40999
3.96487,2.32926,3.09217
3.96487,2.3423,3.63172
3.96487,2.35534,5.32125
3.96487,2.36839,6.16577


==> figures/MRT-BD-1/heatmap_zoom.csv <==
x,y,z
2.69118,1.13063,1.25496
2.69118,1.14367,1.60825
2.69118,1.15672,1.85477
2.69118,1.16976,2.08296
2.69118,1.1828,2.51965
2.69118,1.19585,2.79065
2.69118,1.20889,2.90634
2.69118,1.22193,2.94377
2.69118,1.23498,2.8916
2.69118,1.24802,2.86217
2.69118,1.26107,2.86217
2.69118,1.27411,2.86217
2.69118,1.28715,2.86217
2.69118,1.3002,0.619385
2.69118,1.31324,0.619385
2.69118,1.32628,0.619385
2.69118,1.33933,0.288515
2.69118,1.35237,0.288515
2.69118,1.36541,0.929272
2.69118,1.37846,0.929272
2.69118,1.3915,0.929272
2.70423,1.13063,1.25496
2.70423,1.14367,1.60825
2.70423,1.15672,1.85477
2.70423,1.16976,2.08296
2.70423,1.1828,2.51965
2.70423,1.19585,2.79065
2.70423,1.20889,2.90634
2.70423,1.22193,2.94377
2.70423,1.23498,2.8916
2.70423,1.24802,2.66515
2.70423,1.26107,3.7261
2.70423,1.27411,3.7261
2.70423,1.28715,1.76458
2.70423,1.3002,1.26827
2.70423,1.31324,0.676137
2.70423,1.32628,0.676137
2.70423,1.33933,0.476303
2.70423,1.35237,0.288515
2.70423,1.36541,0.288515
2.70423,1.37846,0.166879
2.70423,1.3915,0.196563
2.71727,1.13063,1.25496
2.71727,1.14367,1.60825
2.71727,1.15672,1.85477
2.71727,1.16976,2.08296
2.71727,1.1828,2.51965
2.71727,1.19585,2.79065
2.71727,1.20889,2.90634
2.71727,1.22193,2.94377
2.71727,1.23498,2.8916
2.71727,1.24802,2.66515
2.71727,1.26107,2.32152
2.71727,1.27411,2.16731
2.71727,1.28715,1.76458
2.71727,1.3002,1.26827
2.71727,1.31324,1.00458
2.71727,1.32628,0.751349
2.71727,1.33933,0.476303
2.71727,1.35237,0.341952
2.71727,1.36541,0.216533
2.71727,1.37846,0.166879
2.71727,1.3915,0.196563
2.73031,1.13063,1.48331
2.73031,1.14367,1.90828
2.73031,1.15672,2.25032
2.73031,1.16976,2.44069
2.73031,1.1828,2.85706
2.73031,1.19585,3.15036
2.73031,1.20889,3.3659
2.73031,1.22193,3.5419
2.73031,1.23498,3.46625
2.73031,1.24802,3.03906
2.73031,1.26107,3.19599
2.73031,1.27411,2.52876
2.73031,1.28715,1.85346
2.73031,1.3002,1.75618
2.73031,1.31324,1.2883
2.73031,1.32628,0.843013
2.73031,1.33933,0.474708
2.73031,1.35237,0.425311
2.73031,1.36541,0.264017
2.73031,1.37846,0.174255
2.73031,1.3915,0.143755
2.74336,1.13063,1.57116
2.74336,1.14367,1.78152
2.74336,1.15672,2.28055
2.74336,1.16976,2.71218
2.74336,1.1828,3.27266
2.74336,1.19585,4.00444
2.74336,1.20889,3.97554
2.74336,1.22193,4.46778
2.74336,1.23498,4.15625
2.74336,1.24802,4.04209
2.74336,1.26107,4.15899
2.74336,1.27411,3.40609
2.74336,1.28715,2.80342
2.74336,1.3002,2.56699
2.74336,1.31324,1.89905
2.74336,1.32628,1.53158
2.74336,1.33933,1.10067
2.74336,1.35237,0.960823
2.74336,1.36541,0.580064
2.74336,1.37846,0.380119
2.74336,1.3915,0.266425
2.7564,1.13063,1.88699
2.7564,1.14367,2.17529
2.7564,1.15672,2.73247
2.7564,1.16976,3.1845
2.7564,1.1828,3.87628
2.7564,1.19585,4.44399
2.7564,1.20889,4.57898
2.7564,1.22193,5.05683
2.7564,1.23498,5.01689
2.7564,1.24802,4.90395
2.7564,1.26107,5.30213
2.7564,1.27411,4.50012
2.7564,1.28715,3.74343
2.7564,1.3002,3.78752
2.7564,1.31324,2.67364
2.7564,1.32628,2.41302
2.7564,1.33933,1.69104
2.7564,1.35237,1.46222
2.7564,1.36541,1.03199
2.7564,1.37846,0.648901
2.7564,1.3915,0.549017
2.76944,1.13063,2.22157
2.76944,1.14367,2.55532
2.76944,1.15672,3.31584
2.76944,1.16976,3.58918
2.76944,1.1828,4.84462
2.76944,1.19585,5.74693
2.76944,1.20889,5.23615
2.76944,1.22193,6.72866
2.76944,1.23498,6.35215
2.76944,1.24802,5.57863
2.76944,1.26107,6.84199
2.76944,1.27411,5.25941
2.76944,1.28715,4.34124
2.76944,1.3002,4.61707
2.76944,1.31324,3.71177
2.76944,1.32628,3.06553
2.76944,1.33933,1.85035
2.76944,1.35237,2.15228
2.76944,1.36541,1.59884
2.76944,1.37846,1.16667
2.76944,1.3915,0.981233
2.78249,1.13063,2.66573
2.78249,1.14367,3.08014
2.78249,1.15672,4.07291
2.78249,1.16976,4.41913
2.78249,1.1828,5.56099
2.78249,1.19585,6.28951
2.78249,1.20889,6.22698
2.78249,1.22193,7.35897
2.78249,1.23498,7.12809
2.78249,1.24802,6.5213
2.78249,1.26107,7.46648
2.78249,1.27411,6.85293
2.78249,1.28715,5.87458
2.78249,1.3002,5.82613
2.78249,1.31324,4.68767
2.78249,1.32628,4.13368
2.78249,1.33933,2.77716
2.78249,1.35237,3.08443
2.78249,1.36541,2.4751
2.78249,1.37846,1.72171
2.78249,1.3915,1.60017
2.79553,1.13063,3.29068
2.79553,1.14367,3.53071
2.79553,1.15672,4.73776
2.79553,1.16976,5.12592
2.79553,1.1828,6.69532
2.79553,1.19585,7.59236
2.79553,1.20889,7.70973
2.79553,1.22193,8.60247
2.79553,1.23498,8.71318
2.79553,1.24802,8.37218
2.79553,1.26107,9.39091
2.79553,1.27411,8.21896
2.79553,1.28715,7.49723
2.79553,1.3002,7.3361
2.79553,1.31324,6.62447
2.79553,1.32628,5.81151
2.79553,1.33933,4.5004
2.79553,1.35237,4.62034
2.79553,1.36541,3.43763
2.79553,1.37846,2.80586
2.79553,1.3915,2.3942
2.80857,1.13063,3.85317
2.80857,1.14367,4.39838
2.80857,1.15672,5.9309
2.80857,1.16976,6.01532
2.80857,1.1828,7.32227
2.80857,1.19585,8.70713
2.80857,1.20889,8.5256
2.80857,1.22193,9.68575
2.80857,1.23498,9.86728
2.80857,1.24802,9.52762
2.80857,1.26107,10.6422
2.80857,1.27411,9.68491
2.80857,1.28715,8.12277
2.80857,1.3002,8.53776
2.80857,1.31324,6.94771
2.80857,1.32628,6.02356
2.80857,1.33933,5.41878
2.80857,1.35237,5.46744
2.80857,1.36541,4.03938
2.80857,1.37846,3.28344
2.80857,1.3915,3.13835
2.82162,1.13063,4.43628
2.82162,1.14367,4.73948
2.82162,1.15672,6.33897
2.82162,1.16976,7.13688
2.82162,1.1828,8.09737
2.82162,1.19585,9.60037
2.82162,1.20889,9.77498
2.82162,1.22193,11.1771
2.82162,1.23498,10.9267
2.82162,1.24802,10.9184
2.82162,1.26107,12.1146
2.82162,1.27411,11.0948
2.82162,1.28715,10.0952
2.82162,1.3002,10.1239
2.82162,1.31324,9.11358
2.82162,1.32628,8.36887
2.82162,1.33933,6.90187
2.82162,1.35237,6.75345
2.82162,1.36541,5.52269
2.82162,1.37846,4.3223
2.82162,1.3915,4.01839
2.83466,1.13063,5.12882
2.83466,1.14367,5.58935
2.83466,1.15672,6.8329
2.83466,1.16976,7.86583
2.83466,1.1828,8.84898
2.83466,1.19585,10.2636
2.83466,1.20889,10.9501
2.83466,1.22193,11.7804
2.83466,1.23498,12.089
2.83466,1.24802,12.1848
2.83466,1.26107,12.988
2.83466,1.27411,12.4547
2.83466,1.28715,11.6486
2.83466,1.3002,11.5162
2.83466,1.31324,10.5608
2.83466,1.32628,9.72866
2.83466,1.33933,8.35051
2.83466,1.35237,8.03246
2.83466,1.36541,6.63446
2.83466,1.37846,5.71848
2.83466,1.3915,5.19623
2.8477,1.13063,5.77381
2.8477,1.14367,6.4682
2.8477,1.15672,7.82145
2.8477,1.16976,8.18833
2.8477,1.1828,9.94604
2.8477,1.19585,11.2119
2.8477,1.20889,11.772
2.8477,1.22193,12.9309
2.8477,1.23498,12.9857
2.8477,1.24802,12.5508
2.8477,1.26107,13.8844
2.8477,1.27411,13.1025
2.8477,1.28715,12.5866
2.8477,1.3002,12.1683
2.8477,1.31324,11.2954
2.8477,1.32628,10.6853
2.8477,1.33933,8.54428
2.8477,1.35237,8.81757
2.8477,1.36541,7.56039
2.8477,1.37846,6.13931
2.8477,1.3915,5.85579
2.86075,1.13063,6.13587
2.86075,1.14367,6.84513
2.86075,1.15672,8.07795
2.86075,1.16976,9.10416
2.86075,1.1828,10.3513
2.86075,1.19585,11.7542
2.86075,1.20889,12.3582
2.86075,1.22193,13.3822
2.86075,1.23498,13.7542
2.86075,1.24802,13.5947
2.86075,1.26107,14.208
2.86075,1.27411,13.8299
2.86075,1.28715,13.3615
2.86075,1.3002,12.7823
2.86075,1.31324,12.2936
2.86075,1.32628,11.5099
2.86075,1.33933,10.33
2.86075,1.35237,9.58296
2.86075,1.36541,8.25158
2.86075,1.37846,6.97616
2.86075,1.3915,6.46191
2.87379,1.13063,6.25575
2.87379,1.14367,6.80317
2.87379,1.15672,7.95617
2.87379,1.16976,9.08479
2.87379,1.1828,10.3092
2.87379,1.19585,11.3935
2.87379,1.20889,12.5643
2.87379,1.22193,13.2369
2.87379,1.23498,13.6012
2.87379,1.24802,14.1737
2.87379,1.26107,14.3732
2.87379,1.27411,14.4984
2.87379,1.28715,13.9473
2.87379,1.3002,13.2432
2.87379,1.31324,12.8197
2.87379,1.32628,11.7603
2.87379,1.33933,10.7318
2.87379,1.35237,10.2979
2.87379,1.36541,8.9524
2.87379,1.37846,7.69226
2.87379,1.3915,7.40093
2.88683,1.13063,6.27093
2.88683,1.14367,7.61231
2.88683,1.15672,8.13705
2.88683,1.16976,9.77247
2.88683,1.1828,10.9588
2.88683,1.19585,12.0546
2.88683,1.20889,12.9272
2.88683,1.22193,13.8636
2.88683,1.23498,14.0019
2.88683,1.24802,14.4087
2.88683,1.26107,14.6197
2.88683,1.27411,14.405
2.88683,1.28715,14.0184
2.88683,1.3002,13.5215
2.88683,1.31324,12.8201
2.88683,1.32628,12.2765
2.88683,1.33933,11.0929
2.88683,1.35237,10.29
2.88683,1.36541,8.76105
2.88683,1.37846,7.93902
2.88683,1.3915,7.34421
2.89988,1.13063,6.13482
2.89988,1.14367,7.17051
2.89988,1.15672,8.3262
2.89988,1.16976,9.43836
2.89988,1.1828,10.5851
2.89988,1.19585,11.9536
2.89988,1.20889,12.7294
2.89988,1.22193,13.0706
2.89988,1.23498,13.5983
2.89988,1.24802,14.0361
2.89988,1.26107,13.9037
2.89988,1.27411,14.0021
2.89988,1.28715,13.6445
2.89988,1.3002,12.5666
2.89988,1.31324,12.4999
2.89988,1.32628,11.599
2.89988,1.33933,10.7419
2.89988,1.35237,9.94019
2.89988,1.36541,8.67369
2.89988,1.37846,7.78374
2.89988,1.3915,7.22828
2.91292,1.13063,5.71111
2.91292,1.14367,6.59455
2.91292,1.15672,7.48012
2.91292,1.16976,8.73516
2.91292,1.1828,10.1695
2.91292,1.19585,10.9144
2.91292,1.20889,12.5079
2.91292,1.22193,12.607
2.91292,1.23498,13.3627
2.91292,1.24802,13.5338
2.91292,1.26107,13.281
2.91292,1.27411,13.4778
2.91292,1.28715,13.2569
2.91292,1.3002,12.3502
2.91292,1.31324,12.0126
2.91292,1.32628,11.6587
2.91292,1.33933,10.2043
2.91292,1.35237,9.64887
2.91292,1.36541,8.32647
2.91292,1.37846,7.62047
2.91292,1.3915,6.81925
2.92596,1.13063,5.28218
2.92596,1.14367,6.48712
2.92596,1.15672,7.06138
2.92596,1.16976,8.33222
2.92596,1.1828,9.13044
2.92596,1.19585,10.1091
2.92596,1.20889,10.9756
2.92596,1.22193,11.0903
2.92596,1.23498,12.2038
2.92596,1.24802,12.1839
2.92596,1.26107,12.1179
2.92596,1.27411,12.372
2.92596,1.28715,12.183
2.92596,1.3002,11.251
2.92596,1.31324,11.1745
2.92596,1.32628,9.95439
2.92596,1.33933,9.92181
2.92596,1.35237,8.62458
2.92596,1.36541,7.99802
2.92596,1.37846,7.13405
2.92596,1.3915,6.52298
2.93901,1.13063,4.87314
2.93901,1.14367,5.75784
2.93901,1.15672,6.45549
2.93901,1.16976,7.5103
2.93901,1.1828,8.52166
2.93901,1.19585,8.77451
2.93901,1.20889,10.5654
2.93901,1.22193,9.9415
2.93901,1.23498,10.6046
2.93901,1.24802,10.9879
2.93901,1.26107,10.3973
2.93901,1.27411,10.9088
2.93901,1.28715,10.5015
2.93901,1.3002,9.72091
2.93901,1.31324,9.72702
2.93901,1.32628,9.34705
2.93901,1.33933,8.2479
2.93901,1.35237,7.56233
2.93901,1.36541,6.71207
2.93901,1.37846,6.10704
2.93901,1.3915,5.42979
2.95205,1.13063,4.19047
2.95205,1.14367,5.08585
2.95205,1.15672,5.46946
2.95205,1.16976,6.65605
2.95205,1.1828,7.57377
2.95205,1.19585,8.07773
2.95205,1.20889,8.92906
2.95205,1.22193,8.81047
2.95205,1.23498,9.87044
2.95205,1.24802,9.76941
2.95205,1.26107,9.28279
2.95205,1.27411,9.41612
2.95205,1.28715,9.17658
2.95205,1.3002,8.59249
2.95205,1.31324,8.49897
2.95205,1.32628,7.82606
2.95205,1.33933,7.16871
2.95205,1.35237,6.37568
2.95205,1.36541,5.7744
2.95205,1.37846,4.78495
2.95205,1.3915,4.44682
2.96509,1.13063,3.51518
2.96509,1.14367,4.18443
2.96509,1.15672,4.73822
2.96509,1.16976,5.60314
2.96509,1.1828,6.23404
2.96509,1.19585,6.72553
2.96509,1.20889,8.30868
2.96509,1.22193,7.47586
2.96509,1.23498,7.84951
2.96509,1.24802,8.75383
2.96509,1.26107,7.47221
2.96509,1.27411,7.83302
2.96509,1.28715,7.87661
2.96509,1.3002,6.93293
2.96509,1.31324,6.88984
2.96509,1.32628,6.50671
2.96509,1.33933,6.09379
2.96509,1.35237,5.42929
2.96509,1.36541,4.45252
2.96509,1.37846,4.07607
2.96509,1.3915,3.4154
2.97814,1.13063,2.94002
2.97814,1.14367,3.43843
2.97814,1.15672,3.54976
2.97814,1.16976,4.68785
2.97814,1.1828,5.49159
2.97814,1.19585,5.97851
2.97814,1.20889,6.63963
2.97814,1.22193,5.94337
2.97814,1.23498,7.11432
2.97814,1.24802,7.06265
2.97814,1.26107,6.12063
2.97814,1.27411,6.48298
2.97814,1.28715,6.98762
2.97814,1.3002,5.23707
2.97814,1.31324,5.75496
2.97814,1.32628,4.84896
2.97814,1.33933,4.9806
2.97814,1.35237,3.73961
2.97814,1.36541,3.35481
2.97814,1.37846,2.88492
2.97814,1.3915,2.20223
2.99118,1.13063,2.085
2.99118,1.14367,2.75054
2.99118,1.15672,3.01906
2.99118,1.16976,3.60081
2.99118,1.1828,4.17471
2.99118,1.19585,4.5918
2.99118,1.20889,5.10394
2.99118,1.22193,4.99365
2.99118,1.23498,5.40446
2.99118,1.24802,5.66317
2.99118,1.26107,4.77091
2.99118,1.27411,5.38551
2.99118,1.28715,5.10106
2.99118,1.3002,4.45877
2.99118,1.31324,4.31537
2.99118,1.32628,3.95088
2.99118,1.33933,3.79214
2.99118,1.35237,2.92847
2.99118,1.36541,2.74592
2.99118,1.37846,2.32922
2.99118,1.3915,1.77262
3.00423,1.13063,1.62605
3.00423,1.14367,1.93933
3.00423,1.15672,2.24344
3.00423,1.16976,2.81345
3.00423,1.1828,3.32588
3.00423,1.19585,3.44662
3.00423,1.20889,4.21984
3.00423,1.22193,4.30827
3.00423,1.23498,4.33945
3.00423,1.24802,4.26472
3.00423,1.26107,4.12214
3.00423,1.27411,4.21192
3.00423,1.28715,4.21963
3.00423,1.3002,3.27697
3.00423,1.31324,3.39105
3.00423,1.32628,2.96614
3.00423,1.33933,2.57906
3.00423,1.35237,2.27047
3.00423,1.36541,1.95847
3.00423,1.37846,1.7039
3.00423,1.3915,1.43891
3.01727,1.13063,1.19814
3.01727,1.14367,1.38896
3.01727,1.15672,1.62663
3.01727,1.16976,2.14717
3.01727,1.1828,2.37142
3.01727,1.19585,2.72339
3.01727,1.20889,3.20559
3.01727,1.22193,3.27207
3.01727,1.23498,3.47791
3.01727,1.24802,3.26946
3.01727,1.26107,3.30478
3.01727,1.27411,3.2276
3.01727,1.28715,3.2196
3.01727,1.3002,2.82143
3.01727,1.31324,2.69051
3.01727,1.32628,2.43102
3.01727,1.33933,2.1115
3.01727,1.35237,1.8558
3.01727,1.36541,1.68281
3.01727,1.37846,1.45543
3.01727,1.3915,1.23682


==> figures/MRT-BD-1/heatmap_zoom_dBm.csv <==
x,y,z
2.69118,1.13063,-29.0137
2.69118,1.14367,-27.9365
2.69118,1.15672,-27.3171
2.69118,1.16976,-26.8132
2.69118,1.1828,-25.9866
2.69118,1.19585,-25.5429
2.69118,1.20889,-25.3665
2.69118,1.22193,-25.311
2.69118,1.23498,-25.3886
2.69118,1.24802,-25.433
2.69118,1.26107,-25.433
2.69118,1.27411,-25.433
2.69118,1.28715,-25.433
2.69118,1.3002,-32.0804
2.69118,1.31324,-32.0804
2.69118,1.32628,-32.0804
2.69118,1.33933,-35.3983
2.69118,1.35237,-35.3983
2.69118,1.36541,-30.3186
2.69118,1.37846,-30.3186
2.69118,1.3915,-30.3186
2.70423,1.13063,-29.0137
2.70423,1.14367,-27.9365
2.70423,1.15672,-27.3171
2.70423,1.16976,-26.8132
2.70423,1.1828,-25.9866
2.70423,1.19585,-25.5429
2.70423,1.20889,-25.3665
2.70423,1.22193,-25.311
2.70423,1.23498,-25.3886
2.70423,1.24802,-25.7428
2.70423,1.26107,-24.2874
2.70423,1.27411,-24.2874
2.70423,1.28715,-27.5336
2.70423,1.3002,-28.9679
2.70423,1.31324,-31.6996
2.70423,1.32628,-31.6996
2.70423,1.33933,-33.2212
2.70423,1.35237,-35.3983
2.70423,1.36541,-35.3983
2.70423,1.37846,-37.776
2.70423,1.3915,-37.065
2.71727,1.13063,-29.0137
2.71727,1.14367,-27.9365
2.71727,1.15672,-27.3171
2.71727,1.16976,-26.8132
2.71727,1.1828,-25.9866
2.71727,1.19585,-25.5429
2.71727,1.20889,-25.3665
2.71727,1.22193,-25.311
2.71727,1.23498,-25.3886
2.71727,1.24802,-25.7428
2.71727,1.26107,-26.3423
2.71727,1.27411,-26.6408
2.71727,1.28715,-27.5336
2.71727,1.3002,-28.9679
2.71727,1.31324,-29.9802
2.71727,1.32628,-31.2416
2.71727,1.33933,-33.2212
2.71727,1.35237,-34.6604
2.71727,1.36541,-36.6448
2.71727,1.37846,-37.776
2.71727,1.3915,-37.065
2.73031,1.13063,-28.2877
2.73031,1.14367,-27.1936
2.73031,1.15672,-26.4776
2.73031,1.16976,-26.1249
2.73031,1.1828,-25.4408
2.73031,1.19585,-25.0164
2.73031,1.20889,-24.729
2.73031,1.22193,-24.5076
2.73031,1.23498,-24.6014
2.73031,1.24802,-25.1726
2.73031,1.26107,-24.9539
2.73031,1.27411,-25.9709
2.73031,1.28715,-27.3202
2.73031,1.3002,-27.5543
2.73031,1.31324,-28.8998
2.73031,1.32628,-30.7417
2.73031,1.33933,-33.2357
2.73031,1.35237,-33.7129
2.73031,1.36541,-35.7837
2.73031,1.37846,-37.5881
2.73031,1.3915,-38.4238
2.74336,1.13063,-28.0378
2.74336,1.14367,-27.4921
2.74336,1.15672,-26.4196
2.74336,1.16976,-25.6668
2.74336,1.1828,-24.851
2.74336,1.19585,-23.9746
2.74336,1.20889,-24.006
2.74336,1.22193,-23.4991
2.74336,1.23498,-23.813
2.74336,1.24802,-23.9339
2.74336,1.26107,-23.8101
2.74336,1.27411,-24.6774
2.74336,1.28715,-25.5231
2.74336,1.3002,-25.9058
2.74336,1.31324,-27.2146
2.74336,1.32628,-28.1486
2.74336,1.33933,-29.5834
2.74336,1.35237,-30.1736
2.74336,1.36541,-32.3652
2.74336,1.37846,-34.2008
2.74336,1.3915,-35.7443
2.7564,1.13063,-27.2423
2.7564,1.14367,-26.6248
2.7564,1.15672,-25.6344
2.7564,1.16976,-24.9696
2.7564,1.1828,-24.1158
2.7564,1.19585,-23.5223
2.7564,1.20889,-23.3923
2.7564,1.22193,-22.9612
2.7564,1.23498,-22.9957
2.7564,1.24802,-23.0945
2.7564,1.26107,-22.7555
2.7564,1.27411,-23.4678
2.7564,1.28715,-24.2673
2.7564,1.3002,-24.2164
2.7564,1.31324,-25.729
2.7564,1.32628,-26.1744
2.7564,1.33933,-27.7185
2.7564,1.35237,-28.3499
2.7564,1.36541,-29.8633
2.7564,1.37846,-31.8782
2.7564,1.3915,-32.6041
2.76944,1.13063,-26.5334
2.76944,1.14367,-25.9256
2.76944,1.15672,-24.7941
2.76944,1.16976,-24.45
2.76944,1.1828,-23.1474
2.76944,1.19585,-22.4056
2.76944,1.20889,-22.8099
2.76944,1.22193,-21.7207
2.76944,1.23498,-21.9708
2.76944,1.24802,-22.5347
2.76944,1.26107,-21.6482
2.76944,1.27411,-22.7906
2.76944,1.28715,-23.6239
2.76944,1.3002,-23.3563
2.76944,1.31324,-24.3042
2.76944,1.32628,-25.1349
2.76944,1.33933,-27.3275
2.76944,1.35237,-26.671
2.76944,1.36541,-27.9619
2.76944,1.37846,-29.3305
2.76944,1.3915,-30.0823
2.78249,1.13063,-25.7418
2.78249,1.14367,-25.1143
2.78249,1.15672,-23.901
2.78249,1.16976,-23.5466
2.78249,1.1828,-22.5485
2.78249,1.19585,-22.0138
2.78249,1.20889,-22.0572
2.78249,1.22193,-21.3318
2.78249,1.23498,-21.4703
2.78249,1.24802,-21.8567
2.78249,1.26107,-21.2688
2.78249,1.27411,-21.6412
2.78249,1.28715,-22.3102
2.78249,1.3002,-22.3462
2.78249,1.31324,-23.2904
2.78249,1.32628,-23.8366
2.78249,1.33933,-25.564
2.78249,1.35237,-25.1082
2.78249,1.36541,-26.0641
2.78249,1.37846,-27.6404
2.78249,1.3915,-27.9584
2.79553,1.13063,-24.8271
2.79553,1.14367,-24.5214
2.79553,1.15672,-23.2443
2.79553,1.16976,-22.9023
2.79553,1.1828,-21.7423
2.79553,1.19585,-21.1962
2.79553,1.20889,-21.1296
2.79553,1.22193,-20.6538
2.79553,1.23498,-20.5982
2.79553,1.24802,-20.7716
2.79553,1.26107,-20.2729
2.79553,1.27411,-20.8518
2.79553,1.28715,-21.251
2.79553,1.3002,-21.3453
2.79553,1.31324,-21.7885
2.79553,1.32628,-22.3571
2.79553,1.33933,-23.4675
2.79553,1.35237,-23.3533
2.79553,1.36541,-24.6374
2.79553,1.37846,-25.5193
2.79553,1.3915,-26.2084
2.80857,1.13063,-24.1418
2.80857,1.14367,-23.5671
2.80857,1.15672,-22.2688
2.80857,1.16976,-22.2074
2.80857,1.1828,-21.3535
2.80857,1.19585,-20.6013
2.80857,1.20889,-20.6928
2.80857,1.22193,-20.1387
2.80857,1.23498,-20.058
2.80857,1.24802,-20.2102
2.80857,1.26107,-19.7297
2.80857,1.27411,-20.139
2.80857,1.28715,-20.903
2.80857,1.3002,-20.6866
2.80857,1.31324,-21.5816
2.80857,1.32628,-22.2015
2.80857,1.33933,-22.661
2.80857,1.35237,-22.6222
2.80857,1.36541,-23.9369
2.80857,1.37846,-24.8367
2.80857,1.3915,-25.033
2.82162,1.13063,-23.5298
2.82162,1.14367,-23.2427
2.82162,1.15672,-21.9798
2.82162,1.16976,-21.4649
2.82162,1.1828,-20.9166
2.82162,1.19585,-20.1771
2.82162,1.20889,-20.0988
2.82162,1.22193,-19.5167
2.82162,1.23498,-19.6151
2.82162,1.24802,-19.6184
2.82162,1.26107,-19.1669
2.82162,1.27411,-19.5488
2.82162,1.28715,-19.9589
2.82162,1.3002,-19.9465
2.82162,1.31324,-20.4031
2.82162,1.32628,-20.7733
2.82162,1.33933,-21.6103
2.82162,1.35237,-21.7047
2.82162,1.36541,-22.5785
2.82162,1.37846,-23.6429
2.82162,1.3915,-23.9595
2.83466,1.13063,-22.8998
2.83466,1.14367,-22.5264
2.83466,1.15672,-21.654
2.83466,1.16976,-21.0426
2.83466,1.1828,-20.5311
2.83466,1.19585,-19.887
2.83466,1.20889,-19.6058
2.83466,1.22193,-19.2884
2.83466,1.23498,-19.1761
2.83466,1.24802,-19.1418
2.83466,1.26107,-18.8646
2.83466,1.27411,-19.0467
2.83466,1.28715,-19.3373
2.83466,1.3002,-19.3869
2.83466,1.31324,-19.763
2.83466,1.32628,-20.1195
2.83466,1.33933,-20.7829
2.83466,1.35237,-20.9515
2.83466,1.36541,-21.7819
2.83466,1.37846,-22.4272
2.83466,1.3915,-22.8431
2.8477,1.13063,-22.3854
2.8477,1.14367,-21.8922
2.8477,1.15672,-21.0671
2.8477,1.16976,-20.868
2.8477,1.1828,-20.0235
2.8477,1.19585,-19.5032
2.8477,1.20889,-19.2915
2.8477,1.22193,-18.8837
2.8477,1.23498,-18.8653
2.8477,1.24802,-19.0133
2.8477,1.26107,-18.5747
2.8477,1.27411,-18.8265
2.8477,1.28715,-19.0009
2.8477,1.3002,-19.1477
2.8477,1.31324,-19.471
2.8477,1.32628,-19.7121
2.8477,1.33933,-20.6832
2.8477,1.35237,-20.5465
2.8477,1.36541,-21.2146
2.8477,1.37846,-22.1188
2.8477,1.3915,-22.3241
2.86075,1.13063,-22.1212
2.86075,1.14367,-21.6462
2.86075,1.15672,-20.927
2.86075,1.16976,-20.4076
2.86075,1.1828,-19.85
2.86075,1.19585,-19.2981
2.86075,1.20889,-19.0804
2.86075,1.22193,-18.7347
2.86075,1.23498,-18.6156
2.86075,1.24802,-18.6663
2.86075,1.26107,-18.4747
2.86075,1.27411,-18.5918
2.86075,1.28715,-18.7415
2.86075,1.3002,-18.9339
2.86075,1.31324,-19.1032
2.86075,1.32628,-19.3893
2.86075,1.33933,-19.859
2.86075,1.35237,-20.185
2.86075,1.36541,-20.8346
2.86075,1.37846,-21.5638
2.86075,1.3915,-21.8964
2.87379,1.13063,-22.0372
2.87379,1.14367,-21.6729
2.87379,1.15672,-20.993
2.87379,1.16976,-20.4168
2.87379,1.1828,-19.8677
2.87379,1.19585,-19.4334
2.87379,1.20889,-19.0086
2.87379,1.22193,-18.7822
2.87379,1.23498,-18.6642
2.87379,1.24802,-18.4852
2.87379,1.26107,-18.4245
2.87379,1.27411,-18.3868
2.87379,1.28715,-18.5551
2.87379,1.3002,-18.7801
2.87379,1.31324,-18.9212
2.87379,1.32628,-19.2958
2.87379,1.33933,-19.6933
2.87379,1.35237,-19.8725
2.87379,1.36541,-20.4806
2.87379,1.37846,-21.1395
2.87379,1.3915,-21.3071
2.88683,1.13063,-22.0267
2.88683,1.14367,-21.1848
2.88683,1.15672,-20.8953
2.88683,1.16976,-20.1
2.88683,1.1828,-19.6024
2.88683,1.19585,-19.1885
2.88683,1.20889,-18.885
2.88683,1.22193,-18.5812
2.88683,1.23498,-18.5381
2.88683,1.24802,-18.4138
2.88683,1.26107,-18.3506
2.88683,1.27411,-18.4149
2.88683,1.28715,-18.533
2.88683,1.3002,-18.6898
2.88683,1.31324,-18.9211
2.88683,1.32628,-19.1093
2.88683,1.33933,-19.5496
2.88683,1.35237,-19.8759
2.88683,1.36541,-20.5744
2.88683,1.37846,-21.0023
2.88683,1.3915,-21.3405
2.89988,1.13063,-22.122
2.89988,1.14367,-21.4445
2.89988,1.15672,-20.7955
2.89988,1.16976,-20.251
2.89988,1.1828,-19.7531
2.89988,1.19585,-19.225
2.89988,1.20889,-18.9519
2.89988,1.22193,-18.837
2.89988,1.23498,-18.6652
2.89988,1.24802,-18.5275
2.89988,1.26107,-18.5687
2.89988,1.27411,-18.5381
2.89988,1.28715,-18.6504
2.89988,1.3002,-19.0078
2.89988,1.31324,-19.031
2.89988,1.32628,-19.3558
2.89988,1.33933,-19.6892
2.89988,1.35237,-20.0261
2.89988,1.36541,-20.618
2.89988,1.37846,-21.0881
2.89988,1.3915,-21.4096
2.91292,1.13063,-22.4328
2.91292,1.14367,-21.8081
2.91292,1.15672,-21.2609
2.91292,1.16976,-20.5873
2.91292,1.1828,-19.927
2.91292,1.19585,-19.62
2.91292,1.20889,-19.0282
2.91292,1.22193,-18.9939
2.91292,1.23498,-18.741
2.91292,1.24802,-18.6858
2.91292,1.26107,-18.7677
2.91292,1.27411,-18.7038
2.91292,1.28715,-18.7756
2.91292,1.3002,-19.0833
2.91292,1.31324,-19.2036
2.91292,1.32628,-19.3335
2.91292,1.33933,-19.9122
2.91292,1.35237,-20.1552
2.91292,1.36541,-20.7954
2.91292,1.37846,-21.1802
2.91292,1.3915,-21.6626
2.92596,1.13063,-22.7719
2.92596,1.14367,-21.8795
2.92596,1.15672,-21.5111
2.92596,1.16976,-20.7924
2.92596,1.1828,-20.3951
2.92596,1.19585,-19.9529
2.92596,1.20889,-19.5957
2.92596,1.22193,-19.5506
2.92596,1.23498,-19.1351
2.92596,1.24802,-19.1421
2.92596,1.26107,-19.1657
2.92596,1.27411,-19.0756
2.92596,1.28715,-19.1425
2.92596,1.3002,-19.4881
2.92596,1.31324,-19.5177
2.92596,1.32628,-20.0199
2.92596,1.33933,-20.0341
2.92596,1.35237,-20.6426
2.92596,1.36541,-20.9702
2.92596,1.37846,-21.4666
2.92596,1.3915,-21.8555
2.93901,1.13063,-23.1219
2.93901,1.14367,-22.3974
2.93901,1.15672,-21.9007
2.93901,1.16976,-21.2434
2.93901,1.1828,-20.6948
2.93901,1.19585,-20.5678
2.93901,1.20889,-19.7611
2.93901,1.22193,-20.0255
2.93901,1.23498,-19.745
2.93901,1.24802,-19.5908
2.93901,1.26107,-19.8308
2.93901,1.27411,-19.6222
2.93901,1.28715,-19.7875
2.93901,1.3002,-20.1229
2.93901,1.31324,-20.1202
2.93901,1.32628,-20.2933
2.93901,1.33933,-20.8366
2.93901,1.35237,-21.2134
2.93901,1.36541,-21.7314
2.93901,1.37846,-22.1417
2.93901,1.3915,-22.6522
2.95205,1.13063,-23.7774
2.95205,1.14367,-22.9364
2.95205,1.15672,-22.6206
2.95205,1.16976,-21.7678
2.95205,1.1828,-21.2069
2.95205,1.19585,-20.9271
2.95205,1.20889,-20.4919
2.95205,1.22193,-20.55
2.95205,1.23498,-20.0566
2.95205,1.24802,-20.1013
2.95205,1.26107,-20.3232
2.95205,1.27411,-20.2613
2.95205,1.28715,-20.3732
2.95205,1.3002,-20.6588
2.95205,1.31324,-20.7063
2.95205,1.32628,-21.0646
2.95205,1.33933,-21.4456
2.95205,1.35237,-21.9547
2.95205,1.36541,-22.3849
2.95205,1.37846,-23.2012
2.95205,1.3915,-23.5195
2.96509,1.13063,-24.5405
2.96509,1.14367,-23.7836
2.96509,1.15672,-23.2438
2.96509,1.16976,-22.5157
2.96509,1.1828,-22.0523
2.96509,1.19585,-21.7227
2.96509,1.20889,-20.8047
2.96509,1.22193,-21.2634
2.96509,1.23498,-21.0516
2.96509,1.24802,-20.578
2.96509,1.26107,-21.2655
2.96509,1.27411,-21.0607
2.96509,1.28715,-21.0366
2.96509,1.3002,-21.5908
2.96509,1.31324,-21.6179
2.96509,1.32628,-21.8664
2.96509,1.33933,-22.1511
2.96509,1.35237,-22.6526
2.96509,1.36541,-23.5139
2.96509,1.37846,-23.8976
2.96509,1.3915,-24.6656
2.97814,1.13063,-25.3165
2.97814,1.14367,-24.6364
2.97814,1.15672,-24.498
2.97814,1.16976,-23.2903
2.97814,1.1828,-22.603
2.97814,1.19585,-22.2341
2.97814,1.20889,-21.7786
2.97814,1.22193,-22.2597
2.97814,1.23498,-21.4787
2.97814,1.24802,-21.5103
2.97814,1.26107,-22.132
2.97814,1.27411,-21.8823
2.97814,1.28715,-21.5567
2.97814,1.3002,-22.8091
2.97814,1.31324,-22.3996
2.97814,1.32628,-23.1435
2.97814,1.33933,-23.0272
2.97814,1.35237,-24.2717
2.97814,1.36541,-24.7433
2.97814,1.37846,-25.3987
2.97814,1.3915,-26.5714
2.99118,1.13063,-26.8089
2.99118,1.14367,-25.6058
2.99118,1.15672,-25.2013
2.99118,1.16976,-24.436
2.99118,1.1828,-23.7937
2.99118,1.19585,-23.3802
2.99118,1.20889,-22.9209
2.99118,1.22193,-23.0158
2.99118,1.23498,-22.6725
2.99118,1.24802,-22.4694
2.99118,1.26107,-23.214
2.99118,1.27411,-22.6877
2.99118,1.28715,-22.9234
2.99118,1.3002,-23.5079
2.99118,1.31324,-23.6498
2.99118,1.32628,-24.0331
2.99118,1.33933,-24.2112
2.99118,1.35237,-25.3336
2.99118,1.36541,-25.6131
2.99118,1.37846,-26.3279
2.99118,1.3915,-27.5139
3.00423,1.13063,-27.8887
3.00423,1.14367,-27.1235
3.00423,1.15672,-26.4909
3.00423,1.16976,-25.5076
3.00423,1.1828,-24.7809
3.00423,1.19585,-24.6261
3.00423,1.20889,-23.747
3.00423,1.22193,-23.657
3.00423,1.23498,-23.6257
3.00423,1.24802,-23.7011
3.00423,1.26107,-23.8488
3.00423,1.27411,-23.7552
3.00423,1.28715,-23.7473
3.00423,1.3002,-24.8453
3.00423,1.31324,-24.6967
3.00423,1.32628,-25.2781
3.00423,1.33933,-25.8854
3.00423,1.35237,-26.4388
3.00423,1.36541,-27.0808
3.00423,1.37846,-27.6856
3.00423,1.3915,-28.4197
3.01727,1.13063,-29.2149
3.01727,1.14367,-28.5731
3.01727,1.15672,-27.8871
3.01727,1.16976,-26.6813
3.01727,1.1828,-26.2499
3.01727,1.19585,-25.6489
3.01727,1.20889,-24.9409
3.01727,1.22193,-24.8518
3.01727,1.23498,-24.5868
3.01727,1.24802,-24.8552
3.01727,1.26107,-24.8086
3.01727,1.27411,-24.9112
3.01727,1.28715,-24.922
3.01727,1.3002,-25.4953
3.01727,1.31324,-25.7017
3.01727,1.32628,-26.1421
3.01727,1.33933,-26.7541
3.01727,1.35237,-27.3147
3.01727,1.36541,-27.7397
3.01727,1.37846,-28.3701
3.01727,1.3915,-29.0769


==> figures/MRT-BD-1/heatmap_zoom_vs_AZF-1_dB.csv <==
x,y,z
2.72574,1.12926,3.99424
2.72574,1.1423,3.99424
2.72574,1.15534,5.66957
2.72574,1.16839,7.12776
2.72574,1.18143,8.13072
2.72574,1.19447,9.69367
2.72574,1.20752,11.0326
2.72574,1.22056,11.2174
2.72574,1.2336,12.1195
2.72574,1.24665,11.8673
2.72574,1.25969,9.90372
2.72574,1.27273,8.53218
2.72574,1.28578,5.86059
2.72574,1.29882,2.36096
2.72574,1.31186,0.763868
2.72574,1.32491,-2.41073
2.72574,1.33795,-4.87391
2.72574,1.35099,-7.43403
2.72574,1.36404,-9.92164
2.72574,1.37708,-12.3335
2.72574,1.39013,-12.474
2.73878,1.12926,2.57175
2.73878,1.1423,2.57175
2.73878,1.15534,4.46821
2.73878,1.16839,6.2882
2.73878,1.18143,7.26585
2.73878,1.19447,8.60812
2.73878,1.20752,10.0553
2.73878,1.22056,10.2282
2.73878,1.2336,11.2191
2.73878,1.24665,11.4439
2.73878,1.25969,10.1535
2.73878,1.27273,8.86279
2.73878,1.28578,6.84464
2.73878,1.29882,4.63064
2.73878,1.31186,2.69484
2.73878,1.32491,-0.316543
2.73878,1.33795,-2.79988
2.73878,1.35099,-5.5796
2.73878,1.36404,-7.45708
2.73878,1.37708,-10.0367
2.73878,1.39013,-12.4446
2.75182,1.12926,2.4345
2.75182,1.1423,2.4345
2.75182,1.15534,4.7577
2.75182,1.16839,6.15046
2.75182,1.18143,7.35957
2.75182,1.19447,8.7757
2.75182,1.20752,9.80766
2.75182,1.22056,10.3246
2.75182,1.2336,10.9228
2.75182,1.24665,10.9258
2.75182,1.25969,10.1624
2.75182,1.27273,9.30002
2.75182,1.28578,7.16267
2.75182,1.29882,5.32362
2.75182,1.31186,3.6523
2.75182,1.32491,1.71844
2.75182,1.33795,-0.571195
2.75182,1.35099,-2.064
2.75182,1.36404,-3.82894
2.75182,1.37708,-6.97174
2.75182,1.39013,-8.47529
2.76487,1.12926,2.57123
2.76487,1.1423,2.57123
2.76487,1.15534,4.42516
2.76487,1.16839,5.90781
2.76487,1.18143,7.59371
2.76487,1.19447,8.60319
2.76487,1.20752,9.38102
2.76487,1.22056,10.7069
2.76487,1.2336,10.9346
2.76487,1.24665,10.9219
2.76487,1.25969,11.1635
2.76487,1.27273,10.5099
2.76487,1.28578,8.71826
2.76487,1.29882,7.41981
2.76487,1.31186,5.94542
2.76487,1.32491,4.12201
2.76487,1.33795,2.85382
2.76487,1.35099,-0.464107
2.76487,1.36404,-0.972514
2.76487,1.37708,-4.69947
2.76487,1.39013,-4.64566
2.77791,1.12926,3.06583
2.77791,1.1423,3.06583
2.77791,1.15534,5.1524
2.77791,1.16839,6.16246
2.77791,1.18143,8.02074
2.77791,1.19447,8.93279
2.77791,1.20752,9.65137
2.77791,1.22056,10.9857
2.77791,1.2336,11.4873
2.77791,1.24665,11.7078
2.77791,1.25969,12.2592
2.77791,1.27273,11.7428
2.77791,1.28578,10.32
2.77791,1.29882,9.00118
2.77791,1.31186,8.30603
2.77791,1.32491,6.66196
2.77791,1.33795,5.36535
2.77791,1.35099,2.31017
2.77791,1.36404,1.80431
2.77791,1.37708,-1.07359
2.77791,1.39013,-3.73976
2.79095,1.12926,4.03035
2.79095,1.1423,4.03035
2.79095,1.15534,6.26067
2.79095,1.16839,7.34899
2.79095,1.18143,9.12087
2.79095,1.19447,10.4422
2.79095,1.20752,10.8767
2.79095,1.22056,12.1831
2.79095,1.2336,12.5177
2.79095,1.24665,12.6484
2.79095,1.25969,13.2479
2.79095,1.27273,12.8637
2.79095,1.28578,11.4267
2.79095,1.29882,10.4005
2.79095,1.31186,10.0227
2.79095,1.32491,8.3292
2.79095,1.33795,4.78942
2.79095,1.35099,4.44195
2.79095,1.36404,4.002
2.79095,1.37708,1.21932
2.79095,1.39013,0.691316
2.804,1.12926,5.01036
2.804,1.1423,5.01036
2.804,1.15534,7.02317
2.804,1.16839,8.02164
2.804,1.18143,9.83565
2.804,1.19447,10.8528
2.804,1.20752,11.7049
2.804,1.22056,12.9425
2.804,1.2336,13.5748
2.804,1.24665,13.7261
2.804,1.25969,14.2605
2.804,1.27273,14.2414
2.804,1.28578,12.9884
2.804,1.29882,12.227
2.804,1.31186,11.8398
2.804,1.32491,10.4244
2.804,1.33795,6.81841
2.804,1.35099,6.33619
2.804,1.36404,5.76222
2.804,1.37708,3.18312
2.804,1.39013,2.34537
2.81704,1.12926,6.08783
2.81704,1.1423,6.08783
2.81704,1.15534,7.61261
2.81704,1.16839,9.00164
2.81704,1.18143,10.7644
2.81704,1.19447,11.8814
2.81704,1.20752,12.5803
2.81704,1.22056,13.9996
2.81704,1.2336,14.3261
2.81704,1.24665,14.7185
2.81704,1.25969,15.2937
2.81704,1.27273,15.5679
2.81704,1.28578,14.5142
2.81704,1.29882,14.8477
2.81704,1.31186,14.1357
2.81704,1.32491,12.9205
2.81704,1.33795,10.6447
2.81704,1.35099,8.85713
2.81704,1.36404,7.78368
2.81704,1.37708,6.05308
2.81704,1.39013,5.57572
2.83008,1.12926,7.31839
2.83008,1.1423,7.31839
2.83008,1.15534,8.86567
2.83008,1.16839,10.1913
2.83008,1.18143,11.741
2.83008,1.19447,13.021
2.83008,1.20752,13.5047
2.83008,1.22056,14.8923
2.83008,1.2336,15.3217
2.83008,1.24665,15.222
2.83008,1.25969,16.2158
2.83008,1.27273,15.8976
2.83008,1.28578,15.5271
2.83008,1.29882,15.2876
2.83008,1.31186,15.396
2.83008,1.32491,14.3253
2.83008,1.33795,11.0906
2.83008,1.35099,9.59251
2.83008,1.36404,9.62919
2.83008,1.37708,8.05244
2.83008,1.39013,7.50545
2.84313,1.12926,8.15939
2.84313,1.1423,8.15939
2.84313,1.15534,9.58466
2.84313,1.16839,11.063
2.84313,1.18143,12.7283
2.84313,1.19447,13.8128
2.84313,1.20752,14.3397
2.84313,1.22056,15.5944
2.84313,1.2336,16.3241
2.84313,1.24665,16.2001
2.84313,1.25969,16.9623
2.84313,1.27273,16.7084
2.84313,1.28578,16.5515
2.84313,1.29882,16.3195
2.84313,1.31186,16.3436
2.84313,1.32491,15.5962
2.84313,1.33795,11.7764
2.84313,1.35099,10.8328
2.84313,1.36404,10.7734
2.84313,1.37708,9.56574
2.84313,1.39013,8.78583
2.85617,1.12926,9.09983
2.85617,1.1423,9.09983
2.85617,1.15534,10.3845
2.85617,1.16839,11.7821
2.85617,1.18143,13.4457
2.85617,1.19447,14.4242
2.85617,1.20752,15.1214
2.85617,1.22056,17.208
2.85617,1.2336,16.7968
2.85617,1.24665,17.0123
2.85617,1.25969,17.2976
2.85617,1.27273,17.4714
2.85617,1.28578,17.2333
2.85617,1.29882,16.8166
2.85617,1.31186,16.8223
2.85617,1.32491,16.3373
2.85617,1.33795,13.2491
2.85617,1.35099,12.0646
2.85617,1.36404,12.8243
2.85617,1.37708,12.0402
2.85617,1.39013,11.6963
2.86922,1.12926,10.2696
2.86922,1.1423,10.2696
2.86922,1.15534,11.7831
2.86922,1.16839,13.0123
2.86922,1.18143,14.6837
2.86922,1.19447,15.496
2.86922,1.20752,15.8145
2.86922,1.22056,17.2503
2.86922,1.2336,17.3295
2.86922,1.24665,17.2655
2.86922,1.25969,17.2821
2.86922,1.27273,17.1888
2.86922,1.28578,16.8625
2.86922,1.29882,16.9841
2.86922,1.31186,16.6651
2.86922,1.32491,15.814
2.86922,1.33795,13.7425
2.86922,1.35099,12.8088
2.86922,1.36404,13.2512
2.86922,1.37708,12.5773
2.86922,1.39013,11.4107
2.88226,1.12926,11.2563
2.88226,1.1423,11.2563
2.88226,1.15534,12.7851
2.88226,1.16839,13.771
2.88226,1.18143,15.4102
2.88226,1.19447,16.502
2.88226,1.20752,16.5262
2.88226,1.22056,17.471
2.88226,1.2336,17.6383
2.88226,1.24665,17.6306
2.88226,1.25969,18.3091
2.88226,1.27273,17.2422
2.88226,1.28578,16.5521
2.88226,1.29882,16.7361
2.88226,1.31186,15.8403
2.88226,1.32491,15.5029
2.88226,1.33795,13.9238
2.88226,1.35099,12.9173
2.88226,1.36404,12.8788
2.88226,1.37708,12.3416
2.88226,1.39013,11.9078
2.8953,1.12926,11.7807
2.8953,1.1423,11.7807
2.8953,1.15534,13.0131
2.8953,1.16839,14.2949
2.8953,1.18143,15.8546
2.8953,1.19447,16.5462
2.8953,1.20752,16.9806
2.8953,1.22056,17.6543
2.8953,1.2336,17.5783
2.8953,1.24665,17.6286
2.8953,1.25969,18.4215
2.8953,1.27273,17.3446
2.8953,1.28578,16.6934
2.8953,1.29882,16.176
2.8953,1.31186,15.3105
2.8953,1.32491,14.8278
2.8953,1.33795,14.0156
2.8953,1.35099,12.9423
2.8953,1.36404,12.244
2.8953,1.37708,11.9883
2.8953,1.39013,11.843
2.90835,1.12926,12.9238
2.90835,1.1423,12.9238
2.90835,1.15534,14.7285
2.90835,1.16839,15.2154
2.90835,1.18143,16.0916
2.90835,1.19447,17.1981
2.90835,1.20752,17.1433
2.90835,1.22056,17.8754
2.90835,1.2336,17.0913
2.90835,1.24665,17.0609
2.90835,1.25969,16.8531
2.90835,1.27273,16.3736
2.90835,1.28578,15.5911
2.90835,1.29882,15.0395
2.90835,1.31186,14.4759
2.90835,1.32491,13.9777
2.90835,1.33795,12.8297
2.90835,1.35099,12.1384
2.90835,1.36404,11.4874
2.90835,1.37708,11.0973
2.90835,1.39013,11.1003
2.92139,1.12926,12.8051
2.92139,1.1423,12.8051
2.92139,1.15534,14.1573
2.92139,1.16839,15.1407
2.92139,1.18143,15.8051
2.92139,1.19447,16.5236
2.92139,1.20752,16.9603
2.92139,1.22056,17.185
2.92139,1.2336,17.109
2.92139,1.24665,16.7387
2.92139,1.25969,16.4794
2.92139,1.27273,15.8222
2.92139,1.28578,15.135
2.92139,1.29882,14.6368
2.92139,1.31186,13.8897
2.92139,1.32491,13.3986
2.92139,1.33795,12.5692
2.92139,1.35099,11.5356
2.92139,1.36404,10.8878
2.92139,1.37708,10.4358
2.92139,1.39013,9.85387
2.93443,1.12926,12.7577
2.93443,1.1423,12.7577
2.93443,1.15534,13.6116
2.93443,1.16839,14.9377
2.93443,1.18143,14.98
2.93443,1.19447,15.9085
2.93443,1.20752,16.2329
2.93443,1.22056,16.3525
2.93443,1.2336,16.2092
2.93443,1.24665,16.2105
2.93443,1.25969,16.065
2.93443,1.27273,15.41
2.93443,1.28578,14.8542
2.93443,1.29882,14.1937
2.93443,1.31186,13.5858
2.93443,1.32491,12.8978
2.93443,1.33795,12.0041
2.93443,1.35099,10.9321
2.93443,1.36404,10.3263
2.93443,1.37708,9.28543
2.93443,1.39013,8.48422
2.94748,1.12926,12.4278
2.94748,1.1423,12.4278
2.94748,1.15534,12.925
2.94748,1.16839,14.2592
2.94748,1.18143,14.1974
2.94748,1.19447,15.1419
2.94748,1.20752,15.5496
2.94748,1.22056,15.571
2.94748,1.2336,15.2796
2.94748,1.24665,15.2382
2.94748,1.25969,14.9559
2.94748,1.27273,14.6987
2.94748,1.28578,14.0245
2.94748,1.29882,13.5591
2.94748,1.31186,13.1431
2.94748,1.32491,12.9434
2.94748,1.33795,11.3761
2.94748,1.35099,10.7927
2.94748,1.36404,10.1506
2.94748,1.37708,9.05792
2.94748,1.39013,8.73629
2.96052,1.12926,11.662
2.96052,1.1423,11.662
2.96052,1.15534,12.1431
2.96052,1.16839,13.2501
2.96052,1.18143,13.6894
2.96052,1.19447,13.8958
2.96052,1.20752,14.7073
2.96052,1.22056,14.8348
2.96052,1.2336,14.4527
2.96052,1.24665,14.9711
2.96052,1.25969,14.599
2.96052,1.27273,14.3737
2.96052,1.28578,13.7809
2.96052,1.29882,13.4082
2.96052,1.31186,13.3249
2.96052,1.32491,12.8665
2.96052,1.33795,11.6072
2.96052,1.35099,10.2329
2.96052,1.36404,9.61857
2.96052,1.37708,8.32339
2.96052,1.39013,7.52137
2.97356,1.12926,10.9766
2.97356,1.1423,10.9766
2.97356,1.15534,11.558
2.97356,1.16839,12.4634
2.97356,1.18143,12.7302
2.97356,1.19447,12.8926
2.97356,1.20752,13.4415
2.97356,1.22056,13.709
2.97356,1.2336,13.5477
2.97356,1.24665,13.9886
2.97356,1.25969,13.9839
2.97356,1.27273,14.2937
2.97356,1.28578,14.3256
2.97356,1.29882,13.779
2.97356,1.31186,13.2146
2.97356,1.32491,12.6579
2.97356,1.33795,11.457
2.97356,1.35099,10.0571
2.97356,1.36404,10.2703
2.97356,1.37708,8.21891
2.97356,1.39013,7.36167
2.98661,1.12926,10.1466
2.98661,1.1423,10.1466
2.98661,1.15534,10.1201
2.98661,1.16839,11.7496
2.98661,1.18143,11.9492
2.98661,1.19447,12.0395
2.98661,1.20752,13.0121
2.98661,1.22056,12.6118
2.98661,1.2336,12.8528
2.98661,1.24665,13.528
2.98661,1.25969,13.5211
2.98661,1.27273,13.7645
2.98661,1.28578,13.4452
2.98661,1.29882,13.0673
2.98661,1.31186,13.4304
2.98661,1.32491,13.2456
2.98661,1.33795,11.2575
2.98661,1.35099,10.1283
2.98661,1.36404,10.1712
2.98661,1.37708,8.70288
2.98661,1.39013,7.20492
2.99965,1.12926,8.55814
2.99965,1.1423,8.55814
2.99965,1.15534,8.47087
2.99965,1.16839,10.0394
2.99965,1.18143,10.211
2.99965,1.19447,10.4255
2.99965,1.20752,11.6081
2.99965,1.22056,11.7889
2.99965,1.2336,11.889
2.99965,1.24665,12.8811
2.99965,1.25969,12.9494
2.99965,1.27273,13.5388
2.99965,1.28578,13.5542
2.99965,1.29882,14.037
2.99965,1.31186,13.766
2.99965,1.32491,14.2879
2.99965,1.33795,10.6519
2.99965,1.35099,10.7154
2.99965,1.36404,10.7793
2.99965,1.37708,9.4186
2.99965,1.39013,9.09862
3.01269,1.12926,7.40172
3.01269,1.1423,7.40172
3.01269,1.15534,8.48103
3.01269,1.16839,9.35608
3.01269,1.18143,9.00009
3.01269,1.19447,9.19334
3.01269,1.20752,10.394
3.01269,1.22056,10.3127
3.01269,1.2336,10.9468
3.01269,1.24665,11.7419
3.01269,1.25969,12.048
3.01269,1.27273,12.5203
3.01269,1.28578,12.7896
3.01269,1.29882,13.0653
3.01269,1.31186,13.5312
3.01269,1.32491,14.3777
3.01269,1.33795,12.108
3.01269,1.35099,11.7531
3.01269,1.36404,12.1889
3.01269,1.37708,11.6461
3.01269,1.39013,10.4575
3.02574,1.12926,5.68778
3.02574,1.1423,5.68778
3.02574,1.15534,6.58649
3.02574,1.16839,6.8135
3.02574,1.18143,6.98519
3.02574,1.19447,7.84309
3.02574,1.20752,8.82485
3.02574,1.22056,8.5761
3.02574,1.2336,9.56162
3.02574,1.24665,10.392
3.02574,1.25969,10.5159
3.02574,1.27273,11.4454
3.02574,1.28578,12.5492
3.02574,1.29882,12.7532
3.02574,1.31186,13.1034
3.02574,1.32491,13.832
3.02574,1.33795,13.4337
3.02574,1.35099,12.7537
3.02574,1.36404,13.008
3.02574,1.37708,13.982
3.02574,1.39013,13.9831


==> figures/MRT-BD-1/x_edges.csv <==
2.65857
2.67162
2.68466
2.6977
2.71075
2.72379
2.73683
2.74988
2.76292
2.77596
2.78901
2.80205
2.81509
2.82814
2.84118
2.85423
2.86727
2.88031
2.89336
2.9064
2.91944
2.93249
2.94553
2.95857
2.97162
2.98466
2.9977
3.01075
3.02379
3.03683
3.04988
3.06292
3.07596
3.08901
3.10205
3.11509
3.12814
3.14118
3.15423
3.16727
3.18031
3.19336
3.2064
3.21944
3.23249
3.24553
3.25857
3.27162
3.28466
3.2977
3.31075
3.32379
3.33683
3.34988
3.36292
3.37596
3.38901
3.40205
3.41509
3.42814
3.44118
3.45423
3.46727
3.48031
3.49336
3.5064
3.51944
3.53249
3.54553
3.55857
3.57162
3.58466
3.5977
3.61075
3.62379
3.63683
3.64988
3.66292
3.67596
3.68901
3.70205
3.71509
3.72814
3.74118
3.75423
3.76727
3.78031
3.79336
3.8064
3.81944
3.83249
3.84553
3.85857
3.87162
3.88466
3.8977
3.91075
3.92379
3.93683
3.94988
3.96292
3.97596
3.98901
4.00205


==> figures/MRT-BD-1/x_edges_dBm.csv <==
2.65857
2.67162
2.68466
2.6977
2.71075
2.72379
2.73683
2.74988
2.76292
2.77596
2.78901
2.80205
2.81509
2.82814
2.84118
2.85423
2.86727
2.88031
2.89336
2.9064
2.91944
2.93249
2.94553
2.95857
2.97162
2.98466
2.9977
3.01075
3.02379
3.03683
3.04988
3.06292
3.07596
3.08901
3.10205
3.11509
3.12814
3.14118
3.15423
3.16727
3.18031
3.19336
3.2064
3.21944
3.23249
3.24553
3.25857
3.27162
3.28466
3.2977
3.31075
3.32379
3.33683
3.34988
3.36292
3.37596
3.38901
3.40205
3.41509
3.42814
3.44118
3.45423
3.46727
3.48031
3.49336
3.5064
3.51944
3.53249
3.54553
3.55857
3.57162
3.58466
3.5977
3.61075
3.62379
3.63683
3.64988
3.66292
3.67596
3.68901
3.70205
3.71509
3.72814
3.74118
3.75423
3.76727
3.78031
3.79336
3.8064
3.81944
3.83249
3.84553
3.85857
3.87162
3.88466
3.8977
3.91075
3.92379
3.93683
3.94988
3.96292
3.97596
3.98901
4.00205


==> figures/MRT-BD-1/x_edges_vs_AHMET-Phase2-RF-0_dB.csv <==
2.66674
2.67979
2.69283
2.70587
2.71892
2.73196
2.745
2.75805
2.77109
2.78413
2.79718
2.81022
2.82326
2.83631
2.84935
2.86239
2.87544
2.88848
2.90153
2.91457
2.92761
2.94066
2.9537
2.96674
2.97979
2.99283
3.00587
3.01892
3.03196
3.045
3.05805
3.07109
3.08413
3.09718
3.11022
3.12326
3.13631
3.14935
3.16239
3.17544
3.18848
3.20153
3.21457
3.22761
3.24066
3.2537
3.26674
3.27979
3.29283
3.30587
3.31892
3.33196
3.345
3.35805
3.37109
3.38413
3.39718
3.41022
3.42326
3.43631
3.44935
3.46239
3.47544
3.48848
3.50153
3.51457
3.52761
3.54066
3.5537
3.56674
3.57979
3.59283
3.60587
3.61892
3.63196
3.645
3.65805
3.67109
3.68413
3.69718
3.71022
3.72326
3.73631
3.74935
3.76239
3.77544
3.78848
3.80153
3.81457
3.82761
3.84066
3.8537
3.86674
3.87979
3.89283
3.90587
3.91892
3.93196
3.945
3.95805


==> figures/MRT-BD-1/x_edges_vs_AZF-1_dB.csv <==
2.71922
2.73226
2.7453
2.75835
2.77139
2.78443
2.79748
2.81052
2.82356
2.83661
2.84965
2.86269
2.87574
2.88878
2.90182
2.91487
2.92791
2.94095
2.954
2.96704
2.98008
2.99313
3.00617
3.01922
3.03226
3.0453
3.05835
3.07139
3.08443
3.09748
3.11052
3.12356
3.13661
3.14965
3.16269
3.17574
3.18878
3.20182
3.21487
3.22791
3.24095
3.254
3.26704
3.28008
3.29313
3.30617
3.31922
3.33226
3.3453
3.35835
3.37139
3.38443
3.39748
3.41052
3.42356
3.43661
3.44965
3.46269
3.47574
3.48878
3.50182
3.51487
3.52791
3.54095
3.554
3.56704
3.58008
3.59313
3.60617
3.61922
3.63226
3.6453
3.65835
3.67139
3.68443
3.69748
3.71052
3.72356
3.73661
3.74965
3.76269
3.77574
3.78878
3.80182
3.81487
3.82791
3.84095
3.854
3.86704
3.88008
3.89313
3.90617
3.91922
3.93226
3.9453
3.95835
3.97139


==> figures/MRT-BD-1/x_edges_zoom.csv <==
2.68466
2.6977
2.71075
2.72379
2.73683
2.74988
2.76292
2.77596
2.78901
2.80205
2.81509
2.82814
2.84118
2.85423
2.86727
2.88031
2.89336
2.9064
2.91944
2.93249
2.94553
2.95857
2.97162
2.98466
2.9977
3.01075
3.02379


==> figures/MRT-BD-1/x_edges_zoom_dBm.csv <==
2.68466
2.6977
2.71075
2.72379
2.73683
2.74988
2.76292
2.77596
2.78901
2.80205
2.81509
2.82814
2.84118
2.85423
2.86727
2.88031
2.89336
2.9064
2.91944
2.93249
2.94553
2.95857
2.97162
2.98466
2.9977
3.01075
3.02379


==> figures/MRT-BD-1/x_edges_zoom_vs_AZF-1_dB.csv <==
2.71922
2.73226
2.7453
2.75835
2.77139
2.78443
2.79748
2.81052
2.82356
2.83661
2.84965
2.86269
2.87574
2.88878
2.90182
2.91487
2.92791
2.94095
2.954
2.96704
2.98008
2.99313
3.00617
3.01922
3.03226


==> figures/MRT-BD-1/y_edges.csv <==
1.12411
1.13715
1.1502
1.16324
1.17628
1.18933
1.20237
1.21541
1.22846
1.2415
1.25454
1.26759
1.28063
1.29367
1.30672
1.31976
1.3328
1.34585
1.35889
1.37193
1.38498
1.39802
1.41107
1.42411
1.43715
1.4502
1.46324
1.47628
1.48933
1.50237
1.51541
1.52846
1.5415
1.55454
1.56759
1.58063
1.59367
1.60672
1.61976
1.6328
1.64585
1.65889
1.67193
1.68498
1.69802
1.71107
1.72411
1.73715
1.7502
1.76324
1.77628
1.78933
1.80237
1.81541
1.82846
1.8415
1.85454
1.86759
1.88063
1.89367
1.90672
1.91976
1.9328
1.94585
1.95889
1.97193
1.98498
1.99802
2.01107
2.02411
2.03715
2.0502
2.06324
2.07628
2.08933
2.10237
2.11541
2.12846
2.1415
2.15454
2.16759
2.18063
2.19367
2.20672
2.21976
2.2328
2.24585
2.25889
2.27193
2.28498
2.29802
2.31107
2.32411
2.33715
2.3502
2.36324
2.37628


==> figures/MRT-BD-1/y_edges_dBm.csv <==
1.12411
1.13715
1.1502
1.16324
1.17628
1.18933
1.20237
1.21541
1.22846
1.2415
1.25454
1.26759
1.28063
1.29367
1.30672
1.31976
1.3328
1.34585
1.35889
1.37193
1.38498
1.39802
1.41107
1.42411
1.43715
1.4502
1.46324
1.47628
1.48933
1.50237
1.51541
1.52846
1.5415
1.55454
1.56759
1.58063
1.59367
1.60672
1.61976
1.6328
1.64585
1.65889
1.67193
1.68498
1.69802
1.71107
1.72411
1.73715
1.7502
1.76324
1.77628
1.78933
1.80237
1.81541
1.82846
1.8415
1.85454
1.86759
1.88063
1.89367
1.90672
1.91976
1.9328
1.94585
1.95889
1.97193
1.98498
1.99802
2.01107
2.02411
2.03715
2.0502
2.06324
2.07628
2.08933
2.10237
2.11541
2.12846
2.1415
2.15454
2.16759
2.18063
2.19367
2.20672
2.21976
2.2328
2.24585
2.25889
2.27193
2.28498
2.29802
2.31107
2.32411
2.33715
2.3502
2.36324
2.37628


==> figures/MRT-BD-1/y_edges_vs_AHMET-Phase2-RF-0_dB.csv <==
1.12684
1.13988
1.15293
1.16597
1.17901
1.19206
1.2051
1.21814
1.23119
1.24423
1.25727
1.27032
1.28336
1.2964
1.30945
1.32249
1.33554
1.34858
1.36162
1.37467
1.38771
1.40075
1.4138
1.42684
1.43988
1.45293
1.46597
1.47901
1.49206
1.5051
1.51814
1.53119
1.54423
1.55727
1.57032
1.58336
1.5964
1.60945
1.62249
1.63554
1.64858
1.66162
1.67467
1.68771
1.70075
1.7138
1.72684
1.73988
1.75293
1.76597
1.77901
1.79206
1.8051
1.81814
1.83119
1.84423
1.85727
1.87032
1.88336
1.8964
1.90945
1.92249
1.93554
1.94858
1.96162
1.97467
1.98771
2.00075
2.0138
2.02684
2.03988
2.05293
2.06597
2.07901
2.09206
2.1051
2.11814
2.13119
2.14423
2.15727
2.17032
2.18336
2.1964
2.20945
2.22249
2.23554
2.24858
2.26162
2.27467
2.28771
2.30075
2.3138
2.32684
2.33988
2.35293
2.36597
2.37901


==> figures/MRT-BD-1/y_edges_vs_AZF-1_dB.csv <==
1.12273
1.13578
1.14882
1.16186
1.17491
1.18795
1.20099
1.21404
1.22708
1.24013
1.25317
1.26621
1.27926
1.2923
1.30534
1.31839
1.33143
1.34447
1.35752
1.37056
1.3836
1.39665
1.40969
1.42273
1.43578
1.44882
1.46186
1.47491
1.48795
1.50099
1.51404
1.52708
1.54013
1.55317
1.56621
1.57926
1.5923
1.60534
1.61839
1.63143
1.64447
1.65752
1.67056
1.6836
1.69665
1.70969
1.72273
1.73578
1.74882
1.76186
1.77491
1.78795
1.80099
1.81404
1.82708
1.84013
1.85317
1.86621
1.87926
1.8923
1.90534
1.91839
1.93143
1.94447
1.95752
1.97056
1.9836
1.99665
2.00969
2.02273
2.03578
2.04882
2.06186
2.07491
2.08795
2.10099
2.11404
2.12708
2.14013
2.15317
2.16621
2.17926
2.1923
2.20534
2.21839
2.23143
2.24447
2.25752
2.27056
2.2836
2.29665
2.30969
2.32273
2.33578
2.34882
2.36186
2.37491


==> figures/MRT-BD-1/y_edges_zoom.csv <==
1.12411
1.13715
1.1502
1.16324
1.17628
1.18933
1.20237
1.21541
1.22846
1.2415
1.25454
1.26759
1.28063
1.29367
1.30672
1.31976
1.3328
1.34585
1.35889
1.37193
1.38498
1.39802


==> figures/MRT-BD-1/y_edges_zoom_dBm.csv <==
1.12411
1.13715
1.1502
1.16324
1.17628
1.18933
1.20237
1.21541
1.22846
1.2415
1.25454
1.26759
1.28063
1.29367
1.30672
1.31976
1.3328
1.34585
1.35889
1.37193
1.38498
1.39802


==> figures/MRT-BD-1/y_edges_zoom_vs_AZF-1_dB.csv <==
1.12273
1.13578
1.14882
1.16186
1.17491
1.18795
1.20099
1.21404
1.22708
1.24013
1.25317
1.26621
1.27926
1.2923
1.30534
1.31839
1.33143
1.34447
1.35752
1.37056
1.3836
1.39665


==> figures/power_measurements.csv <==
Antennas,PR_AZF,PBD_AZF,Delta_AZF,PR_MRT,PBD_MRT,Delta_MRT,PR_AZF_WORST,PBD_AZF_WORST,Delta_AZF_WORST,PR_MRT_WORST,PBD_MRT_WORST,Delta_MRT_WORST
10,-59.22,-22.61,36.61,-28.17,-20.20,7.97,-46.97,-35.42,11.55,-28.2,-32.99,-4.79
20,-56.01,-16.92,39.09,-24.18,-15.69,8.49,-44.9,-27.12,17.78,-27.58,-26.13,1.45
30,-42.62,-14.91,27.71,-22.13,-14.17,7.96,-33.19,-20.71,12.48,-21.21,-19.26,1.95
40,-42.05,-13.91,28.14,-19.58,-13.12,6.46,-38.6,-15.02,23.58,-18.58,-13.55,5.03
42,-39.22,-13.78,25.44,-20.58,-13.14,7.44,-39.03,-13.93,25.1,-18.52,-13.13,5.39

